Intrinsic Anomaly Detection for Multi-Variate Time Series

We introduce a novel, practically relevant variation of the anomaly detection problem in multi-variate time series: intrinsic anomaly detection. It appears in diverse practical scenarios ranging from DevOps to IoT, where we want to recognize failures of a system that operates under the influence of a surrounding environment. Intrinsic anomalies are changes in the functional dependency structure between time series that represent an environment and time series that represent the internal state of a system that is placed in said environment. We formalize this problem, provide under-studied public and new purpose-built data sets for it, and present methods that handle intrinsic anomaly detection. These address the short-coming of existing anomaly detection methods that cannot differentiate between expected changes in the system's state and unexpected ones, i.e., changes in the system that deviate from the environment's influence. Our most promising approach is fully unsupervised and combines adversarial learning and time series representation learning, thereby addressing problems such as label sparsity and subjectivity, while allowing to navigate and improve notoriously problematic anomaly detection data sets.

==> figs/16_best.csv <==
x,0,1,2
0,0.027389783,0.028725604,0.0052347495
1,0.050515305,0.02485581,0.0048040748
2,0.05479074,0.01795423,0.021743502
3,0.054359432,0.04266724,0.023990458
4,0.04017969,0.0608658,0.03681984
5,0.0122633455,0.029878795,0.07733946
6,0.057495926,0.0016088907,0.012252844
7,0.051559247,0.011606956,0.02697304
8,0.088462025,0.010935002,0.58425635
9,0.013167759,0.007237884,1.0341424
10,0.0051810495,0.009878506,0.9527727
11,0.05998917,0.026522104,0.96987236
12,0.08023812,0.0035479278,0.97573817
13,0.06323248,0.008999073,0.99543446
14,0.093993954,0.009927296,1.0159471
15,0.05988221,0.008488156,1.0065582
16,0.81306493,0.042621467,0.9513904
17,0.9559575,0.03820253,0.9712729
18,0.9501854,0.01437453,1.0244771
19,0.94480807,0.011774304,1.0235587
20,0.95473576,0.00900462,0.9570267
21,0.97723657,0.077157564,0.99374104
22,0.9394323,0.021197403,1.042421
23,0.9588082,0.03593522,0.9890091
24,0.9439447,0.050777726,0.96963423
25,0.9317647,0.052083913,0.99374884
26,0.993828,0.05362138,0.9906014
27,0.96474314,0.07500469,0.98108333
28,0.9685393,0.0605887,1.0120366
29,0.9403721,0.00040381134,0.9660467
30,0.9441988,0.04045734,1.0026169
31,0.9625347,0.010082237,0.9651621
32,0.9463576,0.04993457,1.0068462
33,0.9756594,0.03338379,1.0033188
34,0.979731,0.043204904,1.0113599
35,0.9952371,0.05380519,1.0020294
36,0.96519905,0.035120875,0.9444517
37,0.9719289,0.0058201603,0.97564566
38,1.0084614,0.0057067755,1.0069141
39,0.98648983,0.85141766,0.97359717
40,0.9850611,0.9920883,0.95494497
41,0.96598846,0.99152684,1.0092701
42,0.9556783,0.9573193,0.9690222
43,0.9662234,0.98830783,1.0107152
44,0.9272101,1.0115584,0.98905504
45,0.9205776,0.9834859,1.0161501
46,0.97917384,0.9844777,0.9859823
47,0.9631438,0.97552043,0.9705291
48,0.9914423,1.0124553,0.9910632
49,0.9736884,0.9916425,0.94468826
50,0.9918411,1.0297484,0.95415574
51,0.91668093,0.9911821,1.0004053
52,0.93905854,0.9008314,0.9575518
53,0.9260759,0.99897397,0.9384856
54,0.9181235,0.9682682,0.95770305
55,0.8929356,0.99231607,0.9719364
56,0.8926777,0.95988655,0.9341638
57,0.9234151,0.9614706,0.9405157
58,0.9283401,0.9733557,0.26827782
59,0.9235508,0.967245,0.061131332
60,0.9282832,0.9638266,0.025183585
61,0.9412766,0.95798576,0.028381895
62,0.9684897,1.0116006,0.069030374
63,0.9496053,0.9420919,0.00058343366
64,0.9348325,0.9575862,0.0023096355
65,0.91673946,0.9894205,0.001049675
66,0.94041276,1.0124326,0.009228255
67,0.9645937,0.9376312,0.00977883
68,0.97263145,0.9722495,0.012701546
69,0.9559291,0.91788995,0.034603134
70,0.9659727,0.9495127,0.048559684
71,0.9055879,1.0014191,0.0357803
72,0.94279045,0.98689646,0.012325011
73,0.64835936,0.9784557,0.0027735129
74,0.025587156,0.9657986,0.002824838
75,0.028774843,0.96888644,0.010975204
76,0.009683352,0.9689825,0.039042283
77,0.00034014718,0.9752232,0.020366633
78,0.0074339164,0.9294017,0.044215277
79,0.011818138,0.96684,0.030586846
80,0.014077467,0.98067695,0.0020960392
81,0.03198427,0.97409034,0.045244426
82,0.019700376,0.9805609,0.028459372
83,0.012901978,0.9757972,0.040912177
84,0.019939478,0.9485805,0.022588918
85,0.012758535,0.9855817,0.005124924
86,0.021798324,0.9427639,0.008554834
87,0.054870628,0.94200826,0.01775723
88,0.039955147,0.97686476,0.0025076633
89,0.03657696,0.94103694,0.010954463
90,0.022745226,0.39594865,0.023633756
91,0.02528377,0.06257727,0.03954512
92,0.013923703,0.059826225,0.035796236
93,0.010415282,0.035086285,0.0032134203
94,0.042400084,0.043656986,0.01147449
95,0.01235146,0.034763988,0.014173785
96,0.021883793,0.05050143,0.04411644
97,0.011051875,0.052150343,0.0013421422
98,0.034143165,0.04270817,0.0149475075
99,0.0335755,0.06273143,0.0090058455
100,0.04319346,0.051922895,0.0054311748
101,0.019253599,0.055600453,0.029215587
102,0.0078008957,0.06610706,0.011948709
103,0.015436407,0.013572266,0.00023465938
104,0.023062516,0.025240611,0.0029783128
105,0.008120067,0.054459326,0.012525893
106,0.015078943,0.0023762174,0.0045463196
107,0.0009201964,0.007165049,0.009154942
108,0.026785836,0.024135765,0.0002221566
109,0.0010134324,0.0022015064,0.0044787303
110,0.0016478534,0.00039983628,0.0174281
111,0.025918508,0.053567715,0.02242839
112,0.01684377,0.041026063,0.0070271553
113,0.059418965,0.048472676,0.008452719
114,0.03337357,0.016177632,0.00247573
115,0.0066807442,0.044889383,0.01335923
116,0.006931424,0.06970971,0.019051772
117,0.07523638,0.07821616,0.008409767
118,0.051188484,0.021402491,0.01143682
119,0.04472135,0.014420875,0.0010098759
120,0.01985501,0.07483803,0.0030373624
121,0.011493071,0.033441804,0.0019424944
122,0.03397616,0.058688037,0.0007426006
123,0.03661166,0.061605472,0.01856962
124,0.009521752,0.057362683,0.059082054
125,0.042137664,0.03866964,0.0018388014
126,0.062408004,0.036957707,0.0038478812
127,0.022842882,0.038917884,0.0012889842
128,0.024600362,0.0678974,0.010119625
129,0.016174857,0.05043818,0.007706543
130,0.04102657,0.0757693,0.011912161
131,0.03842924,0.020525053,0.024954954
132,0.025264453,0.05784186,0.016032824
133,0.04965561,0.04144524,0.009307565
134,0.012768798,0.06780294,0.017360333
135,0.022782147,0.052167937,0.0060189413
136,0.0183764,0.021691998,0.026767882
137,0.035469394,0.0047278637,0.036796648
138,0.059548616,0.06238816,0.052578647
139,0.046846725,0.017818604,0.0364683
140,0.050471496,0.010831286,0.01954463
141,0.05297806,0.050110634,0.074993476
142,0.04610751,0.058699396,0.0322258
143,0.026911603,0.009633696,0.036626615


==> figs/16_best_0.csv <==
x,0,1,2
0,0.050913554,0.040025603,0.05165483
1,0.02227236,0.037820384,0.063553795
2,0.07170969,0.03391155,0.06984402
3,0.06562753,0.047835115,0.052854437
4,0.06167635,0.052787747,0.06163661
5,0.039159536,0.040474832,0.082974605
6,0.061405193,0.028378049,0.07015935
7,0.050322942,0.023684125,0.07702266
8,0.07473094,0.01837442,0.4781313
9,0.0370142,0.0048759794,0.9256074
10,0.027947543,0.013894602,0.91439486
11,0.061642792,0.01542078,0.9198696
12,0.0660947,0.017295528,0.9255813
13,0.053797774,0.011728664,0.91406065
14,0.07305456,0.017726535,0.9233747
15,0.05642266,0.03214234,0.91973025
16,0.712219,0.013575428,0.9071369
17,0.93565273,0.054832466,0.9167825
18,0.941647,0.017708767,0.9287213
19,0.9381245,0.02898256,0.92268026
20,0.94774085,0.030253727,0.9118631
21,0.94671637,0.06762031,0.91182226
22,0.9367078,0.026977804,0.934516
23,0.93042046,0.04232083,0.9181545
24,0.92660505,0.06050506,0.9054165
25,0.93166524,0.06036361,0.91557646
26,0.9449475,0.055178735,0.91294175
27,0.94102466,0.07016908,0.92162806
28,0.9259233,0.074595556,0.92285454
29,0.920028,0.06091747,0.9099879
30,0.9224797,0.06791754,0.91837716
31,0.9236342,0.04911968,0.9091288
32,0.9154972,0.06571329,0.9165402
33,0.92929155,0.06745554,0.9172298
34,0.92705274,0.043401096,0.9269203
35,0.9235395,0.072990306,0.9205283
36,0.920788,0.06569484,0.899967
37,0.92918485,0.06470966,0.9098543
38,0.9385618,0.06297616,0.9151043
39,0.9226713,0.7426319,0.9150895
40,0.9273453,0.9289897,0.9069276
41,0.9275913,0.9131164,0.91869974
42,0.9260723,0.92286986,0.9079528
43,0.9481904,0.91664857,0.92222124
44,0.9218262,0.9206529,0.9144944
45,0.91010624,0.9182883,0.94056785
46,0.9366599,0.9134889,0.9228989
47,0.92722875,0.91607714,0.9219576
48,0.9274872,0.9388167,0.9339076
49,0.9203748,0.92538947,0.922583
50,0.9448368,0.9442518,0.92181844
51,0.9111382,0.9265642,0.9302247
52,0.93558663,0.9015352,0.92629397
53,0.94467187,0.9168788,0.92384803
54,0.9436966,0.90708977,0.9248869
55,0.9635053,0.9171058,0.9318449
56,0.9492227,0.90988564,0.92222273
57,0.941252,0.91222125,0.9382987
58,0.9429868,0.9299387,0.17445764
59,0.9449517,0.9164795,0.04701436
60,0.9434758,0.91712356,0.031452697
61,0.9395887,0.91350013,0.039224893
62,0.9481707,0.9241473,0.04962332
63,0.93935317,0.9281621,0.026112381
64,0.9355908,0.9049068,0.018073732
65,0.92250675,0.9178168,0.031558152
66,0.9291381,0.9341118,0.0250943
67,0.9370876,0.9091392,0.03960491
68,0.94072145,0.92203194,0.040349107
69,0.94084865,0.90432096,0.0443444
70,0.93769515,0.9061017,0.046174493
71,0.9335521,0.9305111,0.055518772
72,0.9643625,0.919549,0.036657054
73,0.594666,0.9226522,0.03568627
74,0.04095391,0.91142654,0.019473441
75,0.03627414,0.909634,0.015139836
76,0.025535382,0.9220478,0.026662285
77,0.028512014,0.9237179,0.024438996
78,0.03779831,0.9147418,0.022309732
79,0.022958737,0.92495054,0.020069065
80,0.024671711,0.93164974,0.029627597
81,0.009578822,0.9241069,0.024049306
82,0.027405582,0.93046325,0.022824874
83,0.023975993,0.92490613,0.030311348
84,0.033423085,0.9171274,0.046043586
85,0.029420344,0.932316,0.021381447
86,0.016254677,0.92322946,0.022800473
87,0.05223573,0.9214949,0.026483588
88,0.04270234,0.93677694,0.015062208
89,0.0439022,0.927081,0.0105168065
90,0.03684177,0.33573788,0.007749619
91,0.018016469,0.06048348,0.054132525
92,0.018434495,0.06193385,0.051665496
93,0.021998947,0.06303553,0.044163078
94,0.031949606,0.055578437,0.03528301
95,0.028146384,0.050328538,0.0137597555
96,0.040263675,0.056221668,0.013452272
97,0.032011826,0.049312953,0.03312296
98,0.026102412,0.041839074,0.023472296
99,0.02244203,0.05009745,0.040243503
100,0.012009043,0.05002137,0.04350151
101,0.01017841,0.05285578,0.014951658
102,0.01632936,0.05419939,0.009209681
103,0.016034337,0.015472971,0.016830515
104,0.025019268,0.0376233,0.01399601
105,0.026628917,0.050967537,0.01513821
106,0.01752532,0.022427961,0.005764427
107,0.02374804,0.024247145,0.017992392
108,0.018998163,0.019948293,0.01895128
109,0.019617915,0.027995335,0.014454816
110,0.032094672,0.017566463,0.010326647
111,0.027683118,0.053860623,0.015601869
112,0.03871685,0.050823465,0.019433804
113,0.05386114,0.054992028,0.015168042
114,0.04824834,0.043891747,0.017610056
115,0.028748425,0.058333773,0.033318765
116,0.018619737,0.06592104,0.009927023
117,0.058923557,0.073140666,0.019328265
118,0.053272065,0.040658034,0.035092328
119,0.054616146,0.033634737,0.00718125
120,0.046475045,0.065952815,0.030397365
121,0.044064883,0.043689635,0.036629044
122,0.04456902,0.06330085,0.03908189
123,0.0435788,0.05852991,0.05255752
124,0.02190618,0.062388275,0.0552597
125,0.047343086,0.05779593,0.038388122
126,0.053521216,0.061519228,0.020995086
127,0.040574476,0.05855487,0.009689629
128,0.027256545,0.064684056,0.017277062
129,0.029360173,0.058869157,0.02722992
130,0.046143457,0.061848074,0.045535386
131,0.04229886,0.044885796,0.044192754
132,0.041983474,0.05671351,0.0387624
133,0.05092805,0.057348438,0.041752566
134,0.03971621,0.06769441,0.039832078
135,0.040838327,0.061555937,0.028064672
136,0.044212762,0.050615292,0.048300475
137,0.046326622,0.046074733,0.014543061
138,0.052654732,0.06294936,0.060816396
139,0.050869197,0.047471102,0.04463881
140,0.055672783,0.045155127,0.024417195
141,0.05944749,0.05801638,0.06558378
142,0.053044472,0.06136717,0.05047346
143,0.046785377,0.032016147,0.048659846


==> figs/16_best_1.csv <==
x,0,1,2
0,0.027389783,0.028725604,0.0052347495
1,0.050515305,0.02485581,0.0048040748
2,0.05479074,0.01795423,0.021743502
3,0.054359432,0.04266724,0.023990458
4,0.04017969,0.0608658,0.03681984
5,0.0122633455,0.029878795,0.07733946
6,0.057495926,0.0016088907,0.012252844
7,0.051559247,0.011606956,0.02697304
8,0.088462025,0.010935002,0.58425635
9,0.013167759,0.007237884,1.0341424
10,0.0051810495,0.009878506,0.9527727
11,0.05998917,0.026522104,0.96987236
12,0.08023812,0.0035479278,0.97573817
13,0.06323248,0.008999073,0.99543446
14,0.093993954,0.009927296,1.0159471
15,0.05988221,0.008488156,1.0065582
16,0.81306493,0.042621467,0.9513904
17,0.9559575,0.03820253,0.9712729
18,0.9501854,0.01437453,1.0244771
19,0.94480807,0.011774304,1.0235587
20,0.95473576,0.00900462,0.9570267
21,0.97723657,0.077157564,0.99374104
22,0.9394323,0.021197403,1.042421
23,0.9588082,0.03593522,0.9890091
24,0.9439447,0.050777726,0.96963423
25,0.9317647,0.052083913,0.99374884
26,0.993828,0.05362138,0.9906014
27,0.96474314,0.07500469,0.98108333
28,0.9685393,0.0605887,1.0120366
29,0.9403721,0.00040381134,0.9660467
30,0.9441988,0.04045734,1.0026169
31,0.9625347,0.010082237,0.9651621
32,0.9463576,0.04993457,1.0068462
33,0.9756594,0.03338379,1.0033188
34,0.979731,0.043204904,1.0113599
35,0.9952371,0.05380519,1.0020294
36,0.96519905,0.035120875,0.9444517
37,0.9719289,0.0058201603,0.97564566
38,1.0084614,0.0057067755,1.0069141
39,0.98648983,0.85141766,0.97359717
40,0.9850611,0.9920883,0.95494497
41,0.96598846,0.99152684,1.0092701
42,0.9556783,0.9573193,0.9690222
43,0.9662234,0.98830783,1.0107152
44,0.9272101,1.0115584,0.98905504
45,0.9205776,0.9834859,1.0161501
46,0.97917384,0.9844777,0.9859823
47,0.9631438,0.97552043,0.9705291
48,0.9914423,1.0124553,0.9910632
49,0.9736884,0.9916425,0.94468826
50,0.9918411,1.0297484,0.95415574
51,0.91668093,0.9911821,1.0004053
52,0.93905854,0.9008314,0.9575518
53,0.9260759,0.99897397,0.9384856
54,0.9181235,0.9682682,0.95770305
55,0.8929356,0.99231607,0.9719364
56,0.8926777,0.95988655,0.9341638
57,0.9234151,0.9614706,0.9405157
58,0.9283401,0.9733557,0.26827782
59,0.9235508,0.967245,0.061131332
60,0.9282832,0.9638266,0.025183585
61,0.9412766,0.95798576,0.028381895
62,0.9684897,1.0116006,0.069030374
63,0.9496053,0.9420919,0.00058343366
64,0.9348325,0.9575862,0.0023096355
65,0.91673946,0.9894205,0.001049675
66,0.94041276,1.0124326,0.009228255
67,0.9645937,0.9376312,0.00977883
68,0.97263145,0.9722495,0.012701546
69,0.9559291,0.91788995,0.034603134
70,0.9659727,0.9495127,0.048559684
71,0.9055879,1.0014191,0.0357803
72,0.94279045,0.98689646,0.012325011
73,0.64835936,0.9784557,0.0027735129
74,0.025587156,0.9657986,0.002824838
75,0.028774843,0.96888644,0.010975204
76,0.009683352,0.9689825,0.039042283
77,0.00034014718,0.9752232,0.020366633
78,0.0074339164,0.9294017,0.044215277
79,0.011818138,0.96684,0.030586846
80,0.014077467,0.98067695,0.0020960392
81,0.03198427,0.97409034,0.045244426
82,0.019700376,0.9805609,0.028459372
83,0.012901978,0.9757972,0.040912177
84,0.019939478,0.9485805,0.022588918
85,0.012758535,0.9855817,0.005124924
86,0.021798324,0.9427639,0.008554834
87,0.054870628,0.94200826,0.01775723
88,0.039955147,0.97686476,0.0025076633
89,0.03657696,0.94103694,0.010954463
90,0.022745226,0.39594865,0.023633756
91,0.02528377,0.06257727,0.03954512
92,0.013923703,0.059826225,0.035796236
93,0.010415282,0.035086285,0.0032134203
94,0.042400084,0.043656986,0.01147449
95,0.01235146,0.034763988,0.014173785
96,0.021883793,0.05050143,0.04411644
97,0.011051875,0.052150343,0.0013421422
98,0.034143165,0.04270817,0.0149475075
99,0.0335755,0.06273143,0.0090058455
100,0.04319346,0.051922895,0.0054311748
101,0.019253599,0.055600453,0.029215587
102,0.0078008957,0.06610706,0.011948709
103,0.015436407,0.013572266,0.00023465938
104,0.023062516,0.025240611,0.0029783128
105,0.008120067,0.054459326,0.012525893
106,0.015078943,0.0023762174,0.0045463196
107,0.0009201964,0.007165049,0.009154942
108,0.026785836,0.024135765,0.0002221566
109,0.0010134324,0.0022015064,0.0044787303
110,0.0016478534,0.00039983628,0.0174281
111,0.025918508,0.053567715,0.02242839
112,0.01684377,0.041026063,0.0070271553
113,0.059418965,0.048472676,0.008452719
114,0.03337357,0.016177632,0.00247573
115,0.0066807442,0.044889383,0.01335923
116,0.006931424,0.06970971,0.019051772
117,0.07523638,0.07821616,0.008409767
118,0.051188484,0.021402491,0.01143682
119,0.04472135,0.014420875,0.0010098759
120,0.01985501,0.07483803,0.0030373624
121,0.011493071,0.033441804,0.0019424944
122,0.03397616,0.058688037,0.0007426006
123,0.03661166,0.061605472,0.01856962
124,0.009521752,0.057362683,0.059082054
125,0.042137664,0.03866964,0.0018388014
126,0.062408004,0.036957707,0.0038478812
127,0.022842882,0.038917884,0.0012889842
128,0.024600362,0.0678974,0.010119625
129,0.016174857,0.05043818,0.007706543
130,0.04102657,0.0757693,0.011912161
131,0.03842924,0.020525053,0.024954954
132,0.025264453,0.05784186,0.016032824
133,0.04965561,0.04144524,0.009307565
134,0.012768798,0.06780294,0.017360333
135,0.022782147,0.052167937,0.0060189413
136,0.0183764,0.021691998,0.026767882
137,0.035469394,0.0047278637,0.036796648
138,0.059548616,0.06238816,0.052578647
139,0.046846725,0.017818604,0.0364683
140,0.050471496,0.010831286,0.01954463
141,0.05297806,0.050110634,0.074993476
142,0.04610751,0.058699396,0.0322258
143,0.026911603,0.009633696,0.036626615


==> figs/16_ref.csv <==
x,0,1
0,0.05348424,0.049292244
1,0.03848174,0.0004022568
2,0.030307626,0.012216948
3,0.038444277,0.010656936
4,0.045527842,0.012076063
5,0.044009075,0.007554502
6,0.05381538,0.022268195
7,0.032866724,0.031228075
8,0.04798012,0.02042677
9,0.050935198,0.04347803
10,0.057499874,0.04023787
11,0.046457455,0.034925237
12,0.049798675,0.04835414
13,0.04205979,0.020904677
14,0.05981366,0.06554474
15,0.032393828,0.021104235
16,0.051587004,0.0393715
17,0.058877993,0.05332194
18,0.049096633,0.007379452
19,0.059156347,0.03803754
20,0.056553893,0.042165335
21,0.06364455,0.044075485
22,0.1375956,0.22790639
23,0.9411339,0.99428535
24,0.928284,0.9573837
25,0.92823344,0.9692946
26,0.9302175,0.9544152
27,0.9311024,0.97906667
28,0.92137533,0.9575468
29,0.91594374,0.9838394
30,0.9333075,1.0044417
31,0.92267364,0.9736629
32,0.9163676,0.97476566
33,0.9244677,0.9913747
34,0.9268531,0.98558265
35,0.923687,0.9733645
36,0.9318857,1.0171599
37,0.9152106,0.96701956
38,0.9311065,1.0018785
39,0.9204588,0.98286355
40,0.9118939,0.9567216
41,0.91489327,0.981045
42,0.91204953,0.96407765
43,0.91789293,0.95131
44,0.9162685,0.98637575
45,0.9270151,1.0200106
46,0.92802674,1.009727
47,0.9206583,0.9683839
48,0.9095922,0.907925
49,0.9093361,0.96032035
50,0.9327437,0.9559362
51,0.9214175,0.9331512
52,0.9294324,0.97632265
53,0.91029894,0.92962503
54,0.9261809,1.009399
55,0.23092894,0.3488402
56,0.060001124,0.019280784
57,0.0602437,0.0054151155
58,0.07298827,0.032745197
59,0.075046405,0.011367172
60,0.076979496,0.028509496
61,0.077618256,0.038072847
62,0.070156716,0.007925379
63,0.07449994,0.034749497
64,0.08213049,0.050449915
65,0.07347203,0.022327848
66,0.06360566,0.0025386163
67,0.056870393,0.01708847
68,0.0804627,0.03015458
69,0.06862425,0.029964196
70,0.06863038,0.0071274103
71,0.07271898,0.025527446
72,0.07485648,0.039300207
73,0.057428963,0.018588645
74,0.07063566,0.017751915
75,0.072459154,0.008443713
76,0.07171573,0.0018106413
77,0.07880492,0.025315836
78,0.07091339,0.00020947475
79,0.07045176,0.012029181
80,0.063657306,0.012245652
81,0.07659869,0.06551844
82,0.07659722,0.03320189
83,0.06511068,0.019367328
84,0.062174067,0.023858432
85,0.065344304,0.0127189215
86,0.0690425,0.024839211
87,0.06282173,0.013876903
88,0.06627094,0.0010987507
89,0.06195966,0.0073837144
90,0.057269327,0.0121265445
91,0.06443483,0.0216222
92,0.053514726,0.0023170565
93,0.06236474,0.026708722
94,0.06391193,0.03096823
95,0.0666979,0.039149687
96,0.06508937,0.02334666
97,0.059829444,0.012849738
98,0.057886492,0.023123072
99,0.05287022,0.011233381
100,0.053723153,0.0069566374
101,0.057462543,0.020790672
102,0.05363014,0.0031994025
103,0.05804241,0.0099819405
104,0.05178176,0.0065193274
105,0.055035595,0.0076644737
106,0.04404537,0.020004278
107,0.04997034,0.017117308
108,0.05224836,0.017608853
109,0.05604985,0.032244105
110,0.057718366,0.0329212
111,0.31509095,0.40443
112,0.9394799,1.0015583
113,0.9259271,0.9482014
114,0.9308282,0.98420286
115,0.92728204,0.97472465
116,0.9405946,1.0341725
117,0.9382278,1.0280564
118,0.92664695,0.97697824
119,0.9361172,1.0259839
120,0.9341059,0.9938913
121,0.9273004,0.9463918
122,0.9366801,0.98219377
123,0.9377471,0.99175316
124,0.936213,0.9838936
125,0.9396493,0.97007537
126,0.94112194,0.9671294
127,0.94180316,0.9533255
128,0.94975466,0.9851932
129,0.9383319,0.94328517
130,0.9677406,0.9766461
131,0.94549114,0.97046113
132,0.94578063,0.96788937
133,0.37222737,0.46836662
134,0.0352103,0.0040298486
135,0.04103487,0.017490847
136,0.04257637,0.02542119
137,0.048822284,0.028469594
138,0.048834395,0.034653235
139,0.04940935,0.03054249
140,0.057034995,0.04603893
141,0.035012744,0.05617539
142,0.057953607,0.03465062
143,0.055269692,0.014838878


==> figs/16_worst.csv <==
x,0,1,2
0,0.041025016,0.00030351273,0.0055261217
1,0.004939774,0.004813236,0.002618226
2,0.01318622,0.0049212785,0.0038879302
3,0.00017750864,0.0028823721,0.0008700353
4,0.02362613,0.0026436248,0.0024248865
5,0.01085181,0.0009782617,0.0031995662
6,0.0027286264,0.0058277617,0.0012451593
7,0.0080571985,0.0016531834,0.004725753
8,0.004322303,0.0033511186,0.006632245
9,0.02314165,0.016709208,0.019551309
10,0.003976671,0.007503741,0.006113546
11,0.020156853,0.0029252712,0.004826082
12,0.012990838,0.010401858,0.0046411464
13,0.022567334,0.004801603,0.0023265008
14,0.06527023,0.004793357,0.00061985146
15,0.014427616,0.0039931955,0.0052289516
16,0.044863965,0.004538855,0.0061397655
17,0.0144963525,0.004733098,0.008265238
18,0.0057084695,0.008850987,0.00376242
19,0.04461521,0.0004654921,0.0011848196
20,0.01072943,0.0030772032,0.002565995
21,0.06732441,0.0034262605,0.005572092
22,0.032078605,0.013693522,0.0032309557
23,0.006435952,0.0046022893,0.0036391723
24,0.020343164,0.011971789,0.003473417
25,0.00448935,0.012075728,0.0040526437
26,0.0019062007,0.010923276,0.008955936
27,0.020903224,0.010766032,0.0038415415
28,0.02714902,0.0034033684,0.0107118385
29,0.012821897,4.8283e-05,0.009646785
30,0.0029646072,0.011199772,0.005015035
31,0.01067541,0.008638961,0.004542548
32,0.004270671,0.005807637,0.017937634
33,0.03776403,0.006279606,0.024055595
34,0.0017602424,0.0063272826,0.017231693
35,0.0029967877,0.0005046158,0.024722593
36,0.031721175,0.11094706,0.03599136
37,0.028714808,0.00867058,0.017842872
38,0.014231811,0.004873064,0.13061701
39,0.0017363209,0.0013908391,0.01986797
40,0.06308063,0.0067615192,0.004227627
41,0.02255291,0.0037114571,0.018844333
42,0.027416006,0.0043775328,0.028273618
43,0.01845302,0.0015800562,0.0033496406
44,0.0047045276,0.0071580494,0.006241381
45,0.01880581,0.0070737675,0.0034226219
46,0.002958936,0.008002171,0.012762586
47,0.023888875,0.007441726,0.01082783
48,0.012575925,0.0026943178,0.003078459
49,0.00221636,0.00028646976,0.0107738655
50,0.007229378,0.004982495,0.010838753
51,0.0076094302,0.0012310034,8.8233624e-05
52,0.006811578,0.0014147984,0.0037509352
53,0.002543756,0.009461648,0.0043990733
54,0.010646153,0.017127117,0.011960036
55,0.0022119503,0.018600598,0.0038159501
56,0.0007366989,0.0041440297,0.0023018217
57,0.0060545895,0.0029137835,0.0074386382
58,0.00548454,0.0016072616,0.0033256467
59,0.008252256,0.0022284752,0.0027516554
60,0.008933956,0.0021482373,0.0031850587
61,0.013769515,0.004914321,0.0008464745
62,0.0003774409,0.010374754,0.0017314148
63,0.0032005839,0.008979465,0.010321982
64,0.0030156416,0.004704527,0.0045076245
65,0.010150588,0.0036386314,0.0024759525
66,0.0067652296,0.008950951,0.00060007034
67,0.011951916,0.0016718246,0.0036593343
68,0.011395473,0.0075207506,0.004121205
69,0.0038938993,0.010483661,0.0022355036
70,0.0011181886,0.005450821,0.007062386
71,0.004346061,0.011248353,0.0028133476
72,0.0012176409,0.00033415898,0.0023689459
73,0.0028116312,0.004455501,0.005951203
74,0.002751533,0.0029697255,0.0047036144
75,0.0039975606,2.5671747e-05,0.018616378
76,0.008058554,0.0011187253,0.005737451
77,0.004809739,0.004565774,0.011422639
78,0.011948539,0.009750869,0.013852091
79,0.0039472114,0.0046774866,0.0017206613
80,0.0031732968,0.0009974074,0.00075275294
81,0.032530326,0.006416651,0.007970186
82,0.08318868,0.011181951,0.001743971
83,0.04015754,0.0035056358,0.0020584
84,1.036172,0.0067282794,0.0052269287
85,0.47413668,0.0051490264,0.00062550884
86,0.02652619,0.0049834745,0.0067917113
87,0.0026393842,0.0051258835,0.004456349
88,0.00032620737,0.0095217675,0.0014457761
89,0.0117203165,0.0047384156,0.0016827293
90,0.027822694,0.005553055,0.042923965
91,0.017195962,0.00024826746,0.007037481
92,0.013007659,0.021681782,0.0035181371
93,0.008180504,0.008864993,0.0018363124
94,0.0030211697,0.022447297,0.00379458
95,0.00019452367,0.037635695,0.02240734
96,0.0023694173,0.005940437,0.017980905
97,0.0042225467,0.007144883,0.003552616
98,0.005471208,0.004593824,0.00868944
99,0.0047560013,0.014750716,0.011929205
100,0.0034889318,0.009353431,0.008688993
101,0.0014919023,0.021977654,0.011357541
102,0.0006755386,0.06394743,0.0025260954
103,0.0035423548,0.026452407,0.0015370707
104,0.00092411746,0.0002689994,0.010692387
105,0.08144797,0.0032529882,0.0017589201
106,0.13269034,0.019660473,0.003540366
107,0.030681213,0.0040289736,0.023086324
108,0.008255035,0.0022223932,0.0150056295
109,0.012670759,0.005942445,0.006389591
110,0.021400135,0.008017135,0.0011963893
111,0.013493487,0.008920024,0.0065676817
112,0.019751318,0.0047657993,0.00016185289
113,0.012097023,0.007488381,0.005940181
114,0.0020859127,0.008404523,0.006100474
115,0.0062681544,0.0056210742,0.0007245981
116,0.0029894859,0.007934445,0.005259505
117,0.0026161498,0.006875538,0.014761833
118,0.0002168663,0.0091748815,0.013680387
119,0.0021043196,0.000816592,0.009270977
120,0.007906092,0.0062733195,0.019822707
121,0.0030416944,0.008865222,0.0057773413
122,0.0019801725,0.0010812262,0.006367238
123,0.0019980099,0.00065335556,0.00039159015
124,0.0066090804,0.009321925,0.00058629253
125,0.005425401,0.0054548043,0.0073870425
126,0.003940237,0.007177634,0.0027283563
127,0.0045281528,0.018283017,0.0003767938
128,0.005205236,0.0018275363,0.0074560097
129,0.01069679,0.0064517763,0.005996153
130,0.008660145,0.006299091,0.003617259
131,0.020051502,0.0073781586,0.0032726985
132,0.0018903775,0.0066831177,0.005294704
133,0.0011378861,0.0018055005,0.0030130127
134,0.005130184,0.0013755113,0.0017567773
135,0.020720404,0.0043190485,0.0019660506
136,0.0040310873,0.0072920634,0.0041435766
137,0.0079251565,0.0064877328,0.0033915974
138,0.0022177582,0.0024382237,0.0018498991
139,0.0026688196,0.008732113,0.0038265833
140,0.0034123587,0.0016636252,0.0034678534
141,0.00028083017,0.010825854,0.0055239717
142,0.002044596,0.0067068,0.002278747
143,0.0024445055,0.0010471712,0.0034634955


==> figs/16_worst_0.csv <==
x,0,1,2
0,0.0110697,0.012959724,0.026702778
1,0.014588553,0.028667849,0.025842093
2,0.021367501,0.19290937,0.016449288
3,0.011118147,0.055430457,0.049878974
4,0.019529626,0.022320755,0.02515771
5,0.024709465,0.17713492,0.024411308
6,0.020292047,0.019316645,0.028189162
7,0.012870955,0.0051727057,0.047892004
8,0.011459193,0.34808838,0.027167955
9,0.0036212439,0.05446132,0.017686458
10,0.0035085995,0.0042205635,0.015888063
11,0.013788523,0.010794184,0.0016829164
12,0.014994194,0.016358037,0.1063283
13,0.008955082,0.26330566,0.3471252
14,0.010968783,0.12263738,0.07516459
15,0.019146996,0.15256098,0.015448684
16,0.01153784,0.044622634,0.026004065
17,0.0047744173,0.03654909,0.027121114
18,0.004993116,0.1093449,0.2750989
19,0.007280458,0.012548414,0.30492154
20,0.019670133,0.036127895,0.28507683
21,0.005960726,0.30656958,0.005241269
22,0.037182257,0.04468563,0.04553787
23,0.021156432,0.035314832,0.024948874
24,0.00029367927,0.03507482,0.041163977
25,0.016895749,0.03228196,0.015054076
26,0.0002455106,0.033654302,0.008733529
27,0.0003805336,0.012863673,0.013573827
28,0.0015942889,0.008780438,0.028049076
29,0.027944291,0.018629301,0.026018484
30,0.0107531,0.02667737,0.024774294
31,0.025905963,0.021520205,0.007125245
32,0.03150281,0.01400068,0.014368582
33,0.01371691,0.014117544,0.024203457
34,0.02465898,0.0075597013,0.021903222
35,0.012547943,0.020186463,0.0018449144
36,0.018541763,0.0037795482,0.0074096783
37,0.00038935716,0.025818504,0.0028668493
38,0.019673197,0.02998223,0.007934905
39,0.010040876,0.031792052,0.0068391976
40,0.0016440239,0.08023705,0.009754257
41,0.008786123,0.31482682,0.011143431
42,0.008198216,0.022107758,0.005153393
43,0.017067133,0.1019208,0.015750749
44,0.02662777,0.017739216,0.0036381132
45,0.012271027,0.014303955,0.0074718846
46,0.012537589,0.15884653,0.0045793555
47,0.019969292,0.0002430949,0.002853049
48,0.029998533,0.2900641,0.025902312
49,0.014568594,0.1813786,0.120850675
50,0.017753078,0.33610222,0.002319413
51,0.017582955,0.2564911,0.032249577
52,0.028670052,0.13991727,0.021043448
53,0.02390278,0.07458713,0.034280222
54,0.023009999,0.0262986,0.2104757
55,0.020216921,0.02061368,0.0014508546
56,0.00978394,0.06859203,0.048651002
57,0.012013397,0.2526771,0.048490338
58,0.0036344263,0.065669045,0.24838987
59,0.0027481562,0.043305997,0.035114195
60,0.008137293,0.23275793,0.008759335
61,0.0043724924,0.21369027,0.00058204675
62,0.012838514,0.20057411,0.017190361
63,0.019401113,0.045958422,0.19307907
64,0.22299217,0.016276365,0.018494667
65,0.0509415,0.025041701,0.04194563
66,0.122752026,0.23099163,0.04147337
67,0.05408044,0.11309557,0.042980563
68,0.16035643,0.076264136,0.027405042
69,0.066054165,0.038846366,0.046756264
70,0.055192765,0.19653788,0.1265654
71,0.09404548,0.23909536,0.0275308
72,0.1751071,0.06784048,0.032418776
73,0.03747585,0.2668319,0.03124554
74,0.012955766,0.028666746,0.013815742
75,0.30921546,0.31762743,0.076665245
76,0.050570495,0.053849824,0.008644625
77,0.2518912,0.05036856,0.0029108608
78,0.055665325,0.14814349,0.0087240245
79,0.07907181,0.29361376,0.007883512
80,0.09232014,0.3276296,0.0045808037
81,0.024303712,0.2296798,0.02266884
82,0.6172706,0.05838242,0.013709223
83,0.63040495,0.033414807,0.0014905896
84,0.980599,0.04932822,0.0004700878
85,0.86176866,0.03153364,0.019171832
86,0.21431163,0.038827438,0.098501444
87,0.15471648,0.023629218,0.17006785
88,0.03137406,0.020073222,0.01813535
89,0.11074071,0.017056856,0.013929548
90,0.027906777,0.0098562855,0.015624985
91,0.032952946,0.006576084,0.018212838
92,0.18619671,0.014251837,0.007053466
93,0.06842547,0.011219549,0.0048691817
94,0.098485544,0.006090147,0.008192784
95,0.16737673,0.0012100507,0.016765181
96,0.027417941,0.0022560772,0.011276662
97,0.010022396,0.017209513,0.022562474
98,0.0075153895,0.0017068373,0.0071342145
99,0.0008127582,0.011057063,0.010526816
100,0.017309304,0.02328914,0.015852118
101,0.017108347,0.003658195,0.022215784
102,0.013648596,0.007291668,0.019800654
103,0.0006292766,0.0015559065,0.014253688
104,0.088472955,0.027850367,0.029787946
105,0.54566807,0.021382948,0.0047148503
106,0.70212924,0.024274709,0.013944312
107,0.00033764282,0.026105277,0.012513992
108,0.0255166,0.1531965,0.013632514
109,0.014805148,0.030182185,0.003390304
110,0.002589389,0.032514907,0.02017653
111,0.0130409105,0.081348956,0.018896716
112,0.016688721,0.14277329,0.012418278
113,0.03152849,0.036035605,0.008456141
114,0.022736764,0.00052944885,0.013518746
115,0.042604588,0.023080377,0.012241974
116,0.10017856,0.028706025,0.007651602
117,0.09449777,0.0057758437,0.016773643
118,0.27305594,0.012265119,0.022276165
119,0.016589513,0.008281294,0.018800348
120,0.015999177,0.015433142,0.018924568
121,0.007007867,0.011101355,0.012883548
122,0.030732768,0.019730082,0.022698894
123,0.031533737,0.01533942,0.004269374
124,0.13939759,0.021649262,0.0031389885
125,0.015116774,0.018111605,0.0046681724
126,0.0076375925,0.008404719,0.001427725
127,0.020735146,0.01570472,0.0061224573
128,0.11745936,0.016603993,0.0070363907
129,0.04920924,0.009160925,0.0069740238
130,0.00031459058,0.014236231,0.030196995
131,0.008523482,0.007875679,0.2514543
132,0.0032324952,0.020163622,0.060455997
133,0.08549864,0.0193752,0.05362889
134,0.01097461,0.026721913,0.1031867
135,0.024955196,0.012408681,0.06469818
136,0.1192543,0.025223086,0.020634333
137,0.03616711,0.010493632,0.013642913
138,0.4660272,0.009991457,0.006404579
139,0.028203618,0.025333885,0.008179096
140,0.02061971,0.003678824,0.013080125
141,0.076862015,0.011172647,0.0168735
142,0.033244833,0.010014823,0.024947044
143,0.01239343,0.004017553,0.0066093435


==> figs/16_worst_1.csv <==
x,0,1,2
0,0.041025016,0.00030351273,0.0055261217
1,0.004939774,0.004813236,0.002618226
2,0.01318622,0.0049212785,0.0038879302
3,0.00017750864,0.0028823721,0.0008700353
4,0.02362613,0.0026436248,0.0024248865
5,0.01085181,0.0009782617,0.0031995662
6,0.0027286264,0.0058277617,0.0012451593
7,0.0080571985,0.0016531834,0.004725753
8,0.004322303,0.0033511186,0.006632245
9,0.02314165,0.016709208,0.019551309
10,0.003976671,0.007503741,0.006113546
11,0.020156853,0.0029252712,0.004826082
12,0.012990838,0.010401858,0.0046411464
13,0.022567334,0.004801603,0.0023265008
14,0.06527023,0.004793357,0.00061985146
15,0.014427616,0.0039931955,0.0052289516
16,0.044863965,0.004538855,0.0061397655
17,0.0144963525,0.004733098,0.008265238
18,0.0057084695,0.008850987,0.00376242
19,0.04461521,0.0004654921,0.0011848196
20,0.01072943,0.0030772032,0.002565995
21,0.06732441,0.0034262605,0.005572092
22,0.032078605,0.013693522,0.0032309557
23,0.006435952,0.0046022893,0.0036391723
24,0.020343164,0.011971789,0.003473417
25,0.00448935,0.012075728,0.0040526437
26,0.0019062007,0.010923276,0.008955936
27,0.020903224,0.010766032,0.0038415415
28,0.02714902,0.0034033684,0.0107118385
29,0.012821897,4.8283e-05,0.009646785
30,0.0029646072,0.011199772,0.005015035
31,0.01067541,0.008638961,0.004542548
32,0.004270671,0.005807637,0.017937634
33,0.03776403,0.006279606,0.024055595
34,0.0017602424,0.0063272826,0.017231693
35,0.0029967877,0.0005046158,0.024722593
36,0.031721175,0.11094706,0.03599136
37,0.028714808,0.00867058,0.017842872
38,0.014231811,0.004873064,0.13061701
39,0.0017363209,0.0013908391,0.01986797
40,0.06308063,0.0067615192,0.004227627
41,0.02255291,0.0037114571,0.018844333
42,0.027416006,0.0043775328,0.028273618
43,0.01845302,0.0015800562,0.0033496406
44,0.0047045276,0.0071580494,0.006241381
45,0.01880581,0.0070737675,0.0034226219
46,0.002958936,0.008002171,0.012762586
47,0.023888875,0.007441726,0.01082783
48,0.012575925,0.0026943178,0.003078459
49,0.00221636,0.00028646976,0.0107738655
50,0.007229378,0.004982495,0.010838753
51,0.0076094302,0.0012310034,8.8233624e-05
52,0.006811578,0.0014147984,0.0037509352
53,0.002543756,0.009461648,0.0043990733
54,0.010646153,0.017127117,0.011960036
55,0.0022119503,0.018600598,0.0038159501
56,0.0007366989,0.0041440297,0.0023018217
57,0.0060545895,0.0029137835,0.0074386382
58,0.00548454,0.0016072616,0.0033256467
59,0.008252256,0.0022284752,0.0027516554
60,0.008933956,0.0021482373,0.0031850587
61,0.013769515,0.004914321,0.0008464745
62,0.0003774409,0.010374754,0.0017314148
63,0.0032005839,0.008979465,0.010321982
64,0.0030156416,0.004704527,0.0045076245
65,0.010150588,0.0036386314,0.0024759525
66,0.0067652296,0.008950951,0.00060007034
67,0.011951916,0.0016718246,0.0036593343
68,0.011395473,0.0075207506,0.004121205
69,0.0038938993,0.010483661,0.0022355036
70,0.0011181886,0.005450821,0.007062386
71,0.004346061,0.011248353,0.0028133476
72,0.0012176409,0.00033415898,0.0023689459
73,0.0028116312,0.004455501,0.005951203
74,0.002751533,0.0029697255,0.0047036144
75,0.0039975606,2.5671747e-05,0.018616378
76,0.008058554,0.0011187253,0.005737451
77,0.004809739,0.004565774,0.011422639
78,0.011948539,0.009750869,0.013852091
79,0.0039472114,0.0046774866,0.0017206613
80,0.0031732968,0.0009974074,0.00075275294
81,0.032530326,0.006416651,0.007970186
82,0.08318868,0.011181951,0.001743971
83,0.04015754,0.0035056358,0.0020584
84,1.036172,0.0067282794,0.0052269287
85,0.47413668,0.0051490264,0.00062550884
86,0.02652619,0.0049834745,0.0067917113
87,0.0026393842,0.0051258835,0.004456349
88,0.00032620737,0.0095217675,0.0014457761
89,0.0117203165,0.0047384156,0.0016827293
90,0.027822694,0.005553055,0.042923965
91,0.017195962,0.00024826746,0.007037481
92,0.013007659,0.021681782,0.0035181371
93,0.008180504,0.008864993,0.0018363124
94,0.0030211697,0.022447297,0.00379458
95,0.00019452367,0.037635695,0.02240734
96,0.0023694173,0.005940437,0.017980905
97,0.0042225467,0.007144883,0.003552616
98,0.005471208,0.004593824,0.00868944
99,0.0047560013,0.014750716,0.011929205
100,0.0034889318,0.009353431,0.008688993
101,0.0014919023,0.021977654,0.011357541
102,0.0006755386,0.06394743,0.0025260954
103,0.0035423548,0.026452407,0.0015370707
104,0.00092411746,0.0002689994,0.010692387
105,0.08144797,0.0032529882,0.0017589201
106,0.13269034,0.019660473,0.003540366
107,0.030681213,0.0040289736,0.023086324
108,0.008255035,0.0022223932,0.0150056295
109,0.012670759,0.005942445,0.006389591
110,0.021400135,0.008017135,0.0011963893
111,0.013493487,0.008920024,0.0065676817
112,0.019751318,0.0047657993,0.00016185289
113,0.012097023,0.007488381,0.005940181
114,0.0020859127,0.008404523,0.006100474
115,0.0062681544,0.0056210742,0.0007245981
116,0.0029894859,0.007934445,0.005259505
117,0.0026161498,0.006875538,0.014761833
118,0.0002168663,0.0091748815,0.013680387
119,0.0021043196,0.000816592,0.009270977
120,0.007906092,0.0062733195,0.019822707
121,0.0030416944,0.008865222,0.0057773413
122,0.0019801725,0.0010812262,0.006367238
123,0.0019980099,0.00065335556,0.00039159015
124,0.0066090804,0.009321925,0.00058629253
125,0.005425401,0.0054548043,0.0073870425
126,0.003940237,0.007177634,0.0027283563
127,0.0045281528,0.018283017,0.0003767938
128,0.005205236,0.0018275363,0.0074560097
129,0.01069679,0.0064517763,0.005996153
130,0.008660145,0.006299091,0.003617259
131,0.020051502,0.0073781586,0.0032726985
132,0.0018903775,0.0066831177,0.005294704
133,0.0011378861,0.0018055005,0.0030130127
134,0.005130184,0.0013755113,0.0017567773
135,0.020720404,0.0043190485,0.0019660506
136,0.0040310873,0.0072920634,0.0041435766
137,0.0079251565,0.0064877328,0.0033915974
138,0.0022177582,0.0024382237,0.0018498991
139,0.0026688196,0.008732113,0.0038265833
140,0.0034123587,0.0016636252,0.0034678534
141,0.00028083017,0.010825854,0.0055239717
142,0.002044596,0.0067068,0.002278747
143,0.0024445055,0.0010471712,0.0034634955


==> figs/19_best.csv <==
x,0,1,2
0,0.86369175,0.051597226,0.04239166
1,0.8283119,0.06428271,0.01333241
2,0.8647313,0.019901741,0.046101436
3,0.8543304,0.05584279,0.04804871
4,0.7227973,0.049904417,0.036487784
5,0.7357025,0.044527087,0.010238084
6,0.68084764,0.07036321,0.035216913
7,0.8088376,0.066324405,0.055361606
8,0.7414801,0.035816364,0.029086024
9,0.7612075,0.029319096,0.040141217
10,0.8418664,0.013104674,0.012693951
11,0.5743801,0.9688238,0.046713203
12,0.6053183,0.9467165,0.055843506
13,0.87331265,0.94163007,0.04909835
14,0.86368036,0.9267252,0.045724943
15,0.8726289,0.94263875,0.0049459483
16,0.9266908,0.9765926,0.9835233
17,0.8838438,0.9534329,0.95364624
18,0.94708717,0.94731855,0.99610215
19,0.69451064,0.96562034,0.98108524
20,0.65366197,0.96252686,0.9477992
21,0.421335,0.94627136,0.96142465
22,0.050490238,0.9579845,0.96113735
23,0.0085119745,0.928466,0.98653275
24,0.0025285967,0.25125626,1.0232221
25,0.00935056,0.107381135,0.97182095
26,0.0048155,0.050513893,0.97891164
27,0.0031342702,0.09221159,0.91724527
28,0.0055396194,0.074185595,0.974752
29,0.0061949566,0.06799947,0.9299518
30,0.002643273,0.020739509,0.9929254
31,0.002319758,0.054254383,0.7378271
32,0.017140344,0.05583608,0.028260278
33,0.01051474,0.050616477,0.011799647
34,0.0059708953,0.017497532,0.050227646
35,0.0137547655,0.040304516,0.029586378
36,0.0026606587,0.06323419,0.057296526
37,0.0025108184,0.0054628784,0.055954136
38,0.00326257,0.017708842,0.03338709
39,0.005301552,0.01359994,0.055291675
40,0.0013226562,0.031215953,0.025818544
41,0.0029584663,0.004949209,0.06755194
42,0.014867058,0.017947715,0.03639328
43,0.0017881534,0.01052297,0.052189354
44,0.004392674,0.0033840744,0.007660916
45,0.004815209,0.00241631,0.018602358
46,0.013339271,0.0034005672,0.0010584382
47,0.007160916,0.01580171,0.05342767
48,0.0063138204,0.041721366,0.05249246
49,0.0022937967,0.019238662,0.030689523
50,0.013786414,0.0641663,0.006339243
51,0.0017415289,0.05533311,0.03207765
52,0.00977079,0.010870467,0.0057969736
53,0.0023170044,0.55421895,0.019899823
54,0.0053070257,0.94449157,0.031130573
55,0.003880576,0.98463655,0.014556023
56,0.0025457994,0.9977133,0.06384083
57,0.012357319,0.93186945,0.040459268
58,0.012235326,0.94997054,0.060059097
59,0.0014254029,0.9384851,0.06571367
60,0.0007165376,0.93555146,0.7237422
61,0.0035645762,0.6906743,0.97394466
62,0.0024438242,0.66423035,0.9435818
63,0.0064064423,0.504267,0.9592437
64,0.00075338956,0.5799151,0.9968547
65,0.0071284045,0.75521696,0.9552471
66,0.007913785,0.2352866,0.9194269
67,0.005816877,0.0032071283,0.71280587
68,0.0029627322,0.0025686142,0.00403425
69,0.0025591888,0.024404844,0.009532231
70,0.012210324,0.03928603,0.010051993
71,0.0018655981,0.07056499,0.028046692
72,0.0071044588,0.07723992,0.023452519
73,0.006899151,0.070839845,0.028246298
74,0.0051847543,0.06369632,0.020966986
75,0.011550746,0.051082484,0.010153702
76,0.008916109,0.048301693,0.030480897
77,0.013866329,0.051345397,0.056359205
78,0.015007374,0.040754814,0.033540893
79,0.019628396,0.014852736,0.016272934
80,0.015259874,0.026731867,0.02932356
81,0.018185228,0.016479703,0.040987406
82,0.019266905,0.010749169,0.038664244
83,0.004532528,0.0011221161,0.009661251
84,0.000116988325,0.0020117743,0.019576373
85,0.0026826889,0.001629507,0.003569847
86,0.0007553542,0.022078393,0.010205801
87,0.006516462,0.002487895,0.024655664
88,0.007190951,0.006873702,0.007400837
89,0.00340126,0.012205213,0.0338859
90,0.011241611,0.0077589676,0.034802426
91,0.009875854,0.016734889,0.015797868
92,0.006443922,0.02753894,0.06714856
93,0.0002513581,0.06488895,0.073917046
94,0.011787062,0.0137658445,0.063134804
95,0.0060835043,0.071169786,0.054326344
96,0.014103846,0.0050293575,0.0001191861
97,0.015814466,0.002437763,0.032736156
98,0.010320836,0.032374322,0.017650476
99,0.02035364,0.016084397,0.0010180932
100,0.015851438,0.038295638,0.003921626
101,0.010148017,0.0379237,0.013709806
102,0.018961485,0.059083976,0.024035225
103,0.006809082,0.04138225,0.030344874
104,0.016924113,0.04167201,0.036873087
105,0.0035871514,0.04002727,0.012783815
106,0.0058456208,0.03600944,0.00649276
107,0.022796636,0.052253358,0.0013328965
108,0.0038203748,0.06510627,0.00553793
109,0.021266147,0.018510133,0.0041026417
110,0.0037155123,0.012419409,0.016078657
111,0.001018928,0.045924827,0.018367177
112,0.0034394648,0.07322854,0.024476867
113,0.027401853,0.04885773,0.0150558
114,0.0022774413,0.051095303,0.016474428
115,0.002468944,0.06302657,0.01605579
116,0.0054666605,0.034307465,0.0012013828
117,0.0036003129,0.06438171,0.053806745
118,0.0077728573,0.013341497,0.017795052
119,0.004132634,0.018485006,0.01563649
120,0.0003768824,0.009251142,0.0015579608
121,0.01240877,0.0155912405,0.005137558
122,0.016352808,0.013873501,0.0003801627
123,0.0059045865,0.007604279,0.010090819
124,0.0051645604,0.010435192,0.011503929
125,0.000684603,0.022399519,0.0054768682
126,0.004743325,0.07059401,0.027214648
127,0.0049195825,0.042329635,0.048381645
128,0.0029433235,0.033884123,0.0390586
129,0.007881792,0.021273611,0.018828182
130,0.009085326,0.016569678,0.020192098
131,0.0026044385,0.005728516,0.0024185497
132,0.0077012694,0.0013209339,0.004668058
133,0.007607686,0.004360755,0.0060473257
134,0.001060922,0.024883406,0.0024943578
135,0.0023566808,0.030052107,0.015438611
136,0.0031051026,0.001881046,0.002775407
137,0.022704031,0.073528774,0.011525393
138,0.019523492,0.047556046,0.02080782
139,0.013809863,0.02874702,0.01040715
140,0.0114061665,0.039525636,0.016958896
141,0.005258455,0.016297886,0.01329501
142,0.0031885344,0.030223224,0.017058348
143,0.009309961,0.062334195,0.011400228


==> figs/19_best_0.csv <==
x,0,1,2
0,0.9525592,0.056835324,0.0054843426
1,0.96980304,0.06625123,0.032646757
2,0.96842647,0.057163715,0.01588442
3,0.95993984,0.06993557,0.07257714
4,0.95823306,0.064910196,0.050695278
5,0.9595844,0.052888203,0.036852047
6,0.9561854,0.06031526,0.051764194
7,0.9619639,0.06315532,0.055387072
8,0.95623195,0.07245006,0.072899334
9,0.96052253,0.056310732,0.0614258
10,0.9573886,0.0355662,0.049454104
11,0.946237,0.9182432,0.060997795
12,0.9494591,0.9236285,0.076480605
13,0.9601705,0.9247698,0.07763947
14,0.93185747,0.9229047,0.062469378
15,0.95147115,0.926965,0.048709977
16,0.9569925,0.95045346,0.8955188
17,0.9234631,0.9298635,0.9202841
18,0.95576733,0.9271965,0.9178504
19,0.9509972,0.93935543,0.9144271
20,0.9521223,0.93520206,0.908321
21,0.92212737,0.92015666,0.91190875
22,0.0668553,0.93224704,0.91949254
23,0.0074688443,0.9362417,0.93494034
24,0.0040793587,0.20782976,0.9399529
25,0.025219595,0.063978486,0.9232314
26,0.012309918,0.03845448,0.9338761
27,0.0031645598,0.05554063,0.9428195
28,0.0056111305,0.045182183,0.9384051
29,0.0012756578,0.043398302,0.9377645
30,0.004795292,0.024977503,0.9523481
31,0.016041484,0.041026693,0.6227901
32,0.016862677,0.04083419,0.06302717
33,0.023170546,0.03755456,0.04028449
34,0.0086488165,0.031333327,0.061933845
35,0.014185286,0.043208346,0.06091324
36,0.010020694,0.05441053,0.06617234
37,0.0007035092,0.033860087,0.07057124
38,0.0071661947,0.035874084,0.048253432
39,0.010279808,0.031460375,0.064851396
40,0.011840651,0.030073503,0.047909025
41,0.0066717556,0.038898572,0.058668524
42,0.007939054,0.05276411,0.057569787
43,0.01382636,0.039925825,0.05843782
44,0.014673484,0.050102614,0.05853161
45,0.01135268,0.047608662,0.058472224
46,0.01942461,0.058864817,0.047644243
47,0.02120401,0.05696097,0.06798969
48,0.03598843,0.048316307,0.06148278
49,0.017605297,0.028613439,0.05689598
50,0.022741433,0.06161147,0.04642692
51,0.0130600855,0.05508428,0.060048155
52,0.019183816,0.05176133,0.05405446
53,0.033079237,0.4803471,0.060018696
54,0.017099874,0.92506546,0.07160782
55,0.005338936,0.93830305,0.05712108
56,0.02371107,0.9351162,0.07316065
57,0.037935413,0.92559373,0.06108329
58,0.02025993,0.9347756,0.07379366
59,0.008787446,0.9367814,0.07173625
60,0.0151918195,0.9463176,0.59764665
61,0.023461008,0.95206857,0.924754
62,0.013049892,0.95758384,0.92118233
63,0.014863031,0.9364315,0.92712057
64,0.030326145,0.9430316,0.95221376
65,0.03420522,0.9583851,0.9505428
66,0.018777523,0.15323675,0.9509289
67,0.014802007,0.018207727,0.7718925
68,0.014699916,0.022203457,0.03711738
69,0.0111292545,0.035067014,0.022352554
70,0.025108963,0.042943098,0.04464702
71,0.016972996,0.057998896,0.030454988
72,0.027413718,0.05908444,0.017857382
73,0.023116203,0.0625597,0.034950487
74,0.01815861,0.0705658,0.045343038
75,0.021133713,0.048505496,0.04920354
76,0.022079745,0.05140473,0.03974835
77,0.05773127,0.048446096,0.027470803
78,0.06081913,0.047044545,0.02599861
79,0.03418575,0.03523889,0.008391928
80,0.016109983,0.025743077,0.012965871
81,0.009057208,0.017069114,0.019681193
82,0.00561948,0.025436886,0.020679029
83,0.023419613,0.014011409,0.01620425
84,0.0032285836,0.0026420497,0.010529615
85,0.02547513,0.016456835,0.019769007
86,0.0009168667,0.0035941591,0.014240497
87,0.0056674513,0.0069636647,0.020807149
88,0.0021222131,0.021347828,0.008341976
89,0.0030389407,0.01734996,0.013153873
90,0.035325002,0.012234715,0.017530134
91,0.039559294,0.020303441,0.03435326
92,0.0018455579,0.04871857,0.05312412
93,0.015084584,0.053833056,0.051542003
94,0.25041234,0.032997176,0.055464014
95,0.14280012,0.056386605,0.048719384
96,0.119275875,0.036512263,0.02192909
97,0.029346878,0.022380443,0.034649983
98,0.12067922,0.03688013,0.03612356
99,0.22308968,0.019182807,0.035480708
100,0.030289404,0.037868135,0.034234017
101,0.048654564,0.034612577,0.033666704
102,0.0053978534,0.044642773,0.021770459
103,0.0042616273,0.031211933,0.025852894
104,0.0135998335,0.037806228,0.021853149
105,0.0025299995,0.03037557,0.0033586489
106,0.017642178,0.036797944,0.0031310457
107,0.014039354,0.04681663,0.007473342
108,0.005252402,0.047211092,0.0060938387
109,0.025269657,0.024546254,0.014144865
110,0.01379363,0.018938266,0.017326936
111,0.00833979,0.049748175,0.022472385
112,0.01911864,0.05238829,0.01984661
113,0.036328796,0.039678387,0.016420558
114,0.0062404308,0.039103083,0.013890792
115,0.0036927161,0.046054423,0.022320203
116,0.003592138,0.032885335,0.035141673
117,0.01128848,0.046052475,0.010409848
118,0.015641563,0.029576689,0.024997326
119,0.011709221,0.032605864,0.03947398
120,0.00970487,0.026130065,0.0021124582
121,0.01613698,0.02602749,0.0037808316
122,0.017471334,0.01669756,0.001723859
123,0.02330416,0.01654586,0.013826475
124,0.003804047,0.027994286,0.016439848
125,0.021485593,0.008426905,0.020609865
126,0.011572359,0.05023878,0.01630699
127,0.0020625643,0.038262423,0.028829595
128,0.04788887,0.038584404,0.02565304
129,0.020867972,0.024862349,0.01943671
130,0.028728275,0.016016722,0.01156803
131,0.063532986,0.021830313,0.0042359782
132,0.014999426,0.02345712,0.012931437
133,0.0042410437,0.03474411,0.0024674209
134,0.028667692,0.036315005,0.003824774
135,0.009196196,0.03225213,0.02053169
136,0.053680804,0.018793587,0.010953229
137,0.4488947,0.06364671,0.0055045863
138,0.000675962,0.046668936,0.034563486
139,0.24036252,0.04100567,0.021262074
140,0.06180894,0.045718458,0.031852864
141,0.040311605,0.033865787,0.0067018983
142,0.07486838,0.014237012,0.014490113
143,0.33040705,0.050916977,0.020726718


==> figs/19_best_1.csv <==
x,0,1,2
0,0.86369175,0.051597226,0.04239166
1,0.8283119,0.06428271,0.01333241
2,0.8647313,0.019901741,0.046101436
3,0.8543304,0.05584279,0.04804871
4,0.7227973,0.049904417,0.036487784
5,0.7357025,0.044527087,0.010238084
6,0.68084764,0.07036321,0.035216913
7,0.8088376,0.066324405,0.055361606
8,0.7414801,0.035816364,0.029086024
9,0.7612075,0.029319096,0.040141217
10,0.8418664,0.013104674,0.012693951
11,0.5743801,0.9688238,0.046713203
12,0.6053183,0.9467165,0.055843506
13,0.87331265,0.94163007,0.04909835
14,0.86368036,0.9267252,0.045724943
15,0.8726289,0.94263875,0.0049459483
16,0.9266908,0.9765926,0.9835233
17,0.8838438,0.9534329,0.95364624
18,0.94708717,0.94731855,0.99610215
19,0.69451064,0.96562034,0.98108524
20,0.65366197,0.96252686,0.9477992
21,0.421335,0.94627136,0.96142465
22,0.050490238,0.9579845,0.96113735
23,0.0085119745,0.928466,0.98653275
24,0.0025285967,0.25125626,1.0232221
25,0.00935056,0.107381135,0.97182095
26,0.0048155,0.050513893,0.97891164
27,0.0031342702,0.09221159,0.91724527
28,0.0055396194,0.074185595,0.974752
29,0.0061949566,0.06799947,0.9299518
30,0.002643273,0.020739509,0.9929254
31,0.002319758,0.054254383,0.7378271
32,0.017140344,0.05583608,0.028260278
33,0.01051474,0.050616477,0.011799647
34,0.0059708953,0.017497532,0.050227646
35,0.0137547655,0.040304516,0.029586378
36,0.0026606587,0.06323419,0.057296526
37,0.0025108184,0.0054628784,0.055954136
38,0.00326257,0.017708842,0.03338709
39,0.005301552,0.01359994,0.055291675
40,0.0013226562,0.031215953,0.025818544
41,0.0029584663,0.004949209,0.06755194
42,0.014867058,0.017947715,0.03639328
43,0.0017881534,0.01052297,0.052189354
44,0.004392674,0.0033840744,0.007660916
45,0.004815209,0.00241631,0.018602358
46,0.013339271,0.0034005672,0.0010584382
47,0.007160916,0.01580171,0.05342767
48,0.0063138204,0.041721366,0.05249246
49,0.0022937967,0.019238662,0.030689523
50,0.013786414,0.0641663,0.006339243
51,0.0017415289,0.05533311,0.03207765
52,0.00977079,0.010870467,0.0057969736
53,0.0023170044,0.55421895,0.019899823
54,0.0053070257,0.94449157,0.031130573
55,0.003880576,0.98463655,0.014556023
56,0.0025457994,0.9977133,0.06384083
57,0.012357319,0.93186945,0.040459268
58,0.012235326,0.94997054,0.060059097
59,0.0014254029,0.9384851,0.06571367
60,0.0007165376,0.93555146,0.7237422
61,0.0035645762,0.6906743,0.97394466
62,0.0024438242,0.66423035,0.9435818
63,0.0064064423,0.504267,0.9592437
64,0.00075338956,0.5799151,0.9968547
65,0.0071284045,0.75521696,0.9552471
66,0.007913785,0.2352866,0.9194269
67,0.005816877,0.0032071283,0.71280587
68,0.0029627322,0.0025686142,0.00403425
69,0.0025591888,0.024404844,0.009532231
70,0.012210324,0.03928603,0.010051993
71,0.0018655981,0.07056499,0.028046692
72,0.0071044588,0.07723992,0.023452519
73,0.006899151,0.070839845,0.028246298
74,0.0051847543,0.06369632,0.020966986
75,0.011550746,0.051082484,0.010153702
76,0.008916109,0.048301693,0.030480897
77,0.013866329,0.051345397,0.056359205
78,0.015007374,0.040754814,0.033540893
79,0.019628396,0.014852736,0.016272934
80,0.015259874,0.026731867,0.02932356
81,0.018185228,0.016479703,0.040987406
82,0.019266905,0.010749169,0.038664244
83,0.004532528,0.0011221161,0.009661251
84,0.000116988325,0.0020117743,0.019576373
85,0.0026826889,0.001629507,0.003569847
86,0.0007553542,0.022078393,0.010205801
87,0.006516462,0.002487895,0.024655664
88,0.007190951,0.006873702,0.007400837
89,0.00340126,0.012205213,0.0338859
90,0.011241611,0.0077589676,0.034802426
91,0.009875854,0.016734889,0.015797868
92,0.006443922,0.02753894,0.06714856
93,0.0002513581,0.06488895,0.073917046
94,0.011787062,0.0137658445,0.063134804
95,0.0060835043,0.071169786,0.054326344
96,0.014103846,0.0050293575,0.0001191861
97,0.015814466,0.002437763,0.032736156
98,0.010320836,0.032374322,0.017650476
99,0.02035364,0.016084397,0.0010180932
100,0.015851438,0.038295638,0.003921626
101,0.010148017,0.0379237,0.013709806
102,0.018961485,0.059083976,0.024035225
103,0.006809082,0.04138225,0.030344874
104,0.016924113,0.04167201,0.036873087
105,0.0035871514,0.04002727,0.012783815
106,0.0058456208,0.03600944,0.00649276
107,0.022796636,0.052253358,0.0013328965
108,0.0038203748,0.06510627,0.00553793
109,0.021266147,0.018510133,0.0041026417
110,0.0037155123,0.012419409,0.016078657
111,0.001018928,0.045924827,0.018367177
112,0.0034394648,0.07322854,0.024476867
113,0.027401853,0.04885773,0.0150558
114,0.0022774413,0.051095303,0.016474428
115,0.002468944,0.06302657,0.01605579
116,0.0054666605,0.034307465,0.0012013828
117,0.0036003129,0.06438171,0.053806745
118,0.0077728573,0.013341497,0.017795052
119,0.004132634,0.018485006,0.01563649
120,0.0003768824,0.009251142,0.0015579608
121,0.01240877,0.0155912405,0.005137558
122,0.016352808,0.013873501,0.0003801627
123,0.0059045865,0.007604279,0.010090819
124,0.0051645604,0.010435192,0.011503929
125,0.000684603,0.022399519,0.0054768682
126,0.004743325,0.07059401,0.027214648
127,0.0049195825,0.042329635,0.048381645
128,0.0029433235,0.033884123,0.0390586
129,0.007881792,0.021273611,0.018828182
130,0.009085326,0.016569678,0.020192098
131,0.0026044385,0.005728516,0.0024185497
132,0.0077012694,0.0013209339,0.004668058
133,0.007607686,0.004360755,0.0060473257
134,0.001060922,0.024883406,0.0024943578
135,0.0023566808,0.030052107,0.015438611
136,0.0031051026,0.001881046,0.002775407
137,0.022704031,0.073528774,0.011525393
138,0.019523492,0.047556046,0.02080782
139,0.013809863,0.02874702,0.01040715
140,0.0114061665,0.039525636,0.016958896
141,0.005258455,0.016297886,0.01329501
142,0.0031885344,0.030223224,0.017058348
143,0.009309961,0.062334195,0.011400228


==> figs/19_ref.csv <==
x,0,1
0,0.94682676,0.9247021
1,0.94326013,0.9270455
2,0.9384521,0.91591483
3,0.936048,0.918008
4,0.95239884,0.9485855
5,0.9564918,0.8426511
6,0.94086254,0.49716893
7,0.9474292,0.65447885
8,0.95739675,0.8262867
9,0.9458262,0.87752426
10,0.947055,0.7081965
11,0.9567662,0.8106066
12,0.9606749,0.79787487
13,0.95246273,0.8539766
14,0.95783204,0.8336362
15,0.94824195,0.9207397
16,0.9526953,0.8094529
17,0.9500608,0.5722937
18,0.96675307,0.8281371
19,0.74026626,0.17806748
20,0.7699046,0.22704996
21,0.7613989,0.25125062
22,0.7671442,0.2640101
23,0.77385974,0.29617688
24,0.7692068,0.3289528
25,0.7609486,0.29952815
26,0.7606672,0.2571303
27,0.74009496,0.17938256
28,0.7256937,0.16939077
29,0.71502846,0.13847236
30,0.67108876,0.074559495
31,0.283033,0.029386831
32,0.5000399,0.12969328
33,0.7153873,0.28752467
34,0.740014,0.2186155
35,0.73942703,0.2435499
36,0.905593,0.7666201
37,0.93386567,0.9385125
38,0.92446685,0.9518542
39,0.7254071,0.8037227
40,0.067622036,0.038556214
41,0.060320735,0.056901645
42,0.03461366,0.01550735
43,0.013226876,0.011498216
44,0.0035703592,0.0030888037
45,0.029291755,0.045365922
46,0.021742627,0.012814526
47,0.030838987,0.023309004
48,0.011201239,0.02621721
49,0.015520469,0.0048818626
50,0.018943818,0.023342844
51,0.021429451,0.0047914824
52,0.03198505,0.06720363
53,0.0041584214,0.0054095136
54,0.017606584,0.00798671
55,0.016283898,0.008981202
56,0.012625754,0.022767048
57,0.03819928,0.024212731
58,0.03466582,0.042411897
59,0.028763896,0.013220886
60,0.021731671,0.052930653
61,0.030623315,0.035940357
62,0.025814755,0.043216776
63,0.010774679,0.027305521
64,0.011827307,0.01685686
65,0.013695895,0.007322885
66,0.0028031452,0.015350355
67,0.00016583857,0.017648777
68,0.014525752,0.014432447
69,0.009565654,0.0023541893
70,0.019196067,0.010691785
71,0.014680553,0.014010612
72,0.018368395,0.010418668
73,0.017301159,0.023451926
74,0.02159471,0.015261193
75,0.018376905,0.0014185664
76,0.008583844,0.00046894298
77,0.010794535,0.007940803
78,0.016563797,0.0102898795
79,0.019406097,0.006466996
80,0.010505156,0.00015164612
81,0.0021513018,0.007023547
82,0.010768013,0.0047190282
83,0.017946567,0.00793324
84,0.0043596225,0.0033760364
85,0.021291865,0.009416268
86,0.003712228,0.0010359075
87,0.013350811,0.008008187
88,0.0152203785,0.006534501
89,0.02579793,0.008195666
90,0.0031034048,0.007939065
91,0.025684781,0.020106062
92,0.028550565,0.025299478
93,0.017807586,0.027625619
94,0.029597176,0.015838733
95,0.023528144,0.019829612
96,0.024497064,0.020747341
97,0.021525038,0.024971453
98,0.020750044,0.026921289
99,0.0130510265,0.015472063
100,0.022540791,0.010484114
101,0.009047467,0.0023522116
102,0.014058364,0.007589329
103,0.0014461266,0.00085886766
104,0.008445398,0.0012482377
105,0.021014476,0.0027103424
106,0.00010580493,0.0018898479
107,0.0025969485,0.010189212
108,0.011248396,0.004954984
109,0.010000259,0.0187156
110,0.001636839,0.01842388
111,0.00142283,0.0035606632
112,0.011728281,0.014780082
113,0.011376055,0.002112394
114,0.0036671718,0.008339171
115,0.019885767,0.026837168
116,0.0054618753,0.010502205
117,0.0018904128,0.009488494
118,0.033734556,0.01432907
119,0.014380234,0.0056510665
120,0.009100077,0.006351006
121,0.020287002,0.001667002
122,0.0066477493,0.015594436
123,0.007366907,0.005989661
124,0.024673516,0.01130946
125,0.037127525,0.0059971865
126,0.011330116,0.0062916987
127,0.009688121,0.015588409
128,0.0025876777,0.002830147
129,0.004289749,0.008717702
130,0.0020581495,0.004191305
131,0.00061611005,0.0027318348
132,0.001898515,0.0041306266
133,0.0030509725,0.009681516
134,0.00189838,0.0061393604
135,0.009006464,0.0015220019
136,0.05654731,0.012382581
137,0.035729937,0.022690155
138,0.00029840894,0.0073225647
139,0.060194366,0.011167817
140,0.091305465,0.008142322
141,0.043937705,0.022916412
142,0.028543806,0.017285582
143,0.026398934,0.013347036


==> figs/19_worst.csv <==
x,0,1,2
0,0.0035338302,0.0004453705,0.07168447
1,0.005618981,0.0023301763,0.06884164
2,0.004035717,0.0027583982,0.07945592
3,0.005056149,0.0032415076,0.08285988
4,0.00429696,0.005033826,0.01978966
5,0.006952081,0.0015827796,0.007417018
6,0.0060873986,0.004797384,0.02328418
7,0.0078121712,0.0035249304,0.015363238
8,0.015434484,9.063198e-05,0.055938236
9,0.0028541791,0.0045770206,0.079991646
10,0.016119573,0.016087433,0.053814627
11,0.014716381,0.004573533,0.04839949
12,0.01691325,0.010867998,0.094231695
13,0.00941037,0.008398331,0.056130104
14,0.024708431,0.0072615608,0.006988525
15,0.0042008115,0.0010118774,0.015544391
16,0.00789366,0.0034292198,0.011664371
17,0.008780638,0.011075464,0.008880455
18,0.0018123151,0.0070756003,0.016889544
19,0.008711726,0.0056202547,0.006365403
20,0.0004043572,0.010145929,0.0066902135
21,0.009623565,0.01075354,0.0052085775
22,0.009154515,0.013574825,0.02707478
23,0.000718738,0.012981896,0.019070191
24,0.0051232744,0.004668707,0.009238968
25,0.011228519,0.008069074,0.01031027
26,0.004088603,0.008900824,0.014106823
27,0.003857613,0.010699792,0.03236137
28,0.0025801756,0.008610387,0.0011934136
29,0.003560099,0.011682945,0.0070333187
30,0.002446949,0.0061409143,0.007239806
31,0.005578254,0.0134968795,0.0031357638
32,0.003979185,0.007186554,0.0036335173
33,0.011666258,0.0089993775,0.012302762
34,0.007237549,0.007413364,0.0031629486
35,0.009218751,0.010734106,0.010448401
36,0.008985011,0.01160661,0.0135362465
37,0.009550026,0.017583018,0.0017440516
38,0.007591092,0.012678012,0.026927838
39,0.0059918724,0.015919551,0.006195442
40,0.006516398,0.014981852,0.0048407796
41,0.010797492,0.01074398,0.005753834
42,0.0100554535,0.010439496,0.0017696504
43,0.007998796,0.0075193164,0.015846955
44,0.016165152,0.0029072948,0.023351904
45,0.010508353,0.0026294538,0.0022813769
46,0.0022228698,0.002067368,0.010205626
47,0.011977761,0.0012877827,0.014274262
48,0.0131614795,0.0005519218,0.009462301
49,0.008724595,0.00034785384,0.024909196
50,0.012226935,0.0030674408,0.011229877
51,0.020371966,0.0047157905,0.00280885
52,0.014162763,0.0034513394,0.038612638
53,0.008880545,0.006265938,0.032117683
54,0.0069206045,0.004731233,0.00552109
55,0.0074599013,0.006156889,0.0045320303
56,0.0032744566,0.00055858784,0.014847709
57,0.002668327,0.00082992116,0.018831808
58,0.0028529894,0.00019025494,0.012733212
59,0.0065731215,0.0014857841,0.004885514
60,0.0073045325,0.0010699109,0.010334935
61,0.0020474242,0.0013697635,0.046456665
62,5.3958272e-05,0.0015443575,0.013576065
63,0.0072906734,0.0014794184,0.025177993
64,0.00032681966,0.0034670117,0.009142691
65,0.0037763754,0.0012394057,0.018790158
66,0.0007160623,0.0014662269,0.0052946582
67,0.005302394,0.0028251242,0.02198419
68,0.0033665022,0.00018091923,0.018665135
69,0.0007573882,0.00024403392,0.02912524
70,0.00043702195,0.00039157044,0.0037704539
71,0.0020540562,0.00166777,0.013389642
72,0.0047663157,0.003712183,0.04308813
73,0.0040831342,0.0051889266,0.022185398
74,0.0046063666,0.0013156995,0.019326976
75,0.0005351874,0.0036214509,0.04257606
76,0.0008241593,0.0021118198,0.010086884
77,0.00017022235,0.002801752,0.006687592
78,0.0042189937,0.0013998084,0.0064680707
79,0.003457028,0.0010844659,0.005364085
80,0.0027870461,0.0006115792,0.012321742
81,0.00020112387,0.0026515033,0.013990968
82,0.0011183562,0.0031131164,0.015046305
83,0.0031223171,0.0051899133,0.0037390064
84,0.0001109634,0.002097442,0.009370999
85,0.0008575296,0.0026149498,0.01218036
86,0.0015192893,0.0025119074,0.037505303
87,0.0028621769,0.0015549916,0.08080703
88,0.0014300209,0.00021013308,0.034613766
89,0.0035389198,0.0022487578,0.03016313
90,0.0029842728,0.0015564883,0.019742697
91,0.0023525865,0.0016144946,0.0293186
92,0.0033390129,0.005110865,0.038507085
93,0.0030272896,0.0023915933,0.007923624
94,0.0009831815,0.00047489087,0.0072208787
95,0.0014106804,0.0012549716,0.00093711563
96,0.0018441546,0.0008978246,0.007543254
97,0.0022855077,0.00076940603,0.017431892
98,0.0028701844,0.00026999408,0.011696483
99,0.0044258004,0.004837263,0.005244218
100,0.0032522636,0.013153853,0.0027195977
101,0.004304674,0.009378626,0.0016488966
102,0.0030084073,0.007404324,0.0038936469
103,0.0070535927,0.0041838563,0.024070527
104,0.0006388896,0.004870679,0.0021108887
105,0.0005341989,0.0077306204,0.007488145
106,0.0010083762,0.0069539226,0.011734626
107,0.002068599,0.0063474635,0.008154551
108,0.00161455,0.0062477477,0.029710855
109,0.0010763888,0.0068775676,0.017343497
110,0.0016639121,0.00038855599,0.006618043
111,0.002381906,0.0025576586,0.024631016
112,0.002692009,0.0050807497,0.0041875076
113,0.00030834612,0.010302062,0.0315284
114,0.0028795293,0.0014898315,0.04816653
115,0.0047291876,0.0051074275,0.013272658
116,0.002054125,0.00020946885,0.00733717
117,0.00075362506,0.0059646345,0.012265648
118,0.0018466708,0.007255975,0.0019114359
119,0.0006564807,0.008271752,0.012231091
120,0.0010847367,0.006179002,0.0035672588
121,0.0016312514,0.0041167727,0.008275973
122,0.01937356,0.008574442,0.0014465611
123,0.009099121,0.0060282727,0.0057076146
124,0.014857054,0.005727906,0.008717605
125,9.5085874e-05,0.0032664482,0.021691302
126,0.0026487464,0.007222105,0.01470069
127,0.016067361,0.0033312587,0.012794599
128,0.009329588,0.0071209683,0.0021693287
129,0.008285136,0.004892556,0.00020340673
130,0.004823104,0.0064575514,0.0038082974
131,0.020388745,0.009474612,0.006216124
132,0.0006417099,0.0022320785,0.00037492218
133,0.003609872,0.013106175,0.006594617
134,0.00041192753,0.006713962,0.009139917
135,0.0012211533,0.006688651,0.009376146
136,0.0003977437,0.012405446,0.009798619
137,0.021130404,0.00865924,0.013520199
138,0.0045417356,0.0013065402,0.009198692
139,0.024872772,0.0010594467,0.009194545
140,0.0029613252,0.0141865825,0.0052125077
141,0.0056851227,0.0076627303,0.008578093
142,0.0042957393,0.006905548,0.0034531155
143,0.0069169733,0.006961576,0.0050197467


==> figs/19_worst_0.csv <==
x,0,1,2
0,0.010081582,0.006446513,0.011361893
1,0.009029256,0.013003598,0.011525258
2,0.0071730707,0.014492787,0.0145063335
3,0.01492429,0.007898045,0.00754134
4,0.015859429,0.0018574692,0.0022926966
5,0.021972215,0.0005678022,0.02133224
6,0.014536424,0.018689169,0.012761068
7,0.009420071,0.01836385,0.024417756
8,0.023769304,0.0049819537,0.013126712
9,0.0053324155,0.009587097,0.0070374543
10,0.004207709,0.00044643343,0.012059722
11,0.0041679475,0.007715678,0.011396545
12,0.016333064,0.0048789424,0.010412344
13,0.0010391055,0.0015137387,0.0030232498
14,0.013891272,0.008637886,0.026876407
15,0.010303465,0.013260234,0.019535707
16,0.021285398,0.015043477,0.0048641795
17,0.026408724,0.030255796,0.017154248
18,0.012451569,0.02774764,0.02617975
19,0.015482094,0.020636812,0.029252406
20,0.027184438,0.0033796555,0.03255182
21,0.012936688,0.0008931797,0.027486986
22,0.025609057,0.0045242026,0.02406473
23,0.014104391,0.003807549,0.023582699
24,0.005052161,0.003418219,0.031638246
25,0.0061863256,0.0036867037,0.027806945
26,0.0013488195,0.00598674,0.02427914
27,0.0060293395,0.0065386416,0.029452173
28,0.021085022,0.013818526,0.0040018684
29,0.0018473072,0.009702931,0.022693994
30,0.00017239465,0.017027577,0.015090098
31,0.004138499,0.022929942,0.0030446905
32,0.01248006,0.0052488903,0.00255971
33,0.011984682,0.006012481,0.014496871
34,0.008361113,0.00880821,0.00048702947
35,0.006804419,0.0032845514,0.011968178
36,0.024262693,0.00060231646,0.027791873
37,0.043179065,0.029173471,0.014254462
38,0.03169835,0.037396733,0.033958606
39,0.031439636,0.049369108,0.028613212
40,0.031790774,0.068268,0.02903548
41,0.02680453,0.076791935,0.023065079
42,0.016590498,0.06849759,0.031139947
43,0.020368734,0.0009430933,0.017601866
44,0.0018283122,0.03254895,0.028062433
45,0.00064891076,0.0029502735,0.02020181
46,0.021958428,0.016712634,0.022291608
47,0.069055445,0.0015952087,0.020809202
48,0.07826489,0.008292541,0.016360486
49,0.073195,0.0065739998,0.0153537365
50,0.12350994,0.0058837873,0.0145550575
51,0.1401187,0.022072425,0.0008040727
52,0.047571577,0.04807638,0.017347094
53,0.114936866,0.025144078,0.011602138
54,0.24186131,0.047108106,0.016962156
55,0.12433379,0.04831064,0.02100299
56,0.08104298,0.058397338,0.007565713
57,0.017238574,0.04365966,0.01102244
58,0.030510109,0.029854566,0.0036077981
59,0.025875663,0.045047294,0.0030114676
60,0.007463225,0.045833964,0.011441868
61,0.0031185655,0.036156926,0.045247875
62,0.0080728745,0.009864417,0.0075171003
63,0.0055248328,0.0010497296,0.04294811
64,0.0019722485,0.021094287,0.019237852
65,0.056375336,0.007698987,0.013519338
66,0.008128048,0.010705014,0.019689202
67,0.01528742,0.017257147,0.018246576
68,0.0026705603,0.00084714405,0.03557844
69,0.019194514,0.0120954905,0.027287653
70,0.013716405,0.014021046,0.019275773
71,0.04106465,0.007944551,0.0044706347
72,0.026205758,0.015444888,0.03234323
73,0.057754125,0.006372404,0.034452833
74,0.23685636,0.021759225,0.0015759254
75,0.07419021,0.01797739,0.0329118
76,0.01475791,0.014646888,0.0014443609
77,0.082246624,0.017921772,0.021046968
78,0.011387097,0.012494832,0.017554253
79,0.003270238,0.010947219,0.0114720585
80,0.026667006,0.022810249,0.014708095
81,0.16483301,0.016299365,0.015196728
82,0.07466485,0.030794805,0.018905627
83,0.020628475,0.032974474,0.014031438
84,0.043307982,0.018122673,0.0012504905
85,0.04263695,0.027515637,0.014354121
86,0.034775462,0.037280194,0.038146283
87,0.06022941,0.020908847,0.007271764
88,0.03957635,0.032579966,0.013673032
89,0.016684877,0.093462564,0.024304068
90,0.006668706,0.08964147,0.023846637
91,0.02066026,0.017033808,0.018868385
92,0.0055097574,0.041689035,0.020075807
93,0.019684993,0.02015536,0.0255645
94,0.012619946,0.025596078,0.026589954
95,0.0020592727,0.045470852,0.0292595
96,0.0098267505,0.027785676,0.011917714
97,0.0188719,0.009133438,0.027118327
98,0.04335389,0.009442921,0.013187715
99,0.02045658,0.042388674,0.008400023
100,0.039201748,0.04658416,0.010440412
101,0.014184984,0.026712038,0.0093845865
102,0.038120456,0.019262182,0.025123943
103,0.13093492,0.008975109,0.014043363
104,0.17393282,0.065221995,0.0192744
105,0.016445108,0.0075122975,0.026398422
106,0.026017986,0.005123428,0.024347518
107,0.035180237,0.005341219,0.008657924
108,0.023457127,0.0149981575,0.017868496
109,0.0073449337,0.030275777,0.014839255
110,0.013557423,0.039965834,0.026221573
111,0.017836792,0.047968812,0.023285301
112,0.037836142,0.043828517,0.018434588
113,0.07478168,0.021852234,0.019704102
114,0.017679952,0.013042307,0.016076066
115,0.02839158,0.263004,0.029723354
116,0.0021466613,0.044177197,0.022748632
117,0.022633988,0.010298865,0.018157898
118,0.19685486,0.039730057,0.022455195
119,0.13129611,0.019624881,0.017202962
120,0.028118305,0.15465263,0.022091491
121,0.035411447,0.07406982,0.02310736
122,0.26250404,0.06391211,0.030775258
123,0.061213303,0.051143866,0.009609333
124,0.15432587,0.09584258,0.024252659
125,0.02195493,0.028872944,0.022541989
126,0.020125974,0.06911811,0.017065143
127,0.1000095,0.03656745,0.035411727
128,0.031992905,0.011421988,0.017670494
129,0.02131152,0.009283299,0.003969828
130,0.005631813,0.0017575215,0.02213283
131,0.111539274,0.00013706012,7.3430136e-05
132,0.0134228235,0.0053163394,0.014623498
133,0.051143035,0.0006174794,0.011958905
134,0.014886039,0.0092796115,0.106419705
135,0.012154951,0.003141611,0.046570558
136,0.038527187,0.012965141,0.029410953
137,0.03380696,0.07066614,0.081568055
138,0.044967443,0.028078105,0.12788373
139,0.015820602,0.036696255,0.02731073
140,0.021632956,0.054550763,0.026177201
141,0.00044547848,0.042687632,0.043328807
142,0.022467254,0.027239667,0.03601205
143,0.0071117785,0.007092009,0.0016654601


==> figs/19_worst_1.csv <==
x,0,1,2
0,0.0035338302,0.0004453705,0.07168447
1,0.005618981,0.0023301763,0.06884164
2,0.004035717,0.0027583982,0.07945592
3,0.005056149,0.0032415076,0.08285988
4,0.00429696,0.005033826,0.01978966
5,0.006952081,0.0015827796,0.007417018
6,0.0060873986,0.004797384,0.02328418
7,0.0078121712,0.0035249304,0.015363238
8,0.015434484,9.063198e-05,0.055938236
9,0.0028541791,0.0045770206,0.079991646
10,0.016119573,0.016087433,0.053814627
11,0.014716381,0.004573533,0.04839949
12,0.01691325,0.010867998,0.094231695
13,0.00941037,0.008398331,0.056130104
14,0.024708431,0.0072615608,0.006988525
15,0.0042008115,0.0010118774,0.015544391
16,0.00789366,0.0034292198,0.011664371
17,0.008780638,0.011075464,0.008880455
18,0.0018123151,0.0070756003,0.016889544
19,0.008711726,0.0056202547,0.006365403
20,0.0004043572,0.010145929,0.0066902135
21,0.009623565,0.01075354,0.0052085775
22,0.009154515,0.013574825,0.02707478
23,0.000718738,0.012981896,0.019070191
24,0.0051232744,0.004668707,0.009238968
25,0.011228519,0.008069074,0.01031027
26,0.004088603,0.008900824,0.014106823
27,0.003857613,0.010699792,0.03236137
28,0.0025801756,0.008610387,0.0011934136
29,0.003560099,0.011682945,0.0070333187
30,0.002446949,0.0061409143,0.007239806
31,0.005578254,0.0134968795,0.0031357638
32,0.003979185,0.007186554,0.0036335173
33,0.011666258,0.0089993775,0.012302762
34,0.007237549,0.007413364,0.0031629486
35,0.009218751,0.010734106,0.010448401
36,0.008985011,0.01160661,0.0135362465
37,0.009550026,0.017583018,0.0017440516
38,0.007591092,0.012678012,0.026927838
39,0.0059918724,0.015919551,0.006195442
40,0.006516398,0.014981852,0.0048407796
41,0.010797492,0.01074398,0.005753834
42,0.0100554535,0.010439496,0.0017696504
43,0.007998796,0.0075193164,0.015846955
44,0.016165152,0.0029072948,0.023351904
45,0.010508353,0.0026294538,0.0022813769
46,0.0022228698,0.002067368,0.010205626
47,0.011977761,0.0012877827,0.014274262
48,0.0131614795,0.0005519218,0.009462301
49,0.008724595,0.00034785384,0.024909196
50,0.012226935,0.0030674408,0.011229877
51,0.020371966,0.0047157905,0.00280885
52,0.014162763,0.0034513394,0.038612638
53,0.008880545,0.006265938,0.032117683
54,0.0069206045,0.004731233,0.00552109
55,0.0074599013,0.006156889,0.0045320303
56,0.0032744566,0.00055858784,0.014847709
57,0.002668327,0.00082992116,0.018831808
58,0.0028529894,0.00019025494,0.012733212
59,0.0065731215,0.0014857841,0.004885514
60,0.0073045325,0.0010699109,0.010334935
61,0.0020474242,0.0013697635,0.046456665
62,5.3958272e-05,0.0015443575,0.013576065
63,0.0072906734,0.0014794184,0.025177993
64,0.00032681966,0.0034670117,0.009142691
65,0.0037763754,0.0012394057,0.018790158
66,0.0007160623,0.0014662269,0.0052946582
67,0.005302394,0.0028251242,0.02198419
68,0.0033665022,0.00018091923,0.018665135
69,0.0007573882,0.00024403392,0.02912524
70,0.00043702195,0.00039157044,0.0037704539
71,0.0020540562,0.00166777,0.013389642
72,0.0047663157,0.003712183,0.04308813
73,0.0040831342,0.0051889266,0.022185398
74,0.0046063666,0.0013156995,0.019326976
75,0.0005351874,0.0036214509,0.04257606
76,0.0008241593,0.0021118198,0.010086884
77,0.00017022235,0.002801752,0.006687592
78,0.0042189937,0.0013998084,0.0064680707
79,0.003457028,0.0010844659,0.005364085
80,0.0027870461,0.0006115792,0.012321742
81,0.00020112387,0.0026515033,0.013990968
82,0.0011183562,0.0031131164,0.015046305
83,0.0031223171,0.0051899133,0.0037390064
84,0.0001109634,0.002097442,0.009370999
85,0.0008575296,0.0026149498,0.01218036
86,0.0015192893,0.0025119074,0.037505303
87,0.0028621769,0.0015549916,0.08080703
88,0.0014300209,0.00021013308,0.034613766
89,0.0035389198,0.0022487578,0.03016313
90,0.0029842728,0.0015564883,0.019742697
91,0.0023525865,0.0016144946,0.0293186
92,0.0033390129,0.005110865,0.038507085
93,0.0030272896,0.0023915933,0.007923624
94,0.0009831815,0.00047489087,0.0072208787
95,0.0014106804,0.0012549716,0.00093711563
96,0.0018441546,0.0008978246,0.007543254
97,0.0022855077,0.00076940603,0.017431892
98,0.0028701844,0.00026999408,0.011696483
99,0.0044258004,0.004837263,0.005244218
100,0.0032522636,0.013153853,0.0027195977
101,0.004304674,0.009378626,0.0016488966
102,0.0030084073,0.007404324,0.0038936469
103,0.0070535927,0.0041838563,0.024070527
104,0.0006388896,0.004870679,0.0021108887
105,0.0005341989,0.0077306204,0.007488145
106,0.0010083762,0.0069539226,0.011734626
107,0.002068599,0.0063474635,0.008154551
108,0.00161455,0.0062477477,0.029710855
109,0.0010763888,0.0068775676,0.017343497
110,0.0016639121,0.00038855599,0.006618043
111,0.002381906,0.0025576586,0.024631016
112,0.002692009,0.0050807497,0.0041875076
113,0.00030834612,0.010302062,0.0315284
114,0.0028795293,0.0014898315,0.04816653
115,0.0047291876,0.0051074275,0.013272658
116,0.002054125,0.00020946885,0.00733717
117,0.00075362506,0.0059646345,0.012265648
118,0.0018466708,0.007255975,0.0019114359
119,0.0006564807,0.008271752,0.012231091
120,0.0010847367,0.006179002,0.0035672588
121,0.0016312514,0.0041167727,0.008275973
122,0.01937356,0.008574442,0.0014465611
123,0.009099121,0.0060282727,0.0057076146
124,0.014857054,0.005727906,0.008717605
125,9.5085874e-05,0.0032664482,0.021691302
126,0.0026487464,0.007222105,0.01470069
127,0.016067361,0.0033312587,0.012794599
128,0.009329588,0.0071209683,0.0021693287
129,0.008285136,0.004892556,0.00020340673
130,0.004823104,0.0064575514,0.0038082974
131,0.020388745,0.009474612,0.006216124
132,0.0006417099,0.0022320785,0.00037492218
133,0.003609872,0.013106175,0.006594617
134,0.00041192753,0.006713962,0.009139917
135,0.0012211533,0.006688651,0.009376146
136,0.0003977437,0.012405446,0.009798619
137,0.021130404,0.00865924,0.013520199
138,0.0045417356,0.0013065402,0.009198692
139,0.024872772,0.0010594467,0.009194545
140,0.0029613252,0.0141865825,0.0052125077
141,0.0056851227,0.0076627303,0.008578093
142,0.0042957393,0.006905548,0.0034531155
143,0.0069169733,0.006961576,0.0050197467


==> figs/5_best_0.csv <==
x,0,1,2
0,0.03934927,0.034800746,0.04753376
1,0.050617285,0.02635068,0.038110323
2,0.036059074,0.03180252,0.014550924
3,0.03352515,0.029605875,0.049598817
4,0.052683763,0.027040603,0.04186806
5,0.044307165,0.027259177,0.037550777
6,0.036544852,0.03105134,0.041465398
7,0.040342797,0.028534068,0.003709378
8,0.046133306,0.046355322,0.032236397
9,0.026852535,0.035280697,0.061881416
10,0.051137887,0.02360645,0.039833397
11,0.048948288,0.014587177,0.0612036
12,0.03507444,0.01989352,0.028037723
13,0.044193048,0.030555965,0.03251147
14,0.046026256,0.024799377,0.02269133
15,0.043304287,0.020112649,0.049073372
16,0.02934287,0.027768532,0.045039974
17,0.04252485,0.03458491,0.05141484
18,0.042579792,0.03823796,0.04659723
19,0.04215767,0.036767162,0.044022273
20,0.043272022,0.03689959,0.038143564
21,0.052273802,0.031368032,0.04654833
22,0.042798936,0.034599457,0.040614504
23,0.032267436,0.037022702,0.06646254
24,0.036186885,0.04099014,0.042268265
25,0.037029814,0.043322768,0.05912679
26,0.02937425,0.031555388,0.03387706
27,0.029415078,0.034331273,0.04052916
28,0.038111646,0.03203303,0.019406302
29,0.038834486,0.038451333,0.023112
30,0.039257556,0.016232358,0.014075622
31,0.027548611,0.040403415,0.023331042
32,0.007128145,0.010152763,0.034246255
33,0.023614103,0.014124023,0.029921578
34,0.027207166,0.032795228,0.023588462
35,0.019813363,0.031538863,0.039521564
36,0.01117978,0.020862643,0.04463004
37,0.023583699,0.021872891,0.04590887
38,0.03545161,0.020823909,0.019288452
39,0.0532579,0.022801157,0.028296953
40,0.032049228,0.023487385,0.043321725
41,0.023454186,0.025624782,0.0418586
42,0.018490702,0.027181309,0.026002323
43,0.011222313,0.0134257395,0.027395716
44,0.025071379,0.019816166,0.04329486
45,0.0077108913,0.01730868,0.034672372
46,0.015810613,0.019674597,0.03784179
47,0.01241679,0.026159337,0.022907373
48,0.025863646,0.025139244,0.03537819
49,0.007998871,0.021263588,0.02400036
50,0.01889054,0.02373953,0.04241015
51,0.009459961,0.023958262,0.049861442
52,0.01725765,0.01083266,0.03759177
53,0.017777348,0.037339084,0.04590242
54,0.0195559,0.019854253,0.029377861
55,0.02920173,0.021769295,0.029225979
56,0.027657319,0.0069431164,0.02308397
57,0.028388893,0.030626144,0.030102456
58,0.039795443,0.034418035,0.026280915
59,0.05175848,0.03930655,0.033163052
60,0.031518515,0.041771874,0.023932172
61,0.036086105,0.03534208,0.02846985
62,0.0438972,0.03260354,0.029261447
63,0.030829908,0.03417767,0.015451692
64,0.039742682,0.035733446,0.015322058
65,0.036343154,0.032154024,0.0150341205
66,0.028982384,0.03253182,0.019647816
67,0.04400119,0.026894942,0.025040329
68,0.04067073,0.022237187,0.017023467
69,0.03525734,0.027647644,0.016251715
70,0.029706553,0.027159577,0.014831318
71,0.023039937,0.03097962,0.016294468
72,0.018543372,0.03112545,0.022477549
73,0.025711669,0.029840589,0.043986637
74,0.01821324,0.026182085,0.03118914
75,0.016557973,0.02120363,0.049407754
76,0.008874083,0.019655678,0.031767108
77,0.0038213427,0.02162381,0.024098093
78,0.003048643,0.026490297,0.03888581
79,0.0033337052,0.007849933,0.03321163
80,0.005113701,0.024641126,0.032280877
81,0.0065708268,0.027341824,0.0383028
82,0.014782139,0.013079797,0.041510522
83,0.016022978,0.010470912,0.047381505
84,0.00055022753,0.014123887,0.045482937
85,0.0034342653,0.012631571,0.020877546
86,0.009454055,0.010441648,0.03208671
87,0.031017732,0.032044142,0.02949772
88,0.027683487,0.019458996,0.048518892
89,0.022210393,0.018283412,0.03461663
90,0.02637169,0.027598819,0.05790223
91,0.03228127,0.021947188,0.04059838
92,0.019587304,0.019848514,0.035915054
93,0.024640791,0.019527933,0.0468286
94,0.024311319,0.015644554,0.037100893
95,0.006236872,0.024584524,0.054108743
96,0.033268385,0.015269035,0.045644168
97,0.032388635,0.02278996,0.047411967
98,0.018457346,0.026838982,0.039657455
99,0.010401602,0.027011458,0.04622949
100,0.027045848,0.020230314,0.03980028
101,0.027953397,0.028239304,0.030232558
102,0.03221698,0.017975496,0.028707596
103,0.031820122,0.023104398,0.022515375
104,0.031106306,0.036015056,0.03595155
105,0.02301988,0.027677298,0.01250039
106,0.030403186,0.021616144,0.01545348
107,0.03922201,0.023547204,0.023445543
108,0.03573095,0.03222526,0.012775786
109,0.027304456,0.022428239,0.03615831
110,0.015866572,0.019741345,0.033033744
111,0.017561419,0.013921753,0.028336735
112,0.02374702,0.02430394,0.033837605
113,0.023673834,0.022425693,0.027171047
114,0.031012788,0.014413141,0.040323466
115,0.0282179,0.02324448,0.019564983
116,0.012741973,0.036095787,0.01811775
117,0.01466196,0.015030422,0.016442139
118,0.008336121,0.013056105,0.015808363
119,0.03206989,0.010970865,0.0142341815
120,0.035432797,0.0033906482,0.01613113
121,0.0174375,0.020829746,0.021015693
122,0.041405555,0.012566657,0.010355899
123,0.08499825,0.019930458,0.023351382
124,0.05496032,0.012906951,0.016514663
125,0.08303023,0.005719988,0.002224888
126,0.060183674,0.021267315,0.016296221
127,0.048051536,0.03237145,0.015896816
128,0.012056434,0.031180982,0.013209522
129,0.0047146087,0.030101819,0.02197841
130,0.024982927,0.027447727,0.022565372
131,0.02268932,0.022883324,0.035378665
132,0.02487441,0.028959373,0.06094233
133,0.020498442,0.035906468,0.035604704
134,0.007260323,0.030530892,0.033778224
135,0.017426532,0.026968705,0.024184061
136,0.012162477,0.03151003,0.03583015
137,0.024103425,0.036226735,0.04418141
138,0.0034700755,0.032060333,0.043425582
139,0.0117356535,0.026124096,0.06310084
140,0.017609319,0.03333038,0.032746423
141,0.022124447,0.035224807,0.059280254
142,0.017920844,0.040619258,0.05817887
143,0.030278232,0.03415191,0.06436193


==> figs/5_best_1.csv <==
x,0,1,2
0,0.048577014,0.013279182,0.043966997
1,0.051913194,0.017466757,0.019310025
2,0.012451082,0.025476387,0.012658107
3,0.027210902,0.016915936,0.047355805
4,0.07951568,0.031362016,0.04361349
5,0.063126616,0.026157891,0.025638867
6,0.042870644,0.0070994096,0.027032541
7,0.056388225,0.027160767,0.021018967
8,0.06351969,0.05730432,0.019808428
9,0.0071426043,0.0018369457,0.076601095
10,0.06693462,0.0020271826,0.025695644
11,0.055951048,0.0039299317,0.08703845
12,0.031323057,0.012836271,0.029686395
13,0.027739074,0.027579442,0.022523448
14,0.0156509,0.03462783,0.010186535
15,0.04340949,0.023955237,0.06259882
16,0.0008252508,0.01710475,0.056007143
17,0.04649396,0.014774736,0.07174086
18,0.044300113,0.023076419,0.052305687
19,0.041457854,0.012726879,0.051526554
20,0.035558175,0.027009714,0.044351783
21,0.07044023,0.009389223,0.06346483
22,0.055893555,0.020067876,0.033825725
23,0.010624174,0.027432835,0.09578563
24,0.010805464,0.041204523,0.055770274
25,0.050511144,0.045819823,0.07498079
26,0.027849058,0.0056448625,0.04155537
27,0.010179749,0.010522141,0.051495623
28,0.00035806757,0.008042399,0.015780777
29,0.019993851,0.024880126,0.013559745
30,0.024487898,0.0013851016,0.008504954
31,0.01994603,0.0322728,0.00045557963
32,0.0055996194,0.019358322,0.012558243
33,0.007182998,0.021002285,0.010776322
34,0.0073246923,0.009629715,0.013005966
35,0.017999709,0.027313009,0.03379289
36,0.02348996,0.02071027,0.026004286
37,0.009554681,6.0555512e-06,0.023406714
38,0.021915479,0.009981716,0.01977728
39,0.08632561,0.007986493,0.043372758
40,0.028876102,0.00177658,0.008714882
41,0.008709016,0.003483292,0.015543665
42,0.01067523,0.0062688147,0.016901407
43,0.02179963,0.027878819,0.019422593
44,0.009717529,0.017504076,0.0006679455
45,0.013335279,0.00059930864,0.03155919
46,0.019060723,0.014045174,0.027732393
47,0.0089621125,0.001900026,0.012702681
48,0.021131728,0.012599361,0.0021631443
49,0.026022742,0.010971173,0.005629864
50,0.012368225,0.0007084442,0.06219603
51,0.007830492,0.006593434,0.05900661
52,0.014788727,0.005777919,0.017362045
53,0.0039733597,0.028999718,0.04684896
54,0.03332285,0.0014447032,0.026090004
55,0.0047985907,0.010150409,0.017177729
56,0.0271869,0.0010559246,0.010200432
57,0.03417945,0.01671988,0.013056426
58,0.02219557,0.023032332,0.020361124
59,0.07152939,0.02215872,0.020138722
60,0.046931557,0.029251682,0.007245775
61,0.01605481,0.041100014,0.01807019
62,0.048031084,0.046190854,0.014539627
63,0.0126431305,0.012961489,0.0023677512
64,0.039285306,0.027225394,0.0053697303
65,0.016576126,0.015584917,0.0044316216
66,0.016193694,0.032347854,0.028687697
67,0.033556256,0.025804428,0.009658881
68,0.017230492,0.0056095873,0.005671653
69,0.024979128,0.031432576,0.007093189
70,0.0029833454,0.022316324,0.016804751
71,0.007906953,0.0144610815,0.0027157536
72,0.018702375,0.015951965,0.008435958
73,0.0012508836,0.034401212,0.03479364
74,0.034086797,0.0072902273,0.02441446
75,0.019315626,0.0040409043,0.06543062
76,0.019548802,0.0037330582,0.017503135
77,0.01342462,0.0019733908,0.010340271
78,0.007925206,0.0019360268,0.026345022
79,0.0012380538,0.031397697,0.020130573
80,0.0051942714,0.0011595619,0.008936067
81,0.0025636216,0.00426887,0.035264876
82,0.005704775,0.001545221,0.03535173
83,0.004844253,0.009876278,0.06036634
84,0.005457353,0.0061611817,0.06581913
85,0.008416242,0.008411754,0.010740084
86,0.00096730137,0.018084338,0.026631784
87,0.023413287,0.0148874875,0.00014741223
88,0.024492614,0.0112968,0.038250815
89,0.0055612656,0.011300438,0.027238553
90,0.02752464,0.0015863625,0.06311509
91,0.011977449,0.00039739534,0.01497639
92,0.0064298725,0.010314832,0.015561432
93,0.01682328,0.01794661,0.03991747
94,0.010831696,0.0018828104,0.014945927
95,0.011274839,0.0070706476,0.04602863
96,0.005725932,0.0153503725,0.040377952
97,0.0053065023,0.0055417535,0.038262393
98,0.015789023,0.012369804,0.02046463
99,0.014934167,0.00027270656,0.048193067
100,0.019180141,0.014556603,0.010604156
101,0.015637705,0.0010836066,0.00531479
102,0.031436402,0.01450007,0.012991946
103,0.025397403,0.008354429,0.015959695
104,0.01921781,0.01009916,0.013918643
105,0.026329188,0.0075639626,0.022545537
106,0.025208453,0.0044040326,0.007092027
107,0.04345838,0.003561873,0.006859229
108,0.028605225,0.025451776,0.019706124
109,0.024043962,0.012896701,0.015539323
110,0.023215007,0.007597451,0.008037421
111,0.016923867,0.022800297,0.0035769013
112,0.019911582,0.01891216,0.001972853
113,0.011015096,0.02171442,0.031899508
114,0.029823713,0.012710424,0.016406044
115,0.021429703,0.015885182,0.01713641
116,0.0018458837,0.01684714,0.02126925
117,0.01752685,0.0055723013,0.010107197
118,0.004874526,0.00796734,0.015970008
119,0.036804974,0.003061196,0.013741248
120,0.030842306,0.0084212115,0.027196713
121,0.005154772,0.008810326,0.0045429883
122,0.007521411,0.0026151964,0.011882975
123,0.0036434857,0.021927005,0.0003133448
124,0.004794674,0.016106801,0.00061470247
125,0.0073217163,0.0014718475,0.018526742
126,0.00966798,0.011457446,0.010108678
127,0.009238083,0.0065953303,0.012680869
128,0.008909808,0.0056415405,0.012456997
129,0.0085477615,0.004826514,0.018384747
130,0.019344734,0.0032426515,0.0658986
131,0.0013379966,8.178572e-05,0.0019039452
132,0.00021690717,0.02134358,0.060667478
133,0.010558504,0.016023174,0.052539747
134,0.0025600228,0.0044790334,0.039861865
135,0.01273847,0.008164872,0.013915126
136,0.021090077,0.0022503505,0.0056978194
137,0.025716996,0.017253593,0.02275844
138,0.005810709,0.011681745,0.024707127
139,0.009621313,0.009019619,0.040918835
140,0.0012489957,0.021024587,0.007949728
141,0.009664411,0.030114926,0.03819902
142,0.018370595,0.048699625,0.051658027
143,0.0035552008,0.029643735,0.07936838


==> figs/5_ref.csv <==
x,0,1
0,0.019476673,2.8264742e-05
1,0.007937511,0.002509256
2,0.019662533,0.0010897182
3,0.013242792,0.004702199
4,0.008079414,0.0050219623
5,0.0010790977,0.004814788
6,0.029927183,0.0006014771
7,0.04050134,0.004049272
8,0.040636934,0.0056297337
9,0.02564979,0.0053131757
10,0.04834281,0.00546233
11,0.044026,0.0057158875
12,0.034342352,0.0042844918
13,0.01135973,0.004626648
14,0.0044457037,0.0062073166
15,0.0064950585,0.007089316
16,0.019482771,0.008737138
17,0.006046826,0.005916966
18,0.01581311,0.0060505173
19,0.025776856,0.003667446
20,0.032471906,0.0019745813
21,0.027017616,0.0012391303
22,0.025652861,0.00321631
23,0.035341613,0.006342762
24,0.022667842,0.002874663
25,0.033192832,0.0065184403
26,0.02330494,0.0016063304
27,0.005942207,0.003727981
28,0.037067115,0.00072330155
29,0.0016730455,0.0027409939
30,0.0047416,0.0077481954
31,0.035456583,0.0066325846
32,0.006583795,0.009069225
33,0.021849932,0.007937199
34,0.037195276,0.004664095
35,0.06959872,0.012194256
36,0.011119592,0.013971392
37,0.010319608,0.013669521
38,0.052818067,0.03703958
39,0.00016543605,0.003870305
40,0.008216039,0.009355237
41,0.013370134,0.0014166449
42,0.00503714,0.0043447902
43,0.013628208,0.0040530027
44,0.0033374822,0.00580291
45,0.01700963,0.007305729
46,0.05833854,0.0070166043
47,0.062822886,0.0050522066
48,0.05580086,0.015538846
49,0.020077286,0.005855088
50,0.015744189,0.0057312706
51,0.06993449,0.007331022
52,0.03710307,0.013059503
53,0.012988021,0.00768965
54,0.001360011,0.0025527538
55,0.003795671,0.00016520514
56,0.0049966103,0.007460418
57,0.00602965,0.0034581756
58,0.0067600626,0.0048116026
59,0.0056123314,0.0050049536
60,0.0095384605,0.0008711516
61,0.0062811463,0.0047336807
62,0.00453829,0.003966525
63,0.01264876,0.0030831916
64,0.02146817,0.0038714749
65,0.014572434,0.0055317576
66,0.003853057,0.007822621
67,0.0028060093,0.011858554
68,0.0015619475,0.0024408395
69,0.001062585,0.0095160315
70,0.0036253599,0.004497266
71,0.006201923,0.010209477
72,0.0029095542,0.008651575
73,0.011891573,0.0068412954
74,0.0050476776,0.012013129
75,0.0031245938,0.013584612
76,0.019659773,0.00793314
77,0.029214159,0.0030936217
78,0.01796254,0.0067380574
79,0.022963747,0.0066780136
80,0.016237536,0.010124688
81,0.023035843,0.006008023
82,0.02373516,0.0038474263
83,0.013188497,0.002632301
84,0.026899531,0.0074517597
85,0.071952745,0.0038992947
86,0.049298853,0.00933003
87,0.05539794,0.010037739
88,0.06498875,0.0035023694
89,0.023383474,0.007701724
90,0.014915186,0.0077573624
91,0.032190256,0.011436609
92,0.004565454,0.006816179
93,0.024663135,0.0074292924
94,0.04394486,0.008142359
95,0.04933384,0.008597663
96,0.12116747,0.0069759423
97,0.019279623,0.024054958
98,0.033575308,0.01445968
99,0.07308512,0.0101978155
100,0.13872567,0.020259552
101,0.16959806,0.016063988
102,0.21044369,0.009016492
103,0.04324945,0.0045299293
104,0.025995687,0.0055148774
105,0.033192374,0.0064216796
106,0.04330947,0.0072569298
107,0.036505856,0.008290901
108,0.054509245,0.0013504598
109,0.036543794,0.007891765
110,0.039073482,0.007719216
111,0.039776463,0.008375648
112,0.018420942,0.007879284
113,0.043927897,0.0024841528
114,0.057690304,0.0002901801
115,0.04599484,0.0007861167
116,0.034691628,0.005404416
117,0.01492767,0.005466099
118,0.012320564,0.0036264292
119,0.016284415,0.0008375453
120,0.0203146,0.0035701806
121,0.0059658694,0.0033152234
122,0.0022220889,0.0024017722
123,0.0044661337,0.0013731332
124,0.026473483,0.00085716543
125,0.015573335,0.002142451
126,0.008866979,0.0010908453
127,0.013105575,0.002517251
128,0.0070062173,0.000647313
129,0.015381165,0.00079476024
130,0.006210708,0.0018847877
131,0.0060522594,0.0031718437
132,0.024320807,0.0035815905
133,0.010785847,0.004982948
134,0.014274342,0.006625539
135,0.0068670027,0.007925889
136,0.046855967,0.0009818026
137,0.02677583,0.00286201
138,0.017190687,0.0026210262
139,0.018348394,0.0011995035
140,0.021457728,0.0012969772
141,0.026380433,0.0008700453
142,0.029893195,0.0011949249
143,0.010788607,0.0048684436


==> figs/5_worst_0.csv <==
x,0,1,2
0,0.01366867,0.012155107,0.025501901
1,0.01983195,0.011887847,0.034027506
2,0.011262794,0.04996392,0.059390344
3,0.0038655887,0.0014843143,0.020746863
4,0.012135335,0.0065778894,0.0015710612
5,0.02448851,0.0002216683,0.004745455
6,0.023999093,0.00937125,0.008222912
7,0.002111648,0.0026831955,0.008856238
8,0.007094389,0.0009854535,0.0070294496
9,0.15619045,0.0033233964,0.016829634
10,0.010111027,0.0059471256,0.021446805
11,0.021889348,0.008216122,0.006938487
12,0.023159007,0.0034576529,0.02802214
13,0.032508843,0.013785943,0.0012174036
14,0.019333877,0.002014053,0.004519657
15,0.019752128,0.015310814,0.026216906
16,0.019251425,0.0013092788,0.010228807
17,0.02474259,0.003170936,0.0042723794
18,0.02503669,0.009851847,0.025484383
19,0.028715689,0.0076909363,0.023307953
20,0.030257415,0.0017471733,0.0045505697
21,0.00454498,0.03236307,0.0009947536
22,0.15641649,0.008690967,0.009277504
23,0.12738602,0.006662102,0.0011401604
24,0.058382485,0.0056426716,0.0069274614
25,0.20054775,0.013686936,0.016901013
26,0.38560653,0.00235029,0.00033903422
27,0.016859012,0.01425686,0.0029634482
28,0.02509147,0.0011829073,0.012386154
29,0.024681073,0.019831246,0.0047042626
30,0.012360672,0.0035297717,0.0017042761
31,0.14769854,0.0050646258,0.0011676532
32,0.0022932515,0.013128661,0.007207548
33,0.06251778,0.014268793,0.0043442855
34,0.18105383,0.0005311281,0.0119499555
35,0.031165661,0.01523731,0.009874302
36,0.018122638,0.01953033,0.019587709
37,0.025370192,0.010832016,0.0061735534
38,0.010100647,0.02888515,0.0012705922
39,0.0005083599,0.05624206,0.019007316
40,0.019157032,0.1915942,0.01899629
41,0.034429904,0.36192685,0.037485152
42,0.01705119,0.39870486,0.03509493
43,0.008966463,0.3955751,0.025210565
44,0.026076823,0.43891326,0.0039777816
45,0.058777053,0.13972726,0.007874171
46,0.041440636,0.043540794,0.006859214
47,0.022533396,0.05458547,0.014882599
48,0.026134664,0.0007609813,0.003161447
49,0.0583859,0.119486436,0.00059446675
50,0.047068343,0.0487574,0.004554618
51,0.042477097,0.22299002,0.0022833939
52,0.04784853,0.3887193,0.00753775
53,0.22535469,0.3244877,0.011115309
54,0.6986633,0.31782493,0.0060862564
55,0.0069070556,0.26530045,0.01882261
56,0.03638631,0.38774812,0.010470519
57,0.08690112,0.21404386,0.023856342
58,0.05638685,0.016204957,0.016051907
59,0.058631573,0.036959656,0.00094795605
60,0.057958752,0.02199862,0.0037698513
61,0.03345738,0.036362126,0.0014973456
62,0.0036381327,0.029723251,0.0086502675
63,0.008610011,0.009085021,0.03445285
64,0.010732696,2.0855481e-05,0.030341718
65,0.046660453,0.031832032,0.022313278
66,0.11050336,0.06402913,0.006893562
67,0.06718579,0.012154377,0.0042529753
68,0.05743866,0.015166751,0.0060214903
69,0.10766284,0.019212099,0.0080176415
70,0.02499274,0.0044292267,0.0074937902
71,0.22328706,0.012410373,0.0065418715
72,0.025213083,0.0035245079,0.009305447
73,0.039057042,0.027890647,0.0049269767
74,0.06366896,0.04143435,0.02242478
75,0.18833749,0.037520282,0.025018886
76,0.10029862,0.01391045,0.024671309
77,0.046952065,0.0008698362,0.028911505
78,0.009614854,0.079250194,0.029903995
79,0.025679875,0.0076545672,0.03259223
80,0.030251158,0.06662662,0.021516077
81,0.032769814,0.012611856,0.022004541
82,0.042044614,0.03912462,0.035194695
83,0.04812678,0.038030602,0.02194966
84,0.0018928632,0.06101825,0.02330166
85,0.019384515,0.07039063,0.033013403
86,0.0061070393,0.03200467,0.0068368125
87,0.036199577,0.031728186,0.014365941
88,0.028008275,0.073259175,0.006363985
89,0.026882421,0.10182784,0.02651957
90,0.041409496,0.0077127614,0.017529221
91,0.017117936,0.056871206,0.025848126
92,0.03351131,0.09599307,0.02081954
93,0.006608181,0.014166803,0.010912368
94,0.004742918,0.03338374,0.01166332
95,0.008105165,0.027488839,0.011627137
96,0.008898572,0.02652438,0.0018152063
97,0.0076031936,0.021213153,0.0019145061
98,0.023858294,0.032245673,0.011954041
99,0.00493776,0.04391427,0.024556221
100,0.022801105,0.044961687,0.02162842
101,0.037471738,0.03978319,0.01249177
102,0.03478928,0.03216346,0.0107650235
103,0.026116531,0.015078666,0.0037876875
104,0.000977559,0.0147458725,0.022104463
105,0.0018138271,0.022886042,0.02353767
106,0.0007329166,0.03238014,0.00822663
107,0.0021019874,0.030687183,0.0037852083
108,0.030858189,0.044970214,0.002388628
109,0.029008653,0.03843792,0.007926518
110,0.016353002,0.027819114,0.017599422
111,0.0381244,0.018045088,0.7073474
112,0.033217307,0.050553188,0.44479123
113,0.03217962,0.0058992812,0.0037513857
114,0.030311476,0.021301808,0.050147012
115,0.023867764,0.036401514,0.007509116
116,0.038963072,0.28400993,0.027783487
117,0.030904898,0.18457927,0.007973335
118,0.03449908,0.23775892,0.0044758343
119,0.027007835,0.08019357,0.014611887
120,0.0146672875,0.08423317,0.032694124
121,0.013540293,0.09590336,0.026689522
122,0.036494426,0.12683715,0.010964429
123,0.031130793,0.07780592,0.028097851
124,0.032269467,0.074618496,0.02495736
125,0.032956176,0.06779664,0.02657493
126,0.02801796,0.028691545,0.018513698
127,0.025091864,0.03234513,0.011013174
128,0.025249945,0.026587717,0.015701918
129,0.022945223,0.03983769,0.025972296
130,0.006846489,0.047331635,0.029480945
131,0.013774975,0.022817077,0.030161152
132,0.030309621,0.010820641,0.011183361
133,0.009123089,0.0045736325,0.034163572
134,0.018547194,0.014877689,0.028047008
135,0.04287196,0.05660332,0.016203484
136,0.039629303,0.029850807,0.015130948
137,0.039267972,0.00011780765,0.006302657
138,0.037993163,0.0052540153,0.027432974
139,0.035846163,0.0054983837,0.023542233
140,0.027055016,0.0010773261,0.02852552
141,0.019824704,0.011404447,0.0024986854
142,0.01076937,0.00055921194,0.014011115
143,0.022318428,0.030930797,0.0014972915


==> figs/5_worst_1.csv <==
x,0,1,2
0,0.001999541,0.004195703,0.0051479856
1,0.002906184,0.0042072264,0.0015320804
2,0.002568574,0.00217343,0.00088046555
3,0.0018899706,0.007859521,4.471559e-05
4,0.0005823882,0.0007416346,0.0038026979
5,0.0032608253,0.0022325993,0.003879804
6,0.0034734586,0.011411957,0.006307381
7,0.0019172506,0.0065325033,0.0031517956
8,0.0035644695,0.010422908,0.004123298
9,0.002453082,0.0038273595,0.004900366
10,0.0014490928,0.00023978244,0.014412858
11,2.3591352e-05,0.014122665,0.009755335
12,0.0017629785,0.009544294,0.002478194
13,0.0005534317,0.014960872,0.0033446176
14,0.0012560987,0.0073652603,0.0007684444
15,0.0015305395,0.011002769,0.0033996375
16,0.0015903824,0.008313126,0.0017051969
17,0.00084281317,0.0136074815,0.003377653
18,0.00053989096,0.014082601,0.0040624593
19,0.0011913355,0.00827619,0.010920308
20,0.00074784464,0.0023960816,0.025478182
21,0.0030350923,0.0070859566,0.0061297845
22,0.00022737648,0.001961974,0.0047914935
23,0.01234783,0.010249587,0.0009353509
24,0.0021702377,0.010931655,0.0012231774
25,0.0010523996,0.008479111,0.0017730962
26,0.015276066,0.008088759,0.0125245005
27,0.005599074,0.009430558,0.0008851212
28,0.0032718463,0.008153813,0.014037412
29,0.0013076235,0.009101453,0.011038376
30,0.0017671867,0.00720755,0.004629917
31,0.002729392,0.0081410855,0.004384496
32,0.0030459594,0.00332331,0.0033122266
33,0.00025178265,0.002981342,0.0016516214
34,0.0009855843,0.007690357,0.006812127
35,0.0012092901,0.0113025755,0.0039188582
36,0.0031470533,0.012337535,0.0050477013
37,0.002571089,0.004102654,0.0005127396
38,0.004298922,0.010190477,0.0066160625
39,0.0072136126,0.008825789,0.0032251524
40,0.0049132765,0.017900156,0.0021692761
41,0.0021948852,0.016828217,0.0031475464
42,0.0033440283,0.01897219,0.0038193066
43,0.0022830318,0.020239705,0.0039783767
44,0.0011474292,0.022843305,0.0005802074
45,0.0006973623,0.020709014,0.002964611
46,0.001249359,0.0129130455,0.006853411
47,0.0013075537,0.01281734,0.001817471
48,0.0007724538,0.014669597,0.0051137926
49,0.0029184178,0.009957323,0.0076067294
50,0.00011342858,0.015790662,0.004913246
51,0.0034081978,0.012307372,0.0023632646
52,0.0005734325,0.017191848,0.00043865383
53,0.015311676,0.014878953,0.005718139
54,0.054350276,0.014222333,0.007035529
55,0.008735318,0.011749502,0.021829534
56,0.01118686,0.016933333,0.0051566833
57,0.007512792,0.008554778,0.0012857864
58,0.009604117,0.002737321,0.00880682
59,0.008446751,0.003570691,0.007381818
60,0.008138364,0.0022584843,0.0012282819
61,0.0032960062,0.00022223934,0.007910325
62,0.0062538167,0.0048618983,0.011503664
63,0.001152123,0.0042172326,0.0046910373
64,0.009776573,0.0024651529,0.0045894906
65,0.0067507587,0.002736936,0.0056654215
66,0.004138789,0.00073023577,0.0035425099
67,0.008091002,0.004527861,0.009049688
68,0.0070125656,0.002518688,0.002466302
69,0.0072930465,0.002692179,0.018940361
70,0.0051918286,0.0024897067,0.0021181721
71,0.007733992,0.0019626988,0.00030178888
72,0.0077686454,0.0019600554,0.003966771
73,0.0035854497,0.0013724016,0.0093576135
74,0.00015885019,0.002158415,0.0032926535
75,0.004317839,0.0020772368,0.02572203
76,0.005888714,0.0019145412,0.012797068
77,0.0031429895,0.0028844369,0.014125461
78,0.0075439923,0.0009713058,0.00084704417
79,0.019193048,0.002540831,0.013557658
80,0.015209793,0.0049786684,0.008842047
81,0.024538096,0.0013171062,0.003862336
82,0.01842745,0.004619471,0.0064563625
83,0.03014274,0.002092885,0.03363231
84,0.012471585,0.0023974811,0.012196891
85,0.002114602,0.0029393232,0.012755819
86,0.0022328321,0.0028517954,0.0078110513
87,0.00053429324,0.0029657607,0.0075868843
88,0.0035661883,0.0047856867,0.0013531462
89,0.00090939406,0.004803613,0.013059492
90,0.0014714343,0.0018861955,0.0060278354
91,0.0029518278,0.001712034,0.00062504236
92,0.003107995,0.0025472578,0.0037165456
93,0.0057405285,0.0026090632,0.0031447597
94,0.0021743388,0.0025569818,0.007363163
95,0.0027067463,0.0023212766,0.01785414
96,0.0012821447,0.0013617526,0.00044986376
97,0.0036748855,0.0006315547,0.009572192
98,0.03452014,0.001196519,0.0123386225
99,0.025915854,0.0013875086,0.014397414
100,0.020341413,0.002280392,0.0065858765
101,0.027132189,0.003461318,0.0003920612
102,0.026552629,0.003918527,0.0042895195
103,0.01116659,0.0020497562,0.00049307366
104,0.01324147,0.0034055447,0.0070879245
105,0.00842746,0.0012728998,0.0007834497
106,0.0026406837,0.0008215366,0.0043611145
107,0.0013070443,0.0010075686,0.0033484916
108,0.0036114377,0.00087840745,0.005214723
109,0.005658177,0.0073097344,0.0015057966
110,0.008411437,0.0006693922,0.0032528983
111,0.040528685,0.0051763155,0.08717231
112,0.03770377,0.005102536,0.089619294
113,0.018305002,0.0053492654,0.010725841
114,0.023001425,0.0007935824,0.01566661
115,0.028741255,0.0052016145,0.0061586658
116,0.019453218,0.008557716,0.007947273
117,0.016319104,0.0032238874,0.0023065596
118,0.029023057,0.005182615,0.011371215
119,0.015884023,0.01142789,0.007475711
120,0.014205593,0.0053262897,0.009888985
121,0.011838642,0.0035737907,0.0033857722
122,0.03283876,0.0059336293,0.00514624
123,0.042619858,0.0080273785,0.014729743
124,0.024133528,0.007824045,0.0046143727
125,0.024081616,0.005372114,0.0034638196
126,0.0014852121,0.011716239,0.00021917846
127,0.0013452852,0.007576816,0.013417828
128,0.0003057789,0.0113586625,0.02668218
129,0.011005593,0.008329782,0.008696592
130,0.0023107799,0.006345461,0.018901912
131,0.013038456,0.009894813,0.022755945
132,0.009948643,0.019247985,0.0065432903
133,0.005285417,0.005452719,0.033055983
134,0.010743133,0.0067345942,0.02510065
135,0.040295262,0.008136394,0.0005077923
136,0.007249928,0.0030496013,0.0022351185
137,0.028715845,0.0017172203,0.008488178
138,0.00010653766,0.0032922968,0.010267381
139,0.0244549,0.0010326968,0.020966459
140,0.020332515,0.0071296245,0.021498032
141,0.0006150664,0.008482951,0.0035528862
142,0.006705531,0.003421155,0.0070461878
143,0.02519544,0.011160541,0.003907873


==> figs/devops_endog.csv <==
x,0,1
0,0.977288693479121,0.9234398343511651
1,0.15271997386528394,0.8794065997431393
2,0.41710095448945134,0.4180274159305952
3,0.20931315457184846,0.09241737215946326
4,0.4216836758316936,0.35208240505333777
5,0.4539152912306385,0.8773621995649095
6,0.5419822271768894,0.48864658960850604
7,0.9764878605398984,0.8994487108921098
8,0.2648893215047479,0.7277977266968957
9,0.2523198857586059,0.5476021981670292
10,0.22933922198885745,0.22690220952480786
11,0.22442806099860238,0.11017045404904813
12,0.742338970995377,0.9542194148122908
13,0.38778233793467964,0.7133820844145063
14,0.2022680255184237,0.8974567312312705
15,0.29848829960760864,0.2812448125529666
16,0.4373277352484926,0.8283490158047859
17,0.3169832131724243,0.09436566805581048
18,0.3256662824144062,0.2825553254877294
19,0.2247422263618027,0.8103600415869434
20,0.7956757127950981,0.9472038022348613
21,0.33512102720154435,0.30280711870626154
22,0.49645897881347634,0.9064992704811329
23,0.2771432484150954,0.2795848295022674
24,0.31085398782514295,0.21947596956115292
25,0.3244870691982328,0.5237071789898564
26,0.708845020375279,0.8901353323023964
27,0.27182661370836636,0.40604932770686425
28,0.2441434072765861,0.43782489799840985
29,0.3931832529738828,0.45459072681047363
30,0.17590887642916508,0.930656392245258
31,0.1872511731367113,0.794371783782839
32,0.4207714290530552,0.9047519199014494
33,0.3423173446078538,0.2872819088057733
34,0.5973650776700925,0.9267510636996654
35,0.8600325789415523,0.8407901519321328
36,0.7478803287206391,0.9041578207043566
37,0.5317677028084511,0.8678478756585328
38,0.9001790049662453,0.8992302920696493
39,0.25670810982680375,0.2604513406547322
40,0.2769389409035194,0.6207550301854813
41,0.8106037801653423,0.9549620388086566
42,0.5475534748394287,0.8652355865419056
43,0.46224585390299244,0.3933548257454636
44,0.32035428711342895,0.7428773621995648
45,0.4784559681599835,0.4906210957635484
46,0.21769349973365199,0.12729448972994697
47,0.4112711297647691,0.38258240942171423
48,0.3900165393230149,0.11665312469967404
49,0.9038110227369067,0.8437519111646965
50,0.1347385582417644,0.8448614787827953
51,0.1088053931888939,0.6381586419591292
52,0.21311480879002506,0.23678347705291852
53,0.3820551556093946,0.2248840196052734
54,0.3928634836621716,0.13383831765086177
55,0.38400258597465675,0.44140696668676094
56,0.4517240170568263,0.40403113778732996
57,0.5984168103684265,0.8762875789584043
58,0.29235917641238046,0.4350902943412051
59,0.3445647272351903,0.2842153085384288
60,0.33873620858960635,0.535257166321565
61,0.9463366213432187,0.9237543574555082
62,0.1491419977505505,0.08720153067910792
63,0.3712268574958642,0.36199861959304186
64,0.11635938166040129,0.8420831913610984
65,0.47103107690076235,0.4019517905975065
66,0.32117697907157444,0.2975825404730077
67,0.19430324717029504,0.15803038642658063
68,0.3102410652904148,0.8357839925213393
69,0.36213517323073025,0.31675971308503487
70,0.2836859258464831,0.44352126088817834
71,0.3095259889998986,0.07382556199163029
72,0.9604874062944528,0.8961724285552031
73,0.2485401967944491,0.2279156728610243
74,0.5020603887543131,0.9022182615609082
75,0.6577681424812677,0.8957181174044853
76,0.49686758702649153,0.17861417625525297
77,0.9042651551977661,0.45203085821123723
78,0.7972080191319184,0.8800618562105206
79,0.8751513347981796,0.7208083243781617
80,0.7799178192187218,0.9111384862701931
81,0.10440309639134589,0.8365178797648066
82,0.15475767246758185,0.8621777230274595
83,0.2789820160192798,0.42810089202247087
84,0.619154022793395,0.96841663827222
85,0.9205385049092722,0.9046121318550747
86,0.2993157109784695,0.09949414200718165
87,0.26253974596203106,0.3317607178116179
88,0.8711819669840867,0.9071370534427172
89,0.7819871095195032,0.916162119186783
90,0.2378221977676793,0.2090268130946453
91,0.2806116902881933,0.5539625542770775
92,0.5239378811387491,0.07253252256266443
93,0.9458417338034917,0.8631999231165741
94,0.20267316044562697,0.8291527970714404
95,0.8094664698264811,0.9199975537091885
96,0.2981920009363005,0.1472142863383394
97,0.9680253415273742,0.9416559641443661
98,0.37744543715998136,0.3092198953337003
99,0.4459012529769088,0.8699621698599497
100,0.23097370932292138,0.39036685625420464
101,0.40831558506885784,0.05430765601656488
102,0.35263487394244414,0.2888807345861835
103,0.256303882234339,0.023265972968486558
104,0.40036780493120677,0.3385317013078917
105,0.8929860565578266,0.8825518307865697
106,0.7133517837885386,0.8627630854716533
107,0.3862369133526242,0.16667977179601426
108,0.26028787871007175,0.40815488515538334
109,0.24874024967300715,0.41718868765234723
110,0.31524123634123213,0.08333114914510885
111,0.5123860505355134,0.483483168645541
112,0.2523155715368902,0.40580469862570884
113,0.7782074205553463,0.8619156204405071
114,0.3207629021365811,0.30274596143597265
115,0.4237267168967694,0.19887470622668377
116,0.521894840073673,0.8510296263290785
117,0.2747890232527265,0.2900339859687749
118,0.34854872371092327,0.44207969665993946
119,0.8896272959525001,0.8923894145501883
120,0.3780711591336618,0.37554932333848795
121,0.46906637533545276,0.0896041377261728
122,0.30992932957203434,0.41870014590377347
123,0.24312604773768387,0.40556880629745146
124,0.5098581106975796,0.4142269284197834
125,0.4648861374245198,0.3815776828383964
126,0.37173762627480433,0.46244506766615096
127,0.3361824072582614,0.3476528713338398
128,0.567658959931376,0.8981381979573473
129,0.2578405948765974,0.22350361264732346
130,0.333742100452191,0.3189439013096393
131,0.5162939045754561,0.5366725202911086
132,0.40894236738658435,0.30473794109681196
133,0.794054595907945,0.9193685075005023
134,0.8883291692948346,0.7159332162608446
135,0.7129311706067999,0.8847971762814631
136,0.6850316691199942,0.8627368752129582
137,0.3931899149902891,0.4107846477778068
138,0.2527328219576474,0.2885574747289423
139,0.8503422534747714,0.9150700250744809
140,0.12319970073308108,0.8935426659327798
141,0.38185732134869793,0.8008806646921601
142,0.39427352517829867,0.3318393485877041
143,0.34159646608071287,0.3338924855188321


==> figs/devops_exog.csv <==
x,0,1
0,0.8958632576845734,0.9393337297315363
1,0.004452743464521689,0.2838412556393494
2,0.3208848032174662,0.3265050486903753
3,0.04222924446997989,0.07134594267781287
4,0.2506463659867854,0.2695780188226581
5,0.007469118069520253,0.3489461172168767
6,0.5495547256535478,0.4084529634412676
7,0.9130996839988509,0.949949874843923
8,0.07713300775639184,0.1706104026373728
9,0.11706406205113472,0.8827954648955603
10,0.037201953461648944,0.06804170924364188
11,0.06736569951163458,0.09626044597287692
12,0.6261131858661303,0.6214331882687647
13,0.3990232691755243,0.27911725235714163
14,0.02212008043665613,0.2200376442627465
15,0.16776788279230104,0.15587688187197887
16,0.5238437230680838,0.2299949824567939
17,0.1202240735420856,0.13330835175549133
18,0.2517954610744039,0.22207840630684927
19,0.15024418270611892,0.17374561300142694
20,0.7777937374317724,0.6685589988433172
21,0.24964090778511921,0.23328377398158454
22,0.06952025280091927,0.4290921407001663
23,0.20496983625395,0.1641330962349848
24,0.08905486929043378,0.20126388556841285
25,0.21272622809537486,0.3450969878796094
26,0.8582303935650675,0.6286170398333748
27,0.1373168629704108,0.12452356921372622
28,0.1409077851192186,0.12153285442186616
29,0.32447572536627406,0.2638477058086909
30,0.01867279517380063,0.17282024760395434
31,0.06463659867854064,0.07135663230965525
32,0.03619649525998276,0.3023541178879892
33,0.17868428612467682,0.18677116282557352
34,0.09580580293019247,0.6775127924847267
35,0.9018960068945704,0.450865963125295
36,0.6597242171789716,0.8493656224217099
37,0.8498994541798334,0.4653203923269655
38,0.9148233266302785,0.8511604750515485
39,0.005745475438092501,0.05184679729771853
40,0.18069520252800916,0.23507685498150968
41,0.9029014650962367,0.7440326117803908
42,0.07268026429187015,0.5705848001910296
43,0.3814995690893421,0.313708529914426
44,0.4017523700086182,0.359400660952027
45,0.5093363975869003,0.38201303890887134
46,0.06478023556449296,0.09945143873825858
47,0.3780522838264866,0.3196039277130944
48,0.17078425739729963,0.21150148843247765
49,0.9481470841712152,0.7061399258204191
50,0.0028727377190462507,0.03472474832440919
51,0.05530020109164033,0.1897598546076
52,0.10456765297328353,0.10889380721017942
53,0.053145647802355644,0.2742476881306973
54,0.029589198506176386,0.0991180132003666
55,0.3030738293593795,0.2908337592028393
56,0.28741740879057737,0.27620635667516397
57,0.8322321172076989,0.4176030249479488
58,0.16173513358230393,0.1733656223259461
59,0.24418270611893134,0.18097812453629383
60,0.23269175524274632,0.6797182323174695
61,0.8724504452743463,0.9450184352457057
62,0.05285837403045101,0.059183032975826395
63,0.3142775064636599,0.2541321113045167
64,0.02772191898879632,0.08129904332463495
65,0.4116633151393278,0.3426664552840849
66,0.07081298477449008,0.2652844019046841
67,0.07081298477449008,0.16309449016872285
68,0.04323470267164608,0.39418022206950026
69,0.2747773628267739,0.21512953511521316
70,0.13027865555874749,0.25169552164996395
71,0.18773340993967247,0.1570523702899962
72,0.9018960068945704,0.8617077181248705
73,0.039787417408790576,0.09740212977687088
74,0.03116920425165182,0.3868450876748521
75,0.8961505314564779,0.4477479423595898
76,0.3139902326917552,0.3145376168024828
77,0.6229531743751795,0.8369278946146425
78,0.8761850043091065,0.7667187039061998
79,0.9556162022407353,0.8447481324028094
80,0.9041941970698074,0.8968671262721559
81,0.06679115196782533,0.25022564340451153
82,0.0037345590347601263,0.06445341649970651
83,0.21818442976156277,0.18800887375906303
84,0.20109164033323756,0.3864784081646666
85,0.9500143636885952,0.8532175408790434
86,0.019678253375466817,0.10539072028870099
87,0.13458776213731685,0.12384274859666561
88,0.9027578282102844,0.8131002982419254
89,0.9018960068945704,0.7356260841956104
90,0.031025567365699513,0.1133134253205082
91,0.08618213157138753,0.20170603890700395
92,0.3329503016374605,0.2922715924937094
93,0.9432634300488365,0.8835218930124187
94,0.04294742889974145,0.11709595094940929
95,0.8721631715024418,0.7599471154106281
96,0.21962079862108588,0.116485133654873
97,0.8684286124676817,0.8993362756116038
98,0.0973858086756679,0.21330671946187651
99,0.03045101982189026,0.3902654466616579
100,0.10744039069232977,0.07956541966106039
101,0.315282964665326,0.29736191617193103
102,0.30723929905199654,0.24976591741245502
103,0.2334099396725079,0.17147306670047766
104,0.3142775064636599,0.2863845859961849
105,0.9020396437805228,0.852849412941699
106,0.4597816719333525,0.7950212219716776
107,0.2944556162022407,0.19012811422014073
108,0.18500430910657858,0.14432867986805475
109,0.1087331226659006,0.08423168935494141
110,0.25079000287273767,0.17984088177755578
111,0.43421430623384083,0.31456425110354586
112,0.13070956621660443,0.15998769770611754
113,0.907210571674806,0.5673439504081524
114,0.12884228669922435,0.2083013143147745
115,0.05242746337259408,0.18963433223414072
116,0.894283251939098,0.3908928789718686
117,0.09666762424590634,0.18958354151979895
118,0.2664464234415398,0.2010700596795083
119,0.8918414248779085,0.4156577034801946
120,0.31111749497270896,0.27998715855604117
121,0.23398448721631715,0.24537404685712136
122,0.2351335823039356,0.2116269389831026
123,0.11648951450732546,0.10892607960373714
124,0.4528871014076415,0.36311391345721944
125,0.4070669347888537,0.3280485573114855
126,0.2795173800632002,0.25663578348633115
127,0.017380063200229817,0.10475787732497098
128,0.08072392990519965,0.5003903571045687
129,0.022694627980465384,0.14843616791086958
130,0.17897155989658142,0.17156373105834347
131,0.41755242746337257,0.33101403834755194
132,0.08316575696638896,0.2795366019458338
133,0.8728813559322034,0.7819423197520983
134,1.0,0.855401769034715
135,0.9174087905774203,0.6059850063608696
136,0.25639184142487786,0.6231651360662049
137,0.13315139327779374,0.2602924036866565
138,0.29115196782533753,0.19655629380384887
139,0.900746911806952,0.7857093196783123
140,0.016374604998563632,0.24708280784954628
141,0.3398448721631715,0.3104183857262555
142,0.12525136455041655,0.2505989904678171
143,0.2681700660729675,0.2248815916782808


==> figs/devops_pred.csv <==
x,0,1
0,0.8992378617501059,0.9351619657791049
1,0.3021724423312792,0.5043011559827683
2,0.4234174772727174,0.48539440484141966
3,0.22245779715788103,0.3565325961823482
4,0.3726315782813542,0.4505191864952051
5,0.33569598336132994,0.5586445095327773
6,0.5566841997022426,0.6208228251875177
7,0.9082848643085492,0.9443507258241493
8,0.27463550899163924,0.399569195373552
9,0.5672068353604367,0.9018498907546316
10,0.21955371287087405,0.35612007893639336
11,0.24041406941433527,0.36247568837611155
12,0.6779587733324831,0.7429469565606869
13,0.4300510912665432,0.4782755291375561
14,0.27954547409664415,0.4474651282375269
15,0.2964785773868404,0.37665774827897214
16,0.45601466755967335,0.5287974905120946
17,0.272286455508925,0.3694781796290283
18,0.3505416793201108,0.4138127310514127
19,0.2985889929145147,0.3919317119239946
20,0.7475690149799162,0.8239687970658521
21,0.35479216027987753,0.4222996934663129
22,0.39398504118022415,0.6154192765348093
23,0.3111281355076792,0.3781099639300813
24,0.29187491042783786,0.4213034895044593
25,0.3957198346632944,0.5197818954542007
26,0.7543464363326083,0.8500613168397493
27,0.2739294669157596,0.36143434955558307
28,0.27379672801088006,0.359041778161471
29,0.3962812579884661,0.4406474572853439
30,0.25758953392518014,0.41198873893162047
31,0.22938836745921562,0.3512487471265997
32,0.32129026049297915,0.5143942042793419
33,0.3133683783328054,0.397686120091054
34,0.5051543321255536,0.8002517660924375
35,0.6958207210635822,0.825153682801776
36,0.7839210044076869,0.8749592564072207
37,0.6855261966684109,0.8044007766798583
38,0.8691409564173376,0.9223813218463838
39,0.2034041765887287,0.355684346861279
40,0.3357890642706251,0.43392813335477654
41,0.8183985762921063,0.8941757022822143
42,0.46034192036531585,0.7310597306250171
43,0.4394402009450564,0.4844522008533433
44,0.46959291431108097,0.5175777585922903
45,0.5280848661770445,0.5860864568545096
46,0.24093591782643373,0.364636959625713
47,0.4407769611233058,0.4855366729048287
48,0.322108206322405,0.4168347250072369
49,0.8150343328878114,0.905521736530338
50,0.19586696898063516,0.34815342677930566
51,0.2763776549199503,0.4174139943852877
52,0.2572346692394215,0.3593514817871568
53,0.3133718309881558,0.4877664240117253
54,0.2299255554328201,0.3728087905589684
55,0.4009997645736608,0.4592711679559719
56,0.38873558269683484,0.45003218737930445
57,0.6609604309087315,0.7813230453762444
58,0.30204814135950525,0.3901269782850203
59,0.33004056425563044,0.38745659824236334
60,0.5591612617094325,0.7741185100117821
61,0.8929187193152098,0.9321531005199236
62,0.2209611075009808,0.34823472791835686
63,0.38796208191438797,0.4340939453860434
64,0.22205501358910845,0.3646746585960648
65,0.4655907004835277,0.5142488945778334
66,0.31488042680355344,0.4771468027257404
67,0.2693695827554907,0.39570533267125946
68,0.369596844558877,0.5905588310818917
69,0.3552776337308814,0.40861855034724265
70,0.32751047916588155,0.45537561604673715
71,0.30305132773350973,0.3747422522559508
72,0.8699790667534465,0.9190766079866395
73,0.23237044088534134,0.36962642856971795
74,0.36225691506487145,0.5864709398219111
75,0.6927956543449949,0.8217298532469529
76,0.4157263853365283,0.4765194804908402
77,0.7662929834809751,0.8664632137737053
78,0.8205223461028609,0.8875372381956015
79,0.8783418951360465,0.9385944507466187
80,0.8851483435913855,0.927637352152879
81,0.30674828299873735,0.4651540289247672
82,0.20775639735177992,0.36218931058361914
83,0.3255429240429172,0.3933441384508419
84,0.41094620568634244,0.5566748570786606
85,0.880423918452616,0.9380018193373476
86,0.22943468280976811,0.378122412613928
87,0.2727976680447808,0.3614402396466522
88,0.8488046439922432,0.9089834984896029
89,0.8143961069872009,0.8919321945763874
90,0.23623647209072665,0.37932306344124733
91,0.29118486717244624,0.4221097082867554
92,0.4122966557154084,0.45745366849362945
93,0.891295324554591,0.9416144886513873
94,0.24151801794863814,0.3783943852913807
95,0.8163512574573876,0.8843447809460069
96,0.29513035818467015,0.3575330504068233
97,0.875094123213355,0.9139953749397186
98,0.299772217598911,0.4296279912410216
99,0.36354991851792606,0.589478058387536
100,0.24594740425719328,0.3446311364029683
101,0.40833275248615475,0.46257214558689197
102,0.3832411510140812,0.43060929551861293
103,0.32272940021154944,0.3813884520469797
104,0.40295505385660035,0.45406819465169324
105,0.8661162434010431,0.9172314319933288
106,0.6897924542799525,0.8372805991343505
107,0.3513410699323255,0.4040104382631541
108,0.29687294149049254,0.3670133388909809
109,0.24825651554377953,0.34654234635998576
110,0.3314778464445739,0.38798137093202306
111,0.4612873782336803,0.5132271154408778
112,0.2866772793279715,0.38474972861657125
113,0.744091899518997,0.8564270346461181
114,0.3074133052820352,0.4206688042945471
115,0.2754364222142849,0.41776596722837067
116,0.6743461478650774,0.8045936987773566
117,0.289053583421939,0.41076401237257776
118,0.3461749422906088,0.40059295159294067
119,0.6799085027097447,0.8124761564293713
120,0.39890435813342584,0.44965152793955043
121,0.3557241851287952,0.43377551772007017
122,0.3412344495378017,0.4083773802767987
123,0.26095113947714,0.35643133765180757
124,0.4927255967067369,0.5463210681813399
125,0.45667011886707015,0.5047814500463451
126,0.37641666298866844,0.43567975565857664
127,0.22846637712162313,0.3783478859435666
128,0.43165113158350243,0.6735612854334235
129,0.24830644171821972,0.3981851949395877
130,0.30666906152489504,0.3865183002700995
131,0.4623896339469592,0.5118717509494782
132,0.32528177477555653,0.48701416471387515
133,0.8262595781440808,0.889389928040605
134,0.8956668210771752,0.9600304921630164
135,0.7627143566046076,0.8706552996515582
136,0.543741627493116,0.7362379259858092
137,0.3323355525670118,0.4621220815087183
138,0.3529768236427616,0.4053053201088568
139,0.8361364386393001,0.9022191369119626
140,0.289741241768672,0.4712543296942616
141,0.4230592987936096,0.4703874057836226
142,0.3254199582847199,0.4553239183286727
143,0.3572173334148996,0.414637567744613


==> figs/devops_res.csv <==
x,0,1
0,0.07805083172901506,0.011722131427939875
1,0.14945246846599528,0.375105443760371
2,0.006316522783266054,0.06736698891082443
3,0.013144642586032568,0.26411522402288495
4,0.0490520975503394,0.09843678144186735
5,0.11821930786930857,0.31871769003213213
6,0.014701972525353213,0.1321762355790117
7,0.06820299623134929,0.04490201493203949
8,0.009746187486891322,0.3282285313233437
9,0.3148869496018308,0.35424769258760247
10,0.009785509117983399,0.1292178694115855
11,0.01598600841573289,0.2523052343270634
12,0.06438019766289393,0.2112724582516039
13,0.04226875333186353,0.23510655527695024
14,0.07727744857822044,0.4499916029937436
15,0.0020097222207682286,0.09541293572600551
16,0.018686932311180737,0.29955152529269136
17,0.04469675766349929,0.2751125115732178
18,0.024875396905704616,0.13125740556368332
19,0.073846766552712,0.4184283296629488
20,0.04810669781518184,0.1232350051690092
21,0.01967113307833318,0.11949257476005137
22,0.10247393763325219,0.29107999394632356
23,0.03398488709258379,0.09852513442781391
24,0.01897907739730509,0.20182751994330636
25,0.07123276546506163,0.003925283535655688
26,0.04550141595732937,0.040074015462647106
27,0.0021028532073932293,0.04461497815128118
28,0.02965332073429397,0.07878311983693886
29,0.003098005014583294,0.013943269525129753
30,0.08168065749601505,0.5186676533136375
31,0.04213719432250432,0.4431230366562393
32,0.09948116856007605,0.3903577156221075
33,0.028948966275048393,0.11040421128528066
34,0.0922107455445389,0.1264992976072279
35,0.1642118578779701,0.015636469130356767
36,0.03604067568704772,0.029198564297135854
37,0.15375849385995977,0.06344709897867451
38,0.031038048548907682,0.023151029776734444
39,0.05330393323807506,0.09523300620654679
40,0.05885012336710571,0.18682689683070475
41,0.0077947961267640364,0.060786336526442275
42,0.08721155447411288,0.13417585591688852
43,0.022805652957936018,0.09109737510787969
44,0.14923862719765202,0.22529960360727452
45,0.04962889801706105,0.09546536109096115
46,0.02324241809278174,0.23734246989576605
47,0.029505831358536683,0.10295426348311448
48,0.06790833300060989,0.30018160030756286
49,0.08877668984909537,0.06176982536564146
50,0.061128410738870764,0.4967080520034896
51,0.1675722617310564,0.2207446475738415
52,0.04411986044939645,0.12256800473423829
53,0.06868332462123883,0.26288240440645194
54,0.16293792822935152,0.2389704729081066
55,0.01699717859900407,0.017864201269210955
56,0.06298843435999146,0.046001049591974486
57,0.06254362054030493,0.09496453358215984
58,0.00968896494712479,0.04496331605618481
59,0.014524162979559885,0.10324128970393454
60,0.22042505311982613,0.23886134369021716
61,0.05341790202800889,0.00839874306441546
62,0.0718191097504303,0.26103319723924895
63,0.016735224418523764,0.07209532579300154
64,0.10569563192870716,0.47740853276503364
65,0.00544037641723466,0.11229710398032688
66,0.006296552268021005,0.1795642622527327
67,0.07506633558519568,0.23767494624467883
68,0.059355779268462194,0.24522516143944761
69,0.006857539499848853,0.09185883726220778
70,0.04382455331939844,0.011854355158558816
71,0.006474661266388848,0.30091669026432055
72,0.09050833954100634,0.02290417943143641
73,0.01616975590910777,0.14171075570869365
74,0.13980347368944168,0.3157473217389971
75,0.03502751186372721,0.07398826415753235
76,0.08114120168996325,0.29790530423558725
77,0.137972171716791,0.41443235556246805
78,0.02331432697094249,0.007475381985080909
79,0.00319056033786691,0.21778612636845707
80,0.10523052437266367,0.016498865882685898
81,0.20234518660739148,0.3713638508400394
82,0.05299872488419807,0.4999884124438404
83,0.04656090802363738,0.034756753571628995
84,0.2082078171070526,0.4117417811935594
85,0.04011458645665622,0.03338968748227289
86,0.06988102816870137,0.27862827060674633
87,0.010257922082749726,0.02967952183503425
88,0.022377322991843474,0.0018464450468856919
89,0.03240899746769765,0.024229924610395637
90,0.0015857256769526429,0.17029625034660203
91,0.01057317688425291,0.1318528459903221
92,0.11164122542334065,0.38492114593096505
93,0.05454640924890064,0.07841456553481319
94,0.03884485750301117,0.4507584117800597
95,0.006884787630906497,0.03565277276318157
96,0.0030616427516303446,0.2103187640684839
97,0.09293121831401918,0.027660589204647534
98,0.07767321956107037,0.12040809590732127
99,0.08235133445898274,0.2804841114724137
100,0.014973694934271892,0.04573571985123637
101,1.7167417296903853e-05,0.40826448957032707
102,0.030606277071637045,0.14172856093242941
103,0.06642551797721047,0.35812247907849315
104,0.0025872489253935815,0.11553649334380156
105,0.026869813156783495,0.03467960120675906
106,0.02355932950858608,0.025482486337302768
107,0.03489584342029872,0.23733066646713982
108,0.036585062780420785,0.04114154626440242
109,0.0004837341292276143,0.07064634129236147
110,0.016236610103341764,0.3046502217869142
111,0.051098672301833126,0.029743946795336873
112,0.034361707791081275,0.021054970009137586
113,0.034115521036349294,0.005488585794388934
114,0.013349596854545898,0.11792284285857446
115,0.1482902946824845,0.2188912610016869
116,0.15245130779140437,0.04643592755172188
117,0.014264560169212459,0.12073002640380287
118,0.002373781420314469,0.04148674506699879
119,0.20971879324275544,0.07991325812081695
120,0.020833198999764047,0.07410220460106248
121,0.11334219020665753,0.34417137999389735
122,0.03130511996576735,0.010322765626974761
123,0.017825091739456123,0.04913746864564389
124,0.0171325139908427,0.13209413976155643
125,0.008216018557449634,0.12320376720794873
126,0.004679036713864104,0.026765312007574316
127,0.10771603013663825,0.03069501460972679
128,0.13600782834787362,0.22457691252392376
129,0.009534153158377662,0.17468158229226424
130,0.027073038927295956,0.06757439896046019
131,0.0539042706284969,0.024800769341630335
132,0.08366059261102782,0.1822762236170632
133,0.03220498223613577,0.029978579459897237
134,0.007337651782340582,0.24409727590217178
135,0.04978318599780773,0.01414187662990496
136,0.1412900416268782,0.126498949227149
137,0.0608543624232773,0.051337433730911486
138,0.10024400168511421,0.1167478453799145
139,0.014205814835471342,0.012850888162518226
140,0.16654154103559093,0.42228833623851814
141,0.041201977444911664,0.33049325890853753
142,0.06885356689357874,0.12348456974096861
143,0.015620867334186717,0.08074508222578092


==> figs/exo_signal.csv <==
x,y
0,0.28888888888888886
1,0.5377777777777778
2,0.3377777777777778
3,0.3333333333333333
4,0.3377777777777778
5,0.1511111111111111
6,0.38666666666666666
7,0.24888888888888888
8,0.26222222222222225
9,0.13777777777777778
10,0.22666666666666666
11,0.21333333333333332
12,0.26666666666666666
13,0.26666666666666666
14,0.21333333333333332
15,0.13333333333333333
16,0.24444444444444444
17,0.08444444444444445
18,0.16
19,0.14222222222222222
20,0.2177777777777778
21,0.23111111111111113
22,0.32
23,0.2088888888888889
24,0.3066666666666667
25,0.36888888888888893
26,0.13777777777777778
27,0.5066666666666667
28,0.21333333333333332
29,0.17777777777777778
30,0.48444444444444446
31,0.18666666666666668
32,0.31555555555555553
33,0.29333333333333333
34,0.32
35,0.36
36,0.3022222222222222
37,0.28888888888888886
38,0.3466666666666667
39,0.3244444444444444
40,0.27999999999999997
41,0.22666666666666666
42,0.35111111111111115
43,0.21333333333333332
44,0.38666666666666666
45,0.1688888888888889
46,0.08888888888888889
47,0.15555555555555556
48,0.14222222222222222
49,0.4133333333333334
50,0.09777777777777778
51,0.39111111111111113
52,0.10222222222222221
53,0.07555555555555557
54,0.04
55,0.1111111111111111
56,0.12444444444444444
57,0.1288888888888889
58,0.044444444444444446
59,0.06666666666666667
60,0.2
61,0.05333333333333333
62,0.13777777777777778
63,0.16444444444444445
64,0.12444444444444444
65,0.13333333333333333
66,0.13333333333333333
67,0.17333333333333334
68,0.13777777777777778
69,0.19555555555555557
70,0.13333333333333333
71,0.13333333333333333
72,0.17333333333333334
73,0.14222222222222222
74,0.1288888888888889
75,0.1511111111111111
76,0.13333333333333333
77,0.13333333333333333
78,0.15555555555555556
79,0.12444444444444444
80,0.1822222222222222
81,0.2711111111111111
82,0.2
83,0.20444444444444443
84,0.17333333333333334
85,0.1511111111111111
86,0.1111111111111111
87,0.5244444444444445
88,0.12444444444444444
89,0.15555555555555556
90,0.16444444444444445
91,0.6044444444444445
92,0.2088888888888889
93,0.5644444444444444
94,0.1288888888888889
95,0.1822222222222222
96,0.5911111111111111
97,0.14666666666666667
98,0.23111111111111113
99,0.21333333333333332


==> figs/exo_signal_brownian1.csv <==
x,y
0,0.4543373512847049
1,0.451965278882977
2,0.34683947042998725
3,0.32338020902616066
4,0.4795187881025884
5,0.41078053969020084
6,0.5583435059732573
7,0.5090649132292278
8,0.6236948694662818
9,0.4072421389156033
10,0.30553991646804735
11,0.36978634397673743
12,0.283240077435626
13,0.29812834344510153
14,0.4506867435751108
15,0.5144298742488921
16,0.32207289624610624
17,0.22809930311682136
18,0.2876275933778118
19,0.28042120435807927
20,0.13224207319081485
21,0.1444559198841448
22,0.12248152508422103
23,0.03395551485691313
24,0.0
25,0.0
26,0.07671462057665586
27,0.0
28,0.1786326592599566
29,0.2603544191059144
30,0.30907278431604085
31,0.37015160070966
32,0.19437328743794838
33,0.22956173745068204
34,0.3001947058783276
35,0.4055533299076572
36,0.22617769750006606
37,0.41366949453624025
38,0.35300424404864866
39,0.3086246797297248
40,0.11275782492206848
41,0.14015664433398922
42,0.1945749857016355
43,0.26229464522212176
44,0.07493781683272702
45,0.04736386440310904
46,0.1016951522090844
47,0.07019687821530857
48,0.07440888503427118
49,0.17411222798052084
50,0.34053775757193183
51,0.3651776817260913
52,0.04587860843618852
53,0.12731491504352555
54,0.2650949596426886
55,0.16404386743763794
56,0.02652477621686719
57,0.021817563528422637
58,0.0
59,0.05157969585235073
60,0.0
61,0.0
62,0.0
63,0.0
64,0.0
65,0.0
66,0.04003650659764039
67,0.0
68,0.011690820071066466
69,0.24799895193569188
70,0.3977488536314111
71,0.4462637444226897
72,0.4272758170921698
73,0.4047124656209976
74,0.367307545944254
75,0.12117454138558187
76,0.03543348693447684
77,0.0
78,0.0
79,0.0
80,0.0
81,0.06058540340096528
82,0.07404167370590804
83,0.0
84,0.0
85,0.10838478593223025
86,0.39099899566920115
87,0.7615935909398504
88,0.698585209434059
89,0.39882777412773274
90,0.5402495753748944
91,0.6593211154558598
92,0.5873469549969847
93,0.7556091388621505
94,0.6147580514448441
95,0.933562115429656
96,0.7711118227642635
97,0.9023312710989334
98,1.0
99,0.8883050381031482


==> figs/exo_signal_brownian2.csv <==
x,y
0,0.8904463655101267
1,0.8992467931770853
2,0.8687826219478937
3,0.7813590463277182
4,0.8078995889269318
5,0.98
6,0.8907984711098558
7,0.98
8,0.7950096316299069
9,0.9289716273681986
10,0.7032656678579153
11,0.6001452544615248
12,0.6133295242004985
13,0.7655540269785622
14,0.7499661025727493
15,0.7306742850595271
16,0.612490642000343
17,0.6212150431895875
18,0.47086719360319607
19,0.39215733009141474
20,0.30949359405123344
21,0.17887527578832615
22,0.20446815955076406
23,0.11093483305378411
24,0.19430075699173802
25,0.19640014572492795
26,0.10298252440047584
27,0.09389216838062214
28,0.02
29,0.22319663159730405
30,0.07503158012637456
31,0.10702663173520657
32,0.19919235615326986
33,0.17573483803646112
34,0.16826836105103474
35,0.08060452134190907
36,0.025994077105608165
37,0.059769688342444956
38,0.02
39,0.04247439981587996
40,0.12411099582378314
41,0.22410784911470827
42,0.1582440286502619
43,0.04740176885826619
44,0.10132184823570149
45,0.05814072718355403
46,0.09675296036368546
47,0.037874411144540675
48,0.02
49,0.07451829827751257
50,0.34260276567206
51,0.21787235611128203
52,0.28495441541872096
53,0.35750547884763095
54,0.27188989907624816
55,0.42001995913864554
56,0.43997900959753306
57,0.6357146680073489
58,0.4460548677345517
59,0.4415084725691008
60,0.5960310971047617
61,0.7457966581163009
62,0.7297791949949985
63,0.8180498675082738
64,0.8786229042884809
65,0.8637390117865016
66,0.7324127174450484
67,0.98
68,0.7942726623511787
69,0.7754783013830249
70,0.8418417078927168
71,0.7354659166264
72,0.7080741339934041
73,0.827494425453662
74,0.98
75,0.9790307964041969
76,0.9062488490240848
77,0.98
78,0.98
79,0.9091986885685163
80,0.98
81,0.98
82,0.9258886157893134
83,0.6686178424225206
84,0.6285193547054593
85,0.7191631606936733
86,0.6631734634579471
87,0.6571203364487378
88,0.509773665496191
89,0.46589323616592676
90,0.5350800861219479
91,0.6779690575035101
92,0.4870152064206976
93,0.535679845545832
94,0.69589219909197
95,0.824878944562061
96,0.7545472662892307
97,0.6634155394039065
98,0.7992841631642458
99,0.6259864592033424


==> figs/exo_signal_clim.csv <==
x,y
0,0.28408408408408403
1,0.15695695695695694
2,0.2541385830274719
3,0.2530085641196752
4,0.13718162607051496
5,0.11966633299966634
6,0.3377599822044266
7,0.29255922589255917
8,0.300469358247136
9,0.24453342231120007
10,0.38578578578578576
11,0.17164720275831385
12,0.08576576576576576
13,0.3332399065732399
14,0.09706595484373262
15,0.44511177844511174
16,0.4394616839061283
17,0.27108886664442217
18,0.06994550105661217
19,0.15526192859526192
20,0.33436992548103656
21,0.30781448114781446
22,0.5931442553664775
23,0.3694005116227338
24,0.14226671115560002
25,0.3338049160271382
26,0.2801290179067957
27,0.09085085085085084
28,0.23323323323323322
29,0.25583361138916694
30,0.219673006339673
31,0.1484818151484818
32,0.12023134245356468
33,0.20328773217662105
34,0.219673006339673
35,0.16317206094983872
36,0.199897675453231
37,0.48692247803358907
38,0.29199421643866086
39,0.0744655766877989
40,0.06203536870203537
41,0.36092536981425866
42,0.2631787342898454
43,0.17277722166611056
44,0.07220553887220554
45,0.15300189077966855
46,0.16373707040373706
47,0.25470359248137026
48,0.278998998998999
49,0.1021510399288177
50,0.2010276943610277
51,0.1643020798576354
52,0.3586653319986653
53,0.1744722500278056
54,0.31854966077188296
55,0.33945501056612165
56,0.3015993771549327
57,0.14000667334000666
58,0.30442442442442436
59,0.06938049160271383
60,0.2157179401623846
61,0.31459459459459455
62,0.19085752419085752
63,0.280694027360694
64,0.26035368702035366
65,0.09989100211322433
66,0.19029251473695918
67,0.06938049160271383
68,0.20667778890001112
69,0.28295406517628735
70,0.2620487153820487
71,0.16260705149594037
72,0.3072494716939161
73,0.17786230675119563
74,0.16260705149594037
75,0.2908641975308642
76,0.14452674897119341
77,0.1507418529640752
78,0.5417283950617284
79,0.379570681792904
80,0.05638527416305194
81,0.38748081414748076
82,0.2343632521410299
83,0.07503058614169725
84,0.20159270381492603
85,0.25131353575798016
86,0.14735179624068512
87,0.458672005338672
88,0.341715048381715
89,0.3213747080413747
90,0.3840907574240907
91,0.29820932043154263
92,0.10045601156712267
93,0.1524368813257702
94,0.1880324769213658
95,0.2835190746301857
96,0.2688288288288288
97,0.3496251807362918
98,0.24848848848848848
99,0.31346457568679786


==> figs/exo_signal_const.csv <==
x,y
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5
37,0.5
38,0.5
39,0.5
40,0.5
41,0.5
42,0.5
43,0.5
44,0.5
45,0.5
46,0.5
47,0.5
48,0.5
49,0.5
50,0.5
51,0.5
52,0.5
53,0.5
54,0.5
55,0.5
56,0.5
57,0.5
58,0.5
59,0.5
60,0.5
61,0.5
62,0.5
63,0.5
64,0.5
65,0.5
66,0.5
67,0.5
68,0.5
69,0.5
70,0.5
71,0.5
72,0.5
73,0.5
74,0.5
75,0.5
76,0.5
77,0.5
78,0.5
79,0.5
80,0.5
81,0.5
82,0.5
83,0.5
84,0.5
85,0.5
86,0.5
87,0.5
88,0.5
89,0.5
90,0.5
91,0.5
92,0.5
93,0.5
94,0.5
95,0.5
96,0.5
97,0.5
98,0.5
99,0.5


==> figs/exo_signal_const_mean.csv <==
x,y
0,0.22488888888888894
1,0.22488888888888894
2,0.22488888888888894
3,0.22488888888888894
4,0.22488888888888894
5,0.22488888888888894
6,0.22488888888888894
7,0.22488888888888894
8,0.22488888888888894
9,0.22488888888888894
10,0.22488888888888894
11,0.22488888888888894
12,0.22488888888888894
13,0.22488888888888894
14,0.22488888888888894
15,0.22488888888888894
16,0.22488888888888894
17,0.22488888888888894
18,0.22488888888888894
19,0.22488888888888894
20,0.22488888888888894
21,0.22488888888888894
22,0.22488888888888894
23,0.22488888888888894
24,0.22488888888888894
25,0.22488888888888894
26,0.22488888888888894
27,0.22488888888888894
28,0.22488888888888894
29,0.22488888888888894
30,0.22488888888888894
31,0.22488888888888894
32,0.22488888888888894
33,0.22488888888888894
34,0.22488888888888894
35,0.22488888888888894
36,0.22488888888888894
37,0.22488888888888894
38,0.22488888888888894
39,0.22488888888888894
40,0.22488888888888894
41,0.22488888888888894
42,0.22488888888888894
43,0.22488888888888894
44,0.22488888888888894
45,0.22488888888888894
46,0.22488888888888894
47,0.22488888888888894
48,0.22488888888888894
49,0.22488888888888894
50,0.22488888888888894
51,0.22488888888888894
52,0.22488888888888894
53,0.22488888888888894
54,0.22488888888888894
55,0.22488888888888894
56,0.22488888888888894
57,0.22488888888888894
58,0.22488888888888894
59,0.22488888888888894
60,0.22488888888888894
61,0.22488888888888894
62,0.22488888888888894
63,0.22488888888888894
64,0.22488888888888894
65,0.22488888888888894
66,0.22488888888888894
67,0.22488888888888894
68,0.22488888888888894
69,0.22488888888888894
70,0.22488888888888894
71,0.22488888888888894
72,0.22488888888888894
73,0.22488888888888894
74,0.22488888888888894
75,0.22488888888888894
76,0.22488888888888894
77,0.22488888888888894
78,0.22488888888888894
79,0.22488888888888894
80,0.22488888888888894
81,0.22488888888888894
82,0.22488888888888894
83,0.22488888888888894
84,0.22488888888888894
85,0.22488888888888894
86,0.22488888888888894
87,0.22488888888888894
88,0.22488888888888894
89,0.22488888888888894
90,0.22488888888888894
91,0.22488888888888894
92,0.22488888888888894
93,0.22488888888888894
94,0.22488888888888894
95,0.22488888888888894
96,0.22488888888888894
97,0.22488888888888894
98,0.22488888888888894
99,0.22488888888888894


==> figs/exo_signal_inv.csv <==
x,y
0,0.7111111111111111
1,0.4622222222222222
2,0.6622222222222223
3,0.6666666666666667
4,0.6622222222222223
5,0.8488888888888889
6,0.6133333333333333
7,0.7511111111111111
8,0.7377777777777778
9,0.8622222222222222
10,0.7733333333333333
11,0.7866666666666666
12,0.7333333333333334
13,0.7333333333333334
14,0.7866666666666666
15,0.8666666666666667
16,0.7555555555555555
17,0.9155555555555556
18,0.84
19,0.8577777777777778
20,0.7822222222222222
21,0.7688888888888888
22,0.6799999999999999
23,0.7911111111111111
24,0.6933333333333334
25,0.6311111111111111
26,0.8622222222222222
27,0.4933333333333333
28,0.7866666666666666
29,0.8222222222222222
30,0.5155555555555555
31,0.8133333333333334
32,0.6844444444444444
33,0.7066666666666667
34,0.6799999999999999
35,0.64
36,0.6977777777777778
37,0.7111111111111111
38,0.6533333333333333
39,0.6755555555555556
40,0.72
41,0.7733333333333333
42,0.6488888888888888
43,0.7866666666666666
44,0.6133333333333333
45,0.8311111111111111
46,0.9111111111111111
47,0.8444444444444444
48,0.8577777777777778
49,0.5866666666666667
50,0.9022222222222223
51,0.6088888888888888
52,0.8977777777777778
53,0.9244444444444444
54,0.96
55,0.8888888888888888
56,0.8755555555555555
57,0.8711111111111112
58,0.9555555555555556
59,0.9333333333333333
60,0.8
61,0.9466666666666667
62,0.8622222222222222
63,0.8355555555555556
64,0.8755555555555555
65,0.8666666666666667
66,0.8666666666666667
67,0.8266666666666667
68,0.8622222222222222
69,0.8044444444444444
70,0.8666666666666667
71,0.8666666666666667
72,0.8266666666666667
73,0.8577777777777778
74,0.8711111111111112
75,0.8488888888888889
76,0.8666666666666667
77,0.8666666666666667
78,0.8444444444444444
79,0.8755555555555555
80,0.8177777777777778
81,0.7288888888888889
82,0.8
83,0.7955555555555556
84,0.8266666666666667
85,0.8488888888888889
86,0.8888888888888888
87,0.4755555555555555
88,0.8755555555555555
89,0.8444444444444444
90,0.8355555555555556
91,0.39555555555555555
92,0.7911111111111111
93,0.4355555555555556
94,0.8711111111111112
95,0.8177777777777778
96,0.40888888888888886
97,0.8533333333333333
98,0.7688888888888888
99,0.7866666666666666


==> figs/exo_signal_rnd1.csv <==
x,y
0,0.657465281372955
1,0.5117861874614048
2,0.3237780171887465
3,0.21757952388296486
4,0.2857252425131812
5,0.7544515736931765
6,0.649622776907855
7,0.9704912304242268
8,0.31539553438395945
9,0.10150876575102036
10,0.1709632975419873
11,0.7363958671220712
12,0.7769084603521389
13,0.917209403176396
14,0.6524661367534995
15,0.9574476703324786
16,0.17943873036774755
17,0.2856409842896839
18,0.15945564598504938
19,0.749062524526706
20,0.5684567513514048
21,0.5007833977018112
22,0.41111613899815
23,0.11199544873657188
24,0.30002969881591623
25,0.0675734852585148
26,0.32695326293700555
27,0.11315985750642404
28,0.557987814807325
29,0.05502187773834567
30,0.4190494929912026
31,0.10905235266421162
32,0.16121741289070896
33,0.22682588914945506
34,0.1790619772348752
35,0.06895927585223162
36,0.36955999014556673
37,0.3868839912262315
38,0.9152857266590377
39,0.8762413078167545
40,0.13325863822071277
41,0.6947859063164988
42,0.025424174308285925
43,0.7431906275797316
44,0.20220889720822607
45,0.18747452831361966
46,0.9380689532414587
47,0.4986114830837884
48,0.15552265975410312
49,0.678424353995998
50,0.9014671175167638
51,0.22990265864025436
52,0.27167278904886
53,0.22964476079958354
54,0.027650204935363902
55,0.5485128995669438
56,0.8516072896570994
57,0.07832284858971299
58,0.640003782657177
59,0.9520477116469208
60,0.21716154310125324
61,0.8517922292612327
62,0.4392372043580591
63,0.08704807483746574
64,0.7233581048781845
65,0.0406073514647041
66,0.7995761346327731
67,0.09173486015168905
68,0.8652845236959085
69,0.5519873112807573
70,0.6488776643787543
71,0.8875869792335936
72,0.6906560692160741
73,0.3970250923297289
74,0.7722816124947584
75,0.2947679230640109
76,0.8627605796877278
77,0.5585526491049433
78,0.6199586561738313
79,0.812584245576091
80,0.4573852585796246
81,0.9311482621092089
82,0.9105961361485422
83,0.6697199735462991
84,0.6737351367005321
85,0.02516357218564256
86,0.4089394709934346
87,0.5817362683452291
88,0.15673328277022683
89,0.11451619920240248
90,0.8142713697982381
91,0.665847380469552
92,0.7688679893134054
93,0.7551512289935235
94,0.4673541507090173
95,0.8675220205446054
96,0.8254963563731398
97,0.5557196708208693
98,0.7396750421471721
99,0.15465353089160094


==> figs/exo_signal_rnd2.csv <==
x,y
0,0.45008804754730636
1,0.7399598016940737
2,0.19059419924123228
3,0.9047725565058717
4,0.05994001180440907
5,0.7115939591249162
6,0.9344047076964279
7,0.7490807790848178
8,0.84833303548517
9,0.9107796961614666
10,0.13552684015808705
11,0.3077373850959248
12,0.6944877725812136
13,0.7946841145412724
14,0.12219334196953234
15,0.44060636114038315
16,0.4827755391965534
17,0.7753006081147886
18,0.19542109834952495
19,0.94625313525873
20,0.07844192857136598
21,0.910109799678015
22,0.06873201714082587
23,0.5316448931473551
24,0.8773171825558069
25,0.12713387733414125
26,0.4481882877240263
27,0.5651941203018426
28,0.5729551289315762
29,0.7091153211349797
30,0.04272059987414817
31,0.681278355738131
32,0.35708174078281457
33,0.3569269980968586
34,0.3447021712933481
35,0.8908725222752494
36,0.5521048698347814
37,0.06468508929545039
38,0.06721976420007113
39,0.7115166177499175
40,0.9215779998762027
41,0.3596813524223499
42,0.9564522291278187
43,0.10234220015241377
44,0.6115080109972766
45,0.7389133282351469
46,0.7792340112008262
47,0.7416853480136397
48,0.9338857890828689
49,0.7919824477096353
50,0.199180267015084
51,0.5810902260990338
52,0.8698105068315554
53,0.19239845576964146
54,0.4172904396467406
55,0.40800754851150345
56,0.36375946236753354
57,0.442861426950139
58,0.39222727199947716
59,0.9616339183665541
60,0.14484278830210318
61,0.9321627959155517
62,0.9612509485128454
63,0.35933163327434553
64,0.9024317090768732
65,0.5973818581812796
66,0.3491402241967935
67,0.6096591871526653
68,0.9432215196650723
69,0.27374257607533564
70,0.3231433497832415
71,0.2581233588998187
72,0.06844251163818973
73,0.19502636392632286
74,0.8866792535992585
75,0.6773040105712256
76,0.8859284476532282
77,0.5502566983674732
78,0.7913703007430772
79,0.39398088528952663
80,0.2632152178356443
81,0.2630751403001719
82,0.7521919535213945
83,0.5200949398138078
84,0.15096087727247817
85,0.890820633592743
86,0.440584417372457
87,0.8155822305133196
88,0.3563790404277174
89,0.8002114051759098
90,0.4212526211490022
91,0.5663955515605411
92,0.4129070025398165
93,0.21436295166119648
94,0.874375676159027
95,0.8755991231447904
96,0.19941274013533167
97,0.5521813120728986
98,0.38053675779391133
99,0.2769342724309313


==> figs/full_10_best_0.csv <==
x,0,1,2
0,2.127743,2.1440425,2.1192734
1,2.0539975,2.0719771,2.1823745
2,2.1012099,2.067365,2.157778
3,2.1425774,2.2154515,2.1672935
4,2.1462407,2.1109152,2.0843308
5,2.1300755,2.121682,2.0993128
6,2.0298238,2.0084212,2.1322253
7,2.0578227,2.0012546,2.08722
8,2.1556873,2.1361625,2.1329162
9,2.0726578,2.0401564,2.2303803
10,2.2331789,2.141812,2.138399
11,2.1408114,2.020342,2.1176057
12,2.1546924,1.9858208,2.108535
13,2.0580316,2.112387,2.0182183
14,2.131149,2.0082662,2.170739
15,2.1923995,2.0262415,2.1182272
16,2.0512667,1.9951037,2.1596704
17,2.095838,2.0405097,2.06473
18,2.1677108,2.0719273,2.112042
19,2.0939665,2.1019218,2.1105375
20,2.0669193,1.9766792,2.0990634
21,2.1573226,1.9940404,2.111545
22,2.0720398,1.9700176,2.0782566
23,2.069698,1.9880712,2.133514
24,2.0644104,2.0344677,2.0507438
25,2.0790343,2.0225005,2.1193416
26,2.041377,1.9904057,1.9662895
27,2.1726334,2.0426488,2.078125
28,2.0383852,1.9289633,1.9930234
29,2.0109575,1.9050453,2.0639853
30,1.979574,1.9375447,2.0114148
31,2.0208614,1.8961866,2.0298548
32,1.9918575,1.9496019,2.131549
33,2.0254474,1.971342,2.0661032
34,2.0422726,1.9663624,2.0620177
35,2.0699801,1.9816574,2.1040463
36,2.012753,1.8501315,2.040297
37,2.040491,1.9728045,2.0082128
38,1.9580742,1.9573209,1.9601644
39,1.9422706,1.9169753,2.0259495
40,1.9624468,1.8428366,2.0800796
41,1.9171996,1.9112984,1.9759166
42,1.8882015,1.8930053,1.9257511
43,1.9426132,1.8762317,1.9318807
44,1.911049,1.8830092,2.04643
45,2.0565937,1.9359667,1.9745606
46,1.9099585,1.9525784,1.8446845
47,1.9339253,1.8837398,1.8831629
48,1.7946512,1.9111133,1.9571571
49,1.8920864,1.7468879,2.0221803
50,1.9827304,1.8182398,1.8789184
51,1.8454329,1.7007185,1.8735878
52,1.7930162,1.7303311,1.7911589
53,1.8075984,1.729569,1.8727905
54,1.7949064,1.8903806,1.8220395
55,1.8373711,1.6875447,1.8194857
56,1.8726292,1.7457253,1.8304187
57,1.8091656,1.8096104,1.8397818
58,1.8300315,1.7121645,1.7943366
59,1.7198472,1.6759853,1.800007
60,1.761779,1.690748,1.7998424
61,1.7231014,1.6387209,1.699623
62,1.7029272,1.7348597,1.74224
63,1.7375215,1.7493011,1.8041248
64,1.6900091,1.744106,1.7329069
65,1.728399,1.6968514,1.6759712
66,1.7156216,1.6129946,1.7394129
67,1.7311473,1.5291584,1.7267052
68,1.6417768,1.5718011,1.6309241
69,1.6420114,1.5320171,1.6704332
70,1.6321597,1.6377875,1.6532781
71,1.5485373,1.5929476,1.6319791
72,1.5688732,1.6084536,1.5835011
73,1.662164,1.5434418,1.7190384
74,1.5249679,1.5215352,1.5545696
75,1.5987523,1.4809631,1.6286001
76,1.5346973,1.417036,1.5785623
77,1.4926915,1.553154,1.6210991
78,1.5457636,1.5170377,1.5316768
79,1.5076721,1.4928619,1.5149318
80,1.5216364,1.4630295,1.4978276
81,1.568492,1.433989,1.5138328
82,1.4486235,1.3634061,1.4169521
83,1.3915274,1.4938623,1.5345459
84,1.4006594,1.3702697,1.4593076
85,1.4375998,1.4334536,1.3677702
86,1.4246649,1.3243946,1.3213651
87,1.4394506,1.3711188,1.4513153
88,1.3290627,1.3690615,1.5006182
89,1.4164724,1.3610358,1.3785743
90,1.3412946,1.2754,1.3882067
91,1.3829005,1.3405011,1.356564
92,1.3530486,1.2935133,1.435431
93,1.295173,1.1996336,1.3451258
94,1.3895777,1.2426134,1.3410969
95,1.2141885,1.3349005,1.33294
96,1.322416,1.2524847,1.2713351
97,1.2598573,1.1482801,1.3459698
98,1.2902806,1.2828755,1.195666
99,1.3717595,1.3065925,1.2053999
100,1.2183807,1.2807637,1.2854846
101,1.2185929,1.2227913,1.3065856
102,1.2999237,1.1970395,1.2616078
103,1.291598,1.2103555,1.1667986
104,1.2963654,1.2929193,1.2224352
105,1.1024452,1.2232113,1.2058587
106,1.1313114,1.2059469,1.2204779
107,1.1350082,1.1805136,1.1634227
108,1.237704,1.1362932,1.2706575
109,1.1518062,1.2538371,1.1452417
110,1.2018785,1.2212418,1.2111808
111,1.1630996,1.1129825,1.1219847
112,1.2428768,1.201273,1.0828915
113,1.1379392,1.1746435,1.2181501
114,1.1614195,1.0606865,1.0794344
115,1.1836224,1.2014728,1.116209
116,1.1239667,1.1210464,1.1400605
117,1.0722152,1.1826457,1.1824987
118,1.1685028,1.2117575,1.1346025
119,1.0649422,1.1695333,1.1146424
120,1.0490798,1.2007922,1.0077274
121,1.01552,1.1290997,1.0940268
122,1.1406358,1.1275917,1.0039511
123,1.0910996,1.230812,0.9899418
124,1.0908184,1.1835822,1.1754313
125,1.074733,1.0929409,1.117973
126,1.0150304,1.2018571,1.1071149
127,1.1913158,1.1921964,1.1803333
128,1.1691787,1.0729617,1.0577122
129,1.1460196,1.1318557,1.0979444
130,1.0446748,1.1235449,1.0541397
131,1.0603393,1.1650383,1.0935285
132,1.0359668,1.1342512,1.0863782
133,1.1729321,1.1121129,1.0395691
134,1.1108899,1.1279806,1.0454209
135,1.230622,1.1259645,1.1255412
136,1.0984954,1.2245301,1.1373992
137,1.0396159,1.0973523,1.0393183
138,1.0909138,1.09576,1.0984324
139,1.1225733,1.0681603,1.073364
140,1.1484421,1.2151634,1.0836273
141,1.1484373,1.214363,1.1300626
142,1.1365861,1.2187647,1.0676295
143,1.1513605,1.128046,1.0907332
144,1.1588414,1.1914251,1.0961485
145,1.1537638,1.1740987,1.0655919
146,1.158897,1.138228,1.1683236
147,1.134531,1.1842631,1.1424747
148,1.1434777,1.2013478,1.1709114
149,1.2489865,1.1795424,1.1299773
150,1.1581117,1.2077693,1.0915487
151,1.2264619,1.1775774,1.172646
152,1.2121872,1.3553251,1.2253064
153,1.2272103,1.2241545,1.230565
154,1.172591,1.2908674,1.1314832
155,1.170398,1.293122,1.1902795
156,1.2050065,1.2820145,1.2369102
157,1.2943052,1.2650043,1.2019875
158,1.2279817,1.3092103,1.2574714
159,1.304922,1.3538722,1.1341882
160,1.3211098,1.4486897,1.2735231
161,1.3148783,1.3184459,1.2668921
162,1.2577113,1.3779347,1.3053664
163,1.3318591,1.3955828,1.2687666
164,1.2467318,1.4095454,1.3357252
165,1.3760958,1.4770488,1.2641124
166,1.3297321,1.399486,1.3934718
167,1.3824356,1.4828204,1.3437331
168,1.345965,1.470955,1.4323198
169,1.3616681,1.4734467,1.2642353
170,1.3799497,1.4554001,1.3267223
171,1.4584967,1.4216715,1.4106562
172,1.4902468,1.6091201,1.5165889
173,1.4261245,1.5298947,1.4399424
174,1.4736972,1.5006286,1.4058704
175,1.3798792,1.5438999,1.4593638
176,1.4796547,1.6499982,1.4832388
177,1.5151863,1.6052493,1.5232193
178,1.4659644,1.6254939,1.4278527
179,1.6458018,1.6501526,1.4661688
180,1.61917,1.6769004,1.544547
181,1.6064476,1.7214918,1.5505822
182,1.5900586,1.6584733,1.5963408
183,1.5430697,1.6309325,1.6360555
184,1.6366205,1.7195207,1.6196527
185,1.6573889,1.6123552,1.7006524
186,1.6464471,1.7411608,1.5847989
187,1.7406925,1.7520019,1.6176195
188,1.7517613,1.7322173,1.7057613
189,1.7626878,1.8321143,1.7148362
190,1.7709287,1.7883002,1.7120616
191,1.8010621,1.9167042,1.7210771
192,1.7089422,1.8528305,1.7560179
193,1.8368622,1.9286019,1.795431
194,1.8639175,1.8957444,1.7428657
195,1.8504492,1.8918806,1.7500349
196,1.8200451,1.944022,1.8165909
197,1.8481829,2.00145,1.8205662
198,1.9477651,1.991345,1.8218734
199,1.8768282,2.057089,1.9138725
200,1.942354,2.0129704,1.8419354
201,1.9989582,2.1245012,2.0304341
202,2.0415184,2.103142,2.00875
203,2.06084,2.0686154,1.9325646
204,2.0894957,2.1001139,2.0560403
205,2.0170853,2.000698,1.9072707
206,2.0026364,2.1007242,1.9973029
207,2.1017876,2.191153,2.0233688
208,2.0792713,2.073749,2.0741634
209,2.0956678,2.164108,2.008965
210,2.0993607,2.1684525,2.0573363
211,2.0854912,2.2702742,2.1413887
212,2.2187214,2.25513,2.066834
213,2.1628659,2.2354202,2.1812506
214,2.1646717,2.2656696,2.1156096
215,2.208696,2.2766736,2.13329
216,2.1573606,2.2406917,2.2262416
217,2.193288,2.2307398,2.2015958
218,2.2242362,2.2241294,2.2369716
219,2.2669344,2.3095853,2.1591852
220,2.279989,2.3672893,2.1853292
221,2.2807066,2.2800696,2.320608
222,2.2482214,2.4239683,2.2708068
223,2.2942097,2.4267359,2.2736034
224,2.357035,2.3811092,2.239596
225,2.2924447,2.3734593,2.3313043
226,2.3478959,2.3229382,2.375992
227,2.3767471,2.3885908,2.4094584
228,2.3047943,2.4127162,2.3659256
229,2.346513,2.430608,2.351161
230,2.4270816,2.428101,2.4074779
231,2.3242009,2.4655502,2.3749425
232,2.3395731,2.394218,2.4208708
233,2.3916352,2.4093804,2.4371164
234,2.4469543,2.4817092,2.3788514
235,2.3767934,2.483234,2.440313
236,2.436758,2.4760854,2.4658825
237,2.4680877,2.4965844,2.5367367
238,2.487713,2.5341756,2.418114
239,2.4821932,2.4996862,2.4247344
240,2.5195532,2.4600756,2.4500864
241,2.4628956,2.4114168,2.3647707
242,2.5701647,2.4702716,2.477159
243,2.474585,2.517793,2.4282684
244,2.5423994,2.4621086,2.5290267
245,2.474615,2.5374408,2.4283483
246,2.4699826,2.4903345,2.554526
247,2.4678557,2.5061226,2.349006
248,2.510909,2.449897,2.4806328
249,2.5359993,2.4284222,2.5530412
250,2.4740043,2.4111617,2.4698865
251,2.452583,2.4791121,2.537664
252,2.5080035,2.5186725,2.5963175
253,2.476051,2.5073981,2.5289352
254,2.5020838,2.4654844,2.577243
255,2.4686687,2.5012195,2.503548
256,2.51923,2.5063534,2.4799633
257,2.4664414,2.440633,2.415174
258,2.4449406,2.482434,2.5071168
259,2.3904245,2.5913389,2.5422614
260,2.4410844,2.476796,2.4963634
261,2.4703357,2.4870756,2.4419255
262,2.5340226,2.4249654,2.459161
263,2.4163067,2.3983734,2.4052184
264,2.5213053,2.4106393,2.4830306
265,2.4700103,2.5148244,2.5214844
266,2.5297139,2.3791332,2.4843912
267,2.382192,2.4240768,2.435758
268,2.5028298,2.3570065,2.4318318
269,2.3403635,2.4644852,2.3288343
270,2.333541,2.3293436,2.468172
271,2.4494345,2.4504974,2.4369166
272,2.3936224,2.414363,2.393686
273,2.4581435,2.4300964,2.3749979
274,2.346012,2.4171426,2.425452
275,2.376397,2.316578,2.393509
276,2.3405838,2.3241985,2.3297858
277,2.3099632,2.372481,2.3086236
278,2.3606827,2.2784934,2.3769164
279,2.2935672,2.2044227,2.379681
280,2.300615,2.210717,2.3052595
281,2.3622012,2.1920397,2.3168504
282,2.3241105,2.3028173,2.2855847
283,2.3393078,2.0949845,2.3023148
284,2.2656682,2.1066315,2.2403162
285,2.2215471,2.2704668,2.2638638
286,2.3102877,2.0643861,2.2797778
287,2.2199683,2.1648242,2.3045137
288,2.2477705,2.169969,2.2774909
289,2.329298,2.1285033,2.2224452
290,2.1847854,2.0633233,2.1489508
291,2.1774328,2.20197,2.112122
292,2.1698859,2.0224648,2.1944265
293,2.122206,2.1324418,2.1515486
294,1.9857941,2.0216072,2.1396165
295,2.0417223,2.0162513,2.1090152
296,2.0547516,2.0776653,2.1267
297,2.1009471,1.9694998,2.0900972
298,2.006379,2.1016052,2.0961215
299,2.0634184,1.9397057,2.0794404
300,2.0811915,1.9955953,2.0501394
301,2.0046458,1.9814359,1.8944887
302,1.9759827,1.9402794,2.0587964
303,1.959376,1.9428724,1.9573591
304,2.0746017,2.0088055,2.0310073
305,1.940497,1.8133377,1.9219764
306,1.913418,1.812174,1.8821775
307,1.9199201,1.8413944,1.9183731
308,1.8232579,1.8791745,1.9041003
309,1.9019893,1.7191386,1.823666
310,1.8811592,1.6794175,1.8657254
311,1.8451027,1.7820995,1.8827362
312,1.8781145,1.7737882,1.9097905
313,1.7695965,1.75884,1.8202505
314,1.7553126,1.6967809,1.8256826
315,1.7277757,1.6245897,1.8066993
316,1.6980878,1.6715655,1.6732818
317,1.8062344,1.6100497,1.7926322
318,1.7454096,1.6301452,1.7470987
319,1.6349456,1.5980552,1.8037329
320,1.6651202,1.5800953,1.6576748
321,1.7037985,1.5914379,1.66251
322,1.5273412,1.520999,1.7051594
323,1.6210996,1.5984238,1.6183662
324,1.5742873,1.497085,1.6128087
325,1.5646349,1.5573405,1.6016557
326,1.5695266,1.5274401,1.5828037
327,1.5665039,1.466513,1.572895
328,1.5692264,1.5465711,1.5989832
329,1.5856684,1.4290589,1.5467023
330,1.7417117,1.3959943,1.4935418
331,1.5038731,1.4432663,1.4976851
332,1.525151,1.4233152,1.487629
333,1.4065822,1.3127661,1.4053982
334,1.4477869,1.4654678,1.5260736
335,1.4366951,1.3544779,1.4419588
336,1.3820442,1.3835989,1.4266356
337,1.504558,1.3807666,1.3846935
338,1.4015493,1.3328258,1.4096497
339,1.4327239,1.3406882,1.4293649
340,1.3746568,1.2738109,1.366732
341,1.3829249,1.3550364,1.3165675
342,1.3838813,1.2746707,1.3146081
343,1.3374964,1.3547014,1.3037362
344,1.2423506,1.2756854,1.4055787
345,1.3733588,1.2274901,1.2758404
346,1.2660632,1.1839708,1.2955291
347,1.2879425,1.2250971,1.2482963
348,1.2112465,1.2443972,1.3169948
349,1.2623863,1.238656,1.3626819
350,1.3288339,1.2168151,1.2383304
351,1.2393892,1.276344,1.3236841
352,1.2974583,1.2205881,1.1563531
353,1.2702194,1.1439371,1.2716892
354,1.2640278,1.071341,1.1964096
355,1.1526906,1.1688226,1.2518792
356,1.2125077,1.1203346,1.194748
357,1.2849119,1.1285926,1.2030066
358,1.1602504,1.1324664,1.1975968
359,1.1576715,1.0673083,1.227763
360,1.1444438,1.2284502,1.1891905
361,1.1661664,1.1473298,1.2288435
362,1.1335288,1.1416262,1.214859
363,1.1974415,1.18657,1.122205
364,1.1425098,1.1446444,1.1270285
365,1.1842698,1.1680808,1.1779191
366,1.041892,1.1249198,1.2215587
367,1.2136301,1.0892338,1.2133588
368,1.1032106,1.0982184,1.110625
369,1.0711439,1.135958,1.114635
370,1.2292922,1.082902,1.0988389
371,1.0862995,1.1905262,1.1809304
372,1.1055641,1.0419928,1.1585318
373,1.1825845,1.0954642,1.1952481
374,1.1681666,1.0900387,1.1004776
375,1.1388221,1.0868523,1.2244649
376,1.177411,1.0612011,1.270123
377,1.2507565,1.1169932,1.1246647
378,1.1214954,1.148496,1.137628
379,1.188714,1.1367726,1.1530529
380,1.1635919,1.1121051,1.1578224
381,1.1573199,1.1250849,1.2981913
382,1.1656677,1.1514701,1.1807867
383,1.1925386,1.0502278,1.1288058
384,1.0549594,1.1746117,1.1842126
385,1.1698998,1.1712073,1.1309814
386,1.2102041,1.1931543,1.1010789
387,1.1901243,1.1633506,1.1623424
388,1.2070391,1.0710263,1.178799
389,1.2478341,1.1833714,1.0965503
390,1.158152,1.188607,1.1875495
391,1.1210327,1.2061954,1.2719249
392,1.0976743,1.2871774,1.236189
393,1.2889996,1.114543,1.1831841
394,1.2611301,1.2255311,1.176851
395,1.2085906,1.2289969,1.1676385
396,1.1713781,1.231455,1.2621715
397,1.2241524,1.2497159,1.2209533
398,1.2489244,1.2054318,1.2671288
399,1.1748525,1.2164881,1.2609718
400,1.2878178,1.2918336,1.2848104
401,1.2112033,1.1741575,1.3625432
402,1.3013134,1.302653,1.2598475
403,1.2625977,1.233116,1.2348706
404,1.3102717,1.2279284,1.3304286
405,1.3374969,1.2740883,1.2352118
406,1.2629662,1.303525,1.3112829
407,1.3358392,1.3234502,1.3029709
408,1.3394415,1.3647745,1.3545333
409,1.3605391,1.3645153,1.3581167
410,1.3217179,1.3051486,1.4415681
411,1.3998711,1.2799909,1.3929844
412,1.2668911,1.4406013,1.4767331
413,1.3483745,1.3541124,1.3335482
414,1.4146147,1.3649399,1.3714046
415,1.3248214,1.4687768,1.451309
416,1.5272847,1.4132018,1.273968
417,1.385915,1.3892913,1.4269392
418,1.3762454,1.4433346,1.4473839
419,1.3953135,1.4272559,1.4600493
420,1.4424487,1.5150535,1.395095
421,1.5064324,1.5341154,1.3545992
422,1.4526942,1.497957,1.5367386
423,1.4873383,1.525082,1.5543084
424,1.5700055,1.6083506,1.4741087
425,1.4931434,1.517084,1.5487067
426,1.4693912,1.5701207,1.5267426
427,1.5021254,1.6068151,1.5227655
428,1.510876,1.5775869,1.5992032
429,1.6407679,1.6140673,1.6185687
430,1.5521384,1.6047423,1.6060848
431,1.5855695,1.6191121,1.6336328
432,1.7356694,1.6815163,1.4834416
433,1.515152,1.5467728,1.5433532
434,1.5537881,1.6728451,1.6552215
435,1.6178615,1.6863588,1.5452539
436,1.6446713,1.6486135,1.6237497
437,1.6324463,1.620634,1.692455
438,1.4796104,1.7185807,1.6149213
439,1.7177051,1.8093202,1.618762
440,1.6428412,1.8401093,1.698066
441,1.7406192,1.8663399,1.6807748
442,1.6936852,1.758502,1.6451495
443,1.7124584,1.82692,1.6526839
444,1.7123133,1.8704878,1.6498566
445,1.7899741,1.8538193,1.7522259
446,1.7637097,1.7760274,1.7615224
447,1.6827706,1.7692944,1.69588
448,1.7980167,1.8949463,1.795616
449,1.6669056,1.8782232,1.8120944
450,1.7972986,1.8324332,1.8405094
451,1.8094217,1.8632407,1.7351489
452,1.8205607,1.8588961,1.8279017
453,1.8261459,1.8770981,1.8153836
454,1.7868016,1.9955902,1.7662386
455,1.872753,1.8846426,1.7927943
456,1.8019978,1.841447,1.8036331
457,1.8117975,1.8911113,1.8602803
458,1.8835052,1.967573,1.83468
459,1.9558557,1.9274477,1.8898618
460,1.8226304,1.9016687,1.9013553
461,1.9317781,1.9987981,1.8671861
462,1.8025247,1.9150552,1.9106256
463,1.8266985,2.0011082,1.9079667
464,1.936728,1.9209626,1.8643967
465,1.8606466,1.9169221,1.9549023
466,1.9634068,1.9609784,1.8529142
467,1.9710613,2.0225375,1.9377486
468,1.8458141,2.0262094,1.8427002
469,1.9210516,1.9203601,1.9551846
470,1.8980411,2.0523212,1.9572103
471,1.9932368,1.9929552,2.0071213
472,1.8876714,1.9926654,2.0010355
473,1.9951628,1.9646692,1.9346218
474,1.9487525,2.054943,1.9609098
475,2.0313861,2.0224295,1.9449143
476,2.051135,2.033788,1.8739655
477,1.9847579,2.0900924,1.9767302
478,1.8994135,2.0801752,1.8995148
479,2.090424,1.9746001,1.9360507
480,1.9328333,2.090622,2.0486977
481,1.9363711,2.1431239,2.097555
482,2.0192015,2.0696034,1.9715918
483,2.0687966,2.072486,1.8999399
484,2.0146987,2.0091588,1.98187
485,1.9498848,2.13107,1.9890095
486,2.0913653,2.0671988,2.0321655
487,2.0093577,2.1035783,1.9940912
488,2.009967,2.100187,1.9013342
489,1.9976033,2.0208414,2.0499616
490,2.0920231,2.0894797,2.0977998
491,2.0366125,2.1388726,1.9835794
492,2.0867822,2.0780451,1.965821
493,2.132166,2.0793338,2.0050807
494,2.1475918,2.038041,2.063094
495,2.0038795,2.099677,1.9998789
496,2.007175,2.153367,2.0275273
497,2.011677,2.112249,2.0323303
498,2.0830886,2.107858,2.0770476
499,2.0359569,2.0872684,2.177586
500,2.001195,2.1520135,2.008885
501,1.9654597,2.0779333,2.0166328
502,2.0151715,2.0797048,2.1101992
503,2.0191696,2.15438,2.0594225
504,2.0311327,2.0938368,2.0315824
505,1.9730605,2.113029,2.0342407
506,1.9988147,2.0530772,2.0382383
507,2.0899298,2.0599318,2.1031892
508,2.1279688,2.116901,2.1158147
509,2.1220329,2.1143546,2.0692685
510,2.021172,2.1207576,2.0308704
511,2.1381054,1.9921074,1.9766226
512,2.0760665,2.0508308,2.0065107
513,2.0824425,1.9992769,2.1397104
514,2.0403817,2.1259809,2.0255373
515,2.0613656,2.0957477,2.0543075
516,2.115733,2.1549587,2.042648
517,1.9899504,2.0235558,2.1316674
518,2.0480614,2.0455015,1.8870434
519,2.0523527,2.0621374,1.9902297
520,2.038299,2.0460105,1.9856887
521,2.0503225,2.04414,2.0877693
522,2.0612657,1.9934796,2.0435605
523,2.0481384,2.0800297,2.018837
524,2.02218,2.072171,2.009368
525,2.0513425,2.0966802,2.0058603
526,2.0372293,2.0110326,1.9668151
527,2.160129,2.030057,1.9854047
528,2.0077372,2.1117818,2.007099
529,2.073929,1.9944266,1.9124216
530,1.9677794,2.0277913,2.0565658
531,2.0229015,2.0558546,2.1132681
532,2.0424836,2.136011,2.0092175
533,2.0517044,2.136109,2.0013578
534,2.0032969,2.031948,1.974601
535,2.0124521,2.0211236,1.9806827
536,2.01387,1.9552861,2.034788
537,1.927177,2.0154078,1.9540523
538,2.0075178,2.007059,2.0366127
539,2.0378296,2.0149307,2.044381
540,1.9968749,1.996025,1.9688112
541,2.0096476,1.966078,2.0060856
542,1.9876422,2.0259933,1.9434221
543,1.990434,2.0551453,1.9369587
544,2.0683327,2.017462,2.0188954
545,1.9915226,1.9868902,2.0288236
546,2.034888,1.9559976,2.0656137
547,1.9910198,1.980572,1.9831808
548,1.9939929,1.9512336,2.130465
549,1.9724073,1.9752151,1.9202495
550,1.980129,2.062885,1.9967312
551,1.991894,2.0085413,1.949761
552,2.0001376,2.0638661,2.0141578
553,1.9827671,1.9177514,1.9044207
554,1.968042,1.9283636,1.9731171
555,2.051088,1.9673883,2.0342302
556,2.019228,2.021657,2.000005
557,1.9505095,1.8777168,1.9807372
558,2.0209818,1.9539818,1.9326859
559,1.9043437,2.0405116,1.9998599
560,1.9476402,1.8577557,1.9286982
561,1.9617162,1.9124956,1.9307264
562,1.9969177,1.974754,2.0162477
563,1.9835712,1.9646124,2.0691502
564,2.0987484,1.9529113,1.9505938
565,1.9020455,2.0216942,1.989812
566,1.9650325,1.9274548,1.8933058
567,1.9458406,1.9288992,1.996101
568,1.8237296,1.92141,2.0527396
569,1.9040654,1.9449008,1.9802408
570,1.8772,1.9367003,1.9329989
571,1.9075301,1.9090654,1.9572034
572,1.9257466,1.939412,2.013091
573,1.992184,1.8785483,1.9186183
574,1.9287325,1.8733618,2.027125
575,1.935009,1.8427429,1.9247291
576,1.9319853,1.9340614,1.9912723
577,1.9018307,1.8844258,2.0854838
578,1.9120616,1.8899828,1.9036572
579,1.9445376,1.9443406,1.971029
580,1.9641217,1.8971889,2.0977287
581,1.9270138,1.9238863,2.02932
582,1.8579948,1.8470341,1.8709494
583,1.912255,1.876689,1.8993387
584,1.9257505,1.9006878,1.9537977
585,1.8657668,1.7834692,1.9055825
586,1.9399304,1.9709188,1.9985284
587,1.8246326,1.9005961,1.871657
588,1.8947033,1.8275919,1.9547791
589,1.9037234,1.7938827,1.8668778
590,1.9270537,1.8726037,1.9589653
591,1.9568814,1.8945682,1.8974403
592,1.8998888,1.7862029,1.9688795
593,1.9473324,1.9227093,2.032157
594,1.9555236,1.8270724,1.8025615
595,1.8612711,1.8322548,1.9623789
596,1.9706242,1.7710477,2.0279224
597,1.9476982,1.8766332,1.945695
598,2.0024157,1.9160095,1.9226242
599,1.9246721,1.9047834,2.0071805
600,1.7789776,1.8597208,1.9637358
601,1.8738528,1.8444319,1.8844533
602,1.8739719,1.872594,1.8538651
603,1.9337033,1.9054222,1.9280503
604,1.9432906,1.8828317,1.9113101
605,1.9081707,1.7724216,1.9524314
606,1.919757,1.8257195,1.8125798
607,1.8522053,1.8191062,1.8833396
608,1.8619703,1.8001072,1.8848839
609,1.8846219,1.7621235,1.9037589
610,1.9018478,1.8323827,1.8808324
611,1.8331401,1.7197151,1.8040572
612,1.8761392,1.8235967,1.8781599
613,1.8816742,1.8100151,1.8627535
614,1.8620088,1.7934858,1.9244894
615,1.8536971,1.8205863,1.8263447
616,1.8231909,1.7301017,1.8859171
617,1.8036838,1.8173643,1.9013817
618,1.7792975,1.7957183,1.9015371
619,1.972561,1.7613502,1.83443
620,1.85311,1.6637353,1.8556905
621,1.803743,1.7834431,1.8921076
622,1.8452129,1.7289027,1.8383601
623,1.8437942,1.7181058,1.7521802
624,1.7140386,1.7554682,1.769576
625,1.9051975,1.7393522,1.8462998
626,1.7473354,1.7917148,1.7929151
627,1.7206931,1.7443647,1.8499991
628,1.8639458,1.7449231,1.7427913
629,1.8303927,1.7488035,1.8229212
630,1.6986102,1.6686972,1.7919548
631,1.818402,1.7058463,1.8238053
632,1.816378,1.730705,1.7534887
633,1.7404132,1.7311991,1.8273169
634,1.7905366,1.7545989,1.7524246
635,1.7744101,1.7057638,1.6907377
636,1.7228088,1.6777937,1.7357328
637,1.7239374,1.6829977,1.8166201
638,1.7437185,1.6602732,1.7045538
639,1.7302241,1.6572285,1.7482977
640,1.7146971,1.5669785,1.7044008
641,1.8222115,1.6451318,1.7074159
642,1.6915636,1.611651,1.6663864
643,1.6578878,1.6464273,1.7075537
644,1.7568096,1.6655222,1.6664922
645,1.6346534,1.699329,1.6551118
646,1.6326847,1.5437773,1.6408869
647,1.648163,1.5870799,1.5827055
648,1.7007442,1.6293541,1.6852374
649,1.6820968,1.6272553,1.6212918
650,1.6598374,1.5633093,1.6383501
651,1.6446602,1.6031548,1.648671
652,1.7620819,1.5738934,1.5937332
653,1.6678166,1.5833573,1.7140651
654,1.6336527,1.5120376,1.5440364
655,1.5857004,1.6286968,1.5840695
656,1.6968935,1.412868,1.6124232
657,1.6313592,1.516789,1.6015574
658,1.600305,1.6223274,1.5401778
659,1.543673,1.5665565,1.5930349
660,1.5279539,1.4913162,1.5054325
661,1.5696385,1.487038,1.610014
662,1.5731759,1.5016251,1.5667636
663,1.5790405,1.6330705,1.5526633
664,1.5389462,1.572506,1.5412886
665,1.5245394,1.4727703,1.5393401
666,1.4674377,1.4950708,1.5574712
667,1.5878437,1.4074432,1.5191008
668,1.4705298,1.4275951,1.5775003
669,1.5553344,1.5728744,1.4832897
670,1.4504917,1.4211987,1.4371456
671,1.4395307,1.4497554,1.4580181
672,1.4638947,1.3672438,1.4884704
673,1.4973102,1.5441781,1.3756882
674,1.5447096,1.3709118,1.4587084
675,1.318957,1.4525397,1.4461423
676,1.4272897,1.425127,1.4391778
677,1.3637452,1.3985566,1.409955
678,1.4571983,1.3969234,1.3994639
679,1.3349214,1.35733,1.3898386
680,1.4429461,1.4000043,1.2979854
681,1.3758305,1.3984993,1.3615807
682,1.3242183,1.3300489,1.3958044
683,1.3991778,1.4371623,1.3910185
684,1.4058759,1.4207797,1.3549534
685,1.3904334,1.3241972,1.3705006
686,1.3994814,1.3488364,1.3500428
687,1.4089823,1.3492503,1.4584575
688,1.4535872,1.3506794,1.4697229
689,1.333769,1.3748107,1.2990202
690,1.3367252,1.2394185,1.3392639
691,1.2267928,1.2944787,1.348044
692,1.4775331,1.3721081,1.3073038
693,1.3086168,1.2706128,1.1895937
694,1.3283393,1.3601358,1.2732447
695,1.3118442,1.3400245,1.2232378
696,1.2966299,1.2287853,1.3092369
697,1.2375146,1.3256642,1.3222423
698,1.3456928,1.3483324,1.1774985
699,1.2765957,1.3221965,1.3412719
700,1.3936194,1.3042493,1.3131553
701,1.2247738,1.2724575,1.264335
702,1.2778366,1.327274,1.2042221
703,1.2243687,1.263144,1.2289104
704,1.3182526,1.2966644,1.3381007
705,1.132374,1.2568173,1.1780273
706,1.1483723,1.2835541,1.2976081
707,1.2338794,1.3432397,1.1702237
708,1.2364838,1.3010175,1.1638601
709,1.2033658,1.322657,1.253926
710,1.301733,1.3197926,1.1674687
711,1.1994449,1.3416821,1.2287501
712,1.2895365,1.260023,1.2167463
713,1.2941914,1.2307659,1.159409
714,1.3523648,1.2821417,1.252216
715,1.3064169,1.3486557,1.26339
716,1.2934645,1.2456837,1.2325712
717,1.2040262,1.3035536,1.2420614
718,1.2509499,1.2837523,1.2389084
719,1.2390949,1.2887536,1.1656238
720,1.221339,1.2864263,1.2310694
721,1.2722217,1.3033445,1.1651419
722,1.2494676,1.2686927,1.1947166
723,1.2305708,1.3039236,1.1713244
724,1.2958993,1.2876754,1.2798728
725,1.3057085,1.244088,1.2122769
726,1.235614,1.3323752,1.2936187
727,1.3448557,1.2768213,1.1014323
728,1.2643658,1.3638753,1.17766
729,1.1038893,1.2826021,1.2491899
730,1.1925608,1.4053394,1.3101656
731,1.2340257,1.3437496,1.2522278
732,1.2287384,1.3598986,1.2353253
733,1.213981,1.3821007,1.2621301
734,1.3402321,1.3546534,1.3161701
735,1.2181194,1.3660241,1.2812996
736,1.3400419,1.3813055,1.3521132
737,1.3640411,1.4212978,1.2482984
738,1.3674417,1.3229041,1.2777545
739,1.3585428,1.3659909,1.2535496
740,1.2855618,1.3584665,1.3978212
741,1.3716675,1.3810266,1.3274145
742,1.3205941,1.4810599,1.2759907
743,1.3686748,1.3782971,1.2980537
744,1.3107852,1.3855232,1.3219551
745,1.3253913,1.3608509,1.3916993
746,1.3338782,1.3548306,1.2551936
747,1.4119952,1.5019171,1.4003686
748,1.3826818,1.4125934,1.4117709
749,1.4281281,1.5081944,1.452056
750,1.3878974,1.5377879,1.382825
751,1.452918,1.494115,1.4850777
752,1.4435489,1.4520061,1.3636138
753,1.5085683,1.5921475,1.4234216
754,1.309268,1.5685862,1.3839989
755,1.4890014,1.4711199,1.400613
756,1.4291959,1.5248219,1.3663255
757,1.476512,1.583385,1.4878688
758,1.4673558,1.5994171,1.5635104
759,1.4887844,1.5212208,1.5499203
760,1.4743509,1.5679854,1.4671375
761,1.5809777,1.6565922,1.5693487
762,1.5665647,1.6619213,1.5104091
763,1.5805081,1.6839461,1.5980275
764,1.5221531,1.5939335,1.5634993
765,1.7430791,1.7229255,1.5823848
766,1.4979405,1.6037482,1.5526009
767,1.6109955,1.6836092,1.5821673
768,1.6447217,1.6942955,1.5780988
769,1.6470292,1.7189811,1.7203135
770,1.7107276,1.8424782,1.663224
771,1.6146114,1.7118001,1.6949704
772,1.7076484,1.7025315,1.7085536
773,1.6944902,1.7647971,1.7273915
774,1.7322774,1.7276363,1.6858168
775,1.721471,1.8111941,1.8463435
776,1.7094618,1.8168123,1.7837335
777,1.7095847,1.7711291,1.8569407
778,1.820738,1.8702992,1.8352451
779,1.8264562,1.9763958,1.8111902
780,1.8378137,1.8851683,1.7717596
781,1.7957616,1.8161937,1.9033028
782,1.8495299,1.9063286,1.8488361
783,1.8756367,1.9480407,1.892429
784,1.8530024,1.922524,1.9502124
785,1.8903524,1.9485154,1.9283247
786,1.9048392,1.9794332,1.8441316
787,1.8800269,1.9915878,1.9200536
788,1.9051049,2.0148962,2.0157578
789,2.0130868,2.1356125,1.8971136
790,2.0177975,2.026196,2.0404952
791,1.992537,2.0438945,2.0208354
792,2.0158617,2.1596892,1.9595237
793,2.118879,2.0279837,2.0718148
794,1.9903985,2.2040281,1.9953096
795,2.122833,2.0763776,2.0027595
796,2.0987144,2.0909276,2.1583061
797,2.1055446,2.215667,2.0402088
798,2.1436203,2.2006023,2.0444367
799,2.1985602,2.1803021,2.022147
800,2.0985563,2.1222842,2.1639178
801,2.1234474,2.2183175,2.1140027
802,2.2047327,2.1837406,2.1665304
803,2.3194356,2.2567918,2.1282783
804,2.185226,2.197536,2.171676
805,2.211652,2.2901049,2.1438627
806,2.2566755,2.254753,2.2031703
807,2.213907,2.2407227,2.1815803
808,2.3313367,2.3430216,2.2856677
809,2.2866552,2.2517593,2.263776
810,2.287256,2.251115,2.27046
811,2.3370004,2.3518145,2.2249699
812,2.2881045,2.285438,2.3585486
813,2.3088012,2.2371917,2.3086464
814,2.3295262,2.4673188,2.3454626
815,2.302067,2.324816,2.3170712
816,2.3634048,2.39652,2.2958477
817,2.3327303,2.3169327,2.3278944
818,2.386436,2.370029,2.307759
819,2.3565726,2.411887,2.42119
820,2.4127085,2.417537,2.4824529
821,2.4082644,2.4621606,2.3918602
822,2.3931239,2.3423593,2.4623616
823,2.3677127,2.3937287,2.3808806
824,2.5216684,2.4221141,2.3995073
825,2.322611,2.380353,2.4845865
826,2.510517,2.4714355,2.3985572
827,2.4241312,2.4314935,2.3497043
828,2.4911063,2.5004685,2.4217072
829,2.399384,2.4718432,2.5171301
830,2.4486187,2.4458487,2.391351
831,2.440497,2.4998128,2.3807547
832,2.4462538,2.4459577,2.4807324
833,2.4316206,2.5449407,2.4751859
834,2.4798462,2.4286065,2.522752
835,2.5562367,2.452407,2.498655
836,2.5318742,2.485679,2.4285705
837,2.5048532,2.4529343,2.475769
838,2.4129486,2.4944582,2.446673
839,2.4900367,2.4473047,2.3805707
840,2.4467056,2.4742413,2.4916081
841,2.4506762,2.5083845,2.456138
842,2.4943407,2.4096456,2.402159
843,2.4965856,2.4441202,2.539463
844,2.4719424,2.50905,2.542098
845,2.5149221,2.4434328,2.4857721
846,2.4360886,2.470206,2.409673
847,2.5633044,2.434485,2.440212
848,2.4607236,2.3931146,2.5172796
849,2.4288888,2.3565612,2.4204626
850,2.3792262,2.4267042,2.4314983
851,2.461021,2.3866096,2.5280566
852,2.4096558,2.4058042,2.4797733
853,2.4087389,2.448098,2.3743775
854,2.4070735,2.3650665,2.4103196
855,2.3587277,2.5075626,2.4681435
856,2.478577,2.35323,2.4773054
857,2.4109063,2.3350482,2.4710207
858,2.3443394,2.4612966,2.5871527
859,2.3463929,2.3676949,2.4497912
860,2.3829188,2.2954392,2.3092587
861,2.4195738,2.407522,2.356773
862,2.3131647,2.3413167,2.335432
863,2.3602664,2.266016,2.386868
864,2.2787778,2.2379863,2.3838503
865,2.3708646,2.2075546,2.2991345
866,2.2489436,2.1821902,2.3858943
867,2.2312114,2.184571,2.3278039
868,2.3076968,2.2935278,2.2762675
869,2.3534932,2.1582522,2.343603
870,2.2098315,2.1682837,2.3515635
871,2.255236,2.1006455,2.2308683
872,2.2078118,2.1722744,2.3089426
873,2.250265,2.2393434,2.1757534
874,2.3691764,2.169388,2.331085
875,2.1934597,2.1939318,2.260608
876,2.1845639,2.235314,2.179258
877,2.2005172,2.1414795,2.1837776
878,2.209074,1.9947121,2.2122324
879,2.2018287,2.120948,2.1726522
880,2.1168895,2.0559347,2.0811992
881,2.1059554,1.9737078,2.0882375
882,2.2060456,2.0722547,2.140556
883,2.143652,1.9374906,2.0793598
884,1.9591599,2.0563533,2.0897264
885,2.0785232,1.9662136,2.0338857
886,1.9866661,1.9714434,2.0704827
887,2.0337956,1.9708954,1.966803
888,2.0460386,1.9380152,1.9944484
889,1.9723649,1.8317516,2.015178
890,2.0440962,1.8679068,1.8893331
891,1.915696,1.86627,1.9800557
892,1.8765945,1.8724715,1.9263619
893,1.9588803,1.822735,1.8910544
894,1.9086143,1.8530158,1.948507
895,1.8423855,1.8593113,1.9122405
896,1.8313438,1.8121821,1.8340077
897,1.9133272,1.7282571,1.735678
898,1.8260432,1.659987,1.82833
899,1.7856759,1.7752949,1.7952758
900,1.8014749,1.6926798,1.7849506
901,1.7976505,1.5832436,1.7710338
902,1.693625,1.6742182,1.8168632
903,1.8035529,1.6634575,1.6550459
904,1.6871299,1.7589483,1.7457052
905,1.7161714,1.5996218,1.8090951
906,1.5761677,1.5679415,1.670537
907,1.6196818,1.5547459,1.5585455
908,1.61204,1.518053,1.6685581
909,1.4958946,1.5271875,1.5576669
910,1.5329591,1.5128366,1.5804967
911,1.5838795,1.5016752,1.5717995
912,1.6096494,1.4648352,1.5018591
913,1.5040427,1.4264193,1.6304128
914,1.4911231,1.497754,1.5915616
915,1.5488555,1.4226453,1.5323685
916,1.4660397,1.437961,1.4390154
917,1.485052,1.4087293,1.4221048
918,1.4155436,1.3551391,1.5993973
919,1.4318599,1.382745,1.4957452
920,1.4727219,1.3152674,1.3290004
921,1.3857933,1.3192629,1.3546115
922,1.4627383,1.2330066,1.3694979
923,1.3416272,1.2366624,1.400121
924,1.2881595,1.3781791,1.4024234
925,1.2891132,1.2943935,1.3703325
926,1.3364878,1.2665423,1.3065073
927,1.3280604,1.2481753,1.3389734
928,1.3014829,1.2289191,1.308554
929,1.3374519,1.2025912,1.3136207
930,1.3036122,1.2389929,1.3015704
931,1.2279198,1.1636437,1.2616756
932,1.1165904,1.2185836,1.2674805
933,1.228358,1.1308466,1.204329
934,1.2200518,1.2637612,1.148925
935,1.2112638,1.1855732,1.2537597
936,1.2668449,1.1492152,1.1560037
937,1.1454737,1.1866015,1.179259
938,1.2786926,1.0895559,1.1701792
939,1.1150664,1.0381691,1.2361
940,1.1125889,1.0631628,1.1831665
941,1.1539375,1.1098801,1.2101321
942,1.1500705,1.1336162,1.0781777
943,1.074935,1.0348223,1.1275599
944,1.0909549,1.1205244,1.1105443
945,1.1209458,1.1271095,1.2066252
946,1.1429706,0.98541814,1.1784192
947,1.0469728,1.0560907,1.0721704
948,1.1339993,1.0320008,1.0623617
949,1.1271782,1.0390964,1.1827409
950,0.99481446,1.0831777,1.1138303
951,1.0678078,1.0206686,1.0721123
952,1.0447426,0.91827035,0.9734282
953,1.1426342,1.0483828,1.0774386
954,1.0897839,1.0345168,1.0541464
955,1.0724065,1.01343,1.1368759
956,0.9811325,0.9401997,1.0464549
957,1.0254507,0.9452658,0.9327959
958,1.0328591,1.0286254,1.0324172
959,1.1298677,0.99878687,1.0219948
960,1.0134673,1.0007675,0.97488946
961,1.0643616,1.0389267,1.102783
962,1.0098925,1.0047411,1.0070198
963,0.9390484,1.0672678,0.99826986
964,0.97955644,1.0174937,1.0815419
965,1.0746223,1.111067,1.0556523
966,0.9831446,0.9992448,1.0669872
967,1.0897762,1.0431569,1.1090467
968,1.0851164,1.0459554,0.98550117
969,1.1312119,0.99995553,1.0884582
970,1.0507929,1.0895267,1.1052891
971,1.067098,1.0177766,1.1492115
972,1.0553122,1.0871474,1.0481902
973,1.0459183,1.1813595,1.0480044
974,0.99228823,1.0691578,1.163111
975,1.1215427,1.006468,1.0752743
976,1.1462916,1.1834145,1.0018435
977,1.1670555,1.1177323,1.2070996
978,1.1944244,1.1946898,1.1319253
979,1.1050724,1.0616629,1.2062712
980,1.0753508,1.0724045,1.1286359
981,1.0848448,1.0827584,1.230597
982,1.1846908,1.1576318,1.0375175
983,1.2325648,1.1769439,1.1050569
984,1.1305391,1.0950322,1.1274165
985,1.1378435,1.1825469,1.1131744
986,1.1968952,1.2032992,1.2318424
987,1.1807542,1.1597737,1.1245743
988,1.232328,1.1949155,1.078632
989,1.1280454,1.1585618,1.1225606
990,1.2310666,1.241724,1.2628962
991,1.1611936,1.2648042,1.1677142
992,1.3017238,1.3135319,1.1445854
993,1.1833543,1.1956112,1.2017704
994,1.2086276,1.3232147,1.1339747
995,1.253477,1.2652236,1.2815735
996,1.3036952,1.2750586,1.2907463
997,1.2371125,1.2527347,1.167778
998,1.2329303,1.4697617,1.4114237
999,1.3864795,1.3703452,1.2829628
1000,1.3016841,1.3612801,1.3196564
1001,1.2950071,1.3192813,1.2724867
1002,1.2738522,1.3891735,1.2330639
1003,1.3832358,1.3794762,1.3451729
1004,1.3514891,1.3956255,1.3591431
1005,1.3776913,1.4475385,1.379701
1006,1.3900722,1.4163005,1.4638578
1007,1.339944,1.5432407,1.3454629
1008,1.3772646,1.5382676,1.410137
1009,1.4508474,1.5738811,1.4806688
1010,1.4599087,1.4676894,1.3654555
1011,1.4308581,1.5013124,1.4491932
1012,1.537324,1.6368595,1.3899679
1013,1.5415027,1.569586,1.5226965
1014,1.5784183,1.6077672,1.4793237
1015,1.5918158,1.680837,1.605344
1016,1.5613799,1.6473627,1.5341712
1017,1.5387574,1.6211538,1.6123444
1018,1.592539,1.688384,1.6024476
1019,1.6915498,1.7808878,1.6420872
1020,1.6326932,1.6673418,1.6249651
1021,1.6974311,1.700137,1.5588717
1022,1.5920745,1.7238936,1.5633003
1023,1.7668605,1.7360263,1.6276615
1024,1.6883912,1.8111409,1.5986414
1025,1.6960565,1.6608038,1.7035478
1026,1.7292367,1.851998,1.6749368
1027,1.6889113,1.8720921,1.740003
1028,1.7201554,1.7967385,1.6962787
1029,1.886174,1.8100363,1.7488126
1030,1.669772,1.8602171,1.736665
1031,1.7078724,1.9019823,1.7773308
1032,1.8958167,1.912873,1.6982734
1033,1.820776,1.8384035,1.676798
1034,1.8754871,1.8783587,1.7759576
1035,1.8567137,1.9566174,1.7105803
1036,1.8962617,1.9499626,1.8072635
1037,1.8960677,1.9464647,1.8274407
1038,1.8710443,2.0079937,1.8821977
1039,1.8360621,2.1110075,1.7878247
1040,1.8791226,2.0249593,1.880063
1041,1.870561,2.0121448,1.9401084
1042,2.0255892,1.9616445,1.9573313
1043,1.9584119,2.0505893,1.8762573
1044,2.0099337,2.0922062,1.8563639
1045,1.9257145,2.1042511,1.8924347
1046,2.0000458,2.039007,1.979192
1047,2.0050867,2.020264,2.017349
1048,1.9695052,2.1209602,1.9358071
1049,2.074404,2.1884165,2.0330024
1050,1.9929391,2.170035,2.036194
1051,2.1984723,2.0882382,2.0987413
1052,2.0123909,2.049917,2.1408968
1053,2.1110692,2.17032,2.102791
1054,2.012208,2.171899,2.0994763
1055,2.125226,2.1682134,2.132881
1056,2.07431,2.1673295,2.1419294
1057,2.147203,2.188217,2.0365388
1058,2.1648555,2.1672072,2.0710027
1059,2.024354,2.1405878,2.142916
1060,2.2327535,2.2944624,2.2097695
1061,2.129643,2.1728537,2.16936
1062,2.1909766,2.189634,2.2151425
1063,2.0821204,2.2699745,2.2598853
1064,2.1273947,2.2049084,2.1510096
1065,2.1733334,2.2416086,2.2450504
1066,2.1821506,2.280761,2.159699
1067,2.1242566,2.204561,2.214849
1068,2.1356103,2.2655973,2.1764383
1069,2.1886451,2.26541,2.203246
1070,2.3139653,2.2725935,2.1803162
1071,2.2295942,2.2391841,2.2975013
1072,2.110049,2.2310872,2.1987681
1073,2.2045853,2.2898147,2.2248654
1074,2.1668313,2.1957884,2.1528537
1075,2.228508,2.3126516,2.2203052
1076,2.3095973,2.2521296,2.2282217
1077,2.16817,2.20128,2.1583092
1078,2.2997854,2.246789,2.1850085
1079,2.2425096,2.2835557,2.2943988
1080,2.2249472,2.3209932,2.2283585
1081,2.2332392,2.2524354,2.264272
1082,2.2365708,2.3274019,2.1455817
1083,2.1921701,2.361848,2.1836889
1084,2.198848,2.3068762,2.2093296
1085,2.1950943,2.2787447,2.1801927
1086,2.210948,2.2665265,2.2066534
1087,2.1834316,2.2413573,2.1484253
1088,2.1974983,2.315157,2.2297282
1089,2.2114453,2.307703,2.2577848
1090,2.2468517,2.314586,2.188675
1091,2.2627962,2.3891573,2.2433133
1092,2.2405195,2.201892,2.2837927
1093,2.2555768,2.2069395,2.2447073
1094,2.2320235,2.3601568,2.260476
1095,2.2197719,2.1902094,2.124717
1096,2.2153986,2.2398422,2.2320974
1097,2.2350707,2.3125775,2.1901884
1098,2.2963681,2.1142144,2.2128413
1099,2.2572386,2.1936061,2.1538312
1100,2.0857365,2.2412927,2.170027
1101,2.2645066,2.2669048,2.2493618
1102,2.2038908,2.2312605,2.154216
1103,2.2001064,2.1059275,2.193509
1104,2.2026355,2.1861007,2.2431302
1105,2.155332,2.197646,2.134127
1106,2.2466302,2.3122451,2.1633143
1107,2.1571505,2.1595953,2.1944237
1108,2.1349192,2.1832078,2.1730585
1109,2.2057064,2.1720243,2.156284
1110,2.0237274,2.2012835,2.210014
1111,2.1626847,2.1417003,2.166971
1112,2.150664,2.1279924,2.1357687
1113,2.1175778,2.1349847,2.172755
1114,2.1126225,2.0828252,2.1822944
1115,2.0666857,2.1504107,2.14145
1116,2.1675868,2.0872068,2.161409
1117,2.227924,2.1217012,2.1307251
1118,2.1115866,2.0969696,2.0828304
1119,2.1299222,2.092428,2.0918727
1120,2.040297,2.0402753,2.1673515
1121,2.0899148,2.1050968,2.1053762
1122,2.0303333,2.046447,2.0721307
1123,2.1108904,2.1244738,2.1069021
1124,2.0702124,1.961943,2.0583892
1125,2.0996997,2.0817287,2.0028265
1126,2.0995774,2.1425228,1.9971614
1127,2.0458145,2.0685081,2.0257924
1128,2.0006714,1.8613056,2.073547
1129,2.033961,1.9944797,2.1668608
1130,2.002427,1.9862415,1.9714667
1131,1.9773676,1.9856174,2.0171077
1132,2.0049686,2.011568,1.985044
1133,2.0548,1.9557471,2.0164692
1134,2.0058467,1.9799501,1.948093
1135,1.9867841,1.9990553,2.0850542
1136,1.9432964,1.9551067,1.987443
1137,1.960787,1.9548216,1.886826
1138,2.0120878,1.92279,1.9639428
1139,1.9857813,1.958175,1.9335903
1140,1.9240143,1.923375,1.9268882
1141,1.9242241,1.9096078,1.9387339
1142,1.9578733,1.863763,2.0203779
1143,1.9552284,1.8918282,1.9039786
1144,1.9515097,1.838319,1.9717494
1145,1.9373761,1.8265322,1.964637
1146,1.956374,1.8622609,1.8271393
1147,1.9339846,1.8412188,1.8478013
1148,1.792507,1.9133145,1.8906856
1149,2.0123746,1.9195504,1.8594371
1150,1.7586935,1.778825,1.8858258
1151,1.9251041,1.927469,1.8448514
1152,1.7915998,1.7711211,1.9677925
1153,1.7800648,1.7373488,1.9095381
1154,1.8420818,1.8067081,1.8845626
1155,1.8504177,1.8181322,1.9034885
1156,1.8889102,1.7886139,1.8256291
1157,1.8273705,1.7522838,1.8169907
1158,1.8235282,1.8346627,1.8469814
1159,1.76863,1.6857862,1.9215991
1160,1.8079324,1.731576,1.8573259
1161,1.8596481,1.7469864,1.8555812
1162,1.8438011,1.7805848,1.8520437
1163,1.8743923,1.7260336,1.8595378
1164,1.8975743,1.8088527,1.9068947
1165,1.7915816,1.6548992,1.8000934
1166,1.777354,1.7082137,1.7961073
1167,1.7922351,1.738959,1.7814504
1168,1.7503748,1.7197968,1.8405373
1169,1.8217546,1.7316667,1.6599879
1170,1.7974502,1.6839811,1.7205594
1171,1.6563778,1.6781416,1.8429322
1172,1.7114772,1.7101564,1.895142
1173,1.6754069,1.6711085,1.7177573
1174,1.7731843,1.7810352,1.771873
1175,1.6834112,1.6542482,1.6939017
1176,1.7140222,1.6352948,1.7057291
1177,1.800264,1.6407025,1.7978173
1178,1.6585029,1.653909,1.7314223
1179,1.7881457,1.6539577,1.7564191
1180,1.7109604,1.6556847,1.7445796
1181,1.7099155,1.5992342,1.6962198
1182,1.6821562,1.6158947,1.7252618
1183,1.716964,1.5666318,1.7505972
1184,1.5882638,1.6030775,1.7758847
1185,1.6837709,1.664476,1.763854
1186,1.6812319,1.6339719,1.7288431
1187,1.7075678,1.6064063,1.7685288
1188,1.6957647,1.5277215,1.7274426
1189,1.621752,1.6275432,1.7105824
1190,1.6935759,1.5331733,1.6800017
1191,1.6542274,1.5247471,1.6014913
1192,1.6944721,1.5838116,1.7273972
1193,1.6524276,1.5451063,1.584349
1194,1.6850584,1.5888155,1.6267997
1195,1.6394734,1.5792282,1.6736869
1196,1.6258444,1.5813856,1.6592216
1197,1.6116079,1.5934789,1.6349899
1198,1.6219513,1.5722985,1.619506
1199,1.5967059,1.5276313,1.577489
1200,1.658781,1.5946195,1.6020224
1201,1.6460539,1.5973119,1.6584578
1202,1.6490468,1.5351459,1.56721
1203,1.6964482,1.4652389,1.5960149
1204,1.600737,1.50746,1.590138
1205,1.6944668,1.5199254,1.6510515
1206,1.663525,1.6779337,1.6661667
1207,1.6587626,1.5710824,1.6632881
1208,1.656981,1.4535193,1.588639
1209,1.5734363,1.5517882,1.6319257
1210,1.594653,1.596811,1.7244492
1211,1.6251267,1.6501358,1.6995339
1212,1.5295231,1.5128454,1.6019706
1213,1.7367588,1.6035436,1.6171997
1214,1.6416448,1.4597938,1.6541343
1215,1.6343014,1.4661976,1.650152
1216,1.6367936,1.4628261,1.591512
1217,1.690336,1.5011961,1.6241661
1218,1.5940878,1.5307211,1.5571101
1219,1.5476556,1.5822753,1.6181523
1220,1.6977078,1.4995883,1.6395545
1221,1.6182708,1.5446941,1.559833
1222,1.6090702,1.4904926,1.5982506
1223,1.5938102,1.5137857,1.6529282
1224,1.4845667,1.5759428,1.5619438
1225,1.506232,1.511619,1.4831265
1226,1.6097579,1.5644747,1.6842049
1227,1.6157942,1.6464968,1.585297
1228,1.5484349,1.5867301,1.5827504
1229,1.6360912,1.4697449,1.6692629
1230,1.6595055,1.4846836,1.6473609
1231,1.5582422,1.6001247,1.5983225
1232,1.5076071,1.6643139,1.582614
1233,1.6673898,1.5820291,1.5126567
1234,1.5106243,1.4713056,1.6756718
1235,1.5673363,1.4567297,1.4997072
1236,1.54479,1.4196235,1.5098026
1237,1.5399845,1.5963438,1.6385864
1238,1.6445502,1.5411212,1.5719259
1239,1.5555738,1.5077897,1.5436872
1240,1.5199021,1.5266601,1.5306941
1241,1.5105971,1.5640498,1.5743312
1242,1.5290126,1.5125028,1.5507058
1243,1.5605052,1.5589037,1.5612667
1244,1.6106325,1.5755205,1.5246695
1245,1.5044937,1.4903954,1.4883878
1246,1.4972658,1.5314343,1.5350388
1247,1.5770742,1.4504497,1.5900234
1248,1.53665,1.4947336,1.6053516
1249,1.5476071,1.4838003,1.5573324
1250,1.4548529,1.4266987,1.4948701
1251,1.4444755,1.5179073,1.6062325
1252,1.5152018,1.4735122,1.4438976
1253,1.5150476,1.5293438,1.4852065
1254,1.4494268,1.6137501,1.503935
1255,1.4650441,1.5446818,1.478492
1256,1.5305935,1.4604285,1.5208396
1257,1.5268854,1.5704678,1.531399
1258,1.5722095,1.4816768,1.5761257
1259,1.4644415,1.5590755,1.5178841
1260,1.4751265,1.4679145,1.5243142
1261,1.5130298,1.5021707,1.5624443
1262,1.6338156,1.5603634,1.4663376
1263,1.4584188,1.6251665,1.5397351
1264,1.4864416,1.4925549,1.4465699
1265,1.4372237,1.4686224,1.4565164
1266,1.5063467,1.532596,1.522698
1267,1.4420091,1.5504937,1.5557224
1268,1.4215567,1.5438781,1.4126805
1269,1.4960498,1.4997985,1.4013773
1270,1.4093734,1.4857508,1.5086404
1271,1.5147517,1.5046464,1.4411727
1272,1.4863714,1.4400567,1.3707395
1273,1.4409956,1.403276,1.4237218
1274,1.462639,1.4717059,1.4615746
1275,1.3657403,1.4858454,1.44711
1276,1.4445125,1.4383554,1.4600486
1277,1.3887967,1.4520842,1.5666897
1278,1.4177525,1.4562017,1.2956558
1279,1.3925463,1.5817158,1.4172053
1280,1.4228477,1.4490243,1.4662373
1281,1.4204004,1.3519444,1.3870412
1282,1.4010963,1.4818565,1.3373917
1283,1.3801367,1.3923798,1.4175242
1284,1.5017625,1.4319105,1.4035769
1285,1.4807498,1.5714271,1.3778453
1286,1.4275652,1.4432958,1.4503514
1287,1.386643,1.41564,1.3888336
1288,1.5129459,1.485069,1.3836
1289,1.381066,1.5216002,1.354382
1290,1.447818,1.4318827,1.4586899
1291,1.4617897,1.4166536,1.4398338
1292,1.4668798,1.408085,1.384495
1293,1.4481819,1.4821483,1.3513329
1294,1.3875432,1.4567145,1.3825155
1295,1.4117478,1.4638017,1.406099
1296,1.376255,1.3758216,1.393473
1297,1.3414114,1.4660754,1.3445865
1298,1.4024197,1.3904366,1.4553536
1299,1.4722863,1.4993649,1.3994656
1300,1.4724864,1.4675343,1.3649398
1301,1.3485963,1.3516722,1.3691461
1302,1.392818,1.4776689,1.4712853
1303,1.4583234,1.4449441,1.434794
1304,1.4504477,1.4468654,1.3686632
1305,1.4425732,1.4836371,1.366772
1306,1.4375576,1.4592816,1.3440322
1307,1.4260662,1.4213324,1.3903474
1308,1.2676216,1.3966864,1.4083799
1309,1.310923,1.427617,1.4120458
1310,1.4126581,1.4676167,1.4675847
1311,1.4499557,1.4873478,1.3851782
1312,1.4234126,1.5264744,1.4379312
1313,1.4320818,1.5013047,1.372976
1314,1.2736067,1.4637128,1.3700458
1315,1.4486698,1.5985163,1.2971065
1316,1.4196091,1.5558804,1.3951747
1317,1.4050534,1.5500293,1.4680443
1318,1.3541758,1.5579898,1.4739963
1319,1.4421524,1.430446,1.4848232
1320,1.4970928,1.5116303,1.4804044
1321,1.4516371,1.573673,1.4085188
1322,1.4005948,1.539925,1.4269286
1323,1.2346685,1.5116475,1.4185252
1324,1.4227581,1.6112446,1.4947551
1325,1.4587935,1.5297515,1.5098933
1326,1.485964,1.5730795,1.3933107
1327,1.4990933,1.5138205,1.5191686
1328,1.4808201,1.5400239,1.3673378
1329,1.5299331,1.5827069,1.4414088
1330,1.578183,1.5574753,1.4221635
1331,1.4733449,1.5523934,1.4676512
1332,1.5858825,1.5322715,1.5256269
1333,1.5237923,1.6260792,1.4837319
1334,1.5081084,1.6453419,1.4713737
1335,1.4882337,1.6892906,1.4543418
1336,1.5326855,1.6303155,1.5707166
1337,1.5073704,1.6756297,1.5377947
1338,1.6612806,1.6294885,1.4373561
1339,1.5929539,1.6531175,1.4749309
1340,1.5408591,1.5350161,1.5926632
1341,1.5839185,1.617619,1.5632212
1342,1.6354438,1.7093012,1.6434982
1343,1.5607343,1.6385125,1.5504206
1344,1.545743,1.657635,1.5399845
1345,1.5702388,1.7174666,1.6362947
1346,1.7135441,1.5774512,1.6915572
1347,1.5967916,1.6665986,1.5930504
1348,1.6812425,1.6881211,1.5989006
1349,1.5811428,1.786038,1.6218165
1350,1.6711576,1.7530931,1.6290524
1351,1.6298805,1.814829,1.687768
1352,1.8194855,1.7604656,1.65851
1353,1.669888,1.7798674,1.6859158
1354,1.6684479,1.7073418,1.6912092
1355,1.666131,1.8088374,1.6577305
1356,1.6411072,1.8050643,1.7720366
1357,1.6506431,1.859613,1.7679429
1358,1.7877437,1.8008996,1.663867
1359,1.758517,1.7915825,1.7149642
1360,1.7446154,1.7566562,1.7192734
1361,1.7355767,1.8043537,1.7293843
1362,1.9125047,1.8748287,1.8069729
1363,1.8693268,1.8901751,1.6975838
1364,1.878395,1.8418882,1.851966
1365,1.8304517,1.9502406,1.6940972
1366,1.8014485,1.9444921,1.8530854
1367,1.9099747,1.9408882,1.9132805
1368,1.8705149,1.9763395,1.8501633
1369,1.9087789,1.878315,1.8821943
1370,1.8614668,1.8986346,1.9253908
1371,1.8307201,2.0014186,1.8808988
1372,1.8984418,2.0597193,1.896326
1373,1.9766054,2.0746257,1.9229243
1374,1.9419998,1.9761606,1.881235
1375,1.9875488,1.9908799,1.9654431
1376,1.9999564,1.9454607,2.0025773
1377,1.8989722,2.0547261,1.8726082
1378,1.9700435,1.9034275,2.0045445
1379,1.9258099,2.0173433,1.8947616
1380,2.0173178,2.0873008,2.0880444
1381,2.0119226,2.1542256,2.071762
1382,1.9825047,2.0883522,2.077043
1383,2.0565445,2.0947056,2.090257
1384,2.0245621,2.0653405,1.9746037
1385,2.060154,2.0619166,1.95687
1386,2.0712314,2.0545285,2.0662665
1387,2.0831745,2.1603909,2.0761032
1388,2.1426065,2.217897,2.0336666
1389,2.0884142,2.2754219,2.2705283
1390,2.142089,2.1690488,2.1081903
1391,2.095968,2.2080648,2.0513103
1392,2.1166394,2.2133615,2.190717
1393,2.1934032,2.2612357,2.159197
1394,2.113057,2.1997628,2.1571448
1395,2.1924868,2.2151847,2.2099373
1396,2.1271806,2.2969017,2.1210275
1397,2.2317555,2.2616465,2.259423
1398,2.2473922,2.2584057,2.171179
1399,2.21414,2.2015815,2.254618
1400,2.2867362,2.2967944,2.2038887
1401,2.2679017,2.2895339,2.195109
1402,2.3164678,2.3300421,2.331676
1403,2.3146315,2.2764652,2.2877169
1404,2.200601,2.256556,2.2376885
1405,2.2901337,2.2840824,2.2446697
1406,2.3143356,2.2692816,2.2301455
1407,2.3460453,2.4030225,2.2635226
1408,2.2632487,2.3036702,2.3395636
1409,2.315921,2.3179073,2.2683074
1410,2.2787511,2.3636374,2.3981578
1411,2.3159485,2.373233,2.2757509
1412,2.3562288,2.2787893,2.2624235
1413,2.4235504,2.391803,2.3596728
1414,2.3305693,2.265927,2.3861113
1415,2.4450617,2.3078384,2.326588
1416,2.4245255,2.3104799,2.3177822
1417,2.4107537,2.3806798,2.3127801
1418,2.3982506,2.393143,2.3983395
1419,2.4414241,2.3134923,2.4021382
1420,2.4373205,2.310612,2.3605032
1421,2.350571,2.43412,2.4284246
1422,2.3447204,2.3808262,2.3991866
1423,2.3307276,2.3343997,2.313179
1424,2.400375,2.5033066,2.3213615
1425,2.3569784,2.2542157,2.377195
1426,2.34542,2.4157841,2.3995843
1427,2.4398773,2.3138618,2.3466048
1428,2.3415072,2.2898297,2.3957715
1429,2.3994124,2.263456,2.4390655
1430,2.417144,2.3347554,2.4717357
1431,2.433645,2.3478434,2.384336
1432,2.3466985,2.3578243,2.324841
1433,2.3956404,2.3437095,2.4385166
1434,2.401504,2.3471813,2.4871328
1435,2.3647373,2.3949394,2.3847346
1436,2.3791482,2.3612823,2.3922691
1437,2.416261,2.382743,2.404067
1438,2.3203318,2.346835,2.3033104
1439,2.2907703,2.3747904,2.3855772


==> figs/full_10_best_1.csv <==
x,0,1,2
0,1.0819054,1.1682416,1.1866593
1,1.1708558,1.1720083,1.1200087
2,1.098319,1.1732398,1.1869692
3,1.1208081,1.1322328,1.1737297
4,1.2330627,1.1575096,1.1459552
5,1.1812534,1.1420934,1.2034951
6,1.2281687,1.2133563,1.2067732
7,1.2386453,1.1280606,1.1578536
8,1.1844442,1.0381591,1.1182728
9,1.1452965,1.1291653,1.1326991
10,1.2181062,1.1153626,1.0820385
11,1.2084768,1.1246881,1.1969737
12,1.1920041,1.0706433,1.2953473
13,1.1958721,1.0502591,1.2202041
14,1.1836373,1.0028446,1.1429445
15,1.1877297,0.9914131,1.1261463
16,1.1387982,0.9672411,1.1481657
17,1.0787365,0.98297817,1.0895969
18,1.1198832,0.87405986,1.1332543
19,1.101411,0.940026,1.1423285
20,1.0097734,0.853603,1.0112543
21,1.0295337,0.9096273,1.0270735
22,0.9635853,0.73088557,1.0955869
23,0.9985441,0.81200045,1.0157452
24,0.80598015,0.74433976,0.9833679
25,0.9388885,0.7514537,0.94989127
26,0.94049734,0.76246405,0.92984986
27,0.86370873,0.7313306,0.93549204
28,0.9297007,0.5887591,0.85492843
29,0.85028124,0.6590627,0.8472184
30,0.7834382,0.6192824,0.72605723
31,0.8343057,0.49860957,0.83834195
32,0.7439716,0.4608206,0.7888729
33,0.706205,0.49980858,0.70662004
34,0.6799245,0.5041939,0.6292035
35,0.5463234,0.485001,0.72517943
36,0.5868441,0.36043653,0.62634206
37,0.5664918,0.32572708,0.61274505
38,0.44637707,0.38372967,0.5598135
39,0.51844007,0.31270316,0.6153271
40,0.5336734,0.3030583,0.44654337
41,0.42783767,0.26954803,0.38138908
42,0.37171796,0.20900707,0.4423796
43,0.32826945,0.2777378,0.505385
44,0.4224999,0.18773404,0.3722314
45,0.3413282,0.27087322,0.36890867
46,0.30934227,0.17246112,0.3059483
47,0.29372317,0.23294163,0.3487023
48,0.28261763,0.20773607,0.31293002
49,0.26953614,0.19800851,0.31885955
50,0.06750399,0.19573212,0.1826588
51,0.16056909,0.3237321,0.2302024
52,0.24301893,0.21547571,0.19569689
53,0.22377335,0.20716237,0.17725986
54,0.2877296,0.32580107,0.24555765
55,0.22250411,0.24358119,0.17374995
56,0.18403816,0.18816604,0.17474861
57,0.214104,0.21941398,0.12923296
58,0.16506405,0.096283644,0.24047793
59,0.09932537,0.15364574,0.12772368
60,0.17534679,0.1713094,0.2323867
61,0.1977413,0.17953846,0.27176833
62,0.22355857,0.21340536,0.22255363
63,0.18957703,0.25536114,0.19339716
64,0.19918382,0.40132535,0.20812277
65,0.28416574,0.4520422,0.21878283
66,0.24766308,0.3552482,0.2052687
67,0.14110753,0.43505114,0.30127227
68,0.20561829,0.4468312,0.31270602
69,0.28906178,0.4659995,0.33145314
70,0.2925641,0.4922831,0.24490932
71,0.28853908,0.5122397,0.37754664
72,0.23412247,0.53475493,0.22439042
73,0.28967956,0.6113805,0.262003
74,0.44008166,0.54446256,0.30849424
75,0.37742862,0.6852681,0.33194837
76,0.52402484,0.6588806,0.3867114
77,0.41432205,0.6595479,0.43117407
78,0.4625546,0.7219617,0.40743533
79,0.5486183,0.71323997,0.55407333
80,0.6253049,0.7491344,0.5912936
81,0.6102616,0.7698922,0.6258191
82,0.5790981,0.8485948,0.5498891
83,0.6108454,0.92205787,0.6083977
84,0.6785721,0.8434368,0.5707298
85,0.7991436,0.9164727,0.73375213
86,0.76199436,0.901851,0.6756612
87,0.79122126,1.0336865,0.6566995
88,0.82887304,0.9005271,0.6402259
89,0.88461345,1.0108441,0.81988597
90,0.8338007,0.9827404,0.79078144
91,0.8424127,1.0040948,0.80640066
92,0.7891999,1.1085806,0.81840044
93,0.89196455,0.996709,0.78757447
94,0.9553175,1.0333221,0.94949096
95,0.9235283,1.0181365,0.97653073
96,0.9439813,1.0544211,0.98262095
97,1.0193532,1.0413381,0.9474832
98,1.0545093,1.021671,1.1034887
99,0.9973831,1.0489781,1.0213791
100,0.97184163,1.0798656,1.0053344
101,1.0781735,1.0932937,0.9938276
102,0.95770717,1.0842295,1.0152352
103,1.0254582,1.093523,1.0432671
104,1.0056472,1.1029254,1.0904766
105,1.1205108,1.0174817,1.112491
106,1.109851,0.9864341,1.1551889
107,1.0368265,1.1739323,1.0608311
108,1.0973691,0.9247857,1.0211027
109,0.98086053,0.98510575,1.1143241
110,1.095863,0.97902834,1.1096221
111,1.0533929,0.8898222,0.9581186
112,1.1336666,0.8482928,1.0346738
113,1.0347202,0.9299584,1.0271529
114,1.0080729,0.97273237,0.99650717
115,1.0750554,0.8520455,0.96230364
116,1.063144,0.82256186,0.97980654
117,0.98668075,0.8474086,1.0014942
118,0.9707672,0.80250746,1.0236204
119,0.9037565,0.8019627,0.9227079
120,0.9530113,0.6855913,0.91278076
121,0.84159493,0.6529506,0.9335101
122,0.70228165,0.6637312,0.86229193
123,0.817445,0.60531586,0.8487474
124,0.8439015,0.5279592,0.8733299
125,0.82441527,0.4825667,0.71045965
126,0.73832375,0.46553397,0.8155802
127,0.6867874,0.52510864,0.7361398
128,0.64572835,0.49895084,0.6705086
129,0.670873,0.4719528,0.59074354
130,0.64165306,0.42742774,0.62891376
131,0.55182046,0.39951196,0.61921656
132,0.5385409,0.430534,0.6259085
133,0.45015264,0.329709,0.5669476
134,0.46742857,0.25827652,0.4650002
135,0.43101254,0.2216617,0.5044638
136,0.4278491,0.19850191,0.4140009
137,0.37581533,0.20596935,0.41255742
138,0.2787583,0.20981073,0.31724617
139,0.3085937,0.13121071,0.3469917
140,0.3265614,0.09445132,0.30803344
141,0.26524365,0.10603284,0.28574193
142,0.28633586,0.062351312,0.26427776
143,0.21239254,0.015766818,0.2635149
144,0.16739029,-0.01797048,0.28485048
145,0.17223597,0.11050981,0.26280838
146,0.13381213,0.09289604,0.1920685
147,0.09169194,0.0020213022,0.25204286
148,0.045379948,0.014404429,0.1295948
149,0.09083337,0.026593631,0.13595617
150,0.050925307,0.04486086,0.0626719
151,-0.025064738,0.011107902,0.010599825
152,0.05188717,0.014225144,0.03624453
153,0.0044314745,0.009902396,-0.0063778977
154,-0.00073976297,-0.017677741,0.15166114
155,0.041692507,0.04068766,0.0632815
156,-0.001161124,0.014907455,0.020205293
157,0.028316071,-0.016088327,0.051759567
158,0.05244522,0.112984546,0.08854667
159,-0.08446344,0.025887607,-0.011600318
160,0.038794544,0.039169196,-0.010910573
161,0.047744177,0.16336481,0.021657847
162,-0.019654932,0.056489564,0.06866235
163,0.07148416,0.19374889,0.06364449
164,-0.051160265,0.17736004,0.04395106
165,0.10863595,0.1702877,0.0065460824
166,0.09961049,0.26442862,0.07993726
167,-0.0011872832,0.24455604,-0.007965058
168,0.064582735,0.27260536,0.050854854
169,0.13251895,0.3412282,0.10439827
170,0.12651129,0.2908822,0.17531049
171,0.22692972,0.30121315,0.018600456
172,0.2671681,0.3305891,0.19135998
173,0.20114043,0.36175144,0.18975222
174,0.18794835,0.4994826,0.19761485
175,0.36795187,0.42813116,0.24504709
176,0.24849205,0.49880722,0.2901053
177,0.29816693,0.5796866,0.35798383
178,0.3526279,0.55955786,0.35188624
179,0.4649823,0.6097724,0.3604808
180,0.39594108,0.6299048,0.42538285
181,0.4200528,0.691994,0.3187124
182,0.5329549,0.71965253,0.4505334
183,0.57274926,0.73299915,0.47469807
184,0.5786467,0.74879515,0.56119573
185,0.6439034,0.84505725,0.5715758
186,0.66167414,0.8174141,0.5695173
187,0.6886401,0.8850361,0.65210915
188,0.690775,0.9400577,0.7513197
189,0.7037779,0.869918,0.6698963
190,0.78629535,0.929335,0.7195098
191,0.810883,0.9087152,0.78894717
192,0.81750137,0.9038698,0.831549
193,0.89732814,0.90934056,0.7638373
194,0.87001854,0.9787814,0.861903
195,0.91780084,1.0237914,0.81861895
196,1.0222949,0.95550543,0.927811
197,0.8691171,0.97633094,0.86374515
198,0.9465256,1.1088912,0.88001525
199,0.96734935,1.1631052,0.9689927
200,1.001288,1.1016679,0.9983731
201,1.0643581,1.1065546,0.9439737
202,0.973115,1.0773392,0.95460725
203,1.0072005,1.0297593,1.1265904
204,1.0498478,1.0674881,1.0612589
205,0.98165995,1.0457491,1.0450096
206,1.0634922,1.0623208,1.1564492
207,1.1575761,1.0274296,1.0608625
208,1.085168,1.0402375,0.99245954
209,1.0684788,0.99623775,1.1260552
210,1.0821147,1.0473039,1.1321353
211,1.0979147,1.020094,1.0896024
212,1.0771459,1.1164181,1.0177348
213,1.1014855,0.8433222,1.1163862
214,1.1346195,0.76252836,0.95882696
215,1.0171386,0.8676994,1.1077852
216,0.99969393,0.9222876,1.0828348
217,0.95410085,0.792442,1.0947083
218,0.9358456,0.8588877,1.0017227
219,0.9621974,0.8597093,0.98867273
220,1.0123924,0.8397838,1.0232284
221,0.9414666,0.7081998,1.0353811
222,0.9448116,0.7608178,0.95525026
223,0.85250294,0.8081793,0.94913536
224,0.8119873,0.6406173,0.9158264
225,0.82349527,0.533717,0.9065727
226,0.82615805,0.58017707,0.84932476
227,0.82681185,0.57332444,0.82303405
228,0.78156745,0.563353,0.82403296
229,0.83262694,0.5498234,0.7329655
230,0.666673,0.55059284,0.7572328
231,0.6167268,0.5033679,0.7081112
232,0.7433056,0.46538883,0.7344061
233,0.7232133,0.39331785,0.78278095
234,0.59722567,0.3869804,0.6650451
235,0.65897834,0.45241615,0.6616871
236,0.52685803,0.34470668,0.62513465
237,0.51619565,0.28580305,0.4881814
238,0.46247038,0.2264526,0.51810867
239,0.50094014,0.2598946,0.48662975
240,0.40036488,0.3392273,0.46347016
241,0.44580087,0.21424863,0.4007354
242,0.34115514,0.21465409,0.38852668
243,0.31439656,0.31254837,0.379022
244,0.3735792,0.23308897,0.41888216
245,0.3397175,0.2721895,0.31409582
246,0.25548163,0.075019546,0.31652984
247,0.23511966,0.19184405,0.24673057
248,0.27943224,0.16210037,0.2790678
249,0.30071312,0.14590648,0.3334186
250,0.23503755,0.18984798,0.19902104
251,0.25687906,0.10059784,0.22193691
252,0.15548854,0.16977604,0.11710424
253,0.12591282,0.16736038,0.28091794
254,0.21942534,0.16431324,0.18731984
255,0.1586338,0.26984715,0.19385113
256,0.1843724,0.19120428,0.1797816
257,0.15912846,0.27111894,0.08530725
258,0.22002111,0.20831606,0.18493591
259,0.2325592,0.26691818,0.18369712
260,0.23796703,0.32285896,0.25757334
261,0.16410665,0.23547342,0.097121105
262,0.29180607,0.25104907,0.012662091
263,0.16436209,0.33804432,0.14578067
264,0.2586166,0.293798,0.23240158
265,0.32561466,0.37636763,0.2762252
266,0.2929551,0.32878348,0.3246993
267,0.23656695,0.38719085,0.21973747
268,0.2354386,0.5324348,0.25510198
269,0.21644422,0.4567582,0.332345
270,0.4335939,0.5133607,0.313815
271,0.31423968,0.54811245,0.30585063
272,0.34298754,0.5504857,0.43113
273,0.37894452,0.5744962,0.45398486
274,0.40029234,0.6202312,0.4278091
275,0.4588536,0.64608943,0.395453
276,0.4528256,0.78747,0.4819523
277,0.6195328,0.671194,0.5153378
278,0.5061447,0.70912737,0.55626225
279,0.6427491,0.8768942,0.5973476
280,0.62662643,0.8466252,0.5984847
281,0.72817713,0.8885557,0.6350184
282,0.7360138,0.98130745,0.62319624
283,0.7516982,0.8735823,0.76792204
284,0.7984722,0.87130857,0.6661771
285,0.7607152,0.9555907,0.7276716
286,0.7537637,0.9641578,0.7187563
287,0.80231345,1.0067935,0.8149609
288,0.86731446,1.1040845,0.877745
289,0.885495,0.984172,0.78169465
290,0.97553694,0.9999789,0.88966525
291,0.9929116,1.1197374,0.8940147
292,1.0319057,1.1598797,0.8778952
293,0.9416935,1.0897825,1.0481976
294,1.015466,1.1325675,0.97026753
295,0.9864912,1.0863262,0.9810259
296,1.1697665,1.1346784,1.0121714
297,1.0253407,1.1687386,1.0971506
298,1.0243928,1.216923,1.0244313
299,1.2115421,1.2017403,1.0622293
300,1.1970577,1.207446,1.0721803
301,1.2102748,1.2806002,1.1043847
302,1.1812824,1.1448191,1.1547585
303,1.10965,1.2634661,1.143174
304,1.1480894,1.2278678,1.193613
305,1.2505794,1.2846298,1.1626048
306,1.147828,1.0611409,1.2419877
307,1.2074482,1.0616996,1.2315838
308,1.1446421,1.122681,1.288998
309,1.2223,1.2154258,1.1245956
310,1.1566591,1.0631509,1.1660714
311,1.1133773,1.0941603,1.2926571
312,1.113694,1.1392304,1.1551816
313,1.1865686,1.0346946,1.2095605
314,1.086471,1.051662,1.1122975
315,0.99462885,1.0185822,1.0856012
316,1.1039815,0.87218887,1.0827618
317,1.0998396,0.9180484,1.0972922
318,0.9847363,0.9095827,1.0802662
319,0.9901407,0.8724085,1.0053949
320,1.0369253,0.90807736,1.0747635
321,0.92209786,0.8803124,1.023756
322,1.093643,0.76293015,1.1257315
323,0.95457447,0.7220496,1.0228508
324,1.0161484,0.6979428,0.90489554
325,0.8588664,0.7241884,0.9069861
326,0.86012536,0.61476743,0.8578496
327,0.835607,0.59408855,0.82002807
328,0.79151577,0.5562271,0.8474202
329,0.78027374,0.5396663,0.7848405
330,0.7654875,0.5648678,0.69231963
331,0.7337302,0.42861107,0.6001687
332,0.57463974,0.481586,0.6434896
333,0.67160195,0.4697833,0.6605323
334,0.69853073,0.44778058,0.6336542
335,0.59614265,0.38567996,0.57840025
336,0.4963342,0.30980223,0.4798456
337,0.6058558,0.3225562,0.49201348
338,0.45440495,0.29792294,0.46380794
339,0.45339718,0.2559058,0.54392844
340,0.35857555,0.24870531,0.4648853
341,0.3718067,0.24772449,0.39320144
342,0.24877127,0.2881807,0.33631784
343,0.32899457,0.15843366,0.3111126
344,0.30505127,0.02426841,0.25729364
345,0.30274746,0.20585972,0.2908019
346,0.2205777,0.14104462,0.2977251
347,0.24099101,0.0077472916,0.20902705
348,0.26195985,0.07785724,0.203279
349,0.15906104,0.11660195,0.23749708
350,0.08523327,0.02526004,0.17613278
351,0.09827831,0.021627193,0.12080749
352,0.10115578,0.10470099,0.23186333
353,0.014952665,0.0069668083,0.2560788
354,0.08192547,0.017460423,0.019995304
355,0.0071002566,0.087121695,0.08315227
356,0.13510506,0.048595525,0.055555552
357,0.008446207,0.09449291,0.025367215
358,0.01110723,0.091758646,0.07761731
359,0.13104732,0.14412637,0.022544531
360,0.0026221997,0.13047267,0.13230011
361,0.043468334,0.13126558,0.013823632
362,0.08004153,0.22674319,0.06547298
363,0.13506092,0.15991713,0.086618245
364,0.10803393,0.25556582,0.061150454
365,0.05615872,0.2997107,0.0910828
366,0.113501795,0.24283648,0.08562966
367,0.12065719,0.3330822,0.034664225
368,0.100596994,0.31837198,0.14532521
369,0.09536463,0.3036308,0.2106571
370,0.20085818,0.36235005,0.13475302
371,0.25724605,0.34548768,0.1638679
372,0.2073252,0.43783665,0.2552068
373,0.2879303,0.49444735,0.17893682
374,0.21791434,0.4364868,0.2266785
375,0.32676762,0.5917863,0.23370878
376,0.26750508,0.5212601,0.34745625
377,0.36283717,0.5529518,0.34575063
378,0.41891563,0.56171757,0.34943599
379,0.27980033,0.64681065,0.44974813
380,0.38629398,0.6278604,0.41718474
381,0.51417905,0.64306414,0.4295019
382,0.52580166,0.69480044,0.48480806
383,0.47410268,0.7196449,0.42798242
384,0.4946952,0.7405658,0.55319357
385,0.60223407,0.81450534,0.55363214
386,0.5109881,0.76152295,0.53364056
387,0.6696911,0.7582854,0.58626896
388,0.66252726,0.9335505,0.6519402
389,0.7215344,0.94117093,0.57443875
390,0.75573915,0.88144726,0.74334234
391,0.7710177,0.89822096,0.69553405
392,0.73412293,0.96822834,0.7497964
393,0.7829735,1.0107412,0.7904309
394,0.8894082,0.90652925,0.8440748
395,0.87611747,1.0128175,0.82500756
396,0.9035783,0.9900379,0.8475759
397,0.86996305,0.991295,0.8317607
398,0.87427783,0.96614856,0.8433163
399,1.0049604,1.0358788,0.9561725
400,0.8839688,1.1514386,0.90173304
401,0.90566474,1.0031253,0.9223411
402,0.90943646,1.0194924,0.89011043
403,0.9849347,0.9365918,0.94951326
404,0.9987516,0.9596706,0.9853007
405,1.0001441,1.0389094,0.992417
406,1.0558848,0.9722443,1.0576121
407,0.9546954,0.9676972,0.9680621
408,0.9998673,1.0118761,1.0007254
409,1.1118561,0.8704051,1.002821
410,0.9360644,0.88736033,1.0730405
411,0.9698811,0.9070204,1.0217406
412,0.97276306,0.9580398,1.0193851
413,1.033012,0.73385,0.9905798
414,0.94792205,0.7839065,1.0052673
415,0.9685847,0.88590676,1.0102149
416,0.9541006,0.7139967,0.82481635
417,0.80843675,0.8373226,0.82669246
418,0.8839185,0.74170834,0.9360819
419,0.96521074,0.74698335,0.80012095
420,0.85614645,0.63269246,0.95906276
421,0.8612073,0.5978796,0.81365097
422,0.82085174,0.65720034,0.808587
423,0.82034636,0.5870937,0.7662223
424,0.83835185,0.6281753,0.8373316
425,0.6946694,0.58251834,0.7431312
426,0.6229972,0.5295939,0.74435216
427,0.7429248,0.4248624,0.7437248
428,0.6655068,0.45433158,0.62354827
429,0.70168084,0.37526083,0.6660864
430,0.6170557,0.38698664,0.7045748
431,0.62766486,0.39994988,0.6709263
432,0.6246566,0.23776624,0.5892946
433,0.54299015,0.28178725,0.576302
434,0.48567098,0.29795867,0.5295707
435,0.4129789,0.22356908,0.40386882
436,0.4028962,0.26729777,0.37167162
437,0.40834585,0.19011542,0.49081016
438,0.38443744,0.22095618,0.43474007
439,0.4400251,0.16970259,0.24185997
440,0.2753239,0.14576238,0.42285734
441,0.2717003,0.18565135,0.35405457
442,0.23028862,0.100077696,0.35647747
443,0.13975984,0.138344,0.27382672
444,0.13403611,0.049587492,0.16848299
445,0.15105073,0.063510686,0.22981466
446,0.15727247,0.16443728,0.12840457
447,0.14250065,0.036071762,0.14011271
448,0.18196754,-0.0062937024,0.116709165
449,0.16951863,0.109417796,0.23554549
450,0.18738768,0.080527626,0.07319616
451,0.058702476,0.063572735,0.043720827
452,0.09564873,-0.023997683,0.13362426
453,0.14007631,0.09374846,0.08083028
454,0.046851143,0.22280708,0.07131909
455,0.054050725,0.04451994,0.07975413
456,0.069028325,0.0655162,-0.014774996
457,0.09752958,0.23194459,0.06861528
458,0.0804853,0.12830947,0.009372677
459,0.13225988,0.21918698,-0.02561759
460,0.08008353,0.1770225,0.13384372
461,0.16484721,0.14081798,0.1694191
462,0.0248335,0.1567439,0.09114564
463,0.027474616,0.24037053,0.089593895
464,0.2985755,0.27820083,0.13905764
465,0.25459465,0.31688362,0.16194355
466,0.11510714,0.34495804,0.07855466
467,0.20196894,0.31788576,0.13975598
468,0.19156906,0.2820628,0.13845076
469,0.23674695,0.31520402,0.10278218
470,0.1922257,0.42358464,0.15739456
471,0.28871998,0.4775776,0.2073409
472,0.27299714,0.47872785,0.23946446
473,0.21418223,0.5160142,0.3488367
474,0.43295068,0.59263474,0.35118636
475,0.45214024,0.49368215,0.33954528
476,0.45168006,0.61627996,0.27586573
477,0.4966017,0.7244627,0.5352033
478,0.47191367,0.7609013,0.3992171
479,0.5079611,0.6824147,0.49984023
480,0.4548656,0.84269726,0.49295416
481,0.5585854,0.8355634,0.580256
482,0.61640584,0.7497021,0.62544143
483,0.6660833,0.87079453,0.65107167
484,0.73024595,0.8728533,0.73692256
485,0.7294583,0.8856722,0.61076623
486,0.7188389,0.87781924,0.7391406
487,0.8233338,0.90796554,0.7560951
488,0.7472599,1.0366743,0.8149561
489,0.7921792,1.0161661,0.842838
490,0.892266,1.0207944,0.87382257
491,0.86575395,1.0687592,0.87399143
492,0.8772481,1.0980407,0.9738864
493,0.99570996,1.1301463,0.93047464
494,0.8648255,1.1153673,0.9883513
495,1.0671867,1.0853325,0.9438705
496,1.0696081,1.1671085,0.9910374
497,1.0436122,1.1476388,0.9919409
498,0.98446286,1.0750278,1.1020901
499,1.1051152,1.135683,0.9858473
500,1.0575254,1.1712346,1.0765634
501,1.1180393,1.2167963,1.1428758
502,1.1640667,1.217068,1.1526914
503,1.1834878,1.1368651,1.2270997
504,1.1915066,1.1263524,1.0809797
505,1.2475809,1.0632608,1.113774
506,1.1315192,1.1751631,1.2663535
507,1.1807697,1.1198686,1.2728833
508,1.2264909,1.13346,1.1539928
509,1.1834315,1.173536,1.1941872
510,1.212034,1.0473812,1.0678904
511,1.1638731,1.0953672,1.1451622
512,1.1925788,1.1265705,1.2429532
513,1.2006735,1.0341905,1.203178
514,1.1938791,1.0846334,1.1619848
515,1.1927332,0.9281762,1.0886368
516,1.0950586,0.96604556,1.1284802
517,1.1401563,0.96632606,1.148034
518,1.0660492,0.9282382,1.2252568
519,1.0156097,0.8631134,0.916269
520,1.0406992,0.85145766,1.0221355
521,1.0146545,0.93391055,1.057132
522,0.9217824,0.81628263,1.0789353
523,1.015473,0.73496145,0.98271143
524,1.0445362,0.7590261,1.031039
525,0.8922468,0.78485435,1.0598747
526,1.0056237,0.64234847,0.9172657
527,0.89175284,0.68140733,0.98549837
528,0.8747662,0.6166514,0.8624073
529,0.8521293,0.5518675,0.8727045
530,0.86167467,0.5745386,0.82499
531,0.8157938,0.52402943,0.83558124
532,0.79552865,0.6235352,0.7628623
533,0.67900705,0.54830855,0.7711949
534,0.537154,0.5193251,0.6731327
535,0.5458818,0.5157057,0.6901323
536,0.72120357,0.3926973,0.54069775
537,0.5459579,0.3198346,0.51871604
538,0.47006986,0.3617628,0.6585561
539,0.4646017,0.34872437,0.5594071
540,0.522406,0.3141374,0.5389046
541,0.5017359,0.35918978,0.47135317
542,0.45923683,0.27605674,0.46307907
543,0.45211118,0.21599194,0.47703132
544,0.3680574,0.31585073,0.40423912
545,0.3001876,0.16165517,0.3408563
546,0.2744354,0.21588202,0.2577546
547,0.28306857,0.20901243,0.36088857
548,0.30439284,0.16247967,0.34039816
549,0.27867544,0.27549943,0.31855062
550,0.29860145,0.18546832,0.25449005
551,0.26338756,0.22396702,0.24084072
552,0.24770914,0.20708416,0.18492617
553,0.12347757,0.224926,0.23821555
554,0.2709045,0.23048909,0.18060823
555,0.17483048,0.14585364,0.18708259
556,0.1765723,0.2832616,0.14539187
557,0.21172781,0.21729249,0.17204309
558,0.23723972,0.18564259,0.24649107
559,0.17104216,0.27705553,0.20430371
560,0.13422722,0.2394812,0.17838587
561,0.20248933,0.38929272,0.070438385
562,0.21371764,0.31216606,0.18849796
563,0.1222612,0.34927073,0.15907273
564,0.20576796,0.37253028,0.13110518
565,0.18864602,0.41489094,0.26133394
566,0.13034223,0.36021405,0.21396358
567,0.24118288,0.47536248,0.23450595
568,0.19249332,0.42001018,0.23327272
569,0.34037766,0.49964097,0.272122
570,0.30686706,0.5078674,0.3717667
571,0.29102382,0.5312925,0.24162327
572,0.28651085,0.51445043,0.33982897
573,0.3250589,0.499991,0.3833104
574,0.25332904,0.52479416,0.33329624
575,0.38825992,0.6139047,0.46446258
576,0.4106079,0.68447876,0.4155034
577,0.47865668,0.6584184,0.3872972
578,0.5066754,0.73456687,0.40857574
579,0.593808,0.7339804,0.5189546
580,0.48765728,0.75091875,0.5097079
581,0.5709205,0.74994427,0.50151163
582,0.5843267,0.8386171,0.47771934
583,0.6652528,0.7900055,0.6160119
584,0.61264014,0.94331515,0.64476657
585,0.71384233,0.85025656,0.5820342
586,0.67858136,0.9658875,0.668775
587,0.7993371,0.96515054,0.61617935
588,0.82749647,0.963157,0.74638057
589,0.8500318,0.9813781,0.7469557
590,0.9090176,0.90582395,0.76853514
591,0.9075387,1.1011668,0.8099447
592,0.9213399,1.1172305,0.73742235
593,0.8691419,1.0626396,0.8263508
594,1.0228223,1.0508255,0.8421151
595,0.9394291,1.043265,0.9384294
596,0.9283852,1.0944824,0.88671094
597,1.0534635,1.0462726,1.0012456
598,0.9314445,1.0787209,1.0145051
599,1.0378195,1.0321344,1.053217
600,1.0169895,1.126011,1.0486284
601,1.0973746,1.133714,1.0404259
602,1.0567368,1.1981441,1.0606905
603,1.1190956,1.0952814,1.13027
604,1.0942994,1.0343536,1.0647066
605,0.99742645,1.0531064,1.072098
606,1.0991235,1.1295396,1.0026278
607,0.9927833,1.0364006,1.0048767
608,1.1327658,1.0351012,1.1052864
609,1.0765843,1.0228322,1.1002781
610,1.017584,0.9061195,1.0674052
611,1.0867966,0.9644687,1.0561355
612,1.0076673,0.99123055,1.0716544
613,0.9584264,0.9910128,1.1587243
614,0.9609587,0.94147646,0.97358406
615,0.9510556,0.73309696,0.877803
616,0.9959862,0.78725255,0.9751676
617,0.9827919,0.7772167,1.1515408
618,0.92749566,0.77728873,0.99232656
619,0.94362485,0.7298361,0.8384801
620,0.90799356,0.69393873,0.9075474
621,0.9063005,0.6795275,0.9228708
622,0.8776342,0.6563815,0.881916
623,0.89700186,0.7035983,0.78877056
624,0.7846091,0.6460341,0.8269297
625,0.7769876,0.5718844,0.7879512
626,0.73253,0.53061646,0.74270904
627,0.6169231,0.50830704,0.72515064
628,0.57027406,0.40853313,0.6399098
629,0.63809234,0.43201673,0.5932301
630,0.6290062,0.4589773,0.68587923
631,0.6152809,0.3957762,0.6538449
632,0.5733096,0.3759129,0.5684827
633,0.5618987,0.27898777,0.4905273
634,0.5662265,0.25625437,0.4169139
635,0.461585,0.25714624,0.51697934
636,0.40248066,0.26195848,0.44485384
637,0.42164057,0.08756353,0.3433267
638,0.35416824,0.17281356,0.3587343
639,0.30760524,0.21325682,0.39320529
640,0.22501601,0.10187402,0.31607047
641,0.24116401,0.057034686,0.30618018
642,0.24051587,0.1137962,0.26458615
643,0.17559956,0.11541232,0.30835652
644,0.21517797,0.091329075,0.15984719
645,0.15811285,0.03927881,0.16778305
646,0.0783617,0.0669915,0.075298324
647,0.11367039,0.052456956,0.074007064
648,0.21781027,-0.06614978,-0.035482574
649,0.12123566,0.008796594,0.15816285
650,0.09300028,-0.00902267,0.023535851
651,-0.0019913088,0.02004603,-0.013332326
652,0.092497155,0.06765039,0.14111918
653,0.054393638,-0.022203412,-0.0021531614
654,-0.032486904,-0.023154043,0.05336858
655,0.027496865,0.010772834,0.011983765
656,-0.080890685,0.06341941,0.074461445
657,-0.10445366,-0.062817864,0.037777286
658,-0.026865691,-0.00188396,0.00829888
659,0.07508238,0.10016829,0.030937377
660,0.055444434,0.112096064,0.020394111
661,-0.021332666,0.06421709,-0.01746682
662,-0.03329586,0.08697183,-0.017788032
663,0.05297719,0.18240502,-0.015753014
664,0.08592694,0.19719027,0.013577572
665,0.08792862,0.21319002,0.08465617
666,0.0808148,0.16075778,0.1025695
667,0.059833314,0.34355065,0.0794326
668,0.021193514,0.29313055,0.06221773
669,0.23435986,0.26573223,0.13759404
670,0.11095119,0.38427216,0.11716122
671,0.17529364,0.3495934,0.107730106
672,0.20103171,0.412407,0.20704135
673,0.24727046,0.49301088,0.13921253
674,0.28319475,0.4553292,0.17078498
675,0.28024742,0.49078876,0.2983406
676,0.29192635,0.52162504,0.2935819
677,0.3432298,0.49904692,0.340014
678,0.33146918,0.5751004,0.29338142
679,0.35013947,0.6939749,0.33522987
680,0.35805488,0.60975045,0.35320905
681,0.3258138,0.6595967,0.47689763
682,0.4422769,0.70888144,0.5103908
683,0.50494987,0.6965049,0.43033963
684,0.52082163,0.7174445,0.48137823
685,0.5358372,0.76969725,0.49726802
686,0.5872915,0.8241047,0.5575609
687,0.64342207,0.7260314,0.67106
688,0.7619896,0.8155118,0.7212458
689,0.7224673,0.95836127,0.7439453
690,0.8110876,0.99235636,0.71396863
691,0.7569117,0.91195685,0.7856835
692,0.8638618,1.0148001,0.7221045
693,0.85512257,1.002953,0.82062954
694,0.8242408,0.9797061,0.8923626
695,0.8952427,1.0324051,0.8864638
696,0.89711773,0.97880834,0.8972147
697,0.9771593,0.9420646,0.89125204
698,0.92040986,0.9990823,0.90323085
699,0.9430245,0.93070674,0.9695794
700,0.935025,1.1185788,0.9149857
701,1.0306114,0.974115,0.88889176
702,0.95862955,1.0951238,1.0084835
703,1.130592,1.0607998,1.0490605
704,1.0115223,1.0075297,1.050632
705,1.0575248,1.0334158,1.0596666
706,1.0565039,1.0684327,0.9682454
707,1.0021664,1.0263072,1.0786839
708,0.9875964,1.0079266,1.1468811
709,1.0197126,1.0789253,1.0539972
710,1.0824424,1.0451412,1.02013
711,0.990096,0.9581578,1.0569446
712,1.0803512,0.91892433,1.1415385
713,1.0072905,0.9712015,0.98928547
714,1.0659505,1.0099192,1.0186472
715,1.0364387,0.85378677,0.9911687
716,0.9214616,0.8349346,1.0373857
717,0.97428393,0.8675613,1.0484585
718,1.0308841,0.84181666,0.9796325
719,0.99252844,0.8660026,1.0564641
720,0.9123968,0.7673113,0.9478872
721,0.982542,0.8421881,0.87153643
722,1.0106924,0.72374076,0.8993096
723,0.9260988,0.70425266,0.9793786
724,0.84221154,0.7376451,0.95021313
725,0.78823984,0.72541726,0.85076857
726,0.8778636,0.7051591,0.7827656
727,0.84048647,0.5812036,0.7867811
728,0.5987227,0.5832502,0.737344
729,0.66398364,0.5286778,0.802027
730,0.70507866,0.53995883,0.7177831
731,0.6172852,0.4843251,0.753683
732,0.58539844,0.47318158,0.7356378
733,0.60388005,0.39378473,0.64697653
734,0.5590568,0.38480896,0.58572334
735,0.5955106,0.3387836,0.6402965
736,0.5355279,0.24068186,0.52181405
737,0.48503572,0.27880424,0.6815064
738,0.47727573,0.31208262,0.5787662
739,0.4794641,0.2953494,0.4576502
740,0.5423444,0.26683912,0.44955638
741,0.43376195,0.22749123,0.3482836
742,0.35125595,0.21563303,0.3661323
743,0.346862,0.13913195,0.31632286
744,0.39030194,0.21004546,0.23379065
745,0.32053134,0.19939259,0.3519907
746,0.33672374,0.15162492,0.22477831
747,0.3447937,0.14547001,0.2613861
748,0.2996203,0.102130376,0.329152
749,0.25086927,0.1875468,0.27658144
750,0.16678253,0.15399432,0.20599894
751,0.2342776,0.14182515,0.16367462
752,0.29711646,0.1405065,0.26810727
753,0.23301767,0.17029023,0.22699885
754,0.16572958,0.24751328,0.23025058
755,0.18105283,0.17314182,0.2120104
756,0.209403,0.2570098,0.23345302
757,0.17342927,0.3847071,0.2409763
758,0.25682575,0.1954644,0.20395342
759,0.25070655,0.36369908,0.34524792
760,0.14127764,0.1912037,0.15951172
761,0.17318775,0.20090653,0.20614617
762,0.23884672,0.3354257,0.24455243
763,0.2203178,0.36216354,0.18451858
764,0.19232935,0.33835787,0.22212677
765,0.18847638,0.3375172,0.22397058
766,0.16248986,0.4247459,0.21068932
767,0.29182157,0.28394994,0.20257933
768,0.2792647,0.4857522,0.24429846
769,0.38317317,0.46440288,0.25382423
770,0.34182316,0.54902303,0.3246288
771,0.4245614,0.58133644,0.35231346
772,0.47287703,0.6092932,0.33844674
773,0.3464103,0.5838855,0.35409647
774,0.39588168,0.5566264,0.40603992
775,0.5131754,0.65747875,0.42527553
776,0.43604222,0.6785558,0.5100815
777,0.3948207,0.76349705,0.44321004
778,0.5951393,0.78012913,0.51703215
779,0.61274284,0.7756068,0.5203305
780,0.58072627,0.8092334,0.6258579
781,0.7170636,0.81950027,0.66932523
782,0.6399837,0.86881864,0.7488527
783,0.727791,0.8763326,0.6381946
784,0.78144515,1.0074749,0.70745367
785,0.7551079,0.9018325,0.6724113
786,0.8618687,1.0297588,0.77078176
787,0.7767596,1.002752,0.8595177
788,0.9098,1.0895245,0.9142018
789,0.798491,0.9838694,0.8430942
790,0.91731876,1.1288722,0.8835114
791,0.946596,1.1296781,0.919478
792,0.9187265,1.119391,1.0061595
793,1.0140619,1.102669,0.96856374
794,1.0361669,1.1993123,0.8925434
795,1.0900915,1.1445578,0.9330627
796,1.1118946,1.1139852,1.0952368
797,1.0967872,1.0876316,1.0852231
798,1.0740371,1.1533066,1.0100249
799,1.098582,1.1440663,1.1051105
800,1.1177653,1.2066063,1.0877317
801,1.1767648,1.1770209,1.1984808
802,1.2378665,1.1342508,1.1303514
803,1.149058,1.1370466,1.1019741
804,1.1209159,1.1654497,1.2380209
805,1.1460346,1.1720682,1.1664053
806,1.1665682,1.1417369,1.1859592
807,1.0945925,1.1712692,1.1376768
808,1.1803195,1.206097,1.2085979
809,1.1995269,1.0654877,1.2327203
810,1.2327565,1.043323,1.1178322
811,1.0989925,1.0195829,1.137207
812,1.1859186,0.98918587,1.1792351
813,1.1201079,1.141651,1.0929596
814,1.1812773,1.009463,1.1473447
815,1.0969955,0.9115001,1.1468582
816,1.0925852,0.9249802,1.1072056
817,1.067855,0.8758472,1.0641241
818,1.0478119,0.8396261,1.0627373
819,0.9947468,0.8701104,1.1405882
820,1.0259892,0.92190325,1.1487484
821,0.9069336,0.70615,0.955376
822,0.9531394,0.68609726,0.98690563
823,0.9116747,0.7089927,0.96311444
824,0.87965256,0.7374438,0.9948858
825,0.8544827,0.6573312,0.8903498
826,0.83944064,0.5599026,0.88016844
827,0.86319107,0.66998917,0.9339791
828,0.77270746,0.673861,0.8851304
829,0.8453821,0.58687156,0.82304853
830,0.7197581,0.58936894,0.7995279
831,0.76980233,0.47353196,0.72173446
832,0.66800654,0.42500007,0.6254749
833,0.6881329,0.4117487,0.68585813
834,0.6762554,0.44821972,0.6707839
835,0.60739774,0.34277984,0.61755013
836,0.578969,0.2876258,0.47568765
837,0.5099452,0.24964033,0.566351
838,0.42043844,0.20864956,0.4979979
839,0.42771757,0.22270699,0.48935127
840,0.4140731,0.24787393,0.42332274
841,0.36256263,0.17703438,0.30052125
842,0.3507402,0.1778397,0.38686168
843,0.34993386,0.16287924,0.36631253
844,0.36493507,0.061680082,0.33316955
845,0.2560711,0.0038651233,0.3383661
846,0.21595737,0.1799807,0.28319958
847,0.14775832,0.04843012,0.2750909
848,0.23319475,0.065726966,0.2511508
849,0.15906996,0.069079995,0.1635093
850,0.063370086,0.15129338,0.22466682
851,0.18230578,0.08703607,0.14848906
852,0.14831685,0.07633463,0.06834231
853,0.11693216,0.04896755,0.14939491
854,0.09249467,0.0672819,0.081915006
855,0.10328952,0.10463393,0.08435812
856,0.15347229,0.1074995,-0.011117942
857,0.030093994,-0.009996576,0.02326348
858,0.11542728,0.07277643,0.10701654
859,0.011510435,0.087828286,0.12515153
860,0.08791021,0.23537588,0.087713555
861,0.093493834,0.11902182,0.042068467
862,0.041806556,0.21263024,-0.004047251
863,0.087963276,0.14146188,0.023859665
864,0.04295758,0.25101325,0.07947491
865,0.19152652,0.20350818,0.017412035
866,0.05016342,0.3616172,0.16702896
867,0.08629395,0.28556243,0.07079217
868,0.15938842,0.29461065,0.07912421
869,0.16287567,0.33676362,0.17189395
870,0.18232058,0.3148789,0.16825688
871,0.34470466,0.36019918,0.18681118
872,0.18335043,0.4253005,0.22496241
873,0.23419693,0.42734906,0.1939764
874,0.28288844,0.43945214,0.21929279
875,0.25574654,0.5377334,0.2958854
876,0.3395403,0.5484907,0.29123148
877,0.45432213,0.5451768,0.31551406
878,0.38923457,0.6236454,0.35632485
879,0.36787996,0.6379646,0.33192253
880,0.37706253,0.5641737,0.40224248
881,0.4548626,0.59943455,0.38123783
882,0.65802026,0.67498296,0.5161506
883,0.46584222,0.7384924,0.49113306
884,0.5236524,0.8089554,0.5591579
885,0.57197976,0.69710696,0.64716846
886,0.6645301,0.83101285,0.63859326
887,0.71673787,0.775019,0.69580764
888,0.6437391,0.8809107,0.6066122
889,0.7364521,0.94392,0.7108564
890,0.7190437,0.92594296,0.7490604
891,0.7876803,0.8264445,0.78754985
892,0.80317426,0.99747705,0.80300444
893,0.8354946,0.9885358,0.79800075
894,0.8485704,1.0323839,0.758382
895,0.77496386,1.0074275,0.74974847
896,0.8765947,0.9871761,0.7908458
897,0.89340353,0.938931,0.7895587
898,0.9445973,1.020293,0.7947643
899,0.95842254,0.92584944,0.92187595
900,0.9116552,0.9922979,0.9268919
901,0.9730536,0.99575365,0.89653546
902,0.938659,0.929686,1.021029
903,1.0217291,0.94694877,0.93626577
904,1.0326351,0.9759942,0.9931844
905,0.91238576,0.89832234,1.0285276
906,0.9932187,0.9697569,0.91731966
907,1.110007,0.93199366,0.9720346
908,0.99864155,0.9533908,0.918361
909,0.9965969,0.8727907,0.93582475
910,1.0094668,0.92632514,0.93207574
911,0.991114,0.8385179,0.95111525
912,0.8933531,0.9450293,0.93387806
913,0.9774902,0.85731673,0.978624
914,0.87073636,0.86671597,1.0126613
915,0.96089107,0.7182289,0.9985758
916,0.9336813,0.85354096,0.9905821
917,0.97953284,0.719554,0.9981708
918,0.8860621,0.77490205,1.00473
919,0.7750313,0.747361,0.88116133
920,0.8957351,0.712088,0.9893591
921,0.88817346,0.6013519,0.9188469
922,0.7918531,0.6098855,0.76767033
923,0.761963,0.5786622,0.87923634
924,0.76969117,0.47744665,0.7813324
925,0.76634,0.64349973,0.85363823
926,0.76098794,0.54253703,0.73027813
927,0.5868665,0.53881013,0.7143969
928,0.60819,0.46338624,0.73421526
929,0.68186164,0.33811215,0.6766523
930,0.6581064,0.41972113,0.63020104
931,0.50131184,0.39610323,0.5214409
932,0.63381296,0.28383878,0.5935594
933,0.49561122,0.23355305,0.56399596
934,0.43327266,0.26991904,0.5188165
935,0.44383955,0.29685533,0.41566792
936,0.41033944,0.182982,0.49499878
937,0.3517537,0.09244768,0.5355538
938,0.44154933,0.17316471,0.39130658
939,0.41587844,0.15932553,0.43256533
940,0.33999568,0.16186632,0.28674054
941,0.20332004,0.1326438,0.31774074
942,0.33280718,0.09463407,0.3116039
943,0.2982114,0.09750677,0.27073783
944,0.18041553,0.12194782,0.19973369
945,0.18954916,0.09632784,0.19621252
946,0.17120884,0.11616389,0.22905256
947,0.16146126,0.11663983,0.108651586
948,0.18478905,0.06440203,0.09500222
949,0.14251783,0.07052836,0.1891535
950,0.080432355,0.081851766,0.05472564
951,0.12538311,0.16287135,0.0086674215
952,0.06933806,0.07537753,0.05030982
953,0.031387735,0.07561356,0.12196869
954,0.11568956,0.12781884,0.19419539
955,0.05587103,0.119751886,0.05905206
956,0.15492426,0.17561024,0.0051406054
957,0.14483626,0.06862677,0.17238599
958,0.14218017,0.12896267,0.031412773
959,0.03440212,0.13988134,0.069244035
960,0.07072755,0.19321948,0.123243496
961,0.18237354,0.18990119,0.09700029
962,0.042245686,0.16489752,0.08501612
963,0.033738628,0.18183193,0.072244115
964,0.08882421,0.26623532,0.10744126
965,0.17837411,0.2261258,0.12255776
966,0.10852795,0.32727072,0.12032821
967,0.16747575,0.3094405,0.1976503
968,0.20655215,0.32773072,0.14756994
969,0.21792251,0.45361084,0.13805468
970,0.2807618,0.44513097,0.26555818
971,0.3799009,0.52439475,0.2414958
972,0.3591875,0.46493232,0.20783459
973,0.4346336,0.5610283,0.25797406
974,0.2517831,0.5613552,0.38320187
975,0.353471,0.5587546,0.3329072
976,0.42306364,0.6562009,0.4106806
977,0.44171044,0.6086049,0.45834774
978,0.48720035,0.69373643,0.3887413
979,0.4808565,0.73721045,0.4240269
980,0.50867975,0.78994745,0.4966517
981,0.6104848,0.7714048,0.521653
982,0.62568617,0.8226209,0.58796096
983,0.6767114,0.8357147,0.598233
984,0.6618287,0.9291393,0.60680044
985,0.78802305,0.9005841,0.61839646
986,0.8263582,1.0424542,0.6694874
987,0.72226346,0.93076426,0.8441064
988,0.8950469,0.9971821,0.7291518
989,0.81234115,1.080329,0.7898661
990,0.82266,0.9432479,0.89376813
991,0.87882185,1.0808061,0.8721193
992,0.92997295,1.0903323,0.8972616
993,0.9851976,1.0827763,0.94549376
994,0.92778444,1.2065815,1.015538
995,0.96061397,1.1050631,0.9243877
996,1.0649326,1.2002954,0.9956178
997,1.0691733,1.1053852,1.030275
998,1.1861733,1.1611716,1.0125035
999,1.0353954,1.1120747,1.116735
1000,1.0926206,1.1124619,1.1648284
1001,1.1820997,1.100857,1.1299703
1002,1.1625534,1.2536256,1.1046702
1003,1.1655394,1.0845947,1.1587645
1004,1.2773881,1.1575857,1.098476
1005,1.1177281,1.1742423,1.1294764
1006,1.1983323,1.1445966,1.172072
1007,1.1933472,1.2298563,1.155454
1008,1.1209407,1.1033099,1.1070863
1009,1.1735021,1.1139059,1.14743
1010,1.0804082,1.0048982,1.1189843
1011,1.1517906,1.1615418,1.1065108
1012,1.134669,1.1041154,1.2241838
1013,1.1562805,0.9857995,1.1337047
1014,1.1132247,1.0113592,1.2279058
1015,1.1121812,1.0161695,1.2487847
1016,1.1591704,1.0510689,1.0856246
1017,1.1325016,0.9644633,1.0921043
1018,1.0986763,0.96635044,1.1387973
1019,1.0749974,0.92262214,1.0819373
1020,1.0378981,0.9395293,1.080989
1021,0.92515904,0.90144205,1.0784293
1022,0.9932515,0.7853678,1.02271
1023,0.9943348,0.8160726,1.0115776
1024,1.0851315,0.8176708,0.8891838
1025,0.9679395,0.7444006,0.9550977
1026,0.82514983,0.68249714,0.9166743
1027,0.92152464,0.626113,0.9100656
1028,0.8064367,0.6362263,0.7991894
1029,0.7557121,0.5551135,0.81696576
1030,0.8136247,0.52619785,0.6907447
1031,0.7183129,0.5362763,0.7866903
1032,0.7473187,0.4732538,0.71236694
1033,0.7098869,0.49611843,0.73917437
1034,0.66759276,0.43697512,0.7409998
1035,0.6291308,0.45642924,0.65647465
1036,0.49734315,0.47561717,0.5906189
1037,0.69020736,0.31578502,0.56615365
1038,0.44130138,0.42748782,0.5305113
1039,0.46945387,0.37845886,0.39049974
1040,0.46561408,0.29208383,0.52805656
1041,0.36755556,0.32825235,0.40688664
1042,0.41957256,0.35810813,0.3510205
1043,0.4232201,0.3354227,0.34790033
1044,0.4110759,0.25668934,0.35305682
1045,0.27002022,0.100623645,0.36956617
1046,0.32104903,0.22551191,0.4215048
1047,0.28660306,0.17026275,0.33082378
1048,0.3753921,0.29166886,0.31790102
1049,0.28393766,0.23606811,0.31911853
1050,0.28811577,0.13372333,0.28034666
1051,0.29586774,0.2364783,0.20189732
1052,0.23587298,0.2058695,0.27193448
1053,0.19538483,0.23185496,0.21875961
1054,0.26069334,0.23661691,0.15171394
1055,0.21173239,0.16758241,0.14816003
1056,0.24365793,0.19067913,0.21145572
1057,0.18387328,0.1980701,0.26753658
1058,0.26568946,0.18868165,0.1306057
1059,0.11856145,0.25079805,0.13543494
1060,0.25685623,0.25594458,0.23976335
1061,0.10899057,0.26209056,0.18310967
1062,0.14900017,0.29418305,0.18859807
1063,0.18337028,0.3588279,0.20894067
1064,0.1761606,0.40140563,0.19248015
1065,0.25047827,0.42998746,0.15043095
1066,0.30581412,0.34701383,0.13498282
1067,0.317291,0.40135577,0.3489142
1068,0.19277738,0.48283663,0.27019438
1069,0.2844901,0.4596429,0.12141002
1070,0.34125376,0.5380535,0.27308273
1071,0.35064262,0.54190826,0.3515551
1072,0.35619536,0.56720895,0.34617546
1073,0.36581612,0.51208305,0.29130325
1074,0.32180783,0.56337875,0.34276712
1075,0.38357967,0.5738256,0.40969992
1076,0.4535435,0.6312234,0.37780362
1077,0.42219144,0.65026927,0.50538135
1078,0.4784089,0.62704587,0.40468922
1079,0.5065786,0.7443843,0.5052333
1080,0.48060814,0.75814337,0.5683645
1081,0.6419238,0.80885684,0.54522914
1082,0.5805164,0.8377388,0.5211459
1083,0.57010597,0.8053852,0.58256644
1084,0.584709,0.8902662,0.639984
1085,0.74266857,0.90749604,0.518679
1086,0.730253,0.88009834,0.70136434
1087,0.8053807,1.0114325,0.69608575
1088,0.63908523,0.9375998,0.7381424
1089,0.7769537,1.0187556,0.8271901
1090,0.7913354,0.9650374,0.7202627
1091,0.8665464,1.0044473,0.79441357
1092,0.8966909,1.0411493,0.8998076
1093,0.9100929,1.0410742,0.8405624
1094,0.9489194,1.1061378,0.9190403
1095,0.8930181,1.1523268,0.9072771
1096,0.93661076,1.0796454,0.92786866
1097,1.0184324,1.1561946,0.9260199
1098,1.0092937,1.0509655,1.0071745
1099,0.91808325,1.1942315,1.0321975
1100,0.95897263,1.0232134,1.0413051
1101,1.0791361,1.045941,0.9634965
1102,1.058101,1.034704,1.0052513
1103,0.97298354,1.0598936,1.0954316
1104,1.0237609,1.0704527,1.0556523
1105,1.0517837,1.1228646,1.0657723
1106,1.1395097,0.8995942,1.1333141
1107,1.1377357,0.93520665,1.0678923
1108,1.0714036,0.9156803,1.0768195
1109,1.0416472,1.0314127,1.0180635
1110,1.1120939,1.013195,1.1370679
1111,1.0836076,1.0099192,1.0972549
1112,1.0106394,0.97521865,1.0155895
1113,1.0699465,0.96643716,1.0485947
1114,1.0162829,0.84440976,1.097676
1115,0.95551175,0.90368134,0.99980444
1116,0.8978039,0.8345513,1.0630243
1117,0.9576249,0.7487699,0.9278402
1118,0.8843312,0.75648457,0.9647083
1119,0.87204015,0.78232753,0.9554762
1120,0.88763046,0.7139275,0.89830595
1121,0.87130666,0.64180326,0.8647305
1122,0.8416407,0.67275935,0.8440173
1123,0.8321138,0.6606475,0.7449751
1124,0.8306504,0.50137144,0.7731394
1125,0.6795634,0.5808212,0.75993925
1126,0.68012005,0.64721745,0.8021197
1127,0.73947126,0.51465315,0.7520299
1128,0.6765074,0.43302512,0.61449003
1129,0.7122536,0.42149013,0.6855174
1130,0.6444504,0.41119477,0.6354209
1131,0.5374116,0.3312315,0.6183051
1132,0.5671234,0.26518607,0.5753719
1133,0.52894753,0.32353076,0.59585416
1134,0.39061746,0.23376594,0.5685812
1135,0.47110453,0.29759568,0.48931965
1136,0.43100768,0.18583784,0.44235918
1137,0.48804322,0.24839884,0.35229242
1138,0.20920822,0.14015564,0.36020976
1139,0.3311964,0.16236295,0.33943632
1140,0.3877983,0.21845393,0.4129704
1141,0.23687246,0.09090466,0.2684121
1142,0.25355843,0.16181873,0.27596498
1143,0.23431276,0.043383434,0.12020436
1144,0.23077443,0.09053656,0.23990531
1145,0.2628869,0.03817463,0.17237675
1146,0.005281946,-0.033827156,0.15243821
1147,0.13620771,-0.05858196,0.12880456
1148,0.07539817,0.063724816,0.11981103
1149,0.05822291,0.0388118,0.13750663
1150,0.052709498,-0.011709373,0.07917394
1151,0.034044772,0.08261098,0.13666154
1152,0.05486578,0.029402167,0.001854296
1153,0.04927554,0.02817439,0.079410516
1154,-0.047352444,-0.028848138,0.03661686
1155,0.023398608,0.054352913,-0.013771319
1156,-0.0060292957,-0.015091897,0.0077016335
1157,0.03994734,0.056645863,-0.020766396
1158,0.021030422,0.109115876,-0.16740945
1159,0.105069965,0.052820086,0.016616782
1160,-0.057844017,0.0798991,0.025544189
1161,-0.09822557,0.09894285,0.030191101
1162,-0.02582345,0.12744409,-0.016514426
1163,0.061676018,0.22608814,0.078638345
1164,0.044194788,0.16204596,0.16748917
1165,0.048223343,0.18383949,0.0012266391
1166,0.05499411,0.18881701,0.02379719
1167,0.07843025,0.230174,0.073653266
1168,0.12035173,0.24364947,0.065250516
1169,0.20335998,0.2808495,0.11859711
1170,0.12827896,0.32712784,0.09690942
1171,0.1417561,0.36308852,0.18568029
1172,0.24061866,0.37056747,0.21199293
1173,0.2943296,0.39058402,0.16701783
1174,0.10765717,0.37675753,0.19833212
1175,0.21573114,0.4060204,0.27511096
1176,0.30411294,0.5445017,0.39367008
1177,0.45934138,0.6036626,0.4138813
1178,0.3906602,0.61555815,0.3605279
1179,0.418046,0.5946412,0.33643615
1180,0.45710957,0.6556487,0.44519752
1181,0.48986387,0.6523244,0.46154833
1182,0.4646637,0.7018662,0.5101398
1183,0.49009645,0.69303775,0.5117712
1184,0.5151316,0.80045503,0.44877046
1185,0.53565925,0.847243,0.5560319
1186,0.6232322,0.77923757,0.60805637
1187,0.7130959,0.79890436,0.64299273
1188,0.7168264,0.7755245,0.66038036
1189,0.63713425,0.92321634,0.63361514
1190,0.7277232,0.9196124,0.7011131
1191,0.83631897,0.9014332,0.7858597
1192,0.8475028,0.88441926,0.74535125
1193,0.79367405,0.96921736,0.8909555
1194,0.82594234,0.98559904,0.7299596
1195,0.7584525,1.0504931,0.84640664
1196,0.8354293,1.0285776,0.8870125
1197,0.96825,0.94728434,0.7805141
1198,1.0682416,1.116614,1.0450003
1199,1.0606477,1.0391842,0.9367647
1200,1.012338,1.0051475,1.0608934
1201,0.99166226,1.0417852,0.9197899
1202,0.97762805,1.0586067,1.072083
1203,1.103114,1.1983782,0.9527525
1204,1.0762099,0.9718585,1.0379101
1205,1.0628256,1.134723,1.0307823
1206,1.0283326,0.95853317,1.1194696
1207,1.1326381,1.0297078,1.0664283
1208,1.0612392,1.0641404,0.9906799
1209,1.0247221,0.9515107,1.122987
1210,1.0340179,1.0898764,1.0339792
1211,1.0566245,1.0380088,1.1334457
1212,1.1003712,0.9170174,1.0424801
1213,1.0239061,0.8479127,0.9469275
1214,0.9936713,0.9387758,1.0390649
1215,1.1087388,0.89068794,1.1000346
1216,0.9985789,0.86070734,1.0008793
1217,1.0450442,0.85219103,1.1379077
1218,0.9575227,0.8308154,1.0292653
1219,1.0823374,0.7359796,1.0346025
1220,1.0435286,0.68865234,0.9460806
1221,0.9165766,0.64754546,0.98741066
1222,0.8753888,0.7036353,0.8549103
1223,0.93272495,0.6297618,0.9365105
1224,0.8554295,0.6239254,1.0261592
1225,0.88535255,0.604283,0.87892973
1226,0.7711028,0.61788607,0.8854085
1227,0.78993523,0.5452302,0.8167922
1228,0.82087487,0.5838585,0.73422736
1229,0.79272854,0.5136366,0.7904755
1230,0.7387343,0.5328672,0.65119845
1231,0.6167096,0.48428053,0.7609675
1232,0.7119545,0.48356947,0.83360195
1233,0.6535296,0.3946263,0.6772409
1234,0.6106095,0.4751523,0.6427165
1235,0.625459,0.37461582,0.61507946
1236,0.550673,0.26314417,0.6287882
1237,0.50744647,0.33139166,0.50197166
1238,0.49269202,0.3742662,0.5545584
1239,0.42749906,0.20239852,0.50548416
1240,0.4596809,0.30935162,0.337222
1241,0.4326549,0.1401431,0.47383946
1242,0.36742815,0.29496914,0.5329812
1243,0.29838896,0.13273051,0.35191986
1244,0.29091555,0.16673003,0.3963909
1245,0.33162245,0.13615003,0.36659664
1246,0.22490591,0.21792878,0.36027527
1247,0.26929113,0.11652722,0.26481593
1248,0.31251907,0.108993724,0.2774487
1249,0.14520623,0.1587184,0.20740327
1250,0.2720921,0.1438693,0.22814691
1251,0.24105245,0.1189966,0.17772575
1252,0.22215687,0.13513248,0.22555165
1253,0.19722164,0.16738465,0.28051198
1254,0.14929275,0.20108493,0.104390495
1255,0.1981846,0.20539506,0.22033595
1256,0.17975013,0.27351412,0.15217172
1257,0.12821178,0.18314977,0.16315176
1258,0.22763838,0.13195793,0.26110142
1259,0.07683071,0.28605893,0.18408807
1260,0.16176966,0.3287058,0.21787193
1261,0.23461291,0.24050817,0.26688707
1262,0.16878335,0.3500826,0.24943915
1263,0.19915104,0.31469962,0.21869789
1264,0.15606157,0.4055888,0.28671765
1265,0.24024506,0.3519685,0.25840402
1266,0.25373057,0.49441695,0.2896735
1267,0.20480317,0.35926297,0.23712996
1268,0.32794547,0.45834175,0.15091366
1269,0.31181878,0.5015857,0.37454262
1270,0.31261393,0.5428913,0.2963862
1271,0.40532413,0.5402881,0.35722655
1272,0.41669777,0.5640527,0.34335655
1273,0.40225273,0.6054489,0.43465924
1274,0.4207225,0.639525,0.43074483
1275,0.5268276,0.6720176,0.35178554
1276,0.49409837,0.6788015,0.5220358
1277,0.51564777,0.7689046,0.5001036
1278,0.64907163,0.7497541,0.50492036
1279,0.59065217,0.81134874,0.519968
1280,0.5750439,0.8449654,0.58987665
1281,0.6459668,0.9093905,0.6097666
1282,0.6309738,0.9557359,0.5821736
1283,0.7720746,0.8857887,0.6662991
1284,0.7117732,0.938933,0.69733423
1285,0.7387836,0.9985885,0.7539064
1286,0.8469434,0.9360547,0.7451616
1287,0.864381,0.9893869,0.8895398
1288,0.87416583,0.9630019,0.82031184
1289,0.8985615,1.1302087,0.8583896
1290,0.9748198,1.1275883,0.95097804
1291,0.86810803,1.0257455,0.88880396
1292,0.9688948,1.1655699,0.9742068
1293,0.94804114,1.0377548,0.94081676
1294,1.0125853,1.1298757,1.071689
1295,1.0636393,1.1462845,1.041526
1296,1.0895008,1.1153786,1.0625596
1297,1.0314485,1.1901113,1.0287397
1298,1.0894922,1.1470432,1.077475
1299,1.0896794,1.2549475,1.0955971
1300,1.1368369,1.1727363,1.0940394
1301,1.1034204,1.1082984,1.0537069
1302,1.191423,1.2222382,1.1414618
1303,1.2124802,1.2492831,1.1567776
1304,1.2534264,1.2336109,1.1789515
1305,1.124835,1.2211841,1.1980958
1306,1.1408411,1.1106588,1.2003009
1307,1.2065189,1.0504051,1.2102106
1308,1.1944017,1.1598717,1.1807045
1309,1.198359,1.1734169,1.1995817
1310,1.1062343,1.0110399,1.2482752
1311,1.1115612,1.051785,1.1745709
1312,1.110703,1.0164988,1.1462612
1313,1.0879012,1.0077407,1.1013572
1314,1.1078742,0.97079825,1.202608
1315,1.2528847,1.0061182,1.1193929
1316,1.1502123,0.95473945,1.1359992
1317,1.0304712,0.9813483,1.0629528
1318,1.0664867,0.94777083,1.092134
1319,0.95897657,0.8550417,1.0243042
1320,0.98670936,0.7283729,0.96728027
1321,1.0038737,0.8563882,1.1580316
1322,0.9248506,0.7517977,0.9868847
1323,0.8478277,0.7703138,0.9960539
1324,0.97501516,0.7230176,0.892598
1325,0.86513406,0.65830475,0.9610593
1326,0.8433539,0.5918489,0.9323983
1327,0.82527065,0.5938589,0.89626855
1328,0.7501678,0.61996794,0.82523775
1329,0.6560745,0.57779384,0.8517652
1330,0.7367231,0.5490338,0.77307403
1331,0.7256799,0.48977447,0.6756991
1332,0.6202958,0.43447497,0.6704697
1333,0.6965669,0.37380728,0.65576917
1334,0.5844173,0.36255646,0.5966424
1335,0.6247908,0.3652603,0.46052468
1336,0.5095325,0.37160462,0.60460365
1337,0.48406577,0.28100693,0.54876596
1338,0.34826162,0.30814463,0.491062
1339,0.44754934,0.32002288,0.48669675
1340,0.49295953,0.26582766,0.46962348
1341,0.33294103,0.22417137,0.4549908
1342,0.18433183,0.102000564,0.4196682
1343,0.3300284,0.21772267,0.36233604
1344,0.27932888,0.071461745,0.27433714
1345,0.21821079,0.17686099,0.2558982
1346,0.22678812,0.18882503,0.25617236
1347,0.12931468,0.12298563,0.2610964
1348,0.17921403,0.08904835,0.2494253
1349,0.20657143,0.08172786,0.19233193
1350,0.1288599,0.17805299,0.14430021
1351,0.0725042,0.1438291,0.14416295
1352,0.1365396,0.08550989,0.14673619
1353,0.056360222,0.10126327,0.111710675
1354,0.054732393,0.091682486,0.1103654
1355,-0.020310124,0.0005165772,0.055260804
1356,0.11399714,0.14059308,0.09001816
1357,-0.055620585,0.11971045,0.07792896
1358,0.0040588407,0.04726612,0.08711132
1359,0.06488802,0.1459352,0.026035633
1360,0.040050186,0.13881463,0.04702984
1361,0.05188335,0.2076524,0.07648793
1362,0.048313998,0.17441255,0.03271346
1363,0.10280898,0.23201129,0.09307393
1364,0.016224118,0.2077886,0.033752207
1365,0.1632154,0.22800809,0.1291977
1366,0.09773824,0.2913904,0.10395485
1367,0.23807359,0.24796806,0.06465229
1368,0.22123589,0.28498864,0.18423536
1369,0.14343868,0.31298816,0.10402168
1370,0.16634627,0.26863965,0.11461645
1371,0.19336326,0.34916577,0.19815804
1372,0.19910328,0.34082654,0.15759057
1373,0.2850277,0.46185476,0.17449664
1374,0.42294317,0.42171055,0.17816104
1375,0.2661101,0.5018171,0.21717994
1376,0.3078895,0.54878026,0.1651527
1377,0.29666504,0.5660798,0.33773732
1378,0.36184144,0.62687075,0.38640898
1379,0.3463637,0.65055025,0.34617674
1380,0.3944647,0.61139184,0.41100705
1381,0.4840724,0.7161081,0.54076177
1382,0.5128047,0.70006526,0.4121617
1383,0.45798424,0.74675184,0.45921585
1384,0.5605272,0.6987973,0.4820353
1385,0.6298154,0.79688364,0.69224423
1386,0.66710794,0.8682331,0.6462578
1387,0.6499463,0.88970715,0.5342833
1388,0.69596845,0.8459963,0.587792
1389,0.6303591,0.7836587,0.6980616
1390,0.61328864,0.86934656,0.7169069
1391,0.85832447,0.899837,0.69794863
1392,0.7903776,0.95531404,0.7026199
1393,0.786741,1.0254804,0.7816919
1394,0.80900156,0.99719447,0.78475213
1395,0.85801464,0.9672822,0.82419693
1396,0.90601206,0.93250406,0.74707246
1397,0.8149761,1.0020958,0.933629
1398,0.86528224,1.0304078,0.87274516
1399,0.94859016,0.97746134,0.8856803
1400,0.9893272,1.0712671,0.9446049
1401,0.92053133,1.015546,0.93989015
1402,0.907351,1.0009826,1.0097646
1403,0.9916781,0.97818166,0.8807684
1404,1.0053167,0.9560906,0.96249044
1405,1.0249892,0.9656542,0.9554395
1406,0.93497574,0.9318835,0.9956016
1407,1.0970086,1.0704417,0.9782741
1408,1.06723,0.9261869,0.9340729
1409,0.9862637,0.90860856,0.9544917
1410,0.9540154,0.9756082,1.0131617
1411,1.0102677,0.7749888,0.9339326
1412,0.93652606,0.9995592,1.0280776
1413,1.027748,0.7700502,0.9850283
1414,1.0950494,0.85937744,1.0118322
1415,1.0131025,0.8506033,1.0045936
1416,0.9548874,0.76408803,0.9397098
1417,0.92803246,0.7720202,0.90636355
1418,0.87665695,0.7266617,0.83750874
1419,0.8900069,0.69719595,0.84259987
1420,0.74014,0.7289536,0.9322595
1421,0.8491296,0.63691473,0.93103415
1422,0.8747879,0.57766676,0.86498785
1423,0.75393873,0.5906307,0.8709759
1424,0.7992788,0.56854886,0.8280976
1425,0.778792,0.5655209,0.7160587
1426,0.7836867,0.46943232,0.6861649
1427,0.70339924,0.5465029,0.6926387
1428,0.7053374,0.36682186,0.63230056
1429,0.6451553,0.507205,0.6500382
1430,0.58735484,0.40014473,0.6796953
1431,0.47252044,0.27796194,0.62041146
1432,0.5090368,0.31632054,0.6354802
1433,0.57441336,0.29884255,0.48662436
1434,0.4848415,0.30530187,0.45498604
1435,0.3718088,0.2385064,0.5809493
1436,0.4358984,0.1737317,0.45794228
1437,0.3734592,0.27062806,0.4139149
1438,0.40767604,0.22421706,0.41898465
1439,0.34202132,0.14016767,0.3929509


==> figs/full_10_best_2.csv <==
x,0,1,2
0,2.232521,2.4547267,2.564354
1,2.1493003,2.3965135,2.3408952
2,2.3401847,2.2154112,2.5716324
3,2.2419786,2.188631,2.3787205
4,2.5510213,2.2923315,2.4358385
5,2.3615217,2.355939,2.3667405
6,2.443743,2.243076,2.3039618
7,2.2069557,2.189752,2.1699362
8,2.3891711,2.4049475,2.3119683
9,2.1283703,2.2745106,2.127438
10,2.3999727,2.199025,2.2335598
11,2.457238,2.332955,2.4238982
12,2.4702334,2.1907578,2.2824137
13,2.3830402,2.4305153,2.4155123
14,2.5950003,2.2860906,2.4575822
15,2.4788864,2.1769428,2.281573
16,2.2762628,2.2034342,2.4462123
17,2.4120717,2.2352982,2.3038461
18,2.5343852,2.3760462,2.2735596
19,2.2449465,2.5138166,2.3216002
20,2.3787346,2.2655454,2.3031852
21,2.358026,2.2628043,2.6333916
22,2.3720028,2.147846,2.4583578
23,2.2036064,2.301395,2.3148775
24,2.164036,2.2463286,2.395102
25,2.2452743,2.0063396,2.2975862
26,2.359374,2.249985,2.211978
27,2.2453191,2.2231338,2.1352358
28,2.304605,2.2801068,2.1457639
29,2.3728178,2.085048,1.9853059
30,2.168941,1.9854277,2.3906498
31,2.3514202,2.1594608,2.092673
32,2.0201585,2.1762316,2.2524905
33,2.3581593,1.9539475,2.0537374
34,2.2601643,1.8632646,2.2971365
35,2.201928,2.00548,2.0415394
36,2.3117537,1.9021599,2.2890902
37,2.1535008,2.1051614,2.031685
38,2.0108697,1.9536799,2.2147055
39,2.068027,2.1008723,2.1606598
40,2.0081108,2.0588443,1.952779
41,1.9661803,1.8853487,2.087185
42,2.1336374,2.1252794,1.9936662
43,1.9664154,2.0501447,2.146893
44,2.1929963,2.0285754,2.2567472
45,1.998389,2.1011891,2.1167192
46,2.1408288,2.022996,2.097586
47,2.0629025,2.1265204,1.8239735
48,2.076785,2.0090225,2.1328447
49,2.1489978,1.8689027,2.0271192
50,2.0524147,2.0148363,2.061772
51,1.8680044,1.8698361,1.9234145
52,1.9818726,1.7877729,1.7305002
53,1.8742329,1.9423968,2.0464413
54,1.7163917,2.1402473,1.8978646
55,1.9171286,1.8125414,1.9224813
56,1.9490244,1.8785402,1.9868733
57,1.9741473,1.9652361,1.8997701
58,2.107274,1.8224188,2.0807335
59,2.017497,1.8180729,1.9177072
60,1.9302107,1.7503197,1.8727225
61,1.8008171,1.8675152,1.9642082
62,1.8585333,1.8450582,1.943523
63,1.7252074,1.9743445,1.9311303
64,2.0780683,1.9989643,1.9213947
65,1.8169123,2.0619874,1.88501
66,2.0595372,1.884663,1.7843822
67,1.8513429,1.8268225,1.8565533
68,1.7259806,2.008009,1.7091855
69,1.8867775,2.0300326,1.7740796
70,1.8218232,1.9551072,1.9039925
71,2.0719974,1.9428087,1.8271694
72,1.7719761,1.7346159,1.965333
73,1.8682297,2.021347,1.7637436
74,1.8687795,2.0511217,1.7925501
75,1.9613117,1.7943085,1.8059365
76,1.9090613,1.852886,2.0715992
77,1.7089216,1.7706943,1.8702754
78,1.9949762,2.1088262,1.8715456
79,1.8937367,1.859634,1.8941022
80,1.820461,2.022324,1.8464079
81,2.0575364,1.762058,2.064786
82,2.0356128,2.0654569,1.9988228
83,1.9045,2.000936,1.8175915
84,1.9548833,1.7192234,1.92367
85,2.1063175,1.8972358,1.74869
86,1.8895327,1.7705582,1.898546
87,2.047038,2.1829045,1.6916059
88,1.8492218,1.7593632,1.8537934
89,2.0569358,1.7823918,1.8300221
90,1.8595631,1.9089434,1.9668604
91,2.0662055,2.0221255,1.8998816
92,1.9226769,1.7635868,2.0931711
93,2.0460348,1.8369735,1.8686765
94,1.7348262,1.760118,1.9219168
95,1.8605814,1.788413,1.7157645
96,1.9625134,2.009714,1.7510461
97,2.0030937,1.9275748,2.0547483
98,1.87383,2.0081446,1.9133043
99,1.8861023,1.6875904,1.7487258
100,1.8845437,1.9680257,1.9589599
101,1.7235452,1.9899566,1.9624605
102,1.9084741,1.8364199,1.8769693
103,1.8561761,1.8559258,1.7622497
104,2.0667717,1.8796006,1.9845355
105,1.7716082,1.9115812,1.9169544
106,1.6849358,1.8132961,1.8807911
107,1.768701,1.9665458,1.8893226
108,1.8554087,1.8123543,2.1375065
109,1.6186321,1.977555,1.9052249
110,1.9260721,1.9393301,1.9275358
111,1.699108,1.7737192,1.8391136
112,1.8850017,1.8823494,1.9424956
113,1.9265069,1.5760924,2.0857835
114,1.7236326,1.6678762,1.6767126
115,1.779305,1.9849217,1.8343906
116,1.7771974,1.876094,1.8027756
117,1.7678015,1.8659359,1.8587084
118,1.7886883,1.7395988,1.7905363
119,1.8820702,1.7738672,1.6315296
120,1.8103024,1.7839017,1.6311134
121,1.6314985,1.6726885,1.5591174
122,1.8640944,1.8490326,1.707362
123,1.8303635,1.6943004,1.6308974
124,1.7265881,1.6717632,2.0250463
125,1.5982841,1.5203813,1.7798595
126,1.6874565,1.6629966,1.5736401
127,1.8818647,1.6427745,1.7442131
128,1.7870066,1.5419543,1.7632675
129,1.676474,1.7842635,1.7881063
130,1.6453111,1.7428197,1.5640812
131,1.7431295,1.7104717,1.7230285
132,1.5777841,1.6973864,1.6897213
133,1.6774817,1.586325,1.5542502
134,1.6618036,1.6391426,1.6321614
135,1.6930197,1.7526457,1.6803836
136,1.6225847,1.6588953,1.7693031
137,1.5047756,1.4672356,1.7259474
138,1.6313301,1.6357608,1.6791877
139,1.7746619,1.4931501,1.6548698
140,1.6207217,1.4768714,1.6466782
141,1.7776921,1.6137059,1.5079137
142,1.6329348,1.584739,1.6039195
143,1.5025189,1.4261423,1.5797495
144,1.5308307,1.6570624,1.5926286
145,1.6717954,1.5962515,1.5061293
146,1.603265,1.6141012,1.5793722
147,1.5649807,1.5515218,1.5310318
148,1.524648,1.7295332,1.7474006
149,1.7727085,1.7767617,1.6983327
150,1.6954128,1.6118437,1.4698392
151,1.6699843,1.6879797,1.4793838
152,1.4616442,1.6375338,1.2955848
153,1.7568067,1.548108,1.6299626
154,1.6188949,1.6321441,1.613091
155,1.6942326,1.6643878,1.6474973
156,1.724887,1.6191235,1.7880183
157,1.7157885,1.6705791,1.5022899
158,1.5558648,1.7705227,1.6883153
159,1.6522154,1.6774108,1.5602214
160,1.6143069,1.7332757,1.7876332
161,1.7465702,1.6538706,1.8245221
162,1.6192654,1.6850882,1.6870749
163,1.8402543,1.7800201,1.6064466
164,1.5550139,1.8116776,1.5757129
165,1.728999,1.8212103,1.6681396
166,1.6634858,1.8401566,1.7576497
167,1.5874323,1.7639961,1.6023219
168,1.5083147,1.8511683,1.9317212
169,1.6933156,1.8365659,1.5661302
170,1.7642255,1.8626198,1.8411673
171,1.8967443,1.7371607,1.6318516
172,1.6818199,2.0452785,1.8992435
173,1.7878623,1.9486704,1.7630992
174,1.8267779,1.7938645,1.8544874
175,1.8026729,1.8045543,1.9695654
176,1.8043253,1.8699164,1.8237646
177,1.950323,1.8987609,2.0985785
178,1.8867707,2.152208,1.6777045
179,1.9164639,1.8649153,1.9020851
180,2.0068388,1.926801,1.9138659
181,1.8875896,2.1487691,2.0053039
182,1.8473176,2.0652204,1.9076741
183,1.8646523,1.9600601,1.9594964
184,2.0846508,2.0432975,1.9430629
185,1.9673846,2.0202148,1.9357244
186,2.0049264,2.1778572,1.8580706
187,2.103859,2.011359,2.0115747
188,2.0868404,2.1715517,2.0889432
189,2.1216767,2.025076,1.8518041
190,2.168385,2.2242117,2.038542
191,2.0081484,2.1951303,2.036462
192,1.9724449,2.1764393,1.917935
193,2.164771,2.2332594,1.9432287
194,2.2043614,1.9613295,2.0463943
195,2.2904253,2.1841736,2.011989
196,2.3163302,2.278504,2.1668625
197,2.1381412,2.2008789,2.1207535
198,2.1615076,2.2870731,2.1959581
199,2.0970688,2.3340957,2.166224
200,2.225113,2.379035,2.1490047
201,2.3166268,2.2703338,2.1647937
202,2.127692,2.187824,2.324811
203,2.2060466,2.4392502,2.292379
204,2.2525513,2.3308332,2.247538
205,2.2927368,2.2383254,2.3762867
206,2.299934,2.2366717,2.4120967
207,2.3647356,2.2846413,2.401357
208,2.4107032,2.1775262,2.2998486
209,2.220232,2.2370536,2.4635024
210,2.4658172,2.27981,2.386722
211,2.3700707,2.4646425,2.3553736
212,2.4479017,2.398728,2.256517
213,2.4241552,2.2961128,2.3427937
214,2.450778,2.3205993,2.352823
215,2.5303643,2.229473,2.4621058
216,2.361181,2.43011,2.4692261
217,2.3074515,2.2461445,2.3509977
218,2.4403367,2.3600333,2.2650034
219,2.2298307,2.2782314,2.4197671
220,2.252903,2.3010137,2.320595
221,2.3735406,2.293679,2.3472567
222,2.26787,2.3115287,2.2496488
223,2.2067947,2.2173011,2.4432216
224,2.3377757,2.2514007,2.3990119
225,2.2684636,2.2678142,2.4137604
226,2.3551812,2.3038096,2.3600488
227,2.300937,2.3702018,2.42521
228,2.2471805,2.3965566,2.3980448
229,2.5713363,2.3617263,2.3508708
230,2.369965,2.230726,2.2866127
231,2.3020208,2.130009,2.3241045
232,2.231133,2.3120892,2.3897047
233,2.3749535,2.4390438,2.3562765
234,2.4381773,2.410206,2.443775
235,2.3968143,2.3813636,2.3401616
236,2.615899,2.4006505,2.4200315
237,2.3136396,2.3033311,2.358879
238,2.298159,2.322617,2.2475796
239,2.3646722,2.4697344,2.1679456
240,2.460088,2.3607633,2.4373555
241,2.3650703,2.2257457,2.2258606
242,2.3886364,2.3743432,2.1908317
243,2.2868788,2.3764317,2.1320736
244,2.3316762,2.143946,2.4816568
245,2.339484,2.5587482,2.249398
246,2.351653,2.227543,2.3901794
247,2.1967742,2.3087225,2.3301876
248,2.4592943,2.0951076,2.334685
249,2.4464104,2.202394,2.4733155
250,2.2434685,2.225021,2.2754195
251,2.2783792,2.3193862,2.4225006
252,2.5623426,2.4683065,2.3829129
253,2.303981,2.393267,2.4337995
254,2.4216142,2.103476,2.3718636
255,2.2249029,2.3676329,2.4130502
256,2.394764,2.2056649,2.3967407
257,2.374741,2.3139584,2.2581468
258,2.170379,2.3155432,2.5097587
259,2.260817,2.3443325,2.2736158
260,2.254618,2.2138014,2.0417829
261,2.4788918,2.2837436,2.2259011
262,2.2095714,2.3775904,2.2578855
263,2.1467063,2.2117631,2.1649535
264,2.3180308,2.22259,2.2756333
265,2.430523,2.465108,2.3521295
266,2.2213962,2.4325345,2.224927
267,2.1389503,2.127415,2.211099
268,2.3709996,2.3068182,2.248477
269,2.3601422,2.2508283,2.09425
270,2.328502,2.1963782,2.3768594
271,2.2678456,2.3033311,2.3460143
272,2.338297,2.534367,2.4311025
273,2.3314888,2.1650662,2.2196112
274,2.29249,2.3049922,2.4062593
275,2.2849748,2.451898,2.327624
276,2.3715692,2.4203422,2.2968023
277,2.3422198,2.3154802,2.3881736
278,2.358173,2.4638777,2.2973406
279,2.3422604,2.353278,2.2183383
280,2.3653655,2.3172066,2.2642152
281,2.2942874,2.3857749,2.191439
282,2.2311413,2.4138672,2.5517123
283,2.348981,2.1315157,2.310437
284,2.2754767,2.352871,2.0527625
285,2.2775052,2.4738445,2.2030873
286,2.2911236,2.2634237,2.2515042
287,2.2614498,2.1933424,2.3149135
288,2.244193,2.3934267,2.3232772
289,2.4859157,2.4607384,2.4022338
290,2.2802901,2.3644154,2.256182
291,2.5611832,2.3726578,2.2148383
292,2.356027,2.3850858,2.3128793
293,2.2820835,2.2265415,2.3157094
294,2.1929736,2.3194902,2.3316176
295,2.3776345,2.4999847,2.3993826
296,2.148604,2.1750112,2.3006065
297,2.3801253,2.2383204,2.4797165
298,2.0426373,2.2693546,2.3048744
299,2.1406653,2.2461846,2.3580086
300,2.3481903,2.3380177,2.48984
301,2.3997679,2.197655,2.1981835
302,2.337615,2.2160685,2.322878
303,2.061002,2.174341,2.219502
304,2.413195,2.374116,2.379834
305,2.2821739,2.1728446,2.204138
306,2.1418667,2.1556363,2.2023826
307,2.252831,2.3083973,2.2414162
308,2.1811996,2.2105684,2.1263163
309,2.4778366,2.2769043,2.1294796
310,2.1856241,2.3241727,2.101977
311,2.1641026,2.1186087,2.2172565
312,2.269068,2.0771883,2.2126799
313,2.1136835,2.2394342,2.3326201
314,2.054967,2.045803,2.054109
315,1.8794048,1.9147394,2.133663
316,2.0339987,1.999589,2.0824006
317,2.1957116,1.9220219,2.0630882
318,2.0389605,1.9070324,2.1206608
319,2.0768397,1.8957456,2.2314293
320,2.2163913,2.0897682,2.0508223
321,2.0727737,1.9744471,2.1179671
322,1.9610533,2.1771438,2.3302462
323,2.0749245,2.1653602,2.137873
324,2.0952134,1.813414,1.8958292
325,2.0855114,2.0285645,1.9681636
326,1.9980088,2.0372396,1.9159939
327,2.000816,1.8244054,1.9185576
328,2.0782268,1.845981,1.9254208
329,2.0565538,1.8465744,1.8603582
330,1.9905219,1.8645251,1.6652559
331,1.9250314,1.7941254,1.8278131
332,1.9263508,1.9032456,1.9394357
333,1.9923372,1.7476716,1.9090477
334,1.5980271,1.8589005,1.8835212
335,1.6177546,1.935897,1.8635108
336,1.8269863,1.5948775,1.9045298
337,2.0194433,1.9117879,1.6695348
338,1.9106998,1.767048,1.7289096
339,1.9464257,1.7559415,1.842801
340,1.7877254,1.7176602,1.7483333
341,1.599656,1.5792048,1.833042
342,1.9447592,1.7635903,1.616651
343,1.7157456,1.7568891,1.6400222
344,1.5394053,1.7553023,1.6185135
345,1.7311388,1.5843704,1.8123728
346,1.7972342,1.4444315,1.7347932
347,1.635876,1.3954525,1.802899
348,1.6055304,1.6249107,1.614181
349,1.6613028,1.6809903,1.5619236
350,1.7457087,1.6890517,1.7481732
351,1.4548945,1.6331415,1.666639
352,1.5845351,1.6618638,1.4796178
353,1.7923459,1.5360045,1.6541765
354,1.6205021,1.4139956,1.592597
355,1.6650851,1.447131,1.6424006
356,1.6375328,1.5721786,1.6201996
357,1.6993873,1.6319896,1.6139977
358,1.5991306,1.667104,1.4980282
359,1.5359079,1.5161412,1.6254747
360,0.55343205,1.6930754,1.5318987
361,0.564327,1.575824,1.6209493
362,1.599967,1.6987226,1.588547
363,1.8291668,1.5127196,1.7251364
364,1.6052403,1.5948827,1.5648837
365,1.4033945,1.6864604,1.5697201
366,1.4483632,1.6556247,1.7336519
367,1.6915007,1.5537086,1.7710251
368,1.4109945,1.7248825,1.6026478
369,1.7124511,1.4502447,1.8502307
370,1.7250819,1.6556579,1.5506469
371,1.5425128,1.851522,1.5571673
372,1.7342478,1.6817893,1.476028
373,1.7463292,1.7427689,1.6582648
374,1.5387866,1.6167682,1.6422349
375,1.6130428,1.8801141,1.7635276
376,1.6750858,1.6304727,1.7308136
377,1.8654431,1.9048766,1.5941933
378,1.6482399,1.8473735,1.7025617
379,1.5231315,1.7375305,1.8146687
380,1.8273109,1.6019845,1.8392869
381,1.8309162,1.5321045,1.5629406
382,1.8587333,1.6976207,1.7821312
383,1.6534581,1.6551508,1.4948204
384,1.689901,1.8691522,1.6828218
385,1.8482752,1.7880235,1.7431607
386,1.7555047,1.8577591,1.7184615
387,1.7410374,1.7325318,1.840977
388,1.8240668,1.9224185,1.638791
389,1.8431996,1.881595,1.4462252
390,1.7101818,1.7915418,1.9002972
391,1.8360828,1.8984262,2.0393608
392,1.6686522,2.0166965,1.8229694
393,2.029362,1.8982441,1.9216317
394,1.9528034,1.6178997,1.8767852
395,1.7867624,2.002333,1.7423095
396,1.8653344,1.8466827,1.7970253
397,1.9979727,1.9633754,1.8217795
398,1.8982366,1.6132524,1.8095725
399,1.7806561,1.760853,1.8983458
400,1.83024,1.8806256,1.8255261
401,1.8957156,1.8036323,1.8724226
402,2.018698,1.9482714,1.7102438
403,1.9994657,1.7687424,1.9688318
404,1.9511071,1.826551,1.930844
405,1.8887202,1.8609453,1.8155946
406,1.8982649,1.9218395,2.0480268
407,2.1126528,2.0194259,1.9263462
408,1.8689126,1.8810254,2.0177119
409,2.041139,1.7267252,1.942965
410,1.9415205,1.7807957,1.7938161
411,2.0762374,1.8496829,1.7934043
412,2.036068,1.8669493,1.998152
413,1.9669578,1.966312,1.9407297
414,1.8928716,1.8576896,1.7604781
415,1.9501964,1.9395252,1.9936098
416,2.1144578,1.8445356,1.7777804
417,1.9417659,1.8460604,2.0738766
418,2.0780776,1.9770997,1.9244661
419,2.019061,1.8629665,2.0034938
420,1.7632917,1.7876948,1.6781485
421,2.0372384,2.0853672,1.9509505
422,2.036584,2.0062122,1.8895322
423,1.7909698,1.8242404,1.979766
424,1.8486584,2.031146,1.973711
425,2.0061624,2.0587652,2.001674
426,2.0024178,1.9843869,2.0002003
427,1.8608582,1.8981737,1.9097614
428,1.9711576,1.7914003,2.1625242
429,2.196463,1.9251392,2.0677764
430,1.8548622,1.9179456,1.9871958
431,1.9199772,1.9938321,1.8663093
432,2.0016642,1.9885324,1.9307257
433,1.9591933,1.981458,1.9978522
434,1.8784311,1.8973837,1.9867647
435,2.0132065,1.7871361,1.7773082
436,1.7563148,1.9626327,2.192156
437,1.9474202,1.7449296,2.0937967
438,1.8800285,2.015558,1.9769788
439,1.8717889,1.942486,1.8710912
440,1.8503447,1.9560273,2.0274696
441,1.8598405,2.0598998,1.6815407
442,1.9612302,1.8528422,1.7337743
443,1.937102,1.8581525,1.7671794
444,1.9227177,1.8493729,2.0880005
445,2.1646266,1.9290714,2.032751
446,1.825356,1.9713318,1.8634557
447,1.8612617,1.9722831,1.8618011
448,1.9691167,1.8083215,1.9217938
449,1.8368477,1.9546518,1.8957993
450,2.0727272,1.9938408,2.0871208
451,1.9338827,1.9639416,1.9667709
452,2.0622957,1.8333553,2.0832028
453,1.9127332,1.9570034,1.8552986
454,1.7992127,2.1381316,2.0323071
455,1.9674478,2.0577528,1.9158405
456,1.9522622,1.8932734,1.9418489
457,1.9980668,1.8998902,1.9467264
458,2.0006068,1.9510676,1.8604654
459,1.9464678,1.9818299,1.9655191
460,2.000187,1.8013202,1.9551078
461,2.0396168,1.8895762,1.9559548
462,1.5770812,2.2050726,1.9653121
463,2.0514116,2.090425,1.8669078
464,2.205753,1.8882121,1.9617988
465,1.9423405,1.9117705,1.9727713
466,1.9894413,1.9975593,2.0031161
467,1.9812869,2.00634,2.1072798
468,1.884516,2.0211291,1.9626651
469,1.9878846,2.0525496,1.9831938
470,1.990596,2.1657624,1.8987733
471,2.036667,2.1167786,1.833203
472,2.1305175,2.0325184,2.0289133
473,1.9561213,2.0217965,2.0834026
474,1.9586991,2.2213073,1.9345444
475,2.241333,2.1667912,2.2875304
476,2.1435165,2.0722122,2.1863644
477,1.9783738,2.0972102,1.9796584
478,2.0951352,2.311099,2.1174948
479,2.3457947,2.0092611,1.9857013
480,2.109089,2.369551,2.1787312
481,2.0028582,2.4578335,2.255246
482,2.101055,2.1214159,2.2066803
483,2.3172743,2.3021562,2.2526171
484,2.2601476,2.145277,2.046243
485,2.1027398,2.2114847,2.372877
486,2.4781075,2.3536658,2.2560136
487,2.3710694,2.4697368,2.2827687
488,2.1847322,2.2111523,2.2177901
489,2.2304885,2.3281522,2.2132728
490,2.277493,2.2650867,2.2697382
491,2.195292,2.388928,2.464519
492,2.0994997,2.331902,2.228377
493,2.3092997,2.353792,2.3153338
494,2.2358053,2.3642368,2.3808255
495,2.343617,2.152963,2.2504056
496,2.1011434,2.4064724,2.2916028
497,2.091665,2.3182921,2.3648407
498,2.5425243,2.4815006,2.2229428
499,2.2974825,2.192649,2.3475115
500,2.187511,2.3576612,2.364356
501,2.343573,2.4523559,2.25604
502,2.4765577,2.441856,2.2401805
503,2.3435547,2.4975696,2.1260877
504,2.435139,2.360143,2.0714025
505,2.23566,2.3488548,2.1925275
506,2.5058088,2.4583104,2.2496212
507,2.3201895,2.3010657,2.5136306
508,2.4513948,2.3751302,2.2674277
509,2.4522548,2.3306239,2.201283
510,2.3864043,2.524027,2.1605222
511,2.3492901,2.1634939,2.1190662
512,2.2529364,2.3651102,2.4891005
513,2.4021478,2.2940586,2.3997922
514,2.253456,2.3176665,2.1828125
515,2.3676677,2.1950161,2.2762117
516,2.36959,2.1256719,2.4229064
517,2.2643003,2.1879437,2.456561
518,2.4093938,2.3491533,2.2451918
519,2.2930605,2.3271108,2.3273528
520,2.3877904,2.1716206,2.1005461
521,2.2570329,2.231542,2.2770102
522,1.8187952,2.103957,2.1032267
523,2.1627667,2.069476,2.269398
524,2.5094259,2.2401836,2.1852944
525,2.152979,2.1852999,2.4393406
526,2.333567,2.1391943,2.0733254
527,2.432475,2.0262272,2.1999452
528,2.2329257,2.2198844,2.432605
529,2.0673265,2.2595572,2.1586132
530,2.082807,2.063321,2.279621
531,2.0953703,2.0736659,2.2806451
532,2.2856383,2.3302267,2.2558444
533,2.2907698,2.2552576,2.3148003
534,1.9241073,2.1261983,2.2797606
535,2.1830654,2.3164601,2.2230852
536,2.1862524,1.9429115,2.0338898
537,2.1114874,1.8816633,1.9114908
538,1.9434544,2.0546396,2.3605459
539,2.2433188,2.1123836,2.1254416
540,2.073552,1.9651408,2.031378
541,2.1478581,2.0021074,2.1280742
542,2.0188465,2.0998669,2.1910012
543,2.1935437,1.8765639,2.0412974
544,2.1557176,2.1268895,2.1231687
545,2.176664,1.9682086,2.0119598
546,2.1829045,2.103768,2.0221286
547,1.9068964,2.0064573,2.0481708
548,1.9937623,1.876958,2.2013104
549,2.0548327,2.0583565,2.021222
550,2.0249221,1.9940306,2.0106647
551,2.04924,2.0364807,1.9810361
552,1.902684,2.2292364,2.0714962
553,1.9240208,2.0102632,2.0665236
554,2.1911817,2.0943727,1.9047476
555,2.0045938,1.82903,2.1948683
556,2.2173932,1.9929703,1.853747
557,2.074352,1.930414,2.1117227
558,2.0806572,1.8084393,2.0971093
559,1.8685957,1.9129777,2.072761
560,1.9117061,2.0987005,1.9984616
561,1.9743849,1.8896699,1.8163311
562,2.1464849,1.9022341,1.9124562
563,2.002468,1.9941206,2.0130234
564,2.1393611,1.9771638,2.042948
565,1.9562936,2.0930839,1.9218942
566,1.968527,1.9318165,1.9589244
567,2.0848594,2.30529,2.1122773
568,1.878717,2.0719993,2.0955863
569,1.971963,2.1675181,2.118964
570,1.8715702,2.303787,2.0120163
571,2.1894615,2.1187057,2.2440805
572,1.9288782,2.0713527,2.057977
573,2.0614924,2.140772,1.9363486
574,1.8715578,1.9989779,2.1563828
575,1.9579684,1.9677279,2.0909617
576,1.9997019,1.9080346,1.9115238
577,2.071299,2.1107504,2.2154121
578,2.0345511,2.2021565,2.0902016
579,2.199613,2.0527015,2.1952856
580,2.0455596,2.0100787,2.2320607
581,2.0195558,2.090598,2.0271776
582,2.0904598,2.2489378,2.00272
583,2.178592,2.182533,2.1324515
584,2.1916072,2.0289254,2.169414
585,2.1213694,2.1771047,1.9991531
586,2.0860417,2.1661131,2.0950623
587,2.146651,2.1772757,2.115382
588,2.1871462,2.142744,2.1468055
589,2.2800646,2.0440094,2.3506699
590,2.152228,2.1414373,2.221425
591,2.2238648,2.2383113,2.18373
592,2.2584455,2.3721895,2.0449798
593,2.1576443,2.3634064,2.2059972
594,2.374955,2.2452323,2.0898752
595,2.2122478,2.316079,2.1707275
596,2.2392008,2.2452188,2.243182
597,2.0633104,2.2270448,2.3062263
598,2.2116847,2.290391,2.2978292
599,2.1530285,2.243837,2.312411
600,2.1083977,2.2320595,2.2800074
601,2.2603304,2.2035148,2.1555479
602,2.1919727,2.4323483,2.2077792
603,2.1847055,2.3130121,2.101483
604,2.2291777,2.1562498,2.1517043
605,2.1333501,2.1340117,2.2786767
606,2.3358114,2.311527,2.2441783
607,2.0715284,2.1907668,2.1960895
608,2.1781693,2.1899128,2.1123998
609,2.3197656,2.1589744,2.259002
610,2.2175846,2.1828735,2.178767
611,2.3043292,2.2210188,1.9859097
612,2.2838314,2.32516,2.195289
613,2.1090224,2.0662384,2.2283108
614,2.1510148,2.1654992,2.1117127
615,2.0709274,2.0405378,2.2960148
616,2.099182,2.174719,2.2264724
617,2.2410812,2.1632845,2.3348608
618,2.1224158,2.175583,2.2674587
619,2.314396,2.1540148,2.042634
620,2.2069912,1.98291,2.3019035
621,2.2105465,2.0914996,2.4187615
622,2.1345372,2.033733,2.1190627
623,1.983569,1.951406,1.9888372
624,2.0505853,2.04356,1.9953315
625,2.2504892,1.9457295,2.096336
626,2.1800735,2.063338,2.0366502
627,1.9382589,2.0514271,2.1829162
628,2.1074317,2.0014358,1.9507892
629,2.0268302,1.948726,2.0096076
630,2.1037927,2.1377306,2.1846936
631,1.9910833,1.9624554,1.969129
632,1.9344591,2.0205963,1.9505556
633,1.9385668,1.7988322,1.965076
634,2.2454042,1.8713608,2.0183663
635,1.9680028,1.9836398,1.8921565
636,1.8984851,1.9684206,2.0630465
637,1.8121796,1.7692486,1.8780478
638,2.066068,1.8351275,2.0157583
639,2.049098,1.9108418,2.018649
640,1.9358841,1.7634262,1.9729223
641,2.0337133,1.651445,1.9525985
642,1.903918,1.8482857,1.9340154
643,1.7367376,1.8557253,2.0842426
644,1.9235361,1.7115,1.9048561
645,1.9556212,1.8015438,1.870792
646,1.6535478,2.0581818,1.8807924
647,1.7952697,1.8364085,1.6280136
648,1.9997858,1.8230928,1.6782391
649,2.0357623,1.962291,1.8116295
650,1.8657708,1.7331201,1.8220431
651,1.8914477,1.7686126,1.7776128
652,1.901425,1.8062712,1.9436089
653,1.6508802,2.0027962,1.8630886
654,1.7711667,1.8236088,1.5675702
655,1.6809906,1.8437277,1.9299337
656,1.7958629,1.6691589,2.0220153
657,1.8622758,1.6938416,1.9055538
658,1.8000975,1.7347108,1.4724984
659,1.8256822,1.8045535,1.8339485
660,1.6952684,1.7471528,1.83124
661,1.6439598,1.9237748,1.8209862
662,1.6527689,1.6359246,1.7453915
663,1.7774228,1.7530572,1.7580184
664,1.6619657,1.6856186,1.7083071
665,1.701419,1.8576773,1.8259931
666,1.7768105,1.7508491,1.7202125
667,1.8238202,1.8145844,1.6217346
668,1.7409772,1.680336,1.9983413
669,1.9579561,1.8562069,1.7554647
670,1.8249743,1.8846649,1.6816595
671,1.71763,1.8102468,1.6908062
672,1.8455088,1.7577482,1.8676624
673,1.7551017,1.9008114,1.6233964
674,1.7509761,1.8952408,1.7349766
675,1.9427779,1.7580974,1.7912377
676,1.7621844,1.8395308,1.7290277
677,1.8265989,1.902463,1.6096352
678,1.8354466,1.7912738,1.7046003
679,1.7426728,1.7859068,1.9826732
680,1.8618156,1.8421007,1.8696982
681,1.5615232,1.9768946,1.8855109
682,1.7435668,1.7096262,1.8072407
683,1.638877,1.7279891,1.7770393
684,1.7946384,1.953652,1.7474421
685,1.8117136,1.9961703,1.6396669
686,1.7759972,1.9132491,1.8472836
687,1.9268014,1.9880205,1.9824888
688,2.0852165,1.9922577,1.831276
689,1.6916708,1.9264879,1.9067189
690,1.931137,1.7004602,1.7000525
691,1.7988206,1.9500551,1.9269898
692,2.0204728,2.0132844,1.8406607
693,2.0903435,2.0018165,1.9127073
694,1.8895293,1.8229594,1.6998125
695,1.999468,1.7917182,1.9015542
696,1.8748918,1.7641946,1.8069292
697,1.7852066,2.015759,1.856959
698,1.7395806,1.9109474,1.7847697
699,2.0007253,1.8582716,1.7525414
700,1.9679526,1.9437251,1.8355664
701,1.9086313,1.913795,1.6918535
702,1.8272794,1.892668,1.9722394
703,1.7659558,1.7374952,1.8552331
704,1.7950944,1.9711431,1.8473877
705,1.9877838,1.897675,1.8896523
706,1.8553787,1.7779287,1.9119405
707,1.8727707,1.9628091,1.9042157
708,1.8886504,1.7640109,1.9491338
709,1.9754179,2.1339998,1.8084173
710,1.9868373,1.9034957,1.8334519
711,1.8318969,1.8771046,1.8500688
712,2.026617,1.7153726,1.8628967
713,1.8611016,1.8300158,1.8290352
714,2.1605542,1.8359432,1.9937192
715,1.9746145,1.8695334,1.7851547
716,1.8130739,1.841221,1.8646795
717,1.7840757,1.7705927,1.8112875
718,2.0119052,1.8538793,1.9877521
719,1.9371063,1.8089945,1.918479
720,1.8689721,1.7955672,1.7620814
721,1.8135055,2.000906,1.7771182
722,1.7679945,1.6415963,1.6759545
723,1.7813429,1.7428088,1.7879425
724,1.711294,1.8011656,1.8398514
725,1.7795699,1.9180404,1.8098927
726,1.9271281,1.80972,1.9309043
727,1.9507413,1.7189198,1.7163659
728,1.6519908,1.7613888,1.6390244
729,1.5880442,1.8109664,1.9329611
730,1.6921489,1.7526815,1.7763021
731,1.7746278,1.7986206,1.8915414
732,1.9131445,1.888212,1.8576567
733,1.6615386,1.8481555,1.9696839
734,1.843872,1.6972643,1.9586463
735,1.6645817,1.8560057,1.6939564
736,1.6586802,1.565036,1.7928109
737,1.6996826,1.5677083,1.6722178
738,1.8059322,1.8055365,1.7187716
739,1.8997126,1.6911758,1.6694655
740,1.6882306,1.760908,1.8304548
741,1.8877273,1.5537947,1.591948
742,1.8256965,1.9005312,1.6425147
743,1.8573697,1.6793909,1.6771225
744,1.7147713,1.5898572,1.875865
745,1.9215087,1.825806,1.7253822
746,1.9127544,1.6275822,1.4961747
747,1.8400803,1.7512956,1.6696974
748,1.7959247,1.715946,1.7829232
749,1.8506567,1.9815971,2.0023775
750,1.8241585,1.7918003,1.7482935
751,1.7473364,1.6881924,1.7641565
752,1.7832521,1.6308049,1.7231228
753,1.9663748,1.9401661,1.6326126
754,1.5213772,1.9136719,1.7608666
755,1.6333807,1.9466355,1.6522819
756,1.7051401,1.7312313,1.7134987
757,1.8330349,1.8667127,1.8507534
758,1.875285,1.8899242,1.9573697
759,1.8937935,1.8318274,1.784631
760,1.6571699,1.8900295,1.8208301
761,1.8068901,1.8867795,1.8954881
762,1.8164681,1.8658926,1.7425226
763,1.8581901,2.000138,1.8598622
764,1.8587528,1.7951473,1.8028923
765,1.9162791,2.018307,1.9048687
766,1.8392161,1.8879662,1.8545033
767,1.9043145,1.9729146,1.811821
768,1.9062539,1.9397826,1.8080927
769,1.7810274,2.0229573,1.9402766
770,2.099142,1.9484178,1.915615
771,1.9876573,2.0611427,1.8965495
772,1.9136689,2.1335342,1.8378499
773,1.9787124,2.1409411,1.8397783
774,1.9878553,1.9189172,1.7995101
775,1.9737643,2.0089295,2.022471
776,2.0027814,2.1151266,2.0217257
777,2.102121,1.9258665,2.0113258
778,2.1196458,2.113845,2.2062244
779,2.172535,2.2940788,1.9990875
780,1.9871053,2.2831914,2.1481884
781,2.0543144,2.213644,1.9415928
782,2.1755881,2.04188,2.0346673
783,2.1150658,2.0694742,0.99817896
784,2.2326987,2.2348268,1.2613766
785,1.9234818,2.1301665,1.1154529
786,2.1276956,2.2745085,1.0996149
787,2.1200237,2.1378014,1.2072603
788,2.0675118,2.169755,1.1565762
789,2.2794852,2.256428,1.2100433
790,2.4443514,2.358676,1.2249994
791,2.3179586,2.3946939,1.3242822
792,2.1402376,2.2007701,1.2971618
793,2.520392,2.3623848,1.1755313
794,2.3284209,2.3736777,1.2682157
795,2.2694175,2.194784,1.3007491
796,2.4681191,2.1051905,1.3501385
797,2.2146425,2.318823,1.2877471
798,2.3692672,2.3716629,1.2098839
799,2.427134,2.4123864,1.2343887
800,2.5590837,2.3083472,1.3582181
801,2.4062521,2.4467535,2.3371503
802,2.5812237,2.33464,2.2645776
803,2.4658067,2.395318,2.3525941
804,2.3128526,2.2893586,2.5400414
805,2.4069068,2.50015,2.4765153
806,2.6911874,2.368483,2.5193071
807,2.2703567,2.4052234,2.419336
808,2.538305,2.6162195,2.565354
809,2.433157,2.550363,2.4878638
810,2.251534,2.416446,2.501025
811,2.499994,2.4297135,2.3190799
812,2.433832,2.3093834,2.4974725
813,2.3613625,2.4166481,2.308956
814,2.4221537,2.4975772,2.3073156
815,2.4402318,2.4342618,2.4358854
816,2.5140285,2.3606534,2.4423885
817,2.3589501,2.604637,2.3517888
818,2.3663511,2.5928702,2.2658734
819,2.2500086,2.5345142,2.5720594
820,2.4428246,2.423399,2.420339
821,2.1105309,2.3577871,2.3319867
822,2.5662875,2.425458,2.3885858
823,2.6832607,2.3596523,2.4640436
824,2.3831363,2.4830968,2.5083792
825,2.4239125,2.4836476,2.5329075
826,2.5128553,2.355952,2.3894584
827,2.4429119,2.414398,2.5343754
828,2.5815232,2.3664517,2.2794595
829,2.4147062,2.5485823,2.4254751
830,2.2109087,2.4781559,2.46993
831,2.240483,2.3505063,2.529414
832,2.440796,2.4447632,2.1500955
833,2.396631,2.4233074,2.3860652
834,2.458423,2.3642085,2.3128629
835,2.469031,2.1811852,2.5258374
836,2.3287628,2.314782,2.4228587
837,2.4442391,2.2062364,2.3774405
838,2.3099713,2.2285252,2.314708
839,2.3038082,2.2496693,2.445082
840,2.3115203,2.3664312,2.4844813
841,2.3907442,2.1909158,2.3838484
842,2.433014,2.3019514,2.4796693
843,2.4171653,2.3262563,2.5225792
844,2.1598027,2.337284,2.3538477
845,2.3473883,2.2179985,2.1508474
846,2.265451,2.234695,2.1437883
847,2.4051523,2.3355088,2.2797186
848,2.3980732,2.2189176,2.044488
849,2.312361,2.277665,2.3106194
850,2.1212938,2.2791674,2.3604455
851,2.1301343,2.2528062,2.1934443
852,2.243341,2.3101163,2.4195979
853,2.3483078,2.2721715,2.1339698
854,2.3936667,2.230431,2.3416896
855,2.222355,2.3548896,2.1755362
856,2.2643747,2.2765498,2.1951902
857,2.158061,1.940702,2.26862
858,2.1751046,2.406368,2.3045528
859,2.2005446,2.3120685,2.4137895
860,2.2653947,2.1184127,2.1955721
861,2.3699276,2.117714,2.2098126
862,2.1162128,2.1708267,2.3353734
863,2.2028165,2.2647212,2.2812927
864,2.1159272,2.1579907,2.230768
865,2.2197413,2.0320961,2.1437118
866,2.105603,2.0117774,2.363954
867,1.9843836,2.0271564,2.0450172
868,2.1685686,2.2280042,2.1129203
869,2.14558,2.1655629,2.2129984
870,2.1782289,2.1445155,2.0247312
871,2.00856,2.4869711,2.0404196
872,2.2529538,2.3361719,2.3088145
873,2.0895438,2.2561655,2.0640895
874,2.3110316,2.3300235,2.3675604
875,1.9558784,2.2486315,2.1671996
876,2.169285,2.2610674,2.2143164
877,2.1840603,2.1768918,2.0919058
878,2.425387,2.3035505,2.0608132
879,2.3577144,2.101445,2.2883363
880,2.3209386,2.2007656,2.0850742
881,2.0852995,2.1347353,2.1081884
882,2.2923887,2.1742618,2.1444364
883,2.1823595,2.249113,2.3167932
884,2.0880468,2.4103084,2.3129299
885,2.2517796,2.330398,2.082708
886,2.2841213,2.235982,2.3420677
887,2.0620065,2.11724,2.2180166
888,2.2166548,2.2250702,2.2215748
889,2.3998413,2.1210077,2.1085644
890,2.2810347,2.1498132,2.2775319
891,2.095116,2.1897671,2.35799
892,2.1513963,2.1999197,2.149767
893,2.3138165,2.0798473,2.0311062
894,2.1084392,2.444139,2.3050566
895,2.1542125,2.1602683,1.9856046
896,2.0898197,2.0992365,2.1278222
897,2.2542346,1.9497528,2.0709717
898,2.063527,2.0524755,2.216772
899,2.164286,2.354335,2.1758456
900,2.09008,2.1328506,2.2738588
901,2.0780034,2.1517513,2.1032915
902,2.0457754,1.9476066,2.3016107
903,2.0179527,2.065535,2.0888457
904,2.1111155,2.1890683,2.1707575
905,2.061318,2.0070899,2.2217762
906,2.0360894,2.2368557,2.0041325
907,2.1408973,1.8767691,2.1278129
908,2.2684813,2.0732107,2.0085387
909,2.1711373,2.0821016,1.9746537
910,2.042742,1.9001495,1.9421266
911,2.0467577,1.9323348,1.961707
912,2.075707,2.1573887,2.1076598
913,2.131352,1.849692,2.105911
914,1.921228,1.924335,2.2786627
915,1.9984483,1.9205202,1.998411
916,1.8902597,1.8067287,1.8458548
917,1.8689394,1.9301924,1.7837493
918,1.8716522,1.7883704,1.9003602
919,1.7052492,1.9489691,2.0562682
920,1.92196,1.8949927,2.0026774
921,2.066127,1.8753974,2.1437652
922,1.8991784,1.7304927,1.9355743
923,1.8560873,1.803421,2.0773592
924,1.8726027,1.8268942,1.889096
925,1.6680058,1.9106989,2.081721
926,1.8405809,1.6722279,1.868582
927,1.9620699,1.7708479,1.8205423
928,1.7557428,1.5372114,1.7512779
929,1.9748282,1.7079827,1.8831645
930,2.008183,1.7410014,1.7981869
931,1.8357046,1.7001177,1.6634843
932,1.5883555,1.7783728,1.8026768
933,1.7465017,1.5432342,1.7383384
934,1.8753846,1.6514347,1.6964211
935,1.7554569,1.7778964,1.7416883
936,1.7472727,1.4981787,1.3675168
937,1.6759101,1.4961141,1.6486989
938,1.6190213,1.570801,1.7242814
939,1.5891272,1.4754313,1.7129034
940,1.7487103,1.7399901,1.7358134
941,1.6207519,1.4046541,1.5693115
942,1.6478854,1.4681591,1.7368174
943,1.6519235,1.5683806,1.665931
944,1.6300927,1.6587136,1.718788
945,1.5660793,1.7196956,1.6260049
946,1.6400863,1.6332982,1.5953451
947,1.6237555,1.6907996,1.6325248
948,1.433682,1.4958682,1.6164081
949,1.727747,1.5640694,1.6716243
950,1.6866423,1.618773,1.3419789
951,1.3934516,1.6800836,1.5152577
952,1.5724207,1.3926668,1.5008923
953,1.7009689,1.7386754,1.6715521
954,1.586309,1.6576881,1.4985085
955,1.6306263,1.6011906,1.3473366
956,1.4774916,1.4656097,1.5469242
957,1.5168555,1.5707971,1.6759393
958,1.7027485,1.6724281,1.4654597
959,1.6308731,1.4668044,1.5137426
960,1.4366806,1.4178423,1.3770024
961,1.6252749,1.4279609,1.7776055
962,1.5159693,1.5200342,1.5056857
963,1.4523796,1.5596694,1.617451
964,1.51718,1.665966,1.5906532
965,1.4954579,1.4380281,1.5498786
966,1.5659218,1.743401,1.6455251
967,1.6843076,1.4283984,1.5415912
968,1.3833799,1.4880509,1.4776255
969,1.4889864,1.6384631,1.5159812
970,1.4836155,1.6604273,1.5843071
971,1.7611278,1.7346125,1.6042974
972,1.617141,1.5298158,1.6191112
973,1.7636943,1.6715063,1.5519038
974,1.4835259,1.6978843,1.4889684
975,1.7612681,1.8338536,1.767658
976,1.6018231,1.7129929,1.5396286
977,1.6393182,1.7346205,1.8396577
978,1.6354219,1.5492793,1.4952043
979,1.7324026,1.7478553,1.7603366
980,1.6232852,1.6207974,1.8714176
981,1.694301,1.7274258,1.8908955
982,1.7463108,1.8394464,1.7862095
983,1.8362385,1.9825357,1.651758
984,1.61159,1.782343,1.8306307
985,1.7271281,1.9015473,1.6928784
986,1.5901716,1.8260373,1.6405898
987,1.7659488,1.9088659,1.7506149
988,1.8433136,1.9868642,1.7489866
989,1.9746602,2.1103187,1.5129906
990,1.801806,1.7506468,1.7963952
991,1.7137904,1.9152373,1.934612
992,1.8084645,1.9468734,1.8009144
993,1.7806183,1.7551781,2.0515523
994,1.8982882,1.8994325,1.940807
995,1.982297,1.9987024,1.6475337
996,2.0558145,2.017557,1.7301908
997,1.7712094,2.039187,1.7094526
998,1.9643521,1.9438202,1.9094083
999,2.1057386,2.0480747,1.8191042
1000,1.9700276,1.7553742,2.1389313
1001,1.9626061,1.9973494,1.8555282
1002,1.7734411,2.082003,1.9037964
1003,1.9224004,1.8970985,2.0144246
1004,1.9716388,1.9958458,2.0654843
1005,2.1280723,2.020839,1.9635949
1006,2.0098538,1.9417142,2.011245
1007,2.1677608,1.9800376,1.8873744
1008,1.8398829,1.8198373,1.828132
1009,1.9034649,1.9954058,1.9824431
1010,2.0854037,1.963039,2.028249
1011,2.0152736,1.966877,1.9972308
1012,1.9214269,2.1641247,1.893298
1013,2.0527432,2.0888069,1.9757866
1014,1.9829333,2.2155752,2.107769
1015,1.9194779,2.1587956,2.0225675
1016,1.9791279,2.213041,1.9812702
1017,2.0962906,2.0249765,2.0436637
1018,2.024223,1.8918083,2.1480026
1019,2.1017833,2.0263336,2.1226087
1020,1.9755054,2.1424181,2.0569506
1021,2.153336,2.0343204,2.0554385
1022,2.1696725,1.9021274,1.9111255
1023,2.1435287,1.9151123,2.189203
1024,2.0323236,2.1575942,1.8774295
1025,2.0591846,1.854629,2.0815701
1026,2.1121242,2.2061946,1.8708276
1027,2.1883562,2.2125475,2.1590354
1028,2.0988839,1.9497505,1.9130932
1029,2.24165,2.1003966,2.2158165
1030,2.204326,1.9835819,2.1101527
1031,1.9732046,2.1112025,2.1810012
1032,2.226615,2.0534282,1.9718194
1033,2.0308652,2.02883,1.9927745
1034,2.0948014,2.324275,2.0827625
1035,2.148685,2.0065975,2.1148899
1036,2.0035353,2.1432738,2.1124578
1037,2.0855546,2.1721723,2.104269
1038,2.0539901,2.2496927,1.9732889
1039,1.9387597,2.0700614,1.8263439
1040,2.1201518,2.0155663,2.022658
1041,1.9315499,2.0739331,2.2227955
1042,2.2425165,2.1287794,2.0794597
1043,2.08682,2.180959,2.119561
1044,2.0952852,2.1272979,2.0993943
1045,1.9550025,2.0855863,2.013802
1046,2.070036,2.1372995,2.1461341
1047,1.9927866,1.9216944,2.3351526
1048,2.1087391,2.206867,2.0084083
1049,2.1408472,2.2366445,1.9669682
1050,2.075553,2.0517876,1.894271
1051,1.9033573,2.2144363,2.198038
1052,2.0791123,1.9303414,2.1515703
1053,2.232022,2.1499126,2.1154962
1054,2.0746233,2.277494,2.2782881
1055,2.086705,2.003643,1.9928094
1056,2.0065355,2.21496,2.1457567
1057,2.154596,2.063782,2.1451838
1058,2.1615384,1.9972311,2.1115825
1059,2.062765,2.2267911,1.9776239
1060,2.2058008,2.1556406,2.1609523
1061,2.0171585,2.157327,2.0742447
1062,2.0057592,2.0946944,2.2547734
1063,1.9335911,2.1678815,2.1367292
1064,1.9766408,2.170077,2.1765344
1065,2.089924,2.213533,2.012964
1066,2.2471998,2.203813,2.2103121
1067,1.9829779,2.1621633,2.129841
1068,2.2511995,2.3916726,2.1742992
1069,2.2209678,2.3439784,2.0224013
1070,2.1490796,2.355441,2.1445136
1071,2.1274524,2.4102552,2.1349373
1072,2.2890933,2.2424457,2.1280468
1073,2.1253462,2.2797997,2.0689936
1074,2.1421406,2.1542017,2.175886
1075,2.260263,2.274916,2.2954373
1076,2.2785797,2.2726471,2.1991842
1077,2.186741,2.0788443,2.0867019
1078,2.266682,2.290547,2.2286167
1079,2.285278,2.3279579,2.504745
1080,2.2479901,2.4653006,2.3620448
1081,2.3632941,2.0753148,2.312141
1082,2.2238202,2.3462286,2.2764828
1083,2.24525,2.3864744,2.25416
1084,2.338993,2.2223182,2.1421204
1085,2.3377671,2.2716522,2.19377
1086,2.2860992,2.364607,2.407248
1087,2.4206018,2.1930654,2.0238202
1088,2.1093364,2.1562617,2.1953537
1089,2.206659,2.4832952,2.3917165
1090,2.261618,2.6716077,2.2401676
1091,2.2607138,2.380135,2.3770216
1092,2.2081158,2.3745658,2.2673752
1093,2.4545484,2.3978205,2.3285205
1094,2.401427,2.612202,2.2985814
1095,2.240355,2.3034365,2.4971745
1096,2.5765576,2.578432,2.3667579
1097,2.3478332,2.3748038,2.285396
1098,2.387721,2.252494,2.4766843
1099,2.3157728,2.4269273,2.391963
1100,2.1655807,2.256329,2.4637125
1101,2.5359511,2.3561952,2.4959738
1102,2.3134634,2.424122,2.4109807
1103,2.1550834,2.0860152,2.2901642
1104,2.3700902,2.3007367,2.4233172
1105,2.2430565,2.4594982,2.2331038
1106,2.268705,2.3987627,2.3759625
1107,2.4591415,2.2756875,2.4168828
1108,2.4284918,2.146147,2.3785756
1109,2.297625,2.4340963,2.3620398
1110,2.2185006,2.2623534,2.4826882
1111,2.3965523,2.221389,2.3095577
1112,2.2259107,2.185833,2.5173051
1113,2.319875,2.5175376,2.3249288
1114,2.21471,2.0345185,2.4135268
1115,2.212797,2.3066967,2.366145
1116,2.331252,2.0937772,2.2738285
1117,2.2968452,2.1817572,2.3081958
1118,2.3489532,2.2095466,2.3857026
1119,2.235449,2.1586285,2.220568
1120,2.343547,2.220454,2.4238498
1121,2.13093,2.2721508,2.3484957
1122,2.3829913,2.1961782,2.346796
1123,2.2342052,2.126576,2.3223078
1124,2.2262359,2.2162664,2.2296882
1125,2.1681948,2.0226135,2.1531298
1126,2.132834,2.382953,2.0614367
1127,1.9899298,2.207849,2.209449
1128,2.116569,2.0114033,2.276986
1129,2.3993523,2.1453238,2.227428
1130,2.1875465,2.1261106,2.210796
1131,2.268419,2.0114305,2.077258
1132,2.1182234,2.1533706,2.1023002
1133,2.2279818,2.102322,2.2566328
1134,2.0413828,2.0829232,2.087216
1135,2.1000729,2.0939832,2.3114524
1136,2.085191,1.9566355,2.0077834
1137,2.0351198,1.9492912,2.3467088
1138,2.0692294,2.0552273,2.1827433
1139,2.0400217,1.9890559,2.0654237
1140,2.067281,1.868736,2.0957808
1141,2.1188025,1.908555,2.1786735
1142,2.0399597,1.9094639,2.213112
1143,2.2840583,1.8880974,1.9255285
1144,1.963089,1.9748387,2.1018937
1145,2.0005753,1.667883,2.0065434
1146,1.9498357,1.7951041,2.0010407
1147,1.9122844,1.6646103,1.7625458
1148,1.8838077,2.1085832,1.9272553
1149,1.9011221,1.7957174,2.0017955
1150,1.8945587,2.0026925,2.0713022
1151,1.8307564,1.8662419,1.9595358
1152,1.927122,1.8244709,2.031165
1153,1.8275008,1.7934535,1.7593219
1154,1.7577094,1.9271585,1.8362069
1155,2.0139754,2.0134158,1.8698937
1156,2.0033436,1.8348219,1.9931626
1157,1.8237115,1.8305647,1.7030014
1158,1.971002,2.0458272,1.8994602
1159,1.9807317,1.6128141,2.042069
1160,1.8651597,1.7857484,1.9641703
1161,1.9059359,1.8266375,2.0422401
1162,1.7648624,1.8332274,1.9636099
1163,1.8616487,1.8994138,2.0267587
1164,1.77721,1.8801177,1.9023414
1165,1.8506117,1.9660732,1.8664823
1166,2.0244477,1.8920263,1.967328
1167,1.7027259,1.870885,2.0443656
1168,1.9493674,1.830918,1.9094046
1169,2.1795402,1.9199381,2.0166755
1170,1.8705313,1.9420174,1.8230084
1171,1.81867,1.7689579,1.8223497
1172,1.8692267,1.8321096,1.8761296
1173,2.069067,1.8588886,1.8607802
1174,2.0186927,1.91138,1.7681888
1175,1.931445,1.9008627,1.8324873
1176,2.0128553,1.9851974,1.7467725
1177,2.0764873,1.9494796,2.148679
1178,1.9309114,1.9530748,1.9237262
1179,1.9655076,1.9767579,1.9087306
1180,2.0168688,1.913272,1.910623
1181,1.9770223,1.913497,2.0085034
1182,1.8623697,1.897247,2.1116028
1183,2.0970395,2.0693765,2.0253613
1184,1.9606134,1.8994325,2.1469705
1185,1.8763617,1.9327201,2.1588097
1186,2.067989,2.008636,2.1160843
1187,1.9952937,2.1192615,1.9161453
1188,2.1375868,2.0414836,1.8624151
1189,2.0194242,1.8793455,2.137831
1190,1.8621578,2.0524344,1.9308379
1191,1.8841156,1.977963,1.8420187
1192,2.2616875,2.0197108,2.0162544
1193,2.2371259,2.0066276,1.9500836
1194,2.0057325,2.022132,2.0738885
1195,1.858519,1.9640632,1.8915136
1196,2.005394,1.9173982,1.9649433
1197,2.1248326,1.9126191,2.1009128
1198,2.1196074,2.0786085,2.1297202
1199,2.3105693,1.9619831,1.9716642
1200,2.147594,2.0842898,1.9619243
1201,2.0660262,2.0346522,1.9198362
1202,1.9478042,1.9348027,2.1357522
1203,2.0265443,1.9619666,1.9287558
1204,2.105746,2.1417992,2.0803788
1205,2.0906637,1.9452597,2.0138028
1206,1.9514301,2.2175121,2.091984
1207,2.1245363,2.0943198,2.1544652
1208,2.111039,1.9275752,2.0678537
1209,2.0741992,1.9995975,2.0371869
1210,1.9221725,2.1097836,2.2349608
1211,2.179349,1.9785792,1.9764954
1212,1.9645689,2.1036253,2.171142
1213,2.1155717,2.0781772,2.056286
1214,2.1633484,1.9879643,2.1678424
1215,2.0944097,1.8017639,2.222457
1216,1.9126105,1.9799765,2.1699374
1217,1.9598273,1.8910387,2.0808804
1218,1.9481331,2.0283823,2.0748768
1219,2.0050194,2.0725756,2.0482357
1220,2.2660115,1.8806381,2.1826897
1221,2.0343332,1.9754238,2.1325982
1222,1.8991919,1.9187047,2.2086518
1223,1.9646742,1.9288281,2.00106
1224,1.8351912,1.9771498,1.7501981
1225,2.1081963,1.9504967,1.8587772
1226,1.8619678,1.8691202,2.0993202
1227,1.974889,1.8826118,1.8877652
1228,2.081938,1.9895815,1.9101608
1229,1.8836677,1.9988277,2.0223854
1230,2.0885677,1.8909981,2.0338748
1231,1.6667778,2.0817049,2.1106997
1232,1.9003882,1.9259187,1.92163
1233,1.961188,1.9112113,1.8483456
1234,1.9420402,1.8110801,2.0282648
1235,1.9775909,1.7506965,1.8896643
1236,1.877454,1.6875274,1.9273967
1237,1.9598336,1.7116718,1.865025
1238,1.9000736,1.7436336,1.8267745
1239,1.8749697,1.6815993,1.7392094
1240,1.8288473,1.8620021,1.7232897
1241,1.894125,2.0026674,1.8742266
1242,1.7504449,1.929402,1.8429505
1243,1.887117,1.705333,1.963104
1244,1.8949857,1.8675351,1.8944316
1245,1.8787305,1.6496223,1.692559
1246,1.8926151,1.779919,1.8626652
1247,1.9223422,1.6988429,1.9236329
1248,1.7106229,1.7349494,1.8768598
1249,1.6211896,1.8583719,1.9646295
1250,1.7931037,1.7048239,1.689506
1251,1.7812467,1.5110359,1.8538613
1252,1.7748991,1.6453286,1.8207092
1253,1.8142611,1.6708643,1.7782193
1254,1.9017867,1.8381729,1.9025712
1255,1.7484483,1.7830749,1.8260922
1256,1.76471,1.835368,1.6634544
1257,1.8599935,1.8521872,1.9685938
1258,1.7746333,1.617498,1.9090134
1259,1.618324,1.8304014,1.6533006
1260,1.707972,1.8188009,1.6754065
1261,1.9155662,1.920667,1.9834319
1262,1.948727,1.8987465,1.6697375
1263,1.846631,1.8023199,1.8790071
1264,1.7214186,1.8414122,1.6457592
1265,1.7441434,1.8025911,1.760734
1266,1.6812245,1.9215348,1.6889008
1267,1.7008208,1.8717686,1.9344543
1268,1.8070873,1.9839717,1.7883304
1269,1.7503948,1.8713617,2.0290635
1270,1.8651266,1.698051,1.8202202
1271,1.7747738,1.9893333,1.8702779
1272,1.7954861,1.6766114,1.6960466
1273,1.8022316,1.7436358,1.6968957
1274,1.8111653,1.893499,1.9288903
1275,1.762163,1.8437229,1.8207836
1276,1.953494,1.8036501,1.8514272
1277,1.8247459,1.9451832,1.9471583
1278,1.9542869,1.8669982,1.7395234
1279,1.7532171,1.9262877,1.9705877
1280,1.9042835,1.858173,1.7711582
1281,1.9683723,1.9588413,1.9270597
1282,1.8072765,2.044279,1.6427437
1283,1.958048,1.9405588,1.9114208
1284,1.9953705,1.9254445,1.9553857
1285,1.8175495,1.7997872,1.9947509
1286,1.7932259,1.7664456,1.9987456
1287,1.7030618,2.1091146,1.9801021
1288,1.9030842,1.9142643,1.9198227
1289,1.9398756,2.090979,1.8485076
1290,2.0376167,1.925899,1.9900244
1291,1.9761252,1.8183236,1.8006415
1292,1.974617,1.8223909,1.8602424
1293,2.0546992,2.1663291,1.8386233
1294,2.1405401,1.9735222,1.8977845
1295,1.9402853,1.9738556,1.9266632
1296,1.8606964,1.9224206,2.0132515
1297,1.9562491,2.0349045,2.0034811
1298,1.9639049,1.948806,1.9703822
1299,1.9936144,2.1094143,2.016331
1300,2.0696511,2.1641579,1.9293314
1301,1.9941489,2.0293987,1.794905
1302,2.0142925,2.0747654,2.0895562
1303,2.1007643,2.0562882,1.928353
1304,2.1214733,2.002629,1.891641
1305,1.8910083,2.0675905,1.9407886
1306,2.164536,1.8005106,2.082103
1307,1.981686,1.9723281,1.8072469
1308,1.9177897,2.0550604,2.1278183
1309,1.9578562,2.0137193,2.0053883
1310,1.9605106,1.8863411,2.1132073
1311,1.9119041,1.8717257,2.064754
1312,1.8730811,2.0264552,2.0748384
1313,1.8891102,1.9940193,1.9945105
1314,1.9254309,2.0727763,2.1033452
1315,2.2344315,2.0481703,1.9313184
1316,2.0650117,2.0828238,2.022393
1317,2.0437272,2.1337285,1.9976066
1318,2.0714424,1.9889271,2.005466
1319,2.00703,1.9477599,2.0116508
1320,1.8952286,1.8819224,1.9225008
1321,2.0469608,2.1392472,2.0280352
1322,1.9811819,2.0844104,1.9216238
1323,1.8219918,1.8267021,1.7640456
1324,1.9619353,2.0954535,1.8166224
1325,2.1459017,2.0128922,1.901145
1326,1.8545693,1.9927912,1.7595599
1327,2.1228435,1.72358,1.9682208
1328,1.9164374,1.9817401,1.9654342
1329,2.0197818,1.9538891,1.8820832
1330,2.0469737,1.9215684,1.9828551
1331,1.929368,1.9538316,2.008219
1332,1.9726676,1.8930725,1.9200661
1333,1.7419553,1.9230556,1.8319585
1334,1.9745249,1.8480905,1.8883827
1335,1.8536249,1.8480995,1.7812854
1336,1.8549477,1.9155141,1.9025306
1337,1.812359,1.960138,1.8285344
1338,1.9273049,1.7862823,1.9811208
1339,2.0053158,2.0258133,1.8541092
1340,1.9001571,1.9578843,1.8292379
1341,1.7123257,1.8903694,1.8757083
1342,2.0414343,1.991064,1.898042
1343,1.8579623,1.801874,1.8798366
1344,1.9265826,2.0208414,1.812295
1345,1.8910736,1.9992985,1.745885
1346,1.8868573,1.9644806,1.9203538
1347,1.8165641,1.9750967,1.8622636
1348,1.915866,1.9334781,1.9226011
1349,1.813692,1.8162459,1.9907469
1350,1.8448101,1.7466897,1.8771067
1351,1.9586849,1.9233884,1.7680447
1352,1.8432014,1.9009216,1.7665647
1353,1.9383199,1.8796239,1.98584
1354,1.6783189,1.8735812,1.7829553
1355,1.8815671,1.997463,1.7473717
1356,1.7401769,1.8051989,1.8310165
1357,1.5938843,2.095414,1.846319
1358,1.7666451,1.7416625,2.0045216
1359,1.8141321,2.0114207,1.7929049
1360,1.9499662,1.7807181,1.8975443
1361,1.9234657,2.045633,1.983599
1362,1.9847826,1.7415324,2.0160553
1363,2.0976224,2.1554458,1.8626274
1364,1.801832,2.0282493,1.9900054
1365,1.989668,2.1321366,1.8418982
1366,1.939481,2.026091,1.9204677
1367,1.8552148,1.8994619,2.0672
1368,1.8923968,2.017214,1.9248191
1369,2.1669433,2.0397873,1.8977292
1370,1.8174938,2.099892,1.899514
1371,2.0464494,1.9188023,1.9204084
1372,2.115128,2.0820212,1.9565576
1373,1.904193,2.0311158,1.970848
1374,2.1793776,2.0721471,1.9160718
1375,2.0024579,2.3203535,1.9259142
1376,2.063084,1.989166,1.9808617
1377,2.0972338,2.2048903,1.9824476
1378,2.1862535,2.0179913,2.2587667
1379,2.2004087,2.2326972,2.00293
1380,2.0857105,2.212153,2.1693301
1381,2.1359096,2.1464791,2.1636057
1382,2.150786,2.0847588,2.073692
1383,2.0134475,2.2517514,2.0452693
1384,2.148659,2.103216,2.220498
1385,2.215267,2.3362534,1.9748504
1386,2.2764869,2.1648328,2.3142624
1387,2.2291605,2.2934105,2.221766
1388,2.4872973,2.5354743,2.25266
1389,2.1873305,2.3183177,2.2196012
1390,2.3106523,2.4458306,2.2199495
1391,2.2400758,2.480819,2.264232
1392,2.2115571,2.4942381,2.2478817
1393,2.3320627,2.3949976,2.2508106
1394,2.172913,2.4548557,2.1821449
1395,2.4480276,2.318649,2.4417791
1396,2.318224,2.3741753,2.2455034
1397,2.4712632,2.222867,2.5982249
1398,2.215518,2.2433984,2.329715
1399,2.216678,2.3468387,2.2052543
1400,2.3044834,2.4278398,2.2335124
1401,2.3537767,2.283153,2.31769
1402,2.3179977,2.299834,2.281329
1403,2.4344246,2.3240566,2.3358622
1404,2.4205718,2.2899637,2.3236008
1405,2.438747,2.444637,2.4459786
1406,2.436029,2.444782,2.3172245
1407,2.4106512,2.4802632,2.387291
1408,2.1666307,2.4761634,2.4957407
1409,2.539213,2.4874825,2.3250306
1410,2.3173351,2.3562152,2.537126
1411,2.4308226,2.3222604,2.346702
1412,2.4050186,2.3600419,1.483199
1413,2.5022292,2.3768692,1.49065
1414,2.3113875,2.3715627,1.5061978
1415,2.3431938,2.3275304,2.4737403
1416,2.419321,2.3906453,2.3314896
1417,2.3640127,2.253225,2.4633944
1418,2.3483598,2.3491695,2.3959603
1419,2.4632728,2.4531026,2.5741422
1420,2.481698,2.4120843,2.3550398
1421,2.4832728,2.4303236,2.551018
1422,2.20971,2.2226055,2.4171097
1423,2.4706142,2.3636417,2.3625112
1424,2.3291764,2.395555,2.1341326
1425,2.3520527,2.2119823,2.3653677
1426,2.3823948,2.408522,2.3618572
1427,2.2707217,2.2059753,2.3013775
1428,2.3682783,2.1482368,2.2174852
1429,2.4422147,2.2371957,2.2095814
1430,2.4050698,2.45032,2.4725335
1431,2.3284893,2.371288,2.4463363
1432,2.324514,2.3619432,2.4435616
1433,2.3135247,2.1742868,2.4016333
1434,2.1771505,2.3823287,2.435933
1435,2.2316692,2.191791,2.613497
1436,2.3425233,2.2210114,2.3687365
1437,2.205712,2.3587947,2.3351376
1438,2.2961013,2.257852,2.2322047
1439,2.4351382,2.189395,2.2222369


==> figs/full_10_best_3.csv <==
x,0,1,2
0,3.1078215,3.4029293,3.5139854
1,3.054441,3.3115082,3.272089
2,3.214529,3.1290236,3.5407484
3,3.1538734,3.1455314,3.3426645
4,3.5489388,3.2159212,3.3374703
5,3.3124995,3.27335,3.3190181
6,3.3797815,3.1573038,3.2751544
7,3.164851,3.0364246,3.0819366
8,3.355348,3.2516482,3.2171311
9,3.0236714,3.1414626,3.0921526
10,3.4301417,3.106453,3.114288
11,3.4340012,3.186642,3.3804312
12,3.4415827,2.9866507,3.3081918
13,3.30896,3.274403,3.3397744
14,3.548303,3.0423572,3.40016
15,3.4658833,2.9336233,3.1852963
16,3.1559947,2.9264169,3.3871717
17,3.269043,2.9927866,3.1534085
18,3.458153,3.0675547,3.179521
19,3.117988,3.269797,3.2336154
20,3.1695244,2.8940873,3.1111577
21,3.2088377,2.942045,3.4594693
22,3.1307116,2.6810188,3.3191764
23,2.9873636,2.9044309,3.1434433
24,2.8007264,2.8218174,3.1579998
25,2.988958,2.58118,3.0696754
26,3.0854356,2.8170357,2.8925102
27,2.9794173,2.792956,2.8759174
28,3.021073,2.6861577,2.7834718
29,3.0160074,2.5318675,2.6527123
30,2.7463067,2.418662,2.9409
31,2.9875803,2.4815114,2.7363567
32,2.5740662,2.496648,2.9099197
33,2.9005368,2.314475,2.616754
34,2.791244,2.2245913,2.800048
35,2.6466606,2.3600595,2.6374474
36,2.7582633,2.097553,2.7789953
37,2.5986152,2.335859,2.4953504
38,2.3246896,2.2201376,2.6146479
39,2.4279926,2.2938871,2.63513
40,2.3895893,2.2075565,2.3277264
41,2.2456584,2.043159,2.361185
42,2.3565266,2.2285373,2.2883265
43,2.1839242,2.196564,2.491872
44,2.465396,2.1108804,2.559136
45,2.282682,2.2723274,2.380681
46,2.3278148,2.128631,2.2493894
47,2.2501576,2.2430966,2.0270817
48,2.1860738,2.120381,2.3461208
49,2.2971933,1.890853,2.277354
50,2.0944078,2.0707552,2.1382253
51,1.9111477,1.9629945,2.0328603
52,2.0606449,1.8145452,1.7728524
53,1.945862,1.962553,2.1157813
54,1.829642,2.3297884,1.9930525
55,2.0026922,1.8389996,1.9625366
56,2.0233676,1.8925273,2.033144
57,2.039308,2.0346017,1.9165857
58,2.146088,1.7507138,2.1582603
59,1.9519145,1.7712998,1.9135034
60,1.9426103,1.7241757,1.9469337
61,1.8106737,1.8215295,2.017846
62,1.8776659,1.872542,1.9815582
63,1.736151,2.040516,1.9782406
64,2.0724607,2.1720114,1.9439403
65,1.8942361,2.2494447,1.8870827
66,2.1030953,1.9575964,1.8080401
67,1.8227471,1.9176902,1.94586
68,1.7010828,2.129033,1.7591771
69,1.9245795,2.145541,1.857886
70,1.8573261,2.1432133,1.9143136
71,2.0626705,2.1234624,1.926319
72,1.7320045,1.939909,1.9253764
73,1.9165715,2.2516034,1.8197651
74,1.9613248,2.220236,1.8012055
75,2.0437593,2.0487413,1.8691978
76,2.0694287,2.0555644,2.150914
77,1.7660089,2.041932,2.0042055
78,2.114774,2.4088163,1.9429604
79,2.0590365,2.140995,2.0671232
80,2.050258,2.3156896,2.038792
81,2.2994785,2.0564716,2.2910666
82,2.1942482,2.383606,2.1197157
83,2.0583978,2.4394104,2.0411627
84,2.1641421,2.0369358,2.081371
85,2.4244752,2.301317,1.9828892
86,2.1733608,2.1091437,2.0659745
87,2.3601792,2.643729,1.9097881
88,2.135408,2.1192892,2.084272
89,2.428632,2.2210429,2.1342237
90,2.155561,2.2836988,2.2540498
91,2.3894653,2.445447,2.182964
92,2.191101,2.2417789,2.4246871
93,2.3625948,2.184322,2.1319203
94,2.1461034,2.1564164,2.3045835
95,2.160322,2.2194657,2.1146326
96,2.3317075,2.4267719,2.1236794
97,2.3975372,2.2827184,2.4383454
98,2.3098521,2.4158356,2.3387537
99,2.3200195,2.1276202,2.11746
100,2.2226152,2.4183068,2.355703
101,2.1414716,2.4213226,2.361124
102,2.2767165,2.2481117,2.2691996
103,2.2710688,2.2812457,2.1280994
104,2.46919,2.3532543,2.4136105
105,2.163214,2.286298,2.354252
106,2.0829797,2.156095,2.3574216
107,2.113825,2.4372518,2.2666574
108,2.2972875,2.07409,2.5386622
109,1.9301805,2.343303,2.3135889
110,2.3489087,2.2842224,2.3653429
111,2.0707026,1.9975772,2.1186948
112,2.35669,2.1192055,2.2599466
113,2.2715166,1.860883,2.4652233
114,2.060397,1.9277688,1.9638102
115,2.1774077,2.224692,2.1142228
116,2.1365387,2.0535386,2.1076608
117,2.0439196,2.0928152,2.2010784
118,2.101015,1.9473581,2.125553
119,2.0923586,1.9601059,1.8808817
120,2.0496008,1.8984913,1.8195627
121,1.7704546,1.7269514,1.8062634
122,1.9611236,1.9106269,1.8560566
123,1.9889971,1.7636933,1.7624288
124,1.9049234,1.6595236,2.2677593
125,1.753962,1.4287769,1.8716908
126,1.7487144,1.6130756,1.7388827
127,1.9926131,1.6327041,1.8864845
128,1.8558922,1.4526483,1.7950051
129,1.7526386,1.704156,1.7801361
130,1.6488883,1.625163,1.5628363
131,1.6871645,1.592625,1.7342052
132,1.499673,1.5874125,1.7023418
133,1.6015623,1.3896632,1.4992455
134,1.56782,1.3968403,1.5036219
135,1.6315902,1.4818742,1.621502
136,1.4927192,1.4200368,1.6485034
137,1.3064451,1.1703887,1.5550246
138,1.3858557,1.3409989,1.4663385
139,1.5673938,1.1256384,1.4517956
140,1.4398638,1.1552916,1.4195169
141,1.5508435,1.3004119,1.2872514
142,1.4159797,1.2408848,1.3359426
143,1.2374936,1.0019904,1.3227522
144,1.2357941,1.239297,1.3543407
145,1.3778542,1.2661833,1.2360315
146,1.2830726,1.2528872,1.3075852
147,1.2010152,1.1451693,1.2913014
148,1.1304218,1.3410105,1.4300525
149,1.4653268,1.3864781,1.3652885
150,1.3126626,1.249374,1.0626175
151,1.2644167,1.2850993,1.0736567
152,1.1066532,1.3258651,0.9354214
153,1.3737354,1.167612,1.2404616
154,1.2046356,1.2643195,1.2925785
155,1.3107009,1.3414646,1.2900981
156,1.3265195,1.2713113,1.4216274
157,1.384178,1.291015,1.1421033
158,1.2091895,1.5098662,1.383461
159,1.2413288,1.3737626,1.1186153
160,1.3039578,1.4869974,1.4162118
161,1.4398175,1.4356172,1.4742116
162,1.2333798,1.4164227,1.3912548
163,1.5597969,1.6231232,1.2885633
164,1.1400095,1.6494702,1.2765387
165,1.4985238,1.6874504,1.3051052
166,1.4030596,1.7382209,1.5143386
167,1.2777596,1.6888233,1.2682146
168,1.2297343,1.7910998,1.6860222
169,1.473539,1.8292103,1.2765465
170,1.5490838,1.8084815,1.6360112
171,1.7961899,1.6739063,1.35113
172,1.6273193,2.0977805,1.8010579
173,1.6517798,1.9849313,1.6253846
174,1.7045878,1.9187907,1.7056338
175,1.7685764,1.8976027,1.8830326
176,1.7305217,2.069021,1.782963
177,1.9315413,2.1361506,2.128676
178,1.8842238,2.3846235,1.6555456
179,2.0881014,2.1473207,1.9055301
180,2.1133797,2.2376797,2.0051765
181,2.005853,2.5285106,2.0196295
182,1.042063,2.4341962,2.0437446
183,1.065749,2.3252757,2.1335478
184,1.3369461,2.4646542,2.1737862
185,1.2790065,2.4601853,2.2147324
186,1.3244056,2.661498,2.077608
187,1.4906852,2.551137,2.3094664
188,1.4808023,2.7427037,2.5053136
189,1.5308539,2.5935717,2.2116444
190,1.6435709,2.8153632,2.434205
191,1.5168418,2.8350189,2.4887109
192,1.440042,2.780757,2.4196057
193,1.7561982,2.8795657,2.4138222
194,1.7888341,2.6432877,2.5642543
195,1.9040005,2.8979576,2.5009708
196,1.9930738,2.967144,2.7710164
197,1.7140704,2.9338522,2.6788454
198,1.8452843,3.1144142,2.7669063
199,1.7609949,3.2349691,2.8499048
200,1.947256,3.2117712,2.8187523
201,2.1143746,3.1625004,2.8879912
202,1.8782874,3.0473993,3.0451412
203,2.9918668,3.2458773,3.103604
204,3.084685,3.1815062,3.0715027
205,3.0375245,3.0229862,3.1136794
206,3.0988712,3.0837743,3.278085
207,3.2838116,3.15079,3.2086883
208,3.264215,2.9945788,3.0812747
209,3.069425,3.0662858,3.3125265
210,3.3270838,3.1495142,3.2644918
211,3.2362523,3.3648503,3.2432697
212,3.365122,3.3636065,3.053235
213,3.3317022,3.0463145,3.2707086
214,3.3840785,3.0253303,3.129748
215,3.397566,3.0185845,3.3595898
216,3.1896317,3.2421715,3.394473
217,3.1196713,2.9558458,3.272827
218,3.254339,3.1162639,3.1347814
219,3.084946,3.077806,3.2408643
220,3.1521919,3.1144962,3.180681
221,3.2199938,2.9648638,3.2840962
222,3.1005895,3.0941262,3.1014898
223,2.9932768,3.0368035,3.291875
224,3.1252835,2.922418,3.2056794
225,3.0323074,2.8548315,3.259342
226,3.1487477,2.9004116,3.1850383
227,3.1094193,2.9944906,3.2472148
228,2.9857533,3.0254295,3.1990323
229,3.3690631,2.9893978,3.0761755
230,3.0835109,2.857721,3.0582762
231,2.9266663,2.7403097,3.042659
232,2.9583988,2.8582397,3.1509447
233,3.1131809,2.9387224,3.1619203
234,3.1095738,2.9412959,3.1319845
235,3.079445,2.9622927,3.0565834
236,3.2294216,2.8972232,3.121824
237,2.9348302,2.7659757,2.9933836
238,2.888868,2.7595444,2.8452182
239,2.981474,2.9144986,2.7452853
240,3.0201383,2.8452215,3.0100014
241,2.9308689,2.5921404,2.7087977
242,2.9295852,2.7704697,2.7208064
243,2.7599688,2.8697393,2.6304746
244,2.8830602,2.5498168,3.0603318
245,2.8315797,3.0316107,2.6991441
246,2.7782557,2.5289752,2.9048398
247,2.6070418,2.7056668,2.6897385
248,2.924323,2.4416313,2.7843022
249,2.939945,2.526035,2.9999
250,2.6567488,2.5729876,2.6596286
251,2.69733,2.6343908,2.8577852
252,2.9329607,2.8549747,2.7689
253,2.6364412,2.7724862,2.9089556
254,2.8372252,2.4594533,2.800975
255,2.5782127,2.820628,2.8102126
256,2.792658,2.6022449,2.7715585
257,2.727308,2.7376142,2.529714
258,2.5578651,2.7129974,2.902019
259,2.6304486,2.8401906,2.6825194
260,2.6536355,2.6943436,2.4831445
261,2.8371398,2.7038865,2.5197046
262,2.6954372,2.77836,2.4969625
263,2.4781313,2.664483,2.476898
264,2.772646,2.648258,2.6914499
265,2.909739,3.0047958,2.8200405
266,2.7059696,2.8686886,2.710647
267,2.5074713,2.6298466,2.593781
268,2.7989933,2.8846476,2.6557193
269,2.692657,2.8256395,2.5079257
270,2.8204677,2.7460706,2.8463068
271,2.7282426,2.9396641,2.7938607
272,2.7923489,3.154413,2.951293
273,2.844769,2.8109865,2.747599
274,2.7657154,2.9787369,2.939842
275,2.8173134,3.0947542,2.8209684
276,2.8814802,3.1730437,2.8231592
277,2.9618511,3.0051162,2.9289887
278,2.9181228,3.13497,2.9029956
279,2.9711058,3.11316,2.8561895
280,2.985643,3.057534,2.8657086
281,3.0215209,3.1482117,2.826128
282,2.945207,3.3012567,3.161902
283,3.0824084,2.8341947,3.0375357
284,3.007165,3.059668,2.6725533
285,2.958815,3.325771,2.8807728
286,3.0115902,3.0187352,2.9304602
287,2.973169,3.0308497,3.078391
288,3.0185642,3.3064744,3.1203315
289,3.314686,3.2631192,3.0997274
290,3.1043353,3.1460612,2.9979062
291,3.3945832,3.313446,2.9414103
292,3.214899,3.266228,3.0685139
293,3.0494566,3.1100993,3.1776319
294,2.94747,3.1797194,3.1291265
295,3.138364,3.322855,3.1896596
296,3.0533047,3.0648527,3.123085
297,3.1996043,3.0996242,3.3476279
298,2.8141215,3.2328494,3.1212587
299,3.081031,3.1173427,3.1944008
300,3.2865794,3.2413998,3.319045
301,3.3097968,3.148823,2.9737163
302,3.211568,3.0448227,3.218345
303,2.8729274,3.0933766,3.055562
304,3.3115628,3.2994196,3.2905474
305,3.190357,3.042986,3.0370798
306,2.9594467,2.857579,3.0749621
307,3.1183772,3.0253692,3.1242905
308,2.9513102,2.9921665,3.045115
309,3.3455563,3.048043,2.8847594
310,2.9936981,2.9612446,2.9093933
311,2.921687,2.8302786,3.1281173
312,3.0433958,2.8185053,3.0339615
313,2.8884082,2.894875,3.149916
314,2.7474766,2.68294,2.8011737
315,2.4892642,2.4909708,2.8512135
316,2.7110288,2.4895134,2.7311127
317,2.9237087,2.415583,2.7823737
318,2.6502175,2.404292,2.80441
319,2.636918,2.3490796,2.887342
320,2.8266454,2.5608737,2.6857324
321,2.6162462,2.4304004,2.717039
322,2.5449562,2.5098407,3.0271244
323,2.6014051,2.5061095,2.714194
324,2.6444683,2.0854135,2.3809052
325,2.5119789,2.3503761,2.449231
326,2.4278662,2.2620351,2.3507829
327,2.4107733,2.0032284,2.3200262
328,2.456477,2.0364368,2.3604774
329,2.4345934,1.9658537,2.2223399
330,2.4354935,1.9861732,1.9312665
331,2.2272656,1.8372169,2.0267823
332,2.1199062,1.9760927,2.1658673
333,2.1993299,1.7563922,2.107146
334,1.8458186,1.9274698,2.1217988
335,1.7832091,1.902396,2.0182905
336,1.8902591,1.5190285,1.9777318
337,2.2261143,1.8440883,1.7308917
338,1.9522783,1.656903,1.7815905
339,2.0028355,1.618215,1.9654298
340,1.7439855,1.5410945,1.7803633
341,1.5699736,1.4425163,1.7862269
342,1.8232783,1.6170613,1.5261934
343,1.6312397,1.5530651,1.5252248
344,1.3893691,1.4113463,1.514273
345,1.6448789,1.3525102,1.6683944
346,1.595699,1.1422004,1.6058515
347,1.4605906,1.0138115,1.5838174
348,1.4076234,1.3055022,1.4251376
349,1.4117917,1.3877698,1.4213873
350,1.4740506,1.3164043,1.4994379
351,1.1482979,1.2875339,1.4190867
352,1.3091311,1.3506836,1.2316918
353,1.43867,1.1131982,1.4820802
354,1.3139602,0.9627614,1.2057983
355,1.2467556,1.0968837,1.3307043
356,1.3451154,1.1687925,1.2592403
357,1.348178,1.2671555,1.2345264
358,1.1875863,1.3021562,1.1550395
359,1.213029,1.1578901,1.2562646
360,1.1276206,1.405155,1.2257191
361,1.1800115,1.2479382,1.2457387
362,1.2267625,1.4395931,1.2450813
363,1.5291831,1.2259425,1.3512026
364,1.2575207,1.3588792,1.1742607
365,1.0376483,1.4952837,1.2269918
366,1.0544355,1.400212,1.4086535
367,1.3888086,1.3481371,1.4037026
368,1.0380476,1.5127708,1.2669542
369,1.3195465,1.2459466,1.565541
370,1.4903716,1.4688715,1.2011311
371,1.2785971,1.7059008,1.2705334
372,1.4425238,1.5311631,1.246699
373,1.5535692,1.6613365,1.3900914
374,1.2863058,1.4891527,1.3624827
375,1.4275297,1.86738,1.5510416
376,1.4644201,1.5520183,1.6264673
377,1.7629492,1.878087,1.4158386
378,1.5231743,1.8429097,1.5334527
379,1.3273387,1.7910247,1.7285062
380,1.6988273,1.6289324,1.7310866
381,1.7952104,1.5769451,1.5341626
382,1.8359183,1.7944561,1.7361306
383,1.6053044,1.7199984,1.3802102
384,1.5884022,2.0118823,1.6898233
385,1.8849007,1.9845061,1.7238755
386,1.743848,2.0254786,1.6692313
387,1.8383678,1.8829211,1.8618498
388,1.9244817,2.1580944,1.7171457
389,2.0082674,2.179159,1.4253293
390,1.8560622,2.0469308,2.0515785
391,1.9748625,2.1751895,2.1969738
392,1.7680815,2.3864563,2.0034113
393,2.261092,2.2135715,2.106047
394,2.2504246,1.9105622,2.0982668
395,2.0481458,2.3764443,1.9448844
396,2.1287072,2.2049387,2.0637932
397,2.2625213,2.3317046,2.0560768
398,2.1784072,1.9405798,2.075624
399,2.1218028,2.1460063,2.2459612
400,2.1371255,2.3901215,2.144231
401,2.1805658,2.143055,2.24545
402,2.351432,2.3642173,2.0077505
403,2.3694656,2.0877445,2.2984018
404,2.3553069,2.160268,2.3350337
405,2.3075767,2.2771716,2.1775131
406,2.3216617,2.3027852,2.4968774
407,2.496594,2.4069238,2.303878
408,2.288534,2.3223197,2.4455225
409,2.5553005,2.0617867,2.374139
410,2.3044276,2.0988903,2.3193805
411,2.5035837,2.1699436,2.256202
412,2.3990858,2.30578,2.5010574
413,2.415904,2.1937559,2.3504386
414,2.3111205,2.1280894,2.200131
415,2.3390455,2.3383439,2.4769254
416,2.5936756,2.086634,2.0333767
417,2.241051,2.168698,2.4073656
418,2.4291391,2.2550483,2.3502195
419,2.440626,2.136832,2.3336093
420,2.126626,2.019741,2.094993
421,2.4363601,2.3008347,2.2384884
422,2.3785698,2.248091,2.2643418
423,2.1498988,2.0271018,2.3315868
424,2.262425,2.3064528,2.3387642
425,2.2737362,2.254196,2.3333757
426,2.2043612,2.1666427,2.3218355
427,2.1691146,2.0202281,2.2289379
428,2.2257257,1.9209424,2.4297872
429,2.5431077,2.0136185,2.3766255
430,2.0937233,2.0105567,2.3186693
431,2.1835105,2.1033506,2.1863205
432,2.3379912,2.007615,2.1144176
433,2.124012,1.9661849,2.2017553
434,2.0195782,1.9572753,2.2115533
435,2.1318715,1.7979923,1.8528367
436,1.8808225,1.9874127,2.2827845
437,2.069903,1.6978331,2.308132
438,1.9081618,2.0405655,2.1104946
439,2.0606604,1.9744232,1.8618673
440,1.8782582,1.9854038,2.1936457
441,1.9339254,2.1323082,1.787469
442,1.9807892,1.8071514,1.8237071
443,1.898151,1.8753705,1.7988913
444,1.8794013,1.8218074,2.039291
445,2.1729016,1.903614,2.0812252
446,1.8251653,1.9826735,1.8405203
447,1.8095225,1.8839842,1.8148258
448,2.0046008,1.7510744,1.9071337
449,1.7974395,1.9758267,1.9785056
450,2.1119173,1.970453,2.0622725
451,1.8826203,1.9432415,1.8671359
452,2.0443125,1.7448052,2.097372
453,1.9308633,1.9658638,1.8236132
454,1.7277517,2.3030322,1.9689158
455,1.9443623,2.033464,1.8720533
456,1.9050323,1.8631339,1.8325843
457,1.9771128,2.0194042,1.928328
458,2.0027235,2.0310862,1.7848349
459,2.0235906,2.1099439,1.8912368
460,1.9715648,1.8849214,2.0061684
461,2.1291413,1.9945887,2.0166123
462,1.4969687,2.2801583,1.9889841
463,1.9853668,2.271257,1.8880866
464,2.3980486,2.057344,1.9982904
465,2.0636098,2.1078942,2.07168
466,2.057475,2.236767,1.9884893
467,2.1182942,2.2560232,2.180971
468,1.9510999,2.2457807,1.9878534
469,2.1259706,2.2491326,2.0378728
470,2.0837858,2.5096116,1.9954244
471,2.2498255,2.4714394,1.9922694
472,2.279101,2.387897,2.2090292
473,2.1143396,2.391142,2.312341
474,2.2577884,2.693255,2.178389
475,2.596131,2.5482674,2.5146465
476,2.5078442,2.551316,1.3302464
477,2.343204,2.6856034,1.3694259
478,2.398777,2.9218626,1.366665
479,2.7719774,2.508372,1.3286067
480,2.4166548,3.0468848,1.5727955
481,2.389983,3.156068,1.7392155
482,2.5729601,2.7184942,1.6615573
483,2.8512352,2.991495,2.6908908
484,2.8151813,2.8044963,2.5898697
485,2.6247761,2.941274,2.8254561
486,3.0629191,3.0456297,2.8264518
487,2.9932487,3.2025,2.8468854
488,2.7501607,3.0387516,2.7796743
489,2.8234246,3.1006973,2.870382
490,2.9927042,3.0754225,2.974005
491,2.8629138,3.2599337,3.1118023
492,2.8008268,3.1944551,2.9417024
493,3.1221652,3.2410686,3.0157301
494,2.9582202,3.219783,3.153636
495,3.1459467,3.0168006,2.958248
496,2.9069371,3.3584874,3.0486445
497,2.8802125,3.2351456,3.1249616
498,3.3224156,3.3417006,3.0880342
499,3.1442974,3.0880454,3.17569
500,2.9812524,3.3120942,3.176221
501,3.1648324,3.4039195,3.1215134
502,3.3571937,3.3945093,3.1597986
503,3.2407553,3.4274085,3.0761237
504,3.3443353,3.2518256,2.8979287
505,3.1578758,3.2028148,3.0449784
506,3.3538556,3.3662212,3.2185054
507,3.2507317,3.170933,3.5198877
508,3.4352474,3.2836757,3.1908298
509,3.4008448,3.2679532,3.1315575
510,3.3060157,3.3699417,2.976875
511,3.2912476,2.981073,2.9662492
512,3.1854036,3.2354536,3.4245706
513,3.3438742,3.06934,3.372031
514,3.1690564,3.1941319,3.0670695
515,3.2929003,2.9390223,3.1198432
516,3.2487504,2.9276855,3.2905905
517,3.1143928,2.9244661,3.3834202
518,3.2329614,3.0680826,3.107656
519,3.0809443,3.0055146,3.0096693
520,3.1874642,2.833219,2.859992
521,3.043185,2.9540453,3.1137438
522,2.5407648,2.7129087,2.9342086
523,2.9484406,2.6607118,3.01585
524,3.3039181,2.8455386,2.9632576
525,2.8478353,2.8222806,3.2371767
526,3.1063993,2.6264718,2.7446823
527,3.1813543,2.5523112,2.9317713
528,2.8928688,2.7382638,3.0829601
529,2.743388,2.6706712,2.7693524
530,2.7129526,2.5081205,2.9266462
531,2.7186663,2.494615,2.9639652
532,2.9035265,2.8658834,2.8325999
533,2.8258774,2.7345436,2.8938754
534,2.3286211,2.5316663,2.7719104
535,2.598703,2.7138011,2.7310257
536,2.73409,2.2150776,2.456807
537,2.4845443,2.1292431,2.277554
538,2.2997658,2.3294911,2.8727694
539,2.6106849,2.3813922,2.5671873
540,2.463794,2.1987565,2.419962
541,2.5289838,2.2545388,2.4846318
542,2.3570952,2.319906,2.5100217
543,2.527844,2.0661306,2.3675501
544,2.4659271,2.3725088,2.4357955
545,2.397566,2.082895,2.282014
546,2.4061751,2.2436783,2.2482514
547,2.1147077,2.1535027,2.3104274
548,2.2190533,1.9744346,2.5218418
549,2.250043,2.2525885,2.22026
550,2.2389376,2.1645744,2.1998978
551,2.2427278,2.2087266,2.136547
552,2.0885346,2.4164827,2.21727
553,2.0080125,2.1378334,2.1973956
554,2.378381,2.2314212,2.0267622
555,2.1612608,1.9221144,2.3522954
556,2.3594365,2.2162452,1.9627934
557,2.2084026,2.0322418,2.2311237
558,2.269078,1.9246621,2.2483203
559,1.9490492,2.1410253,2.2259188
560,1.9861966,2.2071893,2.0966
561,2.10711,2.1378872,1.8345232
562,2.3052318,2.1237357,2.0619535
563,2.0859497,2.2383797,2.166903
564,2.3430614,2.2330172,2.1165736
565,2.0488007,2.4150994,2.1128006
566,2.0488,2.1657045,2.06605
567,2.2386668,2.6262615,2.2862072
568,1.9349518,2.3477118,2.2969108
569,2.179279,2.5146992,2.3131757
570,2.0403206,2.6530378,2.2573407
571,2.3614943,2.4717078,2.4038997
572,2.1066346,2.4268966,2.3193944
573,2.3013787,2.4550395,2.1831405
574,2.0259209,2.3292544,2.4199176
575,2.216668,2.3495278,2.401673
576,2.2736504,2.3884244,2.2187874
577,2.381207,2.546777,2.548627
578,2.3705885,2.6980731,2.348462
579,2.6172378,2.575357,2.5700161
580,2.3933635,2.5218623,2.663206
581,2.4112532,2.6149995,2.4179711
582,2.4577022,2.8014178,2.2964842
583,2.6336591,2.7133818,2.5441298
584,2.6139627,2.6867557,2.6298878
585,2.5896347,2.7065318,2.38847
586,2.5649428,2.875988,2.5959077
587,2.6584702,2.8514366,2.513345
588,2.75512,2.7789078,2.6839805
589,2.86945,2.6769843,2.8443255
590,2.7975183,2.757107,2.777309
591,2.8829594,3.0114706,2.7399085
592,2.8993948,3.1032138,2.5824862
593,2.783167,3.1217406,2.8418388
594,3.1198335,2.9468877,2.6227422
595,2.8474553,3.0146549,2.8557389
596,2.9208019,2.9516044,2.9221764
597,2.8272572,2.9500659,3.030008
598,2.911476,3.0574365,3.02002
599,2.8937292,2.9703298,3.1059139
600,2.7606287,3.0064282,3.0483468
601,3.0202878,2.9760163,2.878094
602,2.9215112,3.2672534,2.9302297
603,2.9908788,3.0871842,2.9132106
604,3.0215476,2.8734307,2.9058893
605,2.8355055,2.8100524,3.058966
606,3.1200325,3.0715415,2.902439
607,2.7422187,2.8776205,2.8914168
608,2.9587288,2.8662925,2.8838065
609,3.0695148,2.8071601,3.03609
610,2.9316964,2.7786543,2.9197373
611,3.0359967,2.8042278,2.68004
612,2.9776514,2.9803813,2.9381096
613,2.7686791,2.7145057,3.0287309
614,2.8027382,2.7683494,2.8041456
615,2.7110677,2.5006537,2.8675394
616,2.757767,2.6302092,2.9008064
617,2.880017,2.654879,3.1492074
618,2.7076862,2.6564085,2.9624722
619,3.008395,2.582067,2.588709
620,2.8145413,2.3352318,2.9104092
621,2.7921433,2.4928668,3.0569685
622,2.7153692,2.3904703,2.6996796
623,2.5782175,2.3381577,2.4565053
624,2.4960616,2.40582,2.5003169
625,2.7858286,2.244319,2.610449
626,2.6031387,2.3571577,2.4901395
627,2.2612977,2.3048398,2.6517785
628,2.4671102,2.1802971,2.302117
629,2.420596,2.1471403,2.3659906
630,2.4248524,2.3163123,2.5950804
631,2.3617449,2.1122108,2.3714151
632,2.2726305,2.1678834,2.2536619
633,2.2301974,1.8736726,2.24663
634,2.5653424,1.9408511,2.207264
635,2.2013965,2.0293815,2.1252599
636,2.06175,2.0037863,2.264553
637,1.9903787,1.6764201,2.043853
638,2.2035534,1.7948742,2.137086
639,2.144914,1.8993987,2.187702
640,1.9619946,1.623321,2.0621755
641,2.1256921,1.5167869,2.0359416
642,1.9300867,1.7394583,1.9656482
643,1.6973811,1.7654982,2.169287
644,1.9633243,1.6127579,1.8579875
645,1.8915325,1.6806674,1.8241853
646,1.5286614,1.880314,1.7577096
647,1.704604,1.6692911,1.4748716
648,2.0135155,1.5881577,1.4942459
649,1.9677374,1.7825161,1.7408975
650,1.7654397,1.5080078,1.65887
651,1.7122842,1.5852245,1.5919491
652,1.8518388,1.6439557,1.8463148
653,1.5255837,1.7778223,1.7185063
654,1.5636277,1.562262,1.3796148
655,1.4944633,1.6661558,1.7309562
656,1.5836415,1.4231576,1.8840731
657,1.5996152,1.4051226,1.7346655
658,1.5801007,1.5444616,1.2488115
659,1.6538305,1.6629579,1.653669
660,1.5008287,1.576883,1.5992519
661,1.4127795,1.7154567,1.612893
662,1.414385,1.451966,1.5154322
663,1.606676,1.7063962,1.5225352
664,1.4958841,1.6197643,1.4891347
665,1.5296352,1.753955,1.6591552
666,1.5711405,1.6189529,1.575875
667,1.6626171,1.7759689,1.4408594
668,1.4921372,1.6139815,1.8337548
669,1.9113932,1.8419433,1.6003051
670,1.6334336,1.8834684,1.4881032
671,1.5688655,1.7973197,1.5006127
672,1.72823,1.7506754,1.7671787
673,1.6892096,2.0426586,1.4156499
674,1.735727,1.9221935,1.5924196
675,1.812442,1.8524588,1.7380643
676,1.694774,1.9433131,1.668803
677,1.7658938,1.9760265,1.5696232
678,1.8126476,1.9210609,1.6243683
679,1.6727381,1.985053,1.9290148
680,1.8518298,1.9994156,1.7835977
681,1.4937989,2.170842,1.9239745
682,1.7373836,1.9063116,1.8879361
683,1.7171783,1.968949,1.7953033
684,1.8881925,2.202125,1.7859526
685,1.9088081,2.2355418,1.6978682
686,1.9162065,2.205746,1.9404757
687,2.1138592,2.2071693,2.2150126
688,2.3835022,2.2792313,2.1070719
689,1.9004058,2.3326643,2.114188
690,2.2078154,2.0644367,1.9051609
691,1.9799007,2.2812622,2.1902745
692,2.4071355,2.4604385,2.035891
693,2.3859937,2.3893378,2.1229763
694,2.1718798,2.2378068,2.0057068
695,2.326822,2.2360344,2.178021
696,2.196045,2.1126935,2.1344588
697,2.1368334,2.3851395,2.1865191
698,2.1027343,2.3344252,2.0509422
699,2.3462915,2.2173998,2.150362
700,2.3660312,2.434784,2.1783834
701,2.2939768,2.28061,1.9906899
702,2.18517,2.3776479,2.330713
703,2.226084,2.1646671,2.2564836
704,2.2128623,2.3751225,2.304412
705,2.3471146,2.3011456,2.2734158
706,2.221943,2.2210302,2.2869287
707,2.2413352,2.4041593,2.2983406
708,2.2475896,2.1704645,2.3912246
709,2.341885,2.6045222,2.2258782
710,2.4495356,2.347248,2.1822839
711,2.1741912,2.266564,2.2571523
712,2.4816487,2.0345774,2.3274238
713,2.2636652,2.1737998,2.150704
714,2.6361995,2.2344534,2.3838124
715,2.4051518,2.1842012,2.160226
716,2.1509023,2.0902636,2.2590044
717,2.1168017,2.0730405,2.218662
718,2.4105432,2.127118,2.3419306
719,2.30105,2.1028733,2.293639
720,2.1639392,2.0142639,2.0885315
721,2.186523,2.2842193,2.0133414
722,2.1507475,1.8187484,1.9477949
723,2.0912023,1.92296,2.1081388
724,1.9909024,1.9982371,2.1924477
725,2.023604,2.0841472,2.0541077
726,2.203333,2.004777,2.1647878
727,2.2535338,1.793233,1.857168
728,1.7332157,1.880764,1.7808623
729,1.6379765,1.8487757,2.1590762
730,1.8172383,1.8603203,1.9697223
731,1.8546045,1.8337392,2.0829175
732,1.9665626,1.9230474,2.0270479
733,1.7214391,1.8345444,2.0859814
734,1.9332807,1.6631976,2.0560238
735,1.7202743,1.7931054,1.8148285
736,1.730347,1.4362003,1.8602281
737,1.74548,1.4874603,1.8074969
738,1.8476098,1.7010505,1.7917235
739,1.9385821,1.5956833,1.639478
740,1.7377698,1.6402706,1.8665327
741,1.8988826,1.4149265,1.516868
742,1.7494354,1.802786,1.5551093
743,1.8018535,1.4728884,1.5633914
744,1.6628903,1.4401529,1.7121855
745,1.8246028,1.655776,1.6852249
746,1.8322362,1.4187162,1.2923552
747,1.8046731,1.6113566,1.5659213
748,1.7119808,1.4988405,1.7356727
749,1.7528728,1.8763543,1.9358417
750,1.6431941,1.6761899,1.5942051
751,1.6495036,1.5416187,1.6294513
752,1.7278639,1.4621879,1.6060102
753,1.8954221,1.8639575,1.5145725
754,1.3003083,1.8836,1.625554
755,1.5136709,1.8120518,1.5115961
756,1.5767903,1.6863996,1.5717512
757,1.7013627,1.9469354,1.77542
758,1.8015822,1.8362311,1.8920898
759,1.8262155,1.8652121,1.8185271
760,1.5003036,1.817425,1.6740326
761,1.7272698,1.8657556,1.8347721
762,1.7788855,1.9484226,1.6811415
763,1.8136824,2.1137338,1.7972648
764,1.7640765,1.8458825,1.751237
765,1.9291759,2.1329076,1.8640391
766,1.7100538,2.0083997,1.7888207
767,1.9286785,2.0276816,1.7548392
768,1.9380633,2.1512446,1.7803658
769,1.8919219,2.23075,1.9908016
770,2.2108734,2.281424,1.9906986
771,2.113384,2.353045,2.0082698
772,2.122151,2.4417698,1.9459616
773,2.0857654,2.461254,1.9690465
774,2.1509054,2.200205,1.9469484
775,2.2193813,2.4076357,2.2645993
776,2.184544,2.5324495,2.2961535
777,2.2530289,2.3840537,2.2722037
778,2.4763691,2.6340914,2.511621
779,2.54532,2.863982,2.2949305
780,2.3415568,2.8327007,2.5034616
781,2.4899929,2.736366,2.3952382
782,2.5803409,2.6466582,2.520725
783,2.5987272,2.7007442,2.4230394
784,2.7452836,2.951695,2.767073
785,2.434989,2.7807987,2.5839238
786,2.7265167,3.036544,2.599767
787,2.6426067,2.8856592,2.8119254
788,2.7024143,2.9943466,2.8501065
789,2.8848968,3.0621362,2.7909207
790,3.1412394,3.218428,2.9078805
791,3.0241742,3.2638998,3.0243084
792,2.8372133,3.120158,3.0315433
793,3.3403778,3.2033784,2.9378614
794,3.1007452,3.375176,2.935278
795,3.1484027,3.091391,3.0019257
796,3.3513973,2.9861434,3.2507193
797,3.0900052,3.2423801,3.121769
798,3.2466052,3.3369439,2.989621
799,3.3503506,3.3605871,3.0742953
800,3.4466858,3.274444,3.2559757
801,3.3505497,3.4386778,3.2930121
802,3.6119897,3.2771983,3.1956065
803,3.4873178,3.376499,3.243214
804,3.2461526,3.262214,3.5543952
805,3.372259,3.5242536,3.4232507
806,3.6944513,3.3521624,3.5103617
807,3.1982543,3.4040365,3.3633838
808,3.589213,3.6923032,3.6146364
809,3.4761298,3.4753585,3.5442922
810,3.3197293,3.3244958,3.4746292
811,3.4927387,3.370308,3.28447
812,3.467323,3.193992,3.5611732
813,3.3558438,3.3914824,3.2829988
814,3.4728749,3.4883337,3.3405552
815,3.4140117,3.280295,3.4545648
816,3.5151699,3.2526486,3.4207168
817,3.3262064,3.4199886,3.313829
818,3.345428,3.4076042,3.216806
819,3.174355,3.3930404,3.6380956
820,3.418671,3.3235948,3.5231268
821,2.9948633,3.11848,3.244449
822,3.477704,3.1112106,3.359946
823,3.550873,3.0882611,3.3768196
824,3.3037097,3.2472367,3.4542973
825,3.22608,3.1668224,3.4429631
826,3.397694,3.0115967,3.2488632
827,3.3023705,3.1326368,3.409712
828,3.406607,3.122082,3.1541607
829,3.2484348,3.2246575,3.3013265
830,2.9750366,3.1431067,3.2652514
831,3.0380833,2.9555619,3.2610922
832,3.1649277,2.9864922,2.8595679
833,3.128541,3.0045893,3.1380517
834,3.2055376,2.9146764,3.0773268
835,3.2026978,2.6644735,3.2383275
836,3.0289266,2.7733407,2.9939098
837,3.0791247,2.6199338,3.0400882
838,2.8317745,2.6322415,2.9115427
839,2.8696148,2.640352,3.0023808
840,2.845428,2.7894576,3.0477777
841,2.8880043,2.577884,2.8373084
842,2.9432395,2.640154,2.970895
843,2.9279084,2.6704757,3.0670452
844,2.6694753,2.6380692,2.8747737
845,2.7969027,2.4426138,2.647508
846,2.6454632,2.6047835,2.5610244
847,2.7976234,2.5890737,2.706143
848,2.8033311,2.46477,2.4914908
849,2.646108,2.5077555,2.6434827
850,2.3584344,2.6059895,2.7446947
851,2.497374,2.511388,2.5688393
852,2.5594063,2.5702693,2.7107413
853,2.6403763,2.5329463,2.433205
854,2.6665745,2.4634259,2.6082857
855,2.4791858,2.6871462,2.4728765
856,2.6187675,2.5337894,2.4255044
857,2.3860846,2.1007285,2.521578
858,2.4338446,2.6915987,2.6783917
859,2.3823738,2.5617871,2.7325487
860,2.5227869,2.4426641,2.4159868
861,2.649835,2.4107413,2.4197505
862,2.30415,2.5009577,2.500054
863,2.4489222,2.5038257,2.4926214
864,2.2875342,2.4652438,2.4822993
865,2.5488183,2.2885046,2.306338
866,2.2676973,2.3740854,2.682173
867,2.1647098,2.3336136,2.2620134
868,2.4419582,2.5957263,2.3103971
869,2.4444833,2.4972615,2.5137205
870,2.419885,2.4648166,2.3267057
871,2.3947065,2.8074434,2.295962
872,2.4943726,2.7412844,2.6320076
873,2.390324,2.6963491,2.2974484
874,2.707786,2.7443068,2.6975725
875,2.2444181,2.7488976,2.5194178
876,2.5162222,2.7900922,2.522369
877,2.6250606,2.6565142,2.4204302
878,2.8218498,2.7686405,2.4341729
879,2.7345386,2.6403925,2.6236043
880,2.6621802,2.6518633,2.4273555
881,2.479424,2.571165,2.4382355
882,2.8889265,2.7166264,2.6018274
883,2.6035671,2.7717278,2.724823
884,2.460366,3.0452015,2.7771616
885,2.720026,2.836335,2.5850272
886,2.775852,2.844963,2.856254
887,2.6164577,2.683952,2.7232738
888,2.7224786,2.854761,2.673758
889,2.9383628,2.7448235,2.6492956
890,2.8423655,2.7782238,2.7839937
891,2.6437242,2.7427354,2.9386802
892,2.6920743,2.8842633,2.7152011
893,2.9198775,2.7326167,2.575134
894,2.6991742,3.144935,2.8480966
895,2.6566281,2.8454945,2.5040362
896,2.6629376,2.7457097,2.6379604
897,2.880951,2.5180795,2.5309796
898,2.6849966,2.6476886,2.7270103
899,2.7759407,2.9363697,2.7648904
900,2.6745589,2.723414,2.8615031
901,2.7066188,2.6901882,2.66121
902,2.596582,2.48198,2.9758139
903,2.6860259,2.6074755,2.6185682
904,2.7291567,2.800538,2.7884984
905,2.603693,2.4806426,2.8977196
906,2.5690873,2.7481441,2.527391
907,2.7832434,2.3531373,2.6361115
908,2.8234825,2.5472803,2.5315886
909,2.6665323,2.5002885,2.455356
910,2.5663216,2.3513117,2.4314318
911,2.582033,2.3120608,2.4609432
912,2.5505464,2.5985782,2.5589979
913,2.6164908,2.2058892,2.6550853
914,2.3198419,2.3232489,2.8339396
915,2.4935443,2.1705146,2.5135272
916,2.3235404,2.165865,2.308299
917,2.3461149,2.1742225,2.24343
918,2.2439706,2.0471165,2.4536064
919,2.0024526,2.2008624,2.4650118
920,2.3301222,2.0866923,2.409197
921,2.4251537,1.9860429,2.5102062
922,2.2244372,1.8044101,2.196076
923,2.0983732,1.855749,2.436847
924,2.0939507,1.8740687,2.176307
925,1.8873174,2.0405207,2.407116
926,2.0795658,1.7124017,2.0695443
927,2.06625,1.7990432,2.0258267
928,1.8626268,1.4992107,1.9562165
929,2.1549504,1.5628624,2.0474641
930,2.153569,1.6752887,1.921623
931,1.8256483,1.579017,1.6854029
932,1.6220105,1.6005436,1.8815866
933,1.7323892,1.2838223,1.7634997
934,1.810365,1.4857546,1.659996
935,1.6939685,1.5933244,1.6803191
936,1.6884497,1.2100228,1.3167677
937,1.5124623,1.1587507,1.6399937
938,1.5895295,1.2454525,1.602851
939,1.4585693,1.1140101,1.6553774
940,1.5600014,1.3929713,1.5424521
941,1.3502107,1.059077,1.4126831
942,1.4725261,1.1059426,1.5096091
943,1.4130496,1.1589218,1.4327644
944,1.3108819,1.3104367,1.4238604
945,1.2687141,1.3554962,1.3764769
946,1.3399781,1.2131301,1.3563442
947,1.2683377,1.3063248,1.2500987
948,1.1392733,1.0601702,1.2188406
949,1.3982245,1.1365138,1.4048599
950,1.2443738,1.2217507,0.93993825
951,1.0213928,1.3125715,1.0578145
952,1.1467955,0.9083352,1.0253388
953,1.2958268,1.3195769,1.3017479
954,1.217968,1.2708106,1.1712282
955,1.2087328,1.1977195,0.96006364
956,1.084251,1.0674171,1.0740072
957,1.138208,1.0949001,1.2716267
958,1.3258132,1.2834628,1.0052278
959,1.2216084,1.0711089,1.076673
960,0.9964599,1.0631405,0.9568797
961,1.2942358,1.0898501,1.4017472
962,1.0525998,1.1460779,1.0729576
963,0.94720775,1.2296772,1.170769
964,1.0735763,1.3743894,1.2120051
965,1.1665497,1.1631559,1.169623
966,1.13889,1.4884764,1.2692648
967,1.3548025,1.1820573,1.2443522
968,1.0808523,1.2568266,1.0810535
969,1.2180343,1.478649,1.1637512
970,1.2195834,1.5390389,1.3361202
971,1.5796026,1.6367968,1.3600249
972,1.4141878,1.4220886,1.2990823
973,1.6126287,1.6829573,1.2693866
974,1.1685073,1.6534797,1.3579252
975,1.5871427,1.7561536,1.5549756
976,1.4922667,1.7968508,1.3485607
977,1.5541288,1.7499403,1.7869682
978,1.5980344,1.6669265,1.352723
979,1.6455811,1.8315946,1.6814924
980,1.5424703,1.7494602,1.8082244
981,1.694587,1.8473586,1.8974338
982,1.8079208,2.035228,1.745939
983,1.9600544,2.1977937,1.6529611
984,1.673231,2.0267136,1.8494393
985,1.8870672,2.168259,1.7132629
986,1.8083879,2.2095275,1.7586267
987,1.8980234,2.186826,1.9459817
988,2.1307628,2.3322084,1.8351665
989,2.1479387,2.4998462,1.6666704
990,2.0343342,2.0789447,2.0981693
991,1.9535036,2.3582442,2.1725585
992,2.1568062,2.4213886,2.0461533
993,2.1111937,2.1650658,2.361558
994,2.1984403,2.465976,2.2694478
995,2.329496,2.4601116,1.9816111
996,2.5063615,2.5553079,2.1222773
997,2.1916456,2.4945931,2.066048
998,2.4704473,2.5495799,2.374498
999,2.575525,2.5673032,2.298137
1000,2.440335,2.2703607,2.672381
1001,2.4966843,2.4826329,2.3392491
1002,2.2822824,2.7168093,2.348831
1003,2.4881728,2.4002826,2.5560844
1004,2.6054244,2.5618477,2.5689127
1005,2.655214,2.62529,2.5005527
1006,2.6036391,2.5083117,2.622228
1007,2.7327433,2.67405,2.4266963
1008,2.3692207,2.4164536,2.3635154
1009,2.5090153,2.6177757,2.58335
1010,2.6256642,2.4505575,2.550215
1011,2.5945456,2.5886896,2.5517104
1012,2.5410905,2.810641,2.50642
1013,2.6907048,2.6129496,2.5874133
1014,2.607061,2.7779782,2.7683601
1015,2.5495217,2.7613413,2.7618282
1016,2.6291957,2.825024,2.5625741
1017,2.7150457,2.5589008,2.668914
1018,2.6445,2.460763,2.8033245
1019,2.7538064,2.6087441,2.7551053
1020,2.5702753,2.680736,2.6801748
1021,2.695921,2.5604703,2.6436963
1022,2.7106485,2.3531,2.459808
1023,2.7727098,2.3951797,2.7617168
1024,2.690368,2.6764178,2.3436382
1025,2.6331675,2.2433314,2.6496673
1026,2.595605,2.6440666,2.3958015
1027,2.7239554,2.6181784,2.711586
1028,2.563789,2.3252895,2.3606246
1029,2.751521,2.4217498,2.7029471
1030,2.6494305,2.3083389,2.4965436
1031,2.3658755,2.4644008,2.6596844
1032,2.7350123,2.364805,2.3552313
1033,2.4736683,1.3201207,2.3855543
1034,2.5332396,1.5911857,2.5264912
1035,2.5488899,1.3272281,2.462536
1036,2.3246734,1.474968,2.4590538
1037,2.551244,1.3822434,2.4426045
1038,2.3204882,1.5743055,2.312271
1039,2.2088811,1.4094093,2.0131311
1040,2.4089236,1.2471089,2.358732
1041,2.142497,1.3261949,2.4980147
1042,2.5699904,1.3781826,2.3213906
1043,2.3834407,1.4578208,2.318615
1044,2.408559,1.3659179,2.292369
1045,2.120375,1.2131796,2.237194
1046,2.3108456,1.3259369,2.4518588
1047,2.2102823,2.0595233,2.591945
1048,2.3750358,2.4860988,2.2147377
1049,2.3910027,2.5079038,2.2228084
1050,2.2881093,2.2370975,2.122628
1051,2.2244942,2.435914,2.3988316
1052,2.2622125,2.109702,2.4259696
1053,2.4340954,2.408964,2.3309615
1054,2.2762473,2.5409062,2.4418118
1055,2.3081174,2.2134364,2.1703699
1056,2.226434,2.4416344,2.375313
1057,2.3661027,2.306443,2.3641055
1058,2.4432333,2.222346,2.2450383
1059,2.163863,2.4851837,2.1506581
1060,2.5148196,2.4948301,2.4456596
1061,2.163723,2.4403217,2.296257
1062,2.2129977,2.4101489,2.503793
1063,2.112179,2.5719895,2.4233773
1064,2.1724586,2.5735855,2.3963993
1065,2.3644495,2.6568277,2.2483125
1066,2.5676358,2.6044538,2.3913987
1067,2.2830744,2.5654604,2.4989512
1068,2.4635878,2.8865988,2.4651644
1069,2.528658,2.8214157,2.215082
1070,2.5620027,2.895278,2.4394836
1071,2.5052316,2.9362786,2.5473542
1072,2.6112642,2.783396,2.4870625
1073,2.5020008,2.8087692,2.3999038
1074,2.466912,2.67463,2.509388
1075,2.6622016,2.8616111,2.7128649
1076,2.773536,2.8721294,2.5966477
1077,2.5874698,2.6671863,2.5448925
1078,2.775381,2.8842258,2.624638
1079,2.7864668,3.028024,3.0308692
1080,2.7209198,3.1944046,2.9024973
1081,2.9613566,2.808175,2.8531988
1082,2.777493,3.1382337,2.7401333
1083,2.7689145,3.1714375,2.7829292
1084,2.8769488,3.0434558,2.7267733
1085,2.9923155,3.0916467,2.6728754
1086,2.9392629,3.1579442,3.036598
1087,3.116353,3.0723186,2.6200972
1088,2.6873994,3.01704,2.8638246
1089,2.895097,3.4012132,3.1410015
1090,2.9785454,3.5526788,2.8747022
1091,3.0420218,3.3280494,3.0944884
1092,3.0008936,3.2563736,3.0841272
1093,3.2649066,3.2820957,3.081296
1094,3.2291284,3.6218839,3.1180997
1095,3.0200045,3.2627861,3.239991
1096,3.386715,3.5080872,3.178708
1097,3.229193,3.3982384,3.0750053
1098,3.2928755,3.0978255,3.338486
1099,3.1329546,3.419404,3.2430267
1100,2.9276783,3.1443856,3.3297048
1101,3.4775567,3.2741034,3.343277
1102,3.2089846,3.3157804,3.2420273
1103,2.9848742,2.9338992,3.2084925
1104,3.2392287,3.1966264,3.3366215
1105,3.1095605,3.4004695,3.0994964
1106,3.2466521,3.2295809,3.3076053
1107,3.3910186,3.05689,3.315014
1108,3.299504,2.924511,3.2727194
1109,3.1817136,3.293668,3.2037296
1110,3.0644348,3.1228914,3.4404962
1111,3.2906003,3.0496786,3.2159843
1112,3.0592222,2.9812431,3.3468816
1113,3.1811237,3.3098578,3.1977522
1114,3.0332334,2.7092383,3.3279312
1115,2.9627736,3.059663,3.1867232
1116,3.0883985,2.763294,3.151801
1117,3.129026,2.8041854,3.0694387
1118,3.0679948,2.8253949,3.1506488
1119,2.9544404,2.791588,2.9831114
1120,3.0294185,2.7760372,3.181255
1121,2.8293674,2.8060515,3.0497315
1122,3.0293884,2.7239714,3.0158744
1123,2.9137356,2.6842985,2.9344902
1124,2.8843298,2.5732665,2.8387372
1125,2.7277172,2.4990938,2.7244976
1126,2.6927125,2.9396274,2.661607
1127,2.5674405,2.628093,2.786368
1128,2.6242855,2.266825,2.774627
1129,2.9505231,2.458681,2.8249962
1130,2.672098,2.4276273,2.6730952
1131,2.6601615,2.2526627,2.5495408
1132,2.5460505,2.3580441,2.526351
1133,2.6520925,2.3228438,2.711758
1134,2.3372693,2.2482228,2.4876983
1135,2.4467933,2.3167076,2.7209692
1136,2.380095,2.0735672,2.3332741
1137,2.3815455,2.113001,2.5543413
1138,2.2321794,2.121739,2.434872
1139,2.2813096,2.0899155,2.286796
1140,2.3201368,1.994264,2.3689528
1141,2.258569,1.9315374,2.3493495
1142,2.2090652,1.9627094,2.4302747
1143,2.437407,1.866549,1.9676712
1144,2.1119246,1.9619006,2.2676973
1145,2.1664286,1.6097802,2.1181443
1146,1.9319842,1.7008643,2.028939
1147,1.9814326,1.5412832,1.78305
1148,1.8366098,2.113034,1.9624562
1149,1.9509766,1.7846014,2.0346441
1150,1.8134376,1.8833231,2.0735955
1151,1.8188422,1.8919346,1.9844577
1152,1.8640712,1.7320831,2.0164518
1153,1.7544899,1.6832587,1.7736489
1154,1.643236,1.8088764,1.8059508
1155,1.9567332,1.9632467,1.8113095
1156,1.9432766,1.7178099,1.9117534
1157,1.7673573,1.749191,1.595922
1158,1.8985388,2.0449953,1.6973938
1159,1.9438492,1.4953223,2.015331
1160,1.725743,1.7114607,1.9119915
1161,1.7620907,1.7743379,1.9926739
1162,1.6673954,1.8191029,1.8772459
1163,1.8451018,1.9319967,2.0155063
1164,1.7591432,1.9060785,1.9814056
1165,1.78257,1.9314024,1.7674489
1166,1.9543703,1.8877459,1.8832295
1167,1.6576661,1.912995,1.9903307
1168,1.9148186,1.8735535,1.8786112
1169,2.2429373,1.9964085,1.9356173
1170,1.8654656,2.0293539,1.7559701
1171,1.753176,1.880345,1.8830761
1172,1.9054292,1.9651134,1.9826953
1173,2.1275177,1.9873809,1.8449223
1174,1.9860278,2.0844657,1.8028743
1175,1.9349489,2.0325022,1.8857715
1176,2.097951,2.211221,1.8948896
1177,2.3211253,2.2225778,2.3579986
1178,2.053158,2.241698,2.0598333
1179,2.173115,2.2497175,2.0392673
1180,2.215181,2.2328508,2.116811
1181,2.199378,2.2023573,2.2027745
1182,2.0519457,2.231594,2.3568385
1183,2.323094,2.3724706,2.2844884
1184,2.141094,2.3013124,2.3714907
1185,2.1199915,2.4003904,2.4577606
1186,2.3760293,2.41005,2.4365482
1187,2.3838997,2.521643,2.2826543
1188,2.523089,2.3869877,2.2214217
1189,2.3081508,2.3855295,2.4683335
1190,2.254738,2.5087304,2.2966735
1191,2.3384686,2.4164114,2.2321591
1192,2.7445507,2.474931,2.4389663
1193,2.6585953,2.5060937,2.4104748
1194,2.4677184,2.555739,2.4347582
1195,2.247095,2.541547,2.363162
1196,2.444888,2.4795241,2.4598134
1197,2.656824,2.4198217,2.5037932
1198,2.7317643,2.7022183,2.7232234
1199,2.904408,2.5051868,2.4629822
1200,2.736238,2.6354601,2.5586057
1201,2.6328,2.6146472,2.4389076
1202,2.5055485,2.4963307,2.7234194
1203,2.7021039,2.5933697,2.4413276
1204,2.7132719,2.624423,2.6538804
1205,2.735016,2.5562646,2.612415
1206,2.5544422,2.7753787,2.7646697
1207,2.8033962,2.6521418,2.7859304
1208,2.7354589,2.4524403,2.6051831
1209,2.629459,2.4891248,2.69539
1210,2.4950125,2.7255964,2.8726697
1211,2.7843807,2.5821536,2.6763468
1212,2.5546088,2.547811,2.7539876
1213,2.7518806,2.5158837,2.5750816
1214,2.7294245,2.421943,2.774208
1215,2.7431145,2.2028787,2.8725588
1216,2.4799414,2.3569202,2.7163527
1217,2.5887785,2.28078,2.7463942
1218,2.463319,2.4168544,2.6253808
1219,2.5906,2.4156978,2.6332638
1220,2.8975117,2.1469216,2.7120275
1221,2.5309012,2.23343,2.6530726
1222,2.3602686,2.1916776,2.6489596
1223,2.461123,2.1580424,1.5299071
1224,2.2190466,2.2330654,1.3007894
1225,2.5253267,2.1595185,2.2595377
1226,2.245174,2.114772,2.6054792
1227,2.3752375,2.1147828,2.2930079
1228,2.4718115,2.2208405,2.2522066
1229,2.2962596,2.1189275,2.4498734
1230,2.4723713,2.0329905,2.345954
1231,1.908431,2.2449777,2.4805865
1232,2.1881576,2.1207528,2.3381383
1233,2.28503,1.9981955,2.1126046
1234,2.1553094,1.9030972,2.348138
1235,2.2303534,1.7600231,2.1008275
1236,2.0628538,1.5946972,2.1538892
1237,2.1104107,1.7583874,2.060797
1238,2.0918677,1.7948939,2.0286562
1239,1.9733809,1.587293,1.890166
1240,1.9335591,1.8573458,1.7415533
1241,1.9739147,1.8897997,2.0167718
1242,1.7905223,1.9068803,2.0180392
1243,1.8911613,1.5843327,2.0076773
1244,1.9184886,1.7803428,1.9540595
1245,1.8796942,1.4969326,1.7117004
1246,1.8099273,1.7090827,1.900391
1247,1.9128476,1.5114632,1.9172565
1248,1.7133372,1.5640614,1.8876221
1249,1.5038979,1.7193108,1.8988482
1250,1.7245992,1.5260752,1.6080513
1251,1.6842738,1.3592371,1.7902719
1252,1.6991177,1.4834341,1.7118218
1253,1.719701,1.5610749,1.7312067
1254,1.7384696,1.7958616,1.7328316
1255,1.6296088,1.709462,1.7305902
1256,1.6648194,1.7707179,1.538003
1257,1.7195951,1.7747834,1.8566571
1258,1.7314668,1.4573048,1.8929024
1259,1.4081678,1.8244834,1.5503088
1260,1.5668626,1.7992874,1.6009675
1261,1.8480408,1.8521335,1.9648194
1262,1.8922223,1.94149,1.5899857
1263,1.7252038,1.8509278,1.812898
1264,1.5816857,1.8918812,1.5840824
1265,1.642939,1.8008788,1.6827952
1266,1.6246958,2.0586455,1.6675049
1267,1.5754277,1.9164628,1.8901631
1268,1.7638248,2.099667,1.6078559
1269,1.7322838,1.9974502,2.0106592
1270,1.8042738,1.8480949,1.79683
1271,1.8361428,2.1468725,1.8587842
1272,1.8511951,1.8196793,1.6389338
1273,1.8244189,1.8993604,1.734751
1274,1.8580267,2.1089957,1.9827362
1275,1.8401539,2.090659,1.8081778
1276,2.046324,2.031929,1.9729782
1277,1.9058801,2.2479038,2.1055808
1278,2.149967,2.1574147,1.7660415
1279,1.8924794,2.3256571,2.0691664
1280,2.0469904,2.2164092,1.9466844
1281,2.1630476,2.3168564,2.0779052
1282,1.981055,2.5020092,1.7480698
1283,2.2271721,2.3010902,2.1199071
1284,2.2800817,2.3455994,2.1801748
1285,2.112012,2.3344421,2.2491033
1286,2.142216,2.1901345,2.2827923
1287,2.0446692,2.5589747,2.3416736
1288,2.3151815,2.3790503,2.2268567
1289,2.3043296,2.6994357,2.1694908
1290,2.4926405,2.4875317,2.432603
1291,2.3581011,2.2959595,2.1871614
1292,1.4347279,2.400611,2.283145
1293,1.489821,2.6857195,2.2199023
1294,1.5937507,2.5492861,2.392809
1295,1.4438887,2.5654697,2.410857
1296,1.3659495,2.4468656,2.506908
1297,1.4005412,2.6605256,2.4473293
1298,1.4822338,2.5043068,2.506165
1299,1.5470171,2.8003073,2.5377617
1300,1.658522,2.777477,2.4323308
1301,1.4960123,2.5364587,2.2697582
1302,1.6042688,2.7302785,2.6812952
1303,1.7392861,2.7157228,2.513333
1304,1.786767,2.65127,2.4601862
1305,1.455921,2.7252972,2.5227466
1306,1.7389457,2.3631456,2.6543448
1307,1.5996082,2.470798,2.4100785
1308,1.4474018,2.6233075,2.7175367
1309,1.5120869,2.6075904,2.6110976
1310,2.4965153,2.3784294,2.783206
1311,2.470553,2.4042385,2.6382713
1312,2.4178147,2.5520663,1.6534997
1313,2.421077,2.5004773,1.5070164
1314,2.3931398,2.5327313,1.690324
1315,2.89843,2.602017,1.4194163
1316,2.6374755,2.5768185,2.5719798
1317,2.5191073,2.6447544,2.5288434
1318,2.5483954,2.4787502,2.5615647
1319,2.4473388,2.304264,2.5222905
1320,2.383807,2.1840172,2.3881633
1321,2.5256846,2.5683749,2.6008184
1322,2.3751173,2.418221,2.3752515
1323,2.0751967,2.1602612,2.2203486
1324,2.4045756,2.4433389,2.2334485
1325,2.524149,2.2714965,2.3768861
1326,2.2300668,2.2232175,2.155514
1327,2.4913433,1.9258844,2.4000065
1328,2.2194734,2.216728,2.2680314
1329,2.2768042,2.178588,2.2416115
1330,2.3886075,2.1120813,2.2737424
1331,2.2103004,2.0973592,2.2488189
1332,2.2308307,1.9850644,2.185732
1333,2.0262766,2.0164506,2.0656514
1334,2.166892,1.9426788,2.0715513
1335,2.0663347,1.96669,1.8538498
1336,2.0034397,2.0093753,2.1413417
1337,1.9290935,2.008708,2.0090063
1338,2.0191414,1.832135,2.0680954
1339,2.1374547,2.0923893,1.9565971
1340,2.0403063,1.9247631,1.9777871
1341,1.7539908,1.8673074,1.9985621
1342,1.9974052,1.922215,2.0345423
1343,1.8858507,1.7844223,1.9267989
1344,1.9089508,1.9032551,1.78804
1345,1.839851,1.9906775,1.755956
1346,1.9137204,1.894825,1.9582616
1347,1.711946,1.9006352,1.854611
1348,1.8908979,1.844325,1.9091203
1349,1.7591919,1.7705609,1.945904
1350,1.7770338,1.7567759,1.799858
1351,1.8280033,1.9386747,1.7200509
1352,1.8553488,1.8452867,1.7058719
1353,1.8155341,1.8455051,1.9125808
1354,1.5535921,1.796014,1.711334
1355,1.6994,1.9022691,1.6176825
1356,1.6462284,1.8131759,1.7845484
1357,1.3774905,2.1150033,1.7887372
1358,1.6635611,1.6775619,1.9017887
1359,1.7420566,2.0166633,1.6699136
1360,1.8523115,1.7631571,1.7924533
1361,1.8301666,2.1035492,1.905657
1362,1.9772704,1.8097562,1.9440769
1363,2.1093926,2.2745419,1.7812247
1364,1.7531976,2.1050348,1.9413027
1365,2.0273054,2.278263,1.785845
1366,1.9135089,2.21688,1.9249766
1367,1.9887574,2.055882,2.0723295
1368,1.9935812,2.2191253,1.9880773
1369,2.2289119,2.213686,1.9168426
1370,1.8729869,2.250689,1.9481717
1371,2.106832,2.181386,2.0094764
1372,2.2136765,2.3675008,2.0229135
1373,2.1062665,2.4148197,2.0631826
1374,2.4675848,2.3765104,1.99031
1375,2.1958148,2.692156,2.0715206
1376,2.2939792,2.3734815,2.106015
1377,2.2692187,2.6568131,2.1720548
1378,2.4426565,2.4398582,2.5508456
1379,2.4230864,2.7292817,2.2099433
1380,2.3902178,2.7143474,2.5216076
1381,2.5049253,2.760673,2.605058
1382,2.5266418,2.6539838,2.4213347
1383,2.3852081,2.859168,2.4348097
1384,2.5813353,2.659984,2.5693264
1385,2.7177055,2.9648745,2.4724686
1386,2.8124335,2.8432717,2.832089
1387,2.7582076,3.0408864,2.66053
1388,3.080577,3.27892,2.7103374
1389,2.7043068,3.0437727,2.8784113
1390,2.8416631,3.182365,2.811725
1391,2.9318032,3.2597291,2.8133483
1392,2.86266,3.3174045,2.8702052
1393,3.01882,3.2947257,2.916678
1394,2.8361926,3.302633,2.8492813
1395,3.1877818,3.1517031,3.1648955
1396,3.0613232,3.2220042,2.8663216
1397,3.198373,3.1052623,3.428158
1398,2.9881756,3.145407,3.0698633
1399,3.0351906,3.1807253,2.9968235
1400,3.189847,3.3796873,3.0439105
1401,3.178126,3.1895795,3.120162
1402,3.1567447,3.2155921,3.2044904
1403,3.335499,3.1959252,3.1402967
1404,3.2748597,3.1353097,3.1643128
1405,3.3525558,3.310919,3.284893
1406,3.2944286,3.2783353,3.1789985
1407,3.4064302,3.4846058,3.252758
1408,3.0986776,3.3226388,3.3660772
1409,3.4368713,3.3278925,3.1750531
1410,3.1722221,3.26974,3.496076
1411,3.3464978,3.0901184,3.1850271
1412,3.2855275,2.249106,3.385469
1413,3.4848156,2.1503084,3.409258
1414,3.2979593,3.1490595,3.4581277
1415,3.3255515,3.1194022,3.3904793
1416,3.3477492,3.1189513,3.195163
1417,3.2654138,3.0225801,3.2995572
1418,3.204978,3.0907373,3.2232616
1419,3.35149,3.1327457,3.407161
1420,3.2554634,3.1141055,3.234486
1421,3.2954054,3.1250696,3.463506
1422,3.038161,2.8462687,3.265444
1423,3.201432,2.9738145,3.1723325
1424,3.1288228,3.07362,2.9158866
1425,3.114636,2.7632308,3.0910091
1426,3.1428697,2.9684882,3.076273
1427,3.0182097,2.7727833,2.994159
1428,3.068035,2.568268,2.8895965
1429,3.1257875,2.7493274,2.9166427
1430,3.054158,2.9178061,3.2181728
1431,2.899702,2.7536814,3.103813
1432,2.8796406,2.778096,3.082592
1433,2.942155,2.5702734,2.9858599
1434,2.7415335,2.7848957,3.020739
1435,2.6928945,2.5681407,3.2415764
1436,2.8590212,2.5319514,2.9083278
1437,2.6939368,2.753137,2.8476074
1438,2.7620244,2.5994325,2.6980982
1439,2.8370395,2.481916,2.7097387


==> figs/full_10_ref.csv <==
x,0,1,2,3
0,1.9673433,1.1459353,2.133612,2.976735
1,2.0639677,1.1343417,2.2326033,3.1153433
2,1.9020172,1.1933371,2.3793185,3.2253299
3,1.9810601,1.0738263,2.2412043,3.0371041
4,1.8611971,1.177206,1.1244208,2.937924
5,1.8987572,1.1783192,1.3446501,3.1777682
6,1.964435,1.1045641,1.262593,3.0732336
7,1.9815696,1.1307552,1.2592477,3.0980988
8,1.9689696,1.1843506,1.2749592,3.147707
9,2.0037746,1.1370145,1.2451863,3.0998347
10,1.9801346,0.96352154,1.2333771,2.9460855
11,1.9126072,1.0671148,2.2580302,3.01467
12,1.9090016,0.9264551,2.3361266,2.9854689
13,1.97623,1.0933411,2.28224,3.0903609
14,1.8876768,1.0390348,2.1633284,2.886443
15,1.9340534,1.0412831,2.044672,2.792661
16,1.9327248,0.9248997,2.1389031,2.7989402
17,2.0115802,0.98323274,2.0361063,2.779321
18,1.94366,0.93542635,2.1491683,2.8225682
19,1.8949342,0.9634745,2.2712963,2.941369
20,1.822596,0.9522711,2.1968775,2.8223789
21,1.9342469,0.8848545,2.1551607,2.785925
22,1.9316498,0.80253917,2.2199295,2.787659
23,1.9066197,0.83050704,2.2986307,2.8748207
24,1.8736739,0.6812992,2.0456824,2.4934938
25,1.9066428,0.7651619,2.0183485,2.5455413
26,1.8806099,0.70110214,2.3285773,2.794709
27,1.8912582,0.7324381,2.072806,2.5677636
28,1.9041731,0.59586746,2.2795873,2.6785746
29,1.7962054,0.60285676,2.0797954,2.4300408
30,1.9207144,0.6329025,2.0041764,2.4392107
31,1.8233385,0.487259,2.1374872,2.4146006
32,1.846486,0.45950022,2.0714288,2.3392968
33,1.8286165,0.37535825,2.1851678,2.3809946
34,1.7997047,0.4579799,1.9110558,2.1543932
35,1.8733788,0.36549824,0.9481929,2.1590059
36,1.7819812,0.47505668,1.0686022,2.3158853
37,1.7976305,0.42661345,0.98991954,2.208695
38,1.8040789,0.46345386,0.93938214,2.189012
39,1.8191676,0.3481572,0.98205274,2.1527545
40,1.7947553,0.31153518,1.0621799,2.193209
41,1.8745613,0.21893485,1.0102856,2.1117673
42,1.7578981,0.23039533,0.7819966,1.8337421
43,1.7776711,0.27992424,1.0921301,2.190909
44,1.7416309,0.22239886,2.0893197,2.1269343
45,1.7413788,0.15839347,1.9472759,1.9367604
46,1.814752,0.21727231,1.877408,1.9477382
47,1.8501613,0.22490704,2.0500405,2.1438012
48,1.8120619,0.21549357,1.9996959,2.067347
49,1.7563589,0.2173008,1.7752485,1.8164035
50,1.7625091,0.16286586,1.7954594,1.7988633
51,1.7291102,0.12964672,2.0383303,2.0001206
52,1.6814784,0.1547711,1.9170502,1.8738678
53,1.7179179,0.17904943,1.8888389,1.882085
54,1.6497433,0.215101,1.6221892,1.6083865
55,1.650215,0.22643378,1.9186145,1.9135474
56,1.6254369,0.26009592,1.8013695,1.80916
57,1.5683248,0.15844005,1.8591456,1.762138
58,1.5622625,0.22564505,1.8251238,1.7754889
59,1.5565748,0.21104373,1.6521846,1.5887548
60,1.7177023,0.27693444,1.8723667,1.9389186
61,1.6102606,0.23580419,1.9819946,1.963978
62,1.5655452,0.1656545,1.8814507,1.7884642
63,1.6091328,0.30722177,1.9080033,1.942986
64,1.4929838,0.32001865,1.9081511,1.894657
65,1.5191617,0.39198703,1.8787996,1.9323707
66,1.5569625,0.39214233,1.8896217,1.9622097
67,1.6780981,0.3622715,1.8929785,2.0037313
68,1.6016278,0.40109143,1.9483074,2.0499399
69,1.5090408,0.3713437,1.823095,1.8561232
70,1.5182375,0.41907132,1.8083079,1.8817301
71,1.5106525,0.41129768,2.002133,2.0659323
72,1.5123384,0.49293363,1.9017066,2.027576
73,1.4468584,0.5057876,1.6548387,1.7576087
74,1.4312307,0.6276844,1.8711448,2.0575233
75,1.4269032,0.58381075,1.9863999,2.1377096
76,1.5052104,0.7321682,2.0475771,2.3493085
77,1.4568838,0.69042206,1.8900195,2.136278
78,1.5094185,0.7067898,1.976064,2.2608654
79,1.3315879,0.7439415,1.7033368,1.9270868
80,1.4769365,0.7421336,1.9306923,2.2257607
81,1.3600253,0.77774954,2.130809,2.3941338
82,1.396387,0.7528633,1.999284,2.262125
83,1.372953,0.85257226,1.8980502,2.2239559
84,1.4235115,0.8716496,1.9664466,2.3319397
85,1.3322066,0.7951087,1.9563309,2.2187657
86,1.4105186,0.92582625,1.9905967,2.3902256
87,1.3027947,0.9689358,1.844987,2.223086
88,1.3423513,0.96737975,1.9533421,2.3500526
89,1.2999922,0.93918407,1.8271165,2.1815007
90,1.337325,1.0870986,2.0000505,2.484037
91,1.3097452,1.043513,1.8431664,2.2806735
92,1.2473407,1.0859374,1.8430595,2.281183
93,1.2744938,1.0336466,1.7035711,2.1160529
94,1.3505269,1.0405695,2.0447211,2.500412
95,1.3823351,0.9741167,1.9729307,2.3946857
96,1.2527337,1.122768,1.8252246,2.2936676
97,1.3227793,1.0367489,1.8445803,2.2835317
98,1.3354565,1.0643398,1.9339324,2.3999155
99,1.27368,1.0805591,2.1600535,2.607313
100,1.2503697,1.0914173,2.0069435,2.4506915
101,1.2985603,1.0863951,2.103754,2.5678306
102,1.2171682,1.2024359,1.8558004,2.3662114
103,1.1753533,1.0438532,1.7023079,2.0728745
104,1.2386396,1.0238947,2.023022,2.4102626
105,1.2310199,1.0737699,1.9780513,2.3988886
106,1.1424673,1.111088,1.8192196,2.2237694
107,1.1977923,0.99353266,1.7745323,2.118578
108,1.2598594,1.0871344,1.7160393,2.1613197
109,1.2653157,1.0351244,2.021213,2.4302142
110,1.2230777,0.9658376,1.8340248,2.169942
111,1.1777389,0.955068,1.8016914,2.1068618
112,1.2372453,0.917342,1.8200337,2.1266627
113,1.2385136,0.8084453,1.9607748,2.1863656
114,1.1968933,0.9757843,1.8962528,2.2265377
115,1.1763047,0.8951282,1.7934815,2.05298
116,1.2450006,0.80344975,1.6799648,1.9050523
117,1.1455548,0.8489072,1.9036828,2.1131406
118,1.2408969,0.78592765,1.7626389,1.9725331
119,1.2866161,0.7549738,1.7692256,1.978764
120,1.1728119,0.71974224,1.6855545,1.8117671
121,1.2108825,0.7330684,1.8864917,2.0417342
122,1.2238935,0.714127,1.78532,1.932862
123,1.2770909,0.70012504,2.1032195,2.2668586
124,1.2137543,0.62196916,1.7437123,1.8170664
125,1.2432853,0.5564131,1.6883972,1.7273496
126,1.1929672,0.5122433,1.8980752,1.8787413
127,1.1923699,0.5296145,1.7366661,1.730062
128,1.2282606,0.4498884,1.5706203,1.522167
129,1.1851285,0.48520035,1.731748,1.6882124
130,1.2305781,0.38184655,1.5981352,1.4998093
131,1.1752355,0.39014518,1.7666888,1.6469154
132,1.1568644,0.37241605,1.5600685,1.4178127
133,1.2506825,0.35714942,1.7532022,1.6464055
134,1.2497257,0.24256688,1.7824286,1.5892166
135,1.2375344,0.27192736,1.6810908,1.5038036
136,1.197484,0.1474347,1.8217288,1.5310467
137,1.3532408,0.24106698,1.9205399,1.7779605
138,1.1556205,0.1648986,1.4882607,1.189745
139,1.2499722,0.14341244,1.9191117,1.6516572
140,1.2484202,0.1442917,1.588404,1.320833
141,1.1780994,0.038974784,1.5904812,1.208762
142,1.3293632,0.13489427,1.8691443,1.6349967
143,1.3269467,0.13101332,1.9068933,1.6686267
144,1.2814666,0.07761817,1.6537142,1.3526611
145,1.3251919,0.10209501,1.5420535,1.2812207
146,1.2722889,0.027518285,1.5855409,1.242324
147,1.3071235,0.089696564,1.8658441,1.5866784
148,1.412974,0.091612555,1.8383598,1.6135561
149,1.3710853,-0.08430807,1.700593,1.3229047
150,1.34077,-0.02688187,1.6023232,1.2525468
151,1.3553867,-0.09307064,1.5461314,1.1540217
152,1.3368074,0.022015203,1.9011236,1.5860387
153,1.3960422,-0.022709288,1.6582379,1.3392271
154,1.3180445,-0.026368078,1.6226256,1.2618718
155,1.4394426,0.012714233,1.6971265,1.4263834
156,1.4382164,-0.05092049,1.6503516,1.3312695
157,1.4193263,0.018101308,1.857629,1.580868
158,1.3209655,0.10174826,1.6049975,1.3417915
159,1.5281242,0.08187363,1.5514133,1.3768806
160,1.5203167,0.068203196,1.6976302,1.5089408
161,1.4777212,0.13018824,1.8320675,1.6685693
162,1.4882802,0.12590644,1.813938,1.6525079
163,1.5201203,0.032002106,1.7318928,1.5159545
164,1.439367,0.15457337,1.7097591,1.5453726
165,1.5749105,0.15983027,1.687452,1.59478
166,1.6919633,0.22550985,1.9308243,1.9459383
167,1.5531114,0.1861784,1.6645279,1.5807173
168,1.5131581,0.19810389,2.0836577,1.9888148
169,1.5655249,0.28350544,1.8936354,1.8890269
170,1.5099027,0.30439746,1.9568245,1.940074
171,1.6219221,0.2545395,1.7340275,1.7358932
172,1.6418864,0.38464803,1.8033813,1.9128106
173,1.6744667,0.42845225,2.1484275,2.307
174,1.6667268,0.3883373,2.0073445,2.1319609
175,1.6648384,0.45916578,1.9192382,2.0960317
176,1.7015235,0.51756555,1.9137915,2.1527274
177,1.6950922,0.42878494,2.0498314,2.2189662
178,1.7060918,0.5567821,1.7883098,2.0589423
179,1.7544099,0.60988325,1.8518115,2.1864288
180,1.7907205,0.6932613,2.0906436,2.5059497
181,1.781994,0.6963015,2.2306483,2.6438715
182,1.8643116,0.70709366,2.1372702,2.5997462
183,1.687988,0.72109556,1.8874115,2.272227
184,1.8558866,0.78589416,2.0313787,2.5487428
185,1.7736084,0.72447276,1.9693892,2.399548
186,1.8799087,0.79875576,2.0744648,2.613486
187,1.8788009,0.7562652,1.9792871,2.4858866
188,1.8225255,0.9227476,2.173736,2.7770596
189,1.9417691,0.8912681,2.147886,2.7872217
190,1.9801164,0.9681656,2.3542187,3.070401
191,1.9180791,0.8968694,2.2479978,2.8796895
192,1.9723245,0.9728951,2.0784035,2.7942371
193,1.9057283,0.9537466,2.3670974,3.0352714
194,2.0160456,0.9309696,2.193233,2.899483
195,2.0712128,0.93457335,2.1774483,2.9139848
196,2.0591533,1.0584981,2.3158717,3.139322
197,2.0351775,1.0101452,2.3135538,3.0887513
198,2.08736,0.99107045,2.1429625,2.9299452
199,2.0661645,1.0670581,2.1780024,3.0113783
200,2.0747938,1.000112,2.2882197,3.0757008
201,2.0987434,1.0257878,2.4514425,3.270155
202,2.0831206,1.0682728,2.3398647,3.1826296
203,2.1326654,1.0894144,2.2150526,3.0984461
204,2.1528094,1.1014574,2.5441525,3.44665
205,2.1377969,0.98740244,2.2873468,3.096797
206,2.1575046,0.99560386,2.3985689,3.2240238
207,2.1937184,1.0728588,2.3370333,3.2385366
208,2.2253394,1.0311668,2.4033127,3.2893577
209,2.2024794,1.0127378,2.1707866,3.0315795
210,2.233862,0.9821103,2.541628,3.3951416
211,2.3509595,0.9688769,2.264371,3.1665084
212,2.2352378,1.0276341,2.3942754,3.28262
213,2.24276,0.9788481,2.164519,3.0200353
214,2.3676183,0.94026977,2.4256256,3.314637
215,2.401487,0.8838887,2.4362116,3.2998717
216,2.4262216,0.8643765,2.357668,3.2190611
217,2.3072975,0.8047906,2.2483177,3.0055594
218,2.3161595,0.85562015,2.2892497,3.0890446
219,2.4198325,0.8398176,2.6121752,3.4519546
220,2.3739412,0.77775735,2.5290391,3.2993276
221,2.285993,0.7749008,2.480928,3.2051
222,2.4127595,0.7295645,2.4228911,3.1764443
223,2.461261,0.7057472,2.6816294,3.4415705
224,2.4805536,0.69441503,2.3258932,3.0869813
225,2.372201,0.6458082,2.2820997,2.9525566
226,2.3879993,0.66978055,2.1220663,2.8184013
227,2.4635804,0.54448444,2.2899606,2.9301143
228,2.3826215,0.56575155,2.1981175,2.8137422
229,2.5433965,0.44622257,2.5150745,3.1214397
230,2.3785172,0.5071225,2.2814221,2.8510225
231,2.42809,0.51473373,2.3785114,2.978607
232,2.319577,0.3968711,2.2070847,2.6645265
233,2.492668,0.39302173,2.2765706,2.8176708
234,2.5404868,0.372619,2.4563446,3.0060525
235,2.5138447,0.38622132,2.2716665,2.8182547
236,2.4746833,0.33094117,2.3317711,2.8173187
237,2.4876177,0.26159698,2.422432,2.8624384
238,2.457657,0.36090794,2.3629096,2.8624191
239,2.5080793,0.2998622,2.3855371,2.8644733
240,2.4816751,0.27401218,2.2208905,2.6672373
241,2.5080953,0.21864183,2.2647824,2.6828115
242,2.4606643,0.27975175,2.4299145,2.8700604
243,2.6095433,0.1635104,2.3011239,2.7285283
244,2.4488573,0.18530755,2.1195245,2.4829338
245,2.5050051,0.2246734,2.225525,2.6465325
246,2.473681,0.20459487,2.0948668,2.4851534
247,2.4294693,0.20543163,2.2386672,2.6074758
248,2.4914825,0.21192737,2.424295,2.8289819
249,2.4879055,0.26091433,2.3785079,2.8181462
250,2.4475796,0.1852413,2.2117717,2.5744925
251,2.6011913,0.17142941,2.545,2.9741678
252,2.41505,0.24875508,2.384356,2.7784474
253,2.4632354,0.110659964,2.167861,2.4824739
254,2.4780068,0.10534352,2.2230844,2.5410955
255,2.4838204,0.1615222,2.2851038,2.6481557
256,2.393943,0.2339182,2.2184012,2.5908115
257,2.4559157,0.17389084,2.3133428,2.6717188
258,2.3686733,0.26433948,2.4931085,2.8756998
259,2.4840145,0.29863855,2.3821654,2.8481514
260,2.4520025,0.23059621,2.3260238,2.7249722
261,2.3978195,0.29695848,2.3769271,2.7985559
262,2.3746383,0.38434613,2.3382916,2.8138704
263,2.34014,0.33500335,2.243494,2.6648169
264,2.3980713,0.41456124,2.2330105,2.7429671
265,2.297857,0.38401657,2.2672317,2.7041726
266,2.2919686,0.43102723,2.1891787,2.6584334
267,2.3688471,0.4186308,2.3261268,2.8245234
268,2.3217874,0.42570898,2.2085626,2.6887379
269,2.3918653,0.44391993,2.3656373,2.8945098
270,2.3876464,0.52667904,2.3989153,2.987748
271,2.3359895,0.47607267,2.31569,2.8407393
272,2.2545218,0.54506475,2.484273,3.0203323
273,2.1959162,0.57963413,2.3956573,2.9283412
274,2.3561952,0.7025516,2.3347075,3.0397186
275,2.2083333,0.70923334,2.3267226,2.9628143
276,2.2738216,0.6298664,2.1585135,2.767824
277,2.171556,0.7804175,2.231002,2.9020932
278,2.196882,0.651471,2.347878,2.9349222
279,2.1937664,0.70555353,2.236453,2.8625014
280,2.1362526,0.7395997,2.2205687,2.843395
281,2.16742,0.8319665,2.294382,3.0020669
282,2.1077008,0.89333826,2.1489,2.872754
283,2.1918542,0.9061801,2.3947992,3.1703613
284,2.1324594,1.0435641,2.381308,3.2302108
285,1.9899837,0.8991141,2.281818,2.9511454
286,2.074779,0.9701542,2.4168136,3.181819
287,2.0937278,0.95897096,2.3654447,3.1315367
288,2.03351,1.0595942,2.3004255,3.111876
289,1.9639119,1.0755459,2.1657588,2.9543743
290,1.9518299,1.0215341,2.0439086,2.7859743
291,2.0402803,1.0814772,2.2846367,3.1158848
292,2.0031571,1.1207857,2.1135833,2.955751
293,1.9399675,1.0981238,2.1763332,2.9699097
294,1.9850173,1.1007812,2.3110182,3.1291127
295,2.0168703,1.1467718,2.178626,3.0471401
296,1.9306606,1.0819257,2.0540354,2.83081
297,1.8550096,1.207894,2.2793279,3.1127532
298,1.8559935,1.2327389,2.212452,3.065003
299,1.861333,1.1346015,2.2421277,3.0237453
300,1.7977818,1.1189401,2.1782646,2.9163606
301,1.9244012,1.1878651,2.2577555,3.110855
302,1.8154916,1.1988287,2.2160718,3.0229392
303,1.8252712,1.2118366,2.1226006,2.9441135
304,1.7952347,1.1520704,2.0873792,2.8490493
305,1.777323,1.1456052,2.2274113,2.9752767
306,1.7577542,1.1419693,2.246109,2.9814632
307,1.7059613,1.1571383,2.394402,3.1152365
308,1.6665665,1.1253382,2.0893633,2.7666502
309,1.6196215,1.0661253,2.11066,2.7200646
310,1.6247733,1.103891,2.1524594,2.7927642
311,1.6230866,1.0086299,1.9377732,2.5057888
312,1.5512196,1.1011413,2.0266697,2.6281354
313,1.5762012,0.98649204,2.0464628,2.5744324
314,1.5892339,1.0468438,1.9193829,2.4991329
315,1.586355,0.99447334,2.095637,2.6346695
316,1.4440591,0.86391145,1.8986782,2.2686412
317,1.5047842,0.91892916,2.0893178,2.5309067
318,1.5761025,0.9572816,2.0430303,2.5490427
319,1.5264468,0.7949746,1.8794452,2.2388995
320,1.5886368,0.83340746,2.043937,2.463311
321,1.3829015,0.83988345,1.8067203,2.1280837
322,1.5300682,0.80205065,2.022078,2.3886502
323,1.4583375,0.7940925,2.0266025,2.3513408
324,1.4456131,0.75562,1.7773039,2.0668256
325,1.4148401,0.7481447,1.9303344,2.198863
326,1.4388644,0.57475114,2.0027385,2.153234
327,1.3368378,0.6255672,1.7657535,1.9033477
328,1.3794994,0.5781827,1.8597633,1.98315
329,1.4157358,0.5902397,1.8472342,1.9977819
330,1.2614865,0.4862056,2.0336041,2.0290017
331,1.2785745,0.36853236,1.4880872,1.4037737
332,1.2727865,0.47430465,1.8379706,1.8300923
333,1.3349162,0.48358685,1.7443218,1.7744701
334,1.2682366,0.46906897,1.7842803,1.7702004
335,1.2051324,0.2979878,1.6722729,1.4983299
336,1.2354926,0.35174426,1.7201841,1.6017386
337,1.1981677,0.37288815,1.6163158,1.4950658
338,1.2128763,0.28125823,1.6559849,1.4733667
339,1.2596458,0.29497066,1.7273229,1.5783738
340,1.2649314,0.24577413,1.4980049,1.3148012
341,1.2432121,0.23679763,1.8039079,1.6031122
342,1.2148056,0.16993189,1.5916394,1.3264911
343,1.2022792,0.23257992,1.6213118,1.3968863
344,1.1808703,0.18772502,1.6239214,1.3551503
345,1.1577667,0.22195913,1.6040866,1.3494394
346,1.0958925,0.1131774,1.4634552,1.0962845
347,1.1637487,0.1575839,1.6879102,1.3879726
348,1.0535387,0.05238965,1.4307444,0.99680597
349,1.093051,0.06064488,1.4212193,1.0132284
350,1.0462908,0.07926183,1.707856,1.2904478
351,1.2803904,0.09849403,1.6518292,1.365895
352,1.1099775,0.07358017,1.6873282,1.297502
353,1.1443175,0.087069646,1.5760326,1.2134936
354,1.1614646,0.110515766,1.4931928,1.156812
355,1.0882758,0.032045227,1.3555548,0.9237267
356,1.0685469,0.08711468,1.6600338,1.2596433
357,1.064919,0.053089302,1.772053,1.3443295
358,1.0199786,0.1627265,1.6062788,1.238313
359,1.0873079,0.117161885,1.5744404,1.2059658
360,1.0647315,0.11521583,1.520825,1.1396027
361,1.0015186,0.15331295,1.4927837,1.1085278
362,1.0212573,0.29584023,1.6385683,1.3710771
363,1.0286928,0.20878746,1.7924738,1.4634107
364,1.1095303,0.17731158,1.6940887,1.3818375
365,1.1099488,0.23016481,1.5086409,1.236239
366,1.013606,0.17092977,1.7510562,1.3860565
367,1.0634943,0.2907184,1.437205,1.1869909
368,1.1390132,0.28592223,1.5516648,1.335613
369,1.06058,0.33792776,1.6473519,1.4310877
370,1.1132481,0.3846569,1.6388665,1.4839833
371,1.028079,0.34762093,1.6984638,1.473219
372,1.0483017,0.42313266,1.6083417,1.449842
373,0.9992154,0.43032616,1.5181274,1.3404797
374,0.997971,0.52419376,1.6026812,1.4948119
375,1.0608755,0.49006283,1.7195089,1.6174937
376,1.100467,0.5405833,1.6953424,1.6510134
377,1.092871,0.6418762,1.716323,1.7441657
378,1.1290162,0.6463737,1.5619576,1.6112459
379,1.0977591,0.7033133,1.7370824,1.8134469
380,1.1071318,0.63518435,1.5519063,1.5818604
381,1.0780928,0.672748,1.6840223,1.7276298
382,1.1452193,0.7530377,1.8118755,1.9492635
383,1.1324118,0.69286853,0.59985095,1.6857083
384,1.098443,0.6707539,0.68274075,1.7350277
385,1.1237007,0.6734564,0.8169333,1.883876
386,1.1562271,0.7091118,0.81213,1.9220774
387,1.1411616,0.8383291,0.8643936,2.0637212
388,1.1753203,0.8283423,0.8716418,2.0805588
389,1.1455064,0.797403,0.53974473,1.7105502
390,1.2165742,0.9531613,0.8419259,2.165084
391,1.1280366,0.92209864,0.9478207,2.203413
392,1.2414979,0.84157276,0.7683179,2.0202463
393,1.2084564,0.93986845,0.9748204,2.2839499
394,1.1519096,0.9505467,0.8588492,2.1477141
395,1.1892277,0.86342984,0.8563791,2.0985653
396,1.2420126,1.0303782,0.7660954,2.1598854
397,1.3841113,0.9908673,0.9840469,2.419253
398,1.2572083,0.9594372,0.86090624,2.2090883
399,1.1986238,1.0022643,0.83945584,2.190466
400,1.2872591,0.97092867,0.9588038,2.3306298
401,1.4344193,0.9877133,1.1089344,2.5669289
402,1.370196,0.9939401,0.84466034,2.2752135
403,1.304714,0.93936634,0.85109663,2.2079782
404,1.346975,1.0168136,0.9633513,2.399449
405,1.268382,1.0013591,0.87509155,2.2603018
406,1.443251,0.9695252,1.0150847,2.463854
407,1.3729602,0.96161526,0.8978077,2.3054993
408,1.4693632,0.9949914,0.9993321,2.4802573
409,1.4115087,0.9770865,0.86641365,2.304983
410,1.4860169,0.9325635,0.86119133,2.3036225
411,1.5565267,0.94245327,1.1014704,2.5865736
412,1.495037,0.79432625,0.92415756,2.2674208
413,1.4613861,0.8150208,0.7733361,2.1152947
414,1.5603807,0.8644803,1.0180662,2.4466166
415,1.4531024,0.92268765,0.66348493,2.0820518
416,1.5391293,0.8482224,1.0562813,2.4620128
417,1.5740954,0.8064515,1.0479125,2.4397988
418,1.5893968,0.8284525,0.9954527,2.4114904
419,1.640622,0.7742845,1.105893,2.5069175
420,1.5416914,0.6228782,0.75115824,1.9891627
421,1.6546946,0.57104003,0.93984234,2.1954696
422,1.5891879,0.726267,1.0847287,2.424023
423,1.6745063,0.63780165,1.0636641,2.3792684
424,1.5859764,0.53226185,0.8313655,2.02355
425,1.6856622,0.5236137,0.9083864,2.1439278
426,1.6526468,0.57195884,0.9447184,2.200011
427,1.7217436,0.5634967,0.89997953,2.1834738
428,1.7030369,0.4919838,1.842309,2.0628154
429,1.7264565,0.3902579,1.9054581,2.0613797
430,1.6691027,0.43823054,1.8258386,1.9890628
431,1.7206632,0.35287026,1.9738736,2.0988579
432,1.7075938,0.35637078,1.8426636,1.9637386
433,1.840255,0.26736182,2.0558395,2.1764884
434,1.816675,0.35078055,2.0492046,2.2206275
435,1.7842011,0.20749924,1.9591234,2.0068483
436,1.8199191,0.23383386,1.925261,2.010596
437,1.880268,0.2219236,1.9728215,2.0793982
438,1.831684,0.23487017,1.9016798,1.9936743
439,1.7947985,0.12202922,2.046414,2.035335
440,1.9031643,0.12775174,1.8750404,1.9224364
441,1.8640863,0.12521477,1.9371086,1.9630629
442,1.8939133,0.034039572,1.8194633,1.7919495
443,1.9332032,0.096849866,1.9484977,1.9877367
444,1.860699,0.08186931,1.7860396,1.7777911
445,1.9208015,0.08358172,1.9182304,1.9413176
446,1.8953255,0.18087755,1.9803238,2.063645
447,1.9452014,0.023164006,2.0359046,2.0258784
448,1.9323128,0.08145723,1.9342566,1.9615059
449,1.8972702,0.09915996,1.9368491,1.9598541
450,1.9814595,0.037770934,1.8933182,1.912376
451,2.1074212,0.02093535,2.1163275,2.1857398
452,2.0296032,0.10060918,1.9154661,2.0057244
453,1.9325871,0.088612616,1.9603565,1.9931096
454,1.9689887,0.009730121,2.0175922,2.0093842
455,1.9628949,0.061265092,2.0871942,2.1145904
456,1.9872848,0.141907,2.0139627,2.1140356
457,2.0669432,0.14706951,2.10399,2.2477639
458,2.0861967,0.08943616,2.1532996,2.263475
459,1.9726515,0.2076317,2.1801717,2.3222213
460,2.10287,0.19585016,1.9812202,2.1795428
461,2.0771954,0.12797433,2.2586677,2.3932462
462,2.056878,0.19691692,2.254079,2.4302058
463,2.1229084,0.19800194,2.2647216,2.474677
464,2.0361798,0.208272,2.279468,2.453762
465,2.094119,0.25627524,2.1926744,2.4319403
466,2.2106664,0.38317472,2.0227466,2.4154608
467,2.212386,0.3064741,2.242993,2.5790417
468,2.1421096,0.31338197,2.0778732,2.3839645
469,2.1825457,0.3934373,2.2040753,2.590426
470,2.070273,0.4135853,2.1886365,2.533962
471,2.1571608,0.39207774,2.2666562,2.6392949
472,2.097405,0.5006604,2.034966,2.4591637
473,2.1499362,0.48415673,2.1106987,2.5487843
474,2.2440152,0.5791946,2.2328246,2.789228
475,2.2785397,0.57465,2.2033055,2.7735627
476,2.191213,0.5739709,2.1628737,2.6889582
477,2.1659048,0.57443315,2.2110612,2.7248385
478,2.2288148,0.732902,2.2497425,2.9138265
479,2.1805391,0.71254593,2.2142076,2.8388867
480,2.0860019,0.7476177,2.1580508,2.761765
481,2.1770382,0.7614175,2.391653,3.0512352
482,2.2281806,0.81018573,2.2253354,2.9470649
483,2.2099586,0.82432896,2.1271708,2.8503966
484,2.2390463,0.7528613,2.330421,3.01459
485,2.274238,0.8028947,2.173778,2.9130683
486,2.1569242,0.922418,2.2530432,3.0233188
487,2.2143965,0.9528113,2.5034857,3.3252923
488,2.0962465,0.8496218,2.272926,2.9582658
489,2.0695343,1.0246385,2.204964,3.00821
490,2.1515083,1.0508662,2.2955556,3.1594594
491,2.159863,1.0962558,2.4088662,3.3109894
492,2.126809,1.0513736,2.2338831,3.0858178
493,2.21488,1.1499243,2.1972935,3.1671767
494,2.2085576,1.1741974,2.237813,3.2227397
495,2.2772293,1.0979315,2.4302294,3.3922927
496,2.153828,1.1912645,2.210707,3.1810691
497,2.192129,1.117944,2.305547,3.2400694
498,2.136311,1.1467221,2.5337737,3.4619708
499,2.2021968,1.1795146,2.4041061,3.3898406
500,2.1204903,1.1412004,2.176936,3.0930812
501,2.0856547,1.2087988,2.3441715,3.293598
502,2.1475396,1.1156148,2.513381,3.4238617
503,2.2668414,1.1375769,2.5213788,3.5079823
504,2.1487794,1.1680269,2.3238804,3.2742903
505,2.151403,1.1421489,2.3908675,3.3231807
506,2.1776583,1.1612477,2.5200174,3.4797823
507,2.2596934,1.19866,2.4099798,3.4388216
508,2.2938957,1.06238,2.3959386,3.3396714
509,2.1367588,1.1026971,2.4586985,3.3541007
510,2.219465,1.1473596,2.4139907,3.3842428
511,2.1328325,1.0842763,2.3444114,3.224035
512,2.2263684,1.1614789,2.3966236,3.3809168
513,2.1208947,1.1169785,2.28747,3.1856513
514,2.1142337,1.073832,2.2034113,3.0659022
515,2.0699592,0.92429316,2.3405104,3.0687099
516,2.153216,0.90111804,2.5082328,3.2606792
517,2.1134448,0.9292331,2.262569,3.016216
518,2.0914612,0.976548,2.2314029,3.0095444
519,2.0832396,0.94498444,2.2506123,3.0009701
520,2.0506418,0.828611,2.234726,2.881505
521,2.160221,0.888622,2.3619545,3.1085315
522,2.060121,0.79105145,2.4712675,3.0946167
523,2.0960689,0.8393788,2.4817173,3.1592858
524,2.0913162,0.7741997,2.2832687,2.9095767
525,2.086181,0.7153736,1.945479,2.5250998
526,2.0741987,0.7652711,2.2237759,2.8348286
527,2.0769458,0.66563517,2.2357166,2.7734158
528,2.13568,0.54513305,2.2055092,2.682199
529,2.0891654,0.58926183,2.3707418,2.857271
530,2.0733762,0.663328,2.2349303,2.7691145
531,2.147139,0.59696573,2.0964878,2.6177816
532,1.9728343,0.521454,2.1922534,2.569761
533,2.0263193,0.3954407,2.2658777,2.5756178
534,1.9247109,0.5270449,2.0302558,2.3878949
535,2.03412,0.5189642,2.12819,2.5344732
536,2.0183349,0.421405,2.2459884,2.5712094
537,1.9749056,0.4012988,2.1104612,2.398888
538,1.9051694,0.3119049,2.1230648,2.3095782
539,1.9890975,0.41852233,1.9912324,2.2996728
540,1.939694,0.35147765,2.004738,2.2381933
541,1.9247177,0.36814156,2.047163,2.285628
542,2.019357,0.30031216,2.17802,2.4129326
543,1.8824981,0.24363427,2.2136343,2.337609
544,1.9389048,0.24698375,2.0193684,2.1740587
545,1.9827057,0.20092489,2.0088506,2.150897
546,1.9801347,0.20160033,2.003016,2.1442838
547,1.9850339,0.2107065,2.2000754,2.3506222
548,1.9468797,0.18758965,1.879584,1.993716
549,1.935982,0.23405758,2.1190648,2.262599
550,1.8742013,0.21145162,1.9063725,2.0020618
551,2.0254092,0.113095544,2.163051,2.2605772
552,1.9462919,0.2903387,2.1381693,2.3290691
553,1.9554952,0.15197784,2.1027706,2.1945014
554,1.9033664,0.091283,2.059996,2.0801413
555,1.8299489,0.23720904,1.9385519,2.031433
556,1.9244826,0.16437614,2.1500618,2.2355852
557,1.8677579,0.18350597,1.9098647,1.9813731
558,1.8735719,0.19796635,2.025774,2.1110346
559,1.8550452,0.19342588,2.0575068,2.1300988
560,1.8976926,0.2184468,1.9757956,2.088477
561,1.9048315,0.3108267,2.0829911,2.268527
562,1.897043,0.30343458,2.005164,2.1812613
563,1.7906166,0.29019383,1.8534098,1.9663634
564,1.8831947,0.26918197,1.8322959,1.9757798
565,1.8034855,0.32615238,1.9508137,2.0971706
566,1.8025287,0.43234453,2.106053,2.3315759
567,1.8296989,0.37649506,2.0635827,2.2608035
568,1.8087023,0.380655,2.0031574,2.1929998
569,1.8067191,0.44213337,2.139203,2.3741627
570,1.7628046,0.41994247,2.0864131,2.2827723
571,1.7978927,0.44103792,2.0211859,2.2509108
572,1.833081,0.617008,2.0327792,2.4120758
573,1.794974,0.6274857,2.105504,2.4736054
574,1.7228403,0.48753643,2.0394967,2.2665691
575,1.7948612,0.6279848,2.0270066,2.3954258
576,1.7002529,0.6738664,1.9641477,2.319674
577,1.836853,0.6858138,2.1704478,2.6032348
578,1.7410582,0.6985712,2.045862,2.4403195
579,1.7572402,0.66211224,1.9572723,2.3324766
580,1.8281119,0.7609081,2.17009,2.6548269
581,1.7795324,0.7923375,2.0197663,2.5037858
582,1.7581741,0.8893424,2.075297,2.621391
583,1.7108802,0.8428954,1.998632,2.4862435
584,1.7223357,0.85686487,1.9090832,2.4128997
585,1.8456944,0.914936,1.9544976,2.563547
586,1.7007638,0.9251328,1.9419963,2.486228
587,1.713362,0.95578974,2.018482,2.5920053
588,1.6756189,0.90825987,2.0501747,2.569179
589,1.7346305,0.9812253,2.0289435,2.6321776
590,1.742544,0.99924487,2.1985133,2.819219
591,1.6828344,0.96324456,2.0480657,2.6119163
592,1.8249778,1.1184425,2.0935829,2.8449037
593,1.7072785,1.015698,1.8808631,2.496276
594,1.716152,1.0045872,2.15534,2.7668564
595,1.7453601,1.0780684,1.9550741,2.6363053
596,1.7761747,1.0979738,2.180279,2.8918467
597,1.6874359,1.0997474,2.1579013,2.8264296
598,1.7037939,1.0218203,2.1367013,2.7549636
599,1.608348,1.0830035,2.037502,2.6539288
600,1.6862043,1.0546097,1.936765,2.5708244
601,1.6929665,1.0394603,2.0928602,2.7189388
602,1.6922116,0.9916798,2.078332,2.6681976
603,1.6631186,1.0335847,2.2319849,2.8387327
604,1.7610763,1.1314362,2.0753188,2.804434
605,1.7320286,0.9783692,2.0754948,2.675286
606,1.7339946,1.0741959,2.2024467,2.875091
607,1.6093328,1.0488853,2.0639405,2.6552708
608,1.6140729,1.0302556,2.0317056,2.6114337
609,1.8071601,1.0768431,2.0061321,2.7173445
610,1.6974446,0.98452955,2.1628594,2.7499788
611,1.5912634,1.0123379,2.0720892,2.6269743
612,1.6937419,0.9517548,2.217727,2.778414
613,1.6815327,0.97308606,2.050553,2.621134
614,1.579587,0.87625325,1.7276902,2.1746738
615,1.681719,0.83600885,2.2367184,2.7045846
616,1.6400177,0.90737396,1.9867327,2.487272
617,1.7438171,0.802848,2.0661395,2.540184
618,1.6363078,0.8735257,2.06902,2.542318
619,1.5883715,0.70359594,1.9035977,2.2254803
620,1.6891162,0.8044524,1.9904236,2.438321
621,1.5818709,0.70344603,1.7009665,2.0194864
622,1.620736,0.7176688,1.9198793,2.268499
623,1.6775104,0.65328896,1.8807708,2.2094927
624,1.7478011,0.63013464,1.9670918,2.3135934
625,1.6225966,0.64535546,1.9518483,2.2471633
626,1.5991682,0.5052685,2.0254478,2.2039833
627,1.5585219,0.5152183,1.9431345,2.1088092
628,1.6518742,0.44423497,2.0045831,2.1636965
629,1.649784,0.5629119,1.9571263,2.2042022
630,1.6669363,0.42090532,1.9858751,2.1350222
631,1.5989263,0.3852292,1.9363346,2.0247197
632,1.5283047,0.3764264,1.842222,1.888694
633,1.5492382,0.31465545,1.8516054,1.8622161
634,1.6254531,0.19308627,1.8959216,1.8534628
635,1.5905771,0.21420895,2.1536415,2.1095867
636,1.5976355,0.17108116,1.7709744,1.6981031
637,1.6101487,0.22826895,1.7860827,1.7623588
638,1.6341642,0.06316315,1.7847164,1.6491708
639,1.5563791,0.16710263,1.9796603,1.8831768
640,1.5161289,0.1293677,1.6301827,1.4852729
641,1.5526943,0.042616785,1.76134,1.5696498
642,1.4875963,0.04479421,1.6060694,1.3834633
643,1.583843,0.054186538,1.9187207,1.7512822
644,1.5313603,0.066395946,1.7600371,1.5755142
645,1.5223796,0.0019806977,1.9442434,1.7069187
646,1.5185112,-0.00859064,1.7302071,1.4830197
647,1.5568775,0.010119752,1.7416073,1.5276358
648,1.6038805,-0.07137668,1.7662429,1.5146506
649,1.624284,-0.112720385,1.8147849,1.5423867
650,1.5736896,0.055381414,1.76703,1.5954108
651,1.5308439,-0.04846121,1.8109953,1.5400714
652,1.5116097,0.06508246,1.9183095,1.7229261
653,1.5265201,0.09405458,1.7983426,1.6321436
654,1.5776868,0.04493931,1.8828849,1.7054327
655,1.6061999,-0.119028576,1.869429,1.5832574
656,1.6604949,0.049950354,1.809309,1.6770192
657,1.5216448,0.051990572,1.8186232,1.6184386
658,1.5015743,0.05536845,1.7868639,1.5791774
659,1.5797724,0.04549006,1.8406932,1.6646969
660,1.4399791,0.083104156,1.6745019,1.4568195
661,1.5141385,0.08639026,1.8160795,1.6379415
662,1.544187,-0.023610657,1.5301247,1.2845101
663,1.5454253,0.092456974,1.8171154,1.6591709
664,1.6074696,0.13440049,1.9520328,1.856568
665,1.3334857,0.19209523,1.8361788,1.646993
666,1.3908907,0.17861679,1.8000519,1.6294599
667,1.4572744,0.20662495,1.7549192,1.6385251
668,1.388529,0.21898654,1.8470163,1.7055207
669,1.4618695,0.34015906,1.8566102,1.8426642
670,1.4704882,0.2676906,1.7776313,1.7136433
671,1.4013122,0.36676633,1.8997042,1.8754351
672,1.4925508,0.32266286,1.7105565,1.698829
673,1.404604,0.3532572,1.7297951,1.69704
674,1.5064077,0.39295286,2.1336014,2.1815197
675,1.3403842,0.50446403,1.79297,1.84151
676,1.4295386,0.48615065,1.8466924,1.9260747
677,1.3634275,0.60951656,1.7124316,1.8512826
678,1.4417057,0.49592027,1.9881394,2.0809324
679,1.4794953,0.6014158,1.9057951,2.0966046
680,1.4133643,0.6282205,1.8518944,2.0297418
681,1.4985231,0.6996777,1.9115629,2.1855826
682,1.4022905,0.73055893,1.8633871,2.1124516
683,1.5293941,0.75091535,2.0968583,2.424742
684,1.3633463,0.795821,1.7506604,2.0291994
685,1.3190203,0.816112,1.6825427,1.9541367
686,1.4742856,0.84449905,2.0162683,2.3867853
687,1.3395672,0.84262395,1.7714914,2.073243
688,1.3949744,0.8763651,2.097212,2.451973
689,1.3105443,0.89242095,1.8904006,2.2149885
690,1.4356292,0.8092676,2.010811,2.3355763
691,1.2893538,0.9077032,1.8151503,2.1406045
692,1.398822,0.95100605,1.7913976,2.2040632
693,1.4075816,0.8934056,1.8889427,2.2627876
694,1.3574415,1.002975,1.8432609,2.2742128
695,1.3535197,0.980426,1.8899089,2.3019884
696,1.3303796,0.98888016,1.9497324,2.3565824
697,1.4569156,1.1433605,1.9269894,2.5129676
698,1.379599,0.927352,1.82396,2.2092733
699,1.357757,1.0440087,2.0995893,2.5614746
700,1.3713808,1.0157136,1.7534539,2.2009294
701,1.3805141,1.1061176,2.055846,2.5756912
702,1.3527234,1.0786763,1.7996688,2.2850378
703,1.4021344,0.9564716,2.052937,2.4713578
704,1.3560462,0.9820966,2.015354,2.4299493
705,1.2523569,1.0670545,1.8496152,2.2760847
706,1.3072447,1.0192444,1.8258417,2.2438974
707,1.4055834,0.9936655,2.0884485,2.5364895
708,1.3282261,1.0109544,2.1232672,2.5455961
709,1.3386291,1.0113729,1.9446671,2.3725114
710,1.3372816,0.9650805,1.8854749,2.2779262
711,1.4360056,1.064274,2.0085108,2.524719
712,1.3429655,0.935436,1.9589399,2.3319998
713,1.253757,1.0116348,1.8739808,2.2595854
714,1.4287968,0.9807784,2.0503175,2.5002997
715,1.3919754,0.8482811,1.8234551,2.1556537
716,1.3778841,0.9182922,1.9556807,2.333342
717,1.3871919,0.83718514,1.9165429,2.2380276
718,1.3470525,0.89109874,1.7985471,2.1403973
719,1.2551435,0.79375345,1.9089993,2.1318862
720,1.4107499,0.8412922,1.9568598,2.293204
721,1.311955,0.7622093,1.7194952,1.9471297
722,1.3754879,0.79666114,2.0071764,2.2924163
723,1.4327797,0.7286681,1.9246514,2.1875424
724,1.402832,0.7510403,1.8968971,2.1615932
725,1.343434,0.64813095,1.7693903,1.9272056
726,1.3484188,0.7099941,1.9387717,2.1454766
727,1.49691,0.7143347,2.027795,2.312001
728,1.4195495,0.6434488,1.7306983,1.9230597
729,1.4327812,0.47670278,1.7469268,1.8208444
730,1.4569762,0.45688707,2.0050137,2.076167
731,1.4436002,0.36527207,1.8068867,1.8026408
732,1.4981028,0.33890668,1.9084575,1.9116889
733,1.479086,0.42487648,1.7949785,1.8531789
734,1.5449969,0.4051459,2.0421712,2.118529
735,1.575336,0.36846045,1.8810531,1.9450663
736,1.3732531,0.29906374,1.8607385,1.771663
737,1.5243187,0.22749461,1.8117071,1.7444874
738,1.5315015,0.2602865,1.9891719,1.9501375
739,1.5029944,0.30098885,1.8415358,1.8187747
740,1.563741,0.2689504,1.9709272,1.9545106
741,1.5368068,0.24114567,1.8283783,1.777641
742,1.4211591,0.30447158,1.5998588,1.538792
743,1.5460817,0.1372951,1.8477737,1.7237859
744,1.5767548,0.31390765,1.930761,1.9545691
745,1.511052,0.19313863,1.7686704,1.6690505
746,1.5627805,0.22774301,1.8403882,1.7925857
747,1.5284926,0.13046859,1.635875,1.4979727
748,1.6243684,0.17942242,1.9265186,1.8732697
749,1.6572165,0.21553117,1.9425819,1.9328386
750,1.6305332,0.15642555,1.7492743,1.68186
751,1.6440417,0.14321764,1.9246291,1.8540632
752,1.6349744,0.1744053,2.0249622,1.9732533
753,1.5478189,0.14561589,1.6597639,1.5428853
754,1.6225189,0.24264064,1.9593884,1.9526284
755,1.7967824,0.10099475,1.9512681,1.9254054
756,1.693298,0.24797544,2.1399698,2.1726003
757,1.6358993,0.24255434,1.8367468,1.8366122
758,1.7166749,0.19056274,1.7568071,1.7580665
759,1.6688327,0.15612726,1.8584441,1.8099558
760,1.7275738,0.2690869,1.8738806,1.9394827
761,1.7546645,0.25991747,1.9079045,1.9801749
762,1.7305022,0.3575622,1.9227685,2.0561912
763,1.7197222,0.27774546,1.9050623,1.9732325
764,1.790362,0.30091873,1.9592192,2.0800893
765,1.8250208,0.36875078,1.8014966,1.9905702
766,1.7909415,0.39802387,2.1755733,2.3695621
767,1.7896929,0.45293137,2.001979,2.236524
768,1.8154464,0.5396136,2.0668705,2.379304
769,1.7738732,0.48982644,2.0383792,2.2926855
770,1.817712,0.53003365,2.129102,2.4354832
771,1.8579286,0.5258356,1.8960642,2.2194052
772,1.9297291,0.51224065,2.0119205,2.3609655
773,1.842267,0.6181687,2.2462726,2.6310327
774,1.9001966,0.6182159,1.9910189,2.4047792
775,1.8931513,0.6977511,2.2055607,2.6754496
776,1.9419458,0.6998404,2.1229942,2.6188474
777,1.9746594,0.7120416,1.9677639,2.489125
778,1.9479876,0.6645709,2.1832783,2.6557004
779,1.9470541,0.7202375,2.0241442,2.5378494
780,1.9775989,0.894212,2.1420193,2.801478
781,1.9606671,0.86539525,2.055884,2.6852639
782,2.0572908,0.9467329,2.1585758,2.897271
783,2.0675588,0.89666504,2.3444533,3.0507314
784,2.0041108,0.98685956,2.3906088,3.1328087
785,1.9588792,0.86290187,2.424241,3.0508573
786,2.0733767,1.0057944,2.338177,3.129211
787,2.073282,0.9334575,2.356087,3.0928211
788,2.0814245,1.0923884,2.197812,3.0578156
789,2.0576296,1.1010753,2.39173,3.2463512
790,2.0656023,1.1163013,2.4236531,3.2936802
791,2.1318552,1.1839038,2.406467,3.3603225
792,2.100661,1.1605424,2.3352149,3.2559521
793,2.195327,1.0674628,2.3039157,3.2021763
794,2.1534274,1.1055106,2.441948,3.3477945
795,2.172235,1.2000723,2.3454483,3.3316197
796,2.2109337,1.1874237,2.436961,3.4329956
797,2.2164705,1.1694628,2.500249,3.4855812
798,2.1812449,1.2323319,2.580139,3.5950103
799,2.169124,1.1872282,2.3510206,3.3260036
800,2.1774144,1.2370461,2.5058606,3.5223525
801,2.1908581,1.2297158,2.324156,3.341872
802,2.2203252,1.2178397,2.4899766,3.513519
803,2.218489,1.1145668,2.5790262,3.524196
804,2.3042078,1.1381655,2.3356142,3.3413422
805,2.253963,1.1291617,2.6092815,3.5831344
806,2.3056226,1.1203523,2.404218,3.3972933
807,2.3354201,1.0722924,2.3532321,3.3251617
808,2.2615314,1.1088631,2.45495,3.4173632
809,2.3046844,1.1609905,2.625217,3.648302
810,2.3073623,1.1353141,2.4198449,3.4250114
811,2.3631744,1.1350248,2.532774,3.5656297
812,2.2987022,1.0801694,2.3159447,3.2754228
813,2.3759627,1.0555999,2.501243,3.4809244
814,2.3073244,1.0464174,2.4696999,3.408175
815,2.3217857,0.9159384,2.3175745,3.1654212
816,2.3455117,0.89243436,2.546656,3.3887374
817,2.4490387,0.9757457,2.3573418,3.3136704
818,2.3386467,0.9368498,2.411782,3.2837427
819,2.3396902,0.8944621,2.4859793,3.326671
820,2.3977618,0.8397365,2.4450626,3.2737458
821,2.449084,0.8161809,2.2255616,3.0622392
822,2.366021,0.7470969,2.3624797,3.1058128
823,2.3666792,0.7413744,2.3181071,3.0574775
824,2.4495113,0.78415823,2.5110419,3.3239164
825,2.357158,0.68478364,2.4339817,3.1261485
826,2.433801,0.67223984,2.368345,3.0894253
827,2.453739,0.64938504,2.5710561,3.2849646
828,2.402298,0.6006319,2.3877625,3.0393856
829,2.4409475,0.4853291,2.2684813,2.852952
830,2.3976839,0.51597166,2.214436,2.8002567
831,2.5234094,0.5397731,2.3338268,3.0003612
832,2.4314432,0.45804986,2.2087784,2.7680373
833,2.3743098,0.39805928,2.3196099,2.8053093
834,2.3424275,0.39115232,2.2565222,2.7211
835,2.5093217,0.30633187,2.311456,2.7958658
836,2.4288697,0.31110144,2.240597,2.688358
837,2.4739966,0.3040341,2.3025925,2.7676163
838,2.370632,0.2888431,2.3654056,2.767354
839,2.4503355,0.2998368,2.1500232,2.6000686
840,2.332927,0.30129138,2.4035895,2.7960215
841,2.3651376,0.22154032,2.3498216,2.6985455
842,2.3959904,0.20293939,2.1447105,2.4949102
843,2.4343414,0.053140137,2.294014,2.5510397
844,2.4076586,0.22853272,2.3012276,2.6764565
845,2.3194032,0.083436325,2.2626898,2.4849687
846,2.4100504,0.19503792,2.2422738,2.5935774
847,2.417925,0.21490537,2.255157,2.6252985
848,2.31263,0.16180073,2.2383153,2.515981
849,2.3707361,0.12170653,2.2168345,2.4934826
850,2.4693646,0.10127853,2.2345576,2.545199
851,2.2971623,0.05139347,2.1674843,2.3546104
852,2.3306665,0.13557553,2.1976385,2.4646535
853,2.3579712,0.060609557,2.0684655,2.2929084
854,2.2630653,0.03733306,2.2014556,2.3609881
855,2.341155,0.10028609,2.11556,2.3613522
856,2.3048549,0.044656236,2.2270954,2.413015
857,2.3234673,0.07102479,2.1553984,2.3704007
858,2.2497747,0.043569017,2.0627527,2.220317
859,2.3081489,0.08839324,2.1205094,2.3408787
860,2.2307017,0.12525527,2.1995745,2.4088666
861,2.2017248,0.11120642,2.1930523,2.3773196
862,2.2559652,0.18203638,2.1862938,2.4508038
863,2.1482768,0.21349296,2.1576257,2.3918839
864,2.1862264,0.23627609,2.171581,2.4419012
865,2.1411026,0.28501445,2.0600529,2.344365
866,2.1265042,0.2689208,2.0744257,2.3393683
867,2.1687357,0.30548036,2.3276246,2.6411026
868,2.1469927,0.28812468,2.067088,2.3566778
869,2.2037942,0.34781983,1.996656,2.359418
870,2.12501,0.35710832,2.058607,2.3889434
871,2.0659838,0.36248943,1.9690461,2.2739053
872,2.1011267,0.42932585,2.2523403,2.624898
873,2.0258427,0.26057833,2.1611724,2.3695276
874,2.0763812,0.4425954,2.248679,2.6188161
875,2.0915387,0.54654634,2.1016104,2.5572896
876,2.12214,0.54703665,2.3361278,2.8074753
877,2.0723214,0.5399673,2.5270848,2.968221
878,1.9153779,0.62339425,2.1486368,2.5738714
879,1.9818028,0.70122796,2.0643,2.5811224
880,1.9817777,0.5961504,2.1992733,2.637275
881,1.8966756,0.68519485,2.1183448,2.5805788
882,1.9630527,0.7451823,2.0586016,2.5990148
883,1.8828164,0.7318323,2.2542639,2.7445464
884,1.9283624,0.8513674,2.1009326,2.7036395
885,1.829612,0.7461044,1.9809353,2.4553196
886,1.7805833,0.80422515,1.9621903,2.4556508
887,1.7127742,0.73376805,2.0692353,2.4759483
888,1.7988129,0.7921056,2.127611,2.6210964
889,1.6527864,0.85813355,2.056208,2.5262012
890,1.6995399,0.8766622,1.9195545,2.426821
891,1.7678201,0.97842616,2.2323837,2.8501134
892,1.7136725,0.90429014,2.080938,2.6159918
893,1.7079449,0.9342901,2.1743026,2.7289927
894,1.7248397,0.93187433,2.1223214,2.683647
895,1.5452305,0.9553545,2.0608108,2.5499418
896,1.6111877,0.9855467,2.0832305,2.6279845
897,1.5929039,1.0050863,2.126092,2.6763587
898,1.7050875,0.9604422,2.0300713,2.6029468
899,1.55575,0.918836,1.855826,2.322828
900,1.6293083,0.9830098,2.0753064,2.6272178
901,1.6384197,0.8935836,2.1971226,2.6865203
902,1.5252401,0.9933447,2.094852,2.6024806
903,1.5518221,1.0212208,1.9713774,2.513204
904,1.5440338,0.9790802,2.172192,2.678519
905,1.420811,1.0607896,1.8456714,2.351669
906,1.5189085,1.0683392,1.8915964,2.452305
907,1.3982737,1.031698,2.0171769,2.4900873
908,1.5171797,0.9760111,2.019796,2.510394
909,1.4526536,0.9067566,1.9141566,2.320551
910,1.4125165,0.93359196,1.8340914,2.2405436
911,1.3519212,0.898824,1.727062,2.0771406
912,1.4252511,0.9439115,1.9913737,2.4119327
913,1.3433414,0.8592898,1.9138043,2.2299423
914,1.4282966,0.8053393,1.8211783,2.139331
915,1.4183087,0.90979207,1.8434471,2.2349455
916,1.3322711,0.8115664,1.800024,2.0748343
917,1.2854956,0.6669445,1.8027449,1.9457011
918,1.3239303,0.8051349,1.9189502,2.1847665
919,1.2128457,0.6593744,1.6102676,1.7112213
920,1.2989836,0.63043845,1.8137552,1.9360758
921,1.1920818,0.6635586,1.6855513,1.7792611
922,1.1959593,0.6717993,1.6701531,1.7719823
923,1.2590623,0.6636662,1.8817531,2.009034
924,1.1706433,0.61444414,1.755689,1.8018438
925,1.1885805,0.57952714,1.726153,1.7550886
926,1.2027879,0.6168165,1.8393458,1.9033521
927,1.2322288,0.5245725,1.7417709,1.7513146
928,1.1592599,0.5532038,1.6443748,1.6389077
929,1.1175474,0.4292903,1.6973726,1.5781139
930,1.1300551,0.41313505,1.464997,1.3398759
931,1.133886,0.33786497,1.560099,1.3804407
932,1.1116198,0.32141173,1.8036475,1.6005162
933,1.0807023,0.27935606,1.7213392,1.4712075
934,1.1248232,0.29438907,1.7102075,1.4934108
935,1.0036782,0.36107904,1.8057677,1.578416
936,1.1127369,0.15922809,1.432075,1.1078646
937,1.1180263,0.21246992,1.4614524,1.1798179
938,1.0644062,0.15888576,1.5477386,1.199106
939,1.0547982,0.18196099,1.6225417,1.2864115
940,1.0148816,0.17731285,1.6455643,1.2859898
941,1.0346066,0.103264175,1.6009225,1.1956738
942,1.0397469,0.051330276,1.7276661,1.2860372
943,1.0279495,0.012807793,1.5265107,1.0500913
944,1.02368,0.104023315,1.5358356,1.1256931
945,0.996785,0.13211668,1.580067,1.1775471
946,1.0739161,0.1059016,1.4676452,1.0840293
947,1.0756873,0.08212665,1.4624013,1.0618399
948,1.0712497,0.020402865,1.376905,0.927832
949,1.0789382,0.11663648,1.6843264,1.3112729
950,0.95737296,-0.033877313,1.4633485,0.916627
951,0.8890369,0.12306666,1.5355419,1.0723603
952,1.1154517,-0.0007326754,1.2614856,0.81866187
953,1.0185179,0.01673552,1.4686927,0.99050325
954,1.0441493,0.059337858,1.5119692,1.0785471
955,1.0756682,0.035367638,1.4629165,1.0272764
956,0.9509044,0.047715098,1.4719833,0.9832218
957,1.0932708,0.11565585,1.5900755,1.2234528
958,0.9912933,0.08072234,1.4386367,0.9948251
959,1.031931,0.050349154,1.6657486,1.219476
960,1.0584846,0.12633067,1.5213004,1.1452907
961,1.0225347,0.057156496,1.6294974,1.1836321
962,0.95656997,0.16560635,1.5641148,1.1666046
963,1.0382164,0.18486758,1.8470564,1.5048152
964,0.99712664,0.18802719,1.5362635,1.1758472
965,1.0390134,0.2847943,1.6070695,1.3401719
966,1.0595516,0.28984898,1.5142652,1.2614278
967,0.99257797,0.27496418,1.4945507,1.1970628
968,1.143474,0.41955513,1.7515666,1.63797
969,1.0571147,0.3312717,1.5804538,1.3574649
970,1.0520781,0.3651312,1.4992778,1.2991652
971,1.120338,0.41164613,1.8333575,1.7022611
972,1.0930579,0.4772593,1.6551684,1.559642
973,1.0750446,0.51764363,1.5797926,1.5055476
974,1.1848251,0.41908795,1.7437003,1.6504287
975,1.069943,0.57430595,1.7932255,1.7589264
976,1.1060023,0.5693961,1.5945071,1.5745553
977,1.1248189,0.596737,2.0374832,2.0474453
978,1.1372291,0.750982,1.8084297,1.9402808
979,1.1892567,0.69039094,1.6050575,1.717479
980,1.1679645,0.7486594,1.9897541,2.1352308
981,1.2120602,0.7950227,1.7315019,1.933799
982,1.1882455,0.71882355,1.7666363,1.8998766
983,1.1978105,0.83351684,1.73828,1.9623228
984,1.2335705,0.8081789,1.8378654,2.0607848
985,1.1753602,0.99505585,1.8036348,2.1376069
986,1.2648274,0.93327874,1.8093909,2.1417637
987,1.2413652,0.8955462,1.8407568,2.133099
988,1.2992392,1.0264913,1.921395,2.340883
989,1.3981632,0.96104914,2.0557919,2.4756603
990,1.348766,1.0342321,1.8509543,2.3010113
991,1.3757687,1.0143898,1.8826276,2.3313043
992,1.2186064,1.0484828,1.8052402,2.2009053
993,1.3217216,0.93398374,1.703695,2.0650437
994,1.3533405,1.1334008,1.7859873,2.3127081
995,1.3235052,1.0878377,1.936339,2.41397
996,1.3826472,1.16013,1.853212,2.414633
997,1.3787979,1.2150534,1.9995749,2.6002638
998,1.4611875,1.1805122,1.8715117,2.4874897
999,1.4902713,1.1397591,1.9720752,2.5720303
1000,1.4748113,1.0454152,2.0501423,2.5716093
1001,1.5431142,1.1724073,2.1851478,2.8360102
1002,1.4771979,1.1778299,1.9203814,2.5423527
1003,1.4932812,1.1983664,2.0557323,2.7011476
1004,1.5777588,1.2648611,2.2662027,3.003728
1005,1.5985659,1.2162665,2.1288636,2.8403463
1006,1.4851061,1.1243167,1.9273298,2.5131204
1007,1.6951003,1.0688672,2.2228405,2.8720412
1008,1.5393949,1.072165,2.0250924,2.5989137
1009,1.678529,1.0688194,2.0524824,2.6933615
1010,1.7043722,1.1929376,2.2445934,2.9914827
1011,1.6749802,1.0509794,2.0290973,2.654822
1012,1.8000658,1.0354896,2.2450914,2.9217415
1013,1.710325,1.0515648,2.1060178,2.7498538
1014,1.680649,1.0350319,2.0210958,2.6376941
1015,1.7015946,1.0618166,2.1520407,2.7992003
1016,1.763714,0.97968113,2.2380726,2.8546903
1017,1.8337996,0.90602046,2.3319695,2.9283845
1018,1.7394586,1.001429,2.0705311,2.691332
1019,1.7996243,0.9382157,2.14085,2.744324
1020,1.8470092,0.87982845,2.1321766,2.7155526
1021,1.814016,0.8689683,2.0835934,2.6423275
1022,1.8759031,0.84346795,2.2964077,2.8669603
1023,1.8612841,0.80681574,2.2840526,2.8198063
1024,1.8615106,0.8614095,2.1214886,2.698301
1025,1.9717332,0.7480781,2.077554,2.624479
1026,1.8594398,0.78402686,2.1410785,2.6588185
1027,1.8990386,0.74281096,2.3075418,2.8141694
1028,1.9190499,0.68819517,2.2778904,2.7535617
1029,1.9132928,0.68585974,2.184574,2.655615
1030,1.9366759,0.58537555,2.1393821,2.5467517
1031,1.9738125,0.56123984,2.0079894,2.4158256
1032,1.9656368,0.49278963,2.1015968,2.4540074
1033,2.0133157,0.546376,2.2493618,2.6658015
1034,2.0888946,0.49927548,2.321673,2.7405767
1035,2.0691342,0.45471546,2.3006444,2.676248
1036,2.0002623,0.4377209,2.1255062,2.453928
1037,2.0642414,0.42337707,2.0284941,2.3781476
1038,2.0610173,0.3673985,2.1351476,2.4412053
1039,2.0877047,0.28839782,1.9984206,2.2585714
1040,2.1312213,0.37719747,2.0917106,2.4402194
1041,2.1257193,0.34285277,2.2509007,2.5709
1042,2.2137992,0.24414957,2.225605,2.515617
1043,2.1209114,0.27966133,2.189226,2.4594276
1044,2.1313899,0.17263785,2.1445441,2.3397174
1045,2.239568,0.22253136,2.0427377,2.3294203
1046,2.1057556,0.17919411,1.8483882,2.0356615
1047,2.1872995,0.24333104,2.1245935,2.4007413
1048,2.1687443,0.20475616,1.8510083,2.0889475
1049,2.2356515,0.24085131,2.3187928,2.6172569
1050,2.2558258,0.24983047,2.2202892,2.535575
1051,2.281358,0.20608924,1.9689758,2.2642217
1052,2.2968407,0.26903892,2.400588,2.7507875
1053,2.2081401,0.2485288,2.213467,2.5039337
1054,2.191816,0.22197114,2.1121256,2.374512
1055,2.2845485,0.11385262,2.2413626,2.4690263
1056,2.2621145,0.19134964,2.2226684,2.497238
1057,2.2626867,0.1096991,2.1102548,2.3238723
1058,2.1782103,0.16245736,2.1164494,2.3273973
1059,2.386522,0.1398922,2.164331,2.462511
1060,2.2834985,0.20237452,2.0837379,2.377268
1061,2.2440872,0.20279953,2.1156363,2.3897796
1062,2.3456724,0.29472515,2.3211536,2.7150338
1063,2.4130318,0.25995666,2.2558417,2.657325
1064,2.265677,0.31557512,2.102025,2.4715447
1065,2.3622882,0.31928822,2.1750162,2.5956264
1066,2.3789246,0.41327256,2.3192306,2.8186471
1067,2.381975,0.45104724,2.3915396,2.9208126
1068,2.3560042,0.3956044,2.1540918,2.628797
1069,2.288904,0.33877388,2.2226331,2.6211655
1070,2.3285027,0.4333027,2.3084376,2.7976658
1071,2.2879763,0.43313172,2.2196462,2.6884832
1072,2.426302,0.5615583,2.3586333,2.992953
1073,2.3757124,0.4722826,2.1949642,2.7370322
1074,2.3633707,0.5582942,2.3879077,2.9883137
1075,2.3219118,0.59677166,2.39481,3.0033445
1076,2.3374743,0.53727156,2.3100584,2.8817492
1077,2.477916,0.66267765,2.3764262,3.1123924
1078,2.3993607,0.7130637,2.5422034,3.2766814
1079,2.3346493,0.75602627,2.4142318,3.1485763
1080,2.3925018,0.7393634,2.5275218,3.278295
1081,2.343435,0.85431397,2.2827075,3.0951605
1082,2.3651984,0.8594811,2.3814666,3.2086766
1083,2.2920203,0.79631644,2.3269644,3.070212
1084,2.3823223,0.8070394,2.534563,3.3310037
1085,2.360289,0.9024651,2.3888257,3.2458189
1086,2.3484478,0.8683956,2.3550882,3.1806087
1087,2.3043327,0.9005786,2.2846727,3.1122732
1088,2.2765586,0.9734318,2.5770226,3.4453757
1089,2.341156,0.9614731,2.4001205,3.2918034
1090,2.305426,1.0258057,2.3684106,3.2904778
1091,2.342426,1.0324211,2.617776,3.5633047
1092,2.2976596,0.98369825,2.199198,3.0858016
1093,2.2932372,1.0243663,2.527458,3.442351
1094,2.3156867,0.9597232,2.4266813,3.304317
1095,2.3028436,1.0670472,2.3609905,3.312698
1096,2.2967236,1.0127864,2.636873,3.5448246
1097,2.277815,1.0628065,2.3389862,3.2749987
1098,2.3037915,1.0835074,2.361816,3.3263423
1099,2.2233336,1.0595634,2.4498336,3.3561728
1100,2.2642698,1.2377924,2.397985,3.4584641
1101,2.256349,1.0647411,2.408717,3.3354475
1102,2.2466626,1.050499,2.2631493,3.174355
1103,2.1608677,0.999223,2.2297103,3.0595613
1104,2.2491798,1.1023664,2.5035398,3.4549046
1105,2.0894935,1.067734,2.1738756,3.0194228
1106,2.1430311,1.0905889,2.3231635,3.2126207
1107,2.2291305,1.0748794,2.4674752,3.3882
1108,2.2044258,1.1337539,2.3116503,3.2641788
1109,2.0858347,1.0741837,2.422583,3.2711382
1110,2.1130247,0.9766626,2.3853981,3.1744075
1111,2.1484566,0.9373074,2.3030279,3.0802367
1112,2.1844356,0.9175595,2.4884934,3.2688808
1113,2.128686,1.0742663,2.4442198,3.3142626
1114,2.1572866,0.88133436,2.2856522,3.0252962
1115,2.044327,0.8531171,2.3163774,2.9783788
1116,2.1293368,0.9237138,2.214008,2.971462
1117,2.0237262,0.75569636,2.1930478,2.7716832
1118,2.0792928,0.76131296,2.2079206,2.8185518
1119,2.0861278,0.7566192,2.1834114,2.7939396
1120,2.009477,0.7814798,2.2245126,2.815361
1121,2.0590847,0.70582,2.015304,2.5742114
1122,2.029886,0.6630875,2.1331215,2.64538
1123,2.093967,0.5745798,2.1207373,2.5986555
1124,2.030722,0.5900395,2.1525164,2.6104069
1125,2.057566,0.49197328,2.2828324,2.6805954
1126,1.9671214,0.62659895,1.86835,2.3218598
1127,1.9386892,0.5017516,2.272846,2.6185043
1128,2.0275877,0.5097127,2.2331762,2.6292546
1129,1.9859135,0.39984983,1.9487718,2.241616
1130,1.9518186,0.34945583,1.8849577,2.122959
1131,1.8997034,0.36416346,1.9124498,2.1354241
1132,1.9346402,0.34852493,2.0232828,2.2519965
1133,1.9040084,0.29081202,2.1072135,2.2773266
1134,1.8082027,0.28997335,2.083976,2.2055573
1135,1.9205873,0.18265533,2.0011718,2.0984569
1136,1.8483737,0.289804,1.9032831,2.044823
1137,1.8175961,0.16203228,1.8612211,1.8915433
1138,1.808329,0.26373908,2.1892872,2.291256
1139,1.7660565,0.13240346,1.7751057,1.7574366
1140,1.7890093,0.10996933,1.8519834,1.8289651
1141,1.8155575,0.11459023,2.0764775,2.070199
1142,1.7504905,0.14389634,1.9084774,1.891645
1143,1.7744395,-0.0025538797,1.9172746,1.8025789
1144,1.8407265,0.101235166,2.0430853,2.039375
1145,1.8799427,-0.03146116,1.8520384,1.7684138
1146,1.7866329,0.012723076,1.8023188,1.7051775
1147,1.7983663,0.015098483,1.7923132,1.7028203
1148,1.7423953,0.020780807,1.8124595,1.6992427
1149,1.7578984,-0.028612357,1.8971195,1.7546095
1150,1.7778404,-0.006127143,1.9100878,1.7944126
1151,1.7018094,-0.01158833,1.8648221,1.7070357
1152,1.743894,0.024544168,1.8595065,1.7498616
1153,1.7121471,0.015311427,1.9496635,1.8172207
1154,1.6566479,-0.06496268,1.6953285,1.4749304
1155,1.6323164,-0.060165476,1.8815113,1.6525453
1156,1.722677,0.0013496338,1.9346648,1.7970155
1157,1.8233626,0.0803529,1.9647309,1.9366769
1158,1.6730812,0.052047905,2.0639486,1.9395251
1159,1.6350555,0.043986216,1.8027649,1.6532823
1160,1.6708337,0.049514484,1.7672966,1.6398493
1161,1.5730008,0.080092736,1.7942722,1.6408421
1162,1.6846026,0.046654973,1.9587507,1.8360434
1163,1.6724198,0.15742926,1.9836422,1.937924
1164,1.7673234,0.061043944,1.8353938,1.7648385
1165,1.5667837,0.08159603,1.6328655,1.4774544
1166,1.4878266,0.09316095,1.8022501,1.6160342
1167,1.64738,0.16081345,2.1063924,2.0506926
1168,1.5585865,0.28770593,1.7082714,1.7033441
1169,1.5669556,0.30870336,1.9293919,1.9443972
1170,1.5687544,0.24282801,1.9484338,1.914932
1171,1.5283046,0.3860387,1.8869224,1.9406036
1172,1.5081378,0.41527796,1.8887333,1.9542606
1173,1.5985401,0.45351937,1.8065948,1.9460044
1174,1.5589175,0.47285783,1.9130954,2.0471976
1175,1.556536,0.49332762,1.762485,1.9107487
1176,1.5050075,0.47407848,1.8196921,1.9277548
1177,1.5088061,0.5251616,1.920607,2.0688813
1178,1.6052139,0.5629969,1.9917426,2.2165973
1179,1.4842685,0.56010514,1.8828458,2.045059
1180,1.4657178,0.67109686,1.7688305,2.005012
1181,1.591797,0.6454682,1.9253389,2.2053385
1182,1.5809492,0.6940092,2.0002773,2.3112588
1183,1.5609578,0.75850856,1.9245521,2.2739124
1184,1.554521,0.7676215,1.9849416,2.3379183
1185,1.4800647,0.80521345,1.8065336,2.1504762
1186,1.4271805,0.81185925,2.102025,2.4245098
1187,1.4672047,0.85771364,2.061359,2.4382465
1188,1.4604567,0.89128506,2.0433779,2.44207
1189,1.4936705,0.92175025,1.8538641,2.292012
1190,1.5804234,0.94334453,1.9129066,2.4106266
1191,1.3626994,1.0145782,1.9344065,2.37669
1192,1.4911882,0.8879967,1.8590437,2.2706354
1193,1.4786634,0.9654757,1.727153,2.1905913
1194,1.4603729,0.9502261,2.10397,2.5468261
1195,1.5455146,0.9403223,1.8970233,2.3750224
1196,1.4115999,1.0601641,1.95783,2.4587529
1197,1.5485848,1.0268779,2.081112,2.6255627
1198,1.4989145,0.95597184,1.9156365,2.3820727
1199,1.4837402,1.0332541,1.9634036,2.4802144
1200,1.5832418,1.021421,2.0773263,2.6350129
1201,1.5584964,1.028529,1.9972285,2.5478735
1202,1.4525119,0.9811515,2.0022502,2.4643698
1203,1.4920816,1.0488831,2.1354387,2.6681418
1204,1.5769813,1.0247409,1.9331663,2.4902127
1205,1.5300826,0.9945793,2.0596948,2.5706704
1206,1.4326527,1.063257,2.123493,2.637262
1207,1.407145,1.0631107,2.1246169,2.6255224
1208,1.4951403,0.9947757,2.1551545,2.6488063
1209,1.4662094,1.1187547,2.0094593,2.58163
1210,1.446232,1.0203001,1.9837282,2.4720693
1211,1.4292034,0.97685015,2.1030033,2.5502427
1212,1.521259,0.97021115,1.9893416,2.4776294
1213,1.5402008,0.9306338,1.9729159,2.4409916
1214,1.5556943,0.9882347,2.0104387,2.5294619
1215,1.4555085,0.91012114,1.7843515,2.1946967
1216,1.4171735,0.90093476,1.9002106,2.2844985
1217,1.4355025,0.8499826,1.8899007,2.245139
1218,1.4963148,0.8436997,2.0954518,2.476384
1219,1.4280999,0.86462843,1.9962792,2.3588004
1220,1.420183,0.74421537,1.946302,2.214555
1221,1.4939495,0.835467,1.8855458,2.259121
1222,1.513938,0.7115533,2.0814252,2.372059
1223,1.5534501,0.7726803,1.9334233,2.2896585
1224,1.422395,0.62181556,1.969019,2.1465783
1225,1.5248135,0.68099314,1.7951127,2.0682642
1226,1.4385197,0.63414633,1.8602636,2.055133
1227,1.4379565,0.5914297,1.7961253,1.9586757
1228,1.5359427,0.5236087,1.9678246,2.1285024
1229,1.5557793,0.5924085,1.8389319,2.061128
1230,1.4943576,0.59707886,1.9000775,2.0950654
1231,1.4589858,0.4336845,1.874332,1.9290882
1232,1.495827,0.4313946,1.8248405,1.8963001
1233,1.5208656,0.42799458,1.8692576,1.9506863
1234,1.5206361,0.37248674,1.8146493,1.8543324
1235,1.5062777,0.43732274,1.980035,2.0611658
1236,1.490939,0.41055366,1.8840351,1.9374199
1237,1.4839573,0.3064857,1.5861425,1.5579854
1238,1.4994316,0.31346542,1.9984666,1.9832815
1239,1.5285614,0.2718421,1.7643946,1.7325568
1240,1.5143274,0.3183637,1.8817266,1.8776631
1241,1.4711895,0.15662189,1.7493675,1.6024287
1242,1.5195584,0.26902065,1.8794419,1.8409865
1243,1.4178926,0.26352295,1.7094163,1.6160047
1244,1.445565,0.17634022,1.9241092,1.7791469
1245,1.5095158,0.18788894,1.8976797,1.7933543
1246,1.5296288,0.11834795,1.7071893,1.5607647
1247,1.5501281,0.2095715,1.8664573,1.7987
1248,1.5131916,0.20913334,1.8876132,1.801059
1249,1.4796659,0.21322991,1.6571541,1.5569094
1250,1.409191,0.12326773,1.7843224,1.5813687
1251,1.4783789,0.19454303,1.7287462,1.613843
1252,1.4804308,0.19943954,1.7809856,1.6707808
1253,1.5687287,0.17582566,1.9496982,1.8659319
1254,1.5534973,0.31551352,1.8423308,1.8557146
1255,1.528341,0.23696385,1.7963458,1.7382393
1256,1.5909508,0.20237799,1.8670594,1.8143183
1257,1.4556245,0.23642036,1.7164814,1.6216089
1258,1.4959751,0.2526817,1.8293998,1.7668988
1259,1.5145497,0.24885747,1.7122053,1.6561233
1260,1.4992188,0.29903167,1.7147245,1.6886077
1261,1.5002064,0.23672983,1.8456112,1.7732618
1262,1.4839088,0.25761342,1.8068937,1.7420582
1263,1.5129385,0.28903645,1.912716,1.8859626
1264,1.475771,0.3525643,1.6181767,1.6204854
1265,1.4831866,0.33596978,1.8277386,1.8213093
1266,1.6244155,0.33326048,1.9614824,2.0236356
1267,1.5645387,0.41984284,1.9469997,2.0441513
1268,1.5015891,0.46040997,1.8184527,1.9145547
1269,1.4852033,0.40989965,1.8835801,1.9336065
1270,1.466963,0.4334264,1.9187688,1.9773202
1271,1.5587909,0.5585091,1.6241322,1.8224095
1272,1.5496117,0.5468061,1.8264055,2.0113158
1273,1.5684286,0.53587687,1.9498683,2.1359904
1274,1.4946189,0.52098024,2.0722373,2.2102818
1275,1.5790405,0.64993006,1.9183136,2.1952815
1276,1.46039,0.7088235,1.8832065,2.145019
1277,1.4911083,0.77139556,2.0450923,2.3691933
1278,1.5555822,0.6962416,1.9407634,2.2407358
1279,1.5560403,0.7665935,2.0208852,2.3738503
1280,1.5558157,0.8295701,1.9362342,2.3363197
1281,1.5530081,0.8677083,1.8649492,2.2922347
1282,1.6364975,0.92921364,2.005621,2.52078
1283,1.5943997,0.93384045,1.9903653,2.4879456
1284,1.6084878,0.8436071,2.070758,2.5077074
1285,1.5975906,0.92836636,2.0811005,2.5761707
1286,1.5373486,0.9734132,2.005611,2.5043452
1287,1.5739788,1.1114063,2.085808,2.7063522
1288,1.6160609,1.0579754,2.1117172,2.7132292
1289,1.4700248,1.0047407,1.972453,2.461021
1290,1.6338944,1.0461214,1.9850093,2.5865476
1291,1.6212627,1.0451723,2.1036215,2.698132
1292,1.4537092,1.1041116,1.9032702,2.4582086
1293,1.5464329,1.0793796,2.0488,2.631551
1294,1.5282629,1.1450342,2.0961325,2.7190394
1295,1.6999228,1.1353662,2.0054803,2.7069664
1296,1.6462885,1.2330499,2.1948984,2.9428298
1297,1.4827133,1.2445654,1.9782677,2.6530483
1298,1.5128046,1.2128675,2.1703453,2.8363981
1299,1.6153114,1.144754,2.1557438,2.821965
1300,1.6353812,1.1527512,2.0714324,2.7536864
1301,1.6269655,1.1761796,2.0367615,2.732379
1302,1.585586,1.2146584,1.9817295,2.685516
1303,1.6132494,1.1851295,2.2081969,2.9036689
1304,1.5774826,1.09283,2.1843965,2.7927604
1305,1.602496,1.2857088,2.0409577,2.8064873
1306,1.6080163,1.0322483,2.0880318,2.6662261
1307,1.589491,1.180119,2.1849442,2.864779
1308,1.610232,1.2963508,2.015773,2.7931523
1309,1.5665243,1.0948027,2.0475454,2.6519096
1310,1.536988,1.0900933,2.074523,2.660587
1311,1.5723759,1.1697347,2.0315366,2.6950257
1312,1.6023612,1.056409,2.1794446,2.7729318
1313,1.5326416,1.0810858,2.0039368,2.581072
1314,1.535795,1.0065805,2.1542337,2.6770666
1315,1.6197844,1.0786256,2.0883045,2.707166
1316,1.678822,1.0012186,2.0542018,2.6445267
1317,1.6375276,0.94793695,2.1050756,2.634792
1318,1.6279478,0.8961941,2.006398,2.4925175
1319,1.6199118,0.9251279,2.0301487,2.5339506
1320,1.6191322,0.83287424,2.0947454,2.5289671
1321,1.6353691,0.77033216,1.888588,2.2840216
1322,1.5882885,0.817877,1.9689214,2.3764734
1323,1.5983415,0.77556944,1.9758452,2.356693
1324,1.7201791,0.72218347,2.0440385,2.4457657
1325,1.6464424,0.7243523,1.9774835,2.3439689
1326,1.7453909,0.6096718,1.894391,2.2243402
1327,1.6287582,0.6628986,2.000002,2.311555
1328,1.6435846,0.5845834,2.1115026,2.3717325
1329,1.7191818,0.61376494,2.0481608,2.3680754
1330,1.6899486,0.52158976,2.1166832,2.35285
1331,1.6714903,0.46214113,1.9894274,2.1717784
1332,1.6999618,0.56842595,1.9913778,2.2676783
1333,1.7502861,0.43524015,2.185232,2.386805
1334,1.7378235,0.38678795,1.7357101,1.8947128
1335,1.7011738,0.41810971,2.0166771,2.1808465
1336,1.7404835,0.34342384,1.7460102,1.8738198
1337,1.7394271,0.3498315,1.9398848,2.071972
1338,1.622049,0.36108848,1.9123652,1.9942061
1339,1.7406131,0.2503882,2.0775652,2.1356628
1340,1.7139416,0.18634419,1.9093326,1.9060616
1341,1.7826866,0.2667953,1.9350556,2.0264955
1342,1.7805818,0.22427003,1.8216764,1.8801699
1343,1.8124102,0.22644766,1.9615394,2.0375803
1344,1.7635162,0.0973092,1.9465729,1.9013128
1345,1.8108014,0.116746366,1.9071232,1.9000838
1346,1.8626505,0.074077375,1.8968408,1.8837241
1347,1.794544,0.2023998,2.0817842,2.130856
1348,1.7424464,0.17225769,1.8713776,1.871794
1349,1.8512305,0.15827756,1.9629009,2.0072243
1350,1.8231742,0.087792955,1.8410537,1.8184855
1351,1.8342744,-0.009961955,1.919399,1.8290647
1352,1.9331486,0.11850951,2.0271962,2.0826526
1353,1.8406396,0.11127096,2.0048847,2.0086577
1354,1.9284114,0.06112712,2.0754945,2.0855453
1355,1.8760421,0.103548996,1.909388,1.9250708
1356,1.8505497,0.11957942,1.9241533,1.9391128
1357,1.8480029,0.07477377,1.9544449,1.9345267
1358,1.8594114,0.10615383,1.8607439,1.870065
1359,1.8751569,0.17466141,2.0694304,2.1380048
1360,1.9807142,0.07109827,2.035453,2.0791337
1361,1.9276633,0.22281675,2.0025299,2.133474
1362,1.9044195,0.23284265,1.8664988,1.9933406
1363,1.9163078,0.19580397,2.1124456,2.2174525
1364,1.925128,0.21616197,2.0164223,2.1411076
1365,1.9614061,0.12910214,2.0058901,2.0834198
1366,2.020872,0.21750931,2.071261,2.244829
1367,1.879196,0.3134822,1.9818735,2.1565833
1368,1.9515007,0.275912,1.9589306,2.141615
1369,2.0944884,0.33325234,2.0811815,2.378365
1370,2.0427039,0.37500912,2.1938605,2.4964693
1371,1.9363272,0.3731594,2.073652,2.321685
1372,1.9923201,0.40955326,2.237536,2.540861
1373,2.0137165,0.37979537,2.1775076,2.4692125
1374,2.0642884,0.4251991,2.0875328,2.4385765
1375,2.174623,0.4796936,2.2121766,2.6592584
1376,2.0735483,0.5151754,2.2163305,2.6394863
1377,1.9906396,0.49072894,1.9315814,2.2949479
1378,1.9975798,0.51082736,2.1584554,2.540366
1379,2.0802002,0.6110011,2.3683496,2.8667004
1380,2.1346693,0.60207504,2.3894718,2.9083629
1381,2.1076343,0.66598517,2.2310755,2.7843814
1382,2.1151083,0.7848838,2.2169626,2.8631794
1383,2.1345773,0.7407777,2.3280501,2.950922
1384,2.0463984,0.7374575,2.2979147,2.874207
1385,2.1696901,0.6957618,2.3446033,2.9512696
1386,2.1078627,0.8553756,2.1603255,2.8557887
1387,2.0558064,0.749563,2.1354132,2.7254887
1388,2.149385,0.8040281,2.3517883,3.029502
1389,2.0246177,0.94773424,2.3044624,3.027572
1390,2.1196084,0.89887005,2.3409772,3.074934
1391,2.2172341,0.9138253,2.1522825,2.9462686
1392,2.2038357,0.8518896,2.2858355,3.0266707
1393,2.153368,1.0156562,2.3446555,3.1830816
1394,2.1430578,0.8883548,2.375512,3.1133068
1395,2.2791452,0.90484875,2.3735235,3.1917326
1396,2.237473,0.98142815,2.3683696,3.2231772
1397,2.2588012,0.9780628,2.4572275,3.3201752
1398,2.2405457,1.0591047,2.3455567,3.2601583
1399,2.1717222,1.08563,2.177184,3.0772676
1400,2.1668925,0.92060006,2.4669158,3.240812
1401,2.1901987,0.97243875,2.361813,3.1862414
1402,2.1667576,1.0603255,2.2135942,3.0922172
1403,2.2097466,0.99118495,2.3178031,3.166065
1404,2.2798138,1.0260456,2.2587755,3.1682165
1405,2.2250993,0.8986839,2.3352015,3.121764
1406,2.1440344,0.97819227,2.3848712,3.1905324
1407,2.2663016,1.0139146,2.285138,3.1787245
1408,2.2588847,1.035222,2.4668508,3.3727098
1409,2.2723737,0.9770251,2.2641227,3.1330786
1410,2.2845132,0.9137334,2.2253242,3.052881
1411,2.359595,0.8733245,2.4426203,3.2774112
1412,2.245864,0.93700695,2.4371142,3.2628016
1413,2.2418015,0.87246585,2.3940353,3.1692855
1414,2.3595235,0.8461353,2.5659442,3.3803074
1415,2.197122,0.80267334,2.3226016,3.0231676
1416,2.3076203,0.80294675,2.3042142,3.0602343
1417,2.2807405,0.8014658,2.286133,3.0276027
1418,2.3039367,0.7391482,2.382647,3.0889766
1419,2.215244,0.68873763,2.376777,3.0009522
1420,2.3009255,0.6857093,2.2442071,2.9089518
1421,2.395703,0.6015271,2.0037725,2.6527693
1422,2.3094873,0.5173393,2.3473709,2.890119
1423,2.335833,0.5710046,2.3198578,2.9160278
1424,2.2799969,0.5427581,2.2395887,2.786656
1425,2.3029363,0.56145424,2.3593543,2.9319131
1426,2.3520775,0.5882083,2.447571,3.064766
1427,2.223714,0.53808737,2.0066538,2.5220766
1428,2.2896273,0.41498893,2.2602232,2.7162783
1429,2.2915785,0.41733164,2.058839,2.517627
1430,2.227102,0.3917563,2.327278,2.734646
1431,2.2562075,0.4233817,2.136366,2.5820057
1432,2.2589915,0.4060515,2.2380085,2.672043
1433,2.3328948,0.30987275,2.1593602,2.558212
1434,2.2749622,0.20089331,2.2345965,2.5227475
1435,2.154799,0.20652752,2.1167355,2.3490305
1436,2.3295026,0.24329568,2.1367793,2.4840024
1437,2.1586978,0.20386653,2.073814,2.3060627
1438,2.1232636,0.18080845,1.980089,2.1773272
1439,2.128038,0.14445552,2.0351675,2.207528


==> figs/full_10_worst_0.csv <==
x,0,1,2
0,1.4936953,1.6806767,1.6662534
1,1.4616711,1.5750164,1.7445726
2,1.6155424,1.6266341,1.6267213
3,1.6196948,1.6350527,1.7578393
4,1.5929093,1.6279622,1.7248412
5,1.6488912,1.6733191,1.8146596
6,1.7083416,1.5420153,1.6654624
7,1.6532449,1.5603678,1.7264762
8,1.7115588,1.5798888,1.8625174
9,1.7896948,1.5600982,1.9142046
10,1.7361915,1.6427234,1.9906712
11,1.6545448,1.6326756,1.8456616
12,1.8170811,1.5405977,1.8154635
13,1.7037097,1.5522649,1.9447432
14,1.79409,1.5168563,1.9310955
15,1.8017837,1.5215586,2.002461
16,1.7302612,1.5644556,1.979989
17,1.8816981,1.5583553,1.9843317
18,1.8214527,1.5427425,2.057664
19,1.8562654,1.6449051,2.069285
20,1.826936,1.5860174,2.0634415
21,1.9176061,1.5892785,2.1835716
22,1.9053702,1.512891,2.1370766
23,1.9421022,1.5554123,2.0599816
24,1.9974242,1.5696782,2.1380136
25,1.9165373,1.4913923,2.15232
26,1.973748,1.5885686,2.140018
27,1.9793106,1.6163384,2.1876976
28,2.10927,1.4724623,2.1339917
29,2.1004405,1.4953303,2.1421025
30,2.097213,1.5044756,2.1804466
31,2.113447,1.6155443,2.1868012
32,2.0851064,1.4837272,2.2933583
33,2.0841732,1.5806663,2.341815
34,2.113692,1.6223077,2.2338965
35,2.1218596,1.559763,2.1920075
36,2.076745,1.511543,2.2541003
37,2.1927116,1.5999013,2.3036864
38,2.2193897,1.6016331,2.3282669
39,2.2461996,1.6136943,2.3331895
40,2.294023,1.4419026,2.282963
41,2.1845996,1.5668272,2.4652793
42,2.2192163,1.5538737,2.2786684
43,2.2494764,1.51972,2.279204
44,2.2652276,1.4236076,2.360784
45,2.3251824,1.5455564,2.3850255
46,2.2558026,1.4963995,2.4307787
47,2.2697957,1.5420486,2.4145036
48,2.2057903,1.4860057,3.5166698
49,2.2350624,1.5336907,3.3899364
50,2.284942,1.5467745,3.406214
51,2.420512,1.5179807,3.4148865
52,2.3254623,1.5256473,3.4615903
53,2.3600593,1.5601631,3.4358022
54,2.4065933,1.4744306,3.3638473
55,2.269178,1.4293735,3.4394581
56,2.3989117,1.5345799,3.4117806
57,2.2835116,1.4754539,3.3356867
58,2.3674223,1.4788437,3.4590456
59,2.392201,1.4954168,3.4560697
60,2.3829265,1.4896328,3.4141579
61,2.3299725,1.5063637,3.4704413
62,2.4207938,1.4416107,3.4472406
63,2.407459,1.5295936,3.508812
64,2.462597,1.4454538,3.5311363
65,2.3995113,1.4772815,3.4536455
66,3.3831613,1.5039713,3.4875815
67,3.4182603,1.4605992,3.4999435
68,3.3391554,1.4811724,3.4256275
69,3.4020352,1.5398786,3.377685
70,3.4047866,1.5109515,3.4107695
71,3.416469,1.4129045,3.394875
72,3.3287532,1.4359599,3.4391387
73,3.3938437,1.3674976,3.4632678
74,2.3632774,1.4668988,3.460446
75,2.415006,1.5579515,3.4215739
76,2.3996108,1.4862932,2.369826
77,2.426374,1.4784272,2.4604352
78,2.4247928,1.4262881,2.4126666
79,2.4298944,1.4257321,2.3944385
80,2.3305213,1.4758786,2.313364
81,2.4055984,1.3439859,2.3268292
82,2.3677154,1.4913511,2.3483956
83,2.460935,1.4473959,2.3099098
84,2.314191,1.5050044,2.355336
85,2.3421137,1.3791596,2.3619356
86,2.3879538,1.4569832,2.3337624
87,2.4041984,1.4190141,2.4474494
88,2.3842733,1.3884172,2.3362176
89,2.3515842,1.4880943,2.3654833
90,2.2283406,1.3874801,2.2692757
91,2.2429101,1.4340069,2.3522408
92,2.3101838,1.3844322,2.2311075
93,2.3364797,1.357476,2.332429
94,2.253571,1.4829005,2.231009
95,2.330073,1.5192875,2.114651
96,2.3986132,1.4643341,2.3107083
97,2.2576106,1.3999166,2.2602668
98,2.2870662,1.5582268,2.1008062
99,2.1916752,1.5026395,2.1640022
100,2.2528884,1.3661933,2.2079353
101,2.3257997,1.461011,2.1485083
102,2.22085,1.46647,2.2732573
103,2.2471056,1.3936098,2.1024399
104,2.248156,1.4656805,2.1623201
105,2.188518,1.4508408,2.1235025
106,2.1631744,1.3238053,2.1517127
107,2.1619256,1.4856334,2.127982
108,2.1256552,1.3950447,2.133274
109,2.1844354,1.4362891,1.9693937
110,2.1122038,1.5041838,2.095373
111,2.0603833,1.4936516,2.0912676
112,2.1318212,1.5479496,2.129248
113,2.0306857,1.4355015,2.041858
114,2.0191324,1.555957,2.014573
115,2.0090344,1.4728653,1.9224856
116,2.0778887,1.4199235,1.8434137
117,2.1311464,1.5031465,1.940825
118,2.040319,1.4631582,1.985589
119,2.043823,1.4121883,1.8776792
120,2.056959,1.5167159,1.8564876
121,2.040025,1.5404862,1.9302452
122,1.8817894,1.4326965,1.7950404
123,1.8980504,1.5124831,1.8162565
124,1.9482414,1.4636915,1.8559598
125,1.9398885,1.455899,1.7400528
126,1.9621515,1.6045005,1.8106313
127,1.8599675,1.5049449,1.8216128
128,1.904231,1.4315373,1.7853198
129,1.9791927,1.569783,1.8432806
130,1.797897,1.6142964,1.7628317
131,1.8304766,1.4735795,1.7607433
132,1.8135056,1.5208632,1.7628386
133,1.7944759,1.609946,1.7430052
134,1.7965848,1.5395837,1.7018865
135,1.8488606,1.5865184,1.7105858
136,1.7851471,1.6154888,1.6659071
137,1.8224506,1.5584472,1.585546
138,1.8388537,1.5935874,1.5873148
139,1.8046087,1.6984949,1.5935816
140,1.7399013,1.5935097,1.558854
141,1.75656,1.6413752,1.6109127
142,1.7342557,1.6323712,1.4825078
143,1.7541955,1.6901963,1.6240687
144,1.710929,1.6406815,1.5532883
145,1.6349705,1.6152251,1.5975295
146,1.7082609,1.7274729,1.4945285
147,1.6593322,1.7431052,1.5517584
148,1.7309989,1.5789584,1.5563602
149,1.6646161,1.6763026,1.6028668
150,1.6704087,1.7230372,1.544901
151,1.6291453,1.7172852,1.450152
152,1.612223,1.6732818,1.4864004
153,1.6112803,1.7760855,1.4811144
154,1.5905503,1.6690159,1.5110945
155,1.5816631,1.7925031,1.442721
156,1.5006212,1.8530561,1.42867
157,1.5859358,1.7803422,1.4403915
158,1.6068797,1.8206431,1.3676894
159,1.5896215,1.8635637,1.3293437
160,1.5538379,1.7791979,1.3420659
161,1.5520316,1.8106362,1.4224952
162,1.5208699,1.8616753,1.391703
163,1.480005,1.8240174,1.381264
164,1.5274563,1.8746824,1.3396809
165,1.494586,1.9552194,1.3017792
166,1.4725289,1.8829684,1.3982042
167,1.5211201,1.8392764,1.2929336
168,1.4404719,1.881282,1.3439224
169,1.4217016,1.9270194,1.3792902
170,1.4157689,1.8006387,1.3002881
171,1.4451715,1.8786743,1.292812
172,1.5186471,1.9434959,1.4044894
173,1.5053524,1.9364955,1.2873127
174,1.473421,1.9869385,1.3895843
175,1.4924372,1.9542022,1.2315708
176,1.4537202,1.9105812,1.3340917
177,1.5215495,2.0714178,1.3111596
178,1.4952538,2.0314927,1.2496377
179,1.4481847,2.0091918,1.3101937
180,1.4816654,1.9812952,1.3847009
181,1.4566149,2.1376102,1.3353474
182,1.480683,2.053124,1.3732405
183,1.4182086,2.1251633,1.3160697
184,1.4147121,2.182244,1.3023455
185,1.3675005,2.0511773,1.3812296
186,1.4373136,2.1739054,1.2996919
187,1.4658408,2.0281951,1.4290302
188,1.4357162,2.1313334,1.3712496
189,1.4879817,2.1762922,1.2918084
190,1.403328,2.0883212,1.3337258
191,1.492162,2.123668,1.2845808
192,1.3712915,2.2238355,1.2681499
193,1.3694612,2.2021823,1.2886542
194,1.4144795,2.2456086,1.2719306
195,1.4227767,2.204242,1.1830553
196,1.3565793,2.2157488,1.3246418
197,1.3705771,2.3205705,1.2851386
198,1.4210451,2.157723,1.3325315
199,1.3314716,2.2629876,1.3067998
200,1.4165689,2.1545663,1.2998267
201,1.4231085,2.274856,1.3004103
202,1.390037,2.2301586,1.298844
203,1.3301417,2.3333025,1.2957639
204,1.271965,2.2785766,1.3146603
205,1.4555401,2.253218,1.2895453
206,1.3135253,2.3235312,1.3407046
207,1.5032166,2.3727682,1.2993318
208,1.3758148,2.2945168,1.3255404
209,1.4172215,2.3249366,1.2014136
210,1.3546883,2.2961738,1.3009331
211,1.3903756,2.2836597,1.358509
212,1.4109871,2.3619244,1.3423904
213,1.4835804,2.338925,1.389143
214,1.3758999,2.3226292,1.4350479
215,1.4187583,2.3103151,1.3798671
216,1.4042217,2.3711786,1.3662251
217,1.402301,2.416207,1.3723183
218,1.4494542,2.351502,1.2952288
219,1.4248366,2.290179,1.3917168
220,1.4492236,2.3392267,1.3966861
221,1.4493461,2.3460698,1.2811089
222,1.4943498,2.2887096,1.472248
223,1.4158604,2.3816478,1.4476012
224,1.4113407,3.3410332,1.4420844
225,1.5201455,3.4312487,1.4176891
226,1.3660382,3.3966146,1.4587816
227,1.5341705,3.3647938,1.498701
228,1.3963883,3.348188,1.4443314
229,1.3889155,3.323423,1.5429199
230,1.3411429,3.361563,1.4783019
231,1.4361612,3.3203902,1.4683635
232,1.4688241,3.4246998,1.4167172
233,1.4132432,3.3768654,1.5343951
234,1.4705119,3.4446766,1.5469598
235,1.548656,3.3349855,1.5306413
236,1.4619188,3.3405006,1.4129522
237,1.4748064,2.3296323,1.4969926
238,1.4060328,2.332147,1.5409294
239,1.4597074,2.3540077,1.4663748
240,1.4447182,2.2573137,1.5569136
241,1.3896335,2.3206646,1.5989172
242,1.4640878,2.2519636,1.551202
243,1.4447533,2.2093568,1.5332532
244,1.4802283,2.303781,1.4891913
245,1.42622,2.2744892,1.5267835
246,1.4893323,2.2758408,1.5402758
247,1.4520155,2.2491431,1.6185122
248,1.455873,2.2594109,1.6794667
249,1.4474999,2.2755609,1.646993
250,1.6640996,2.2357543,1.6345091
251,1.5797105,2.366713,1.6487969
252,1.4632442,2.2239053,1.5742897
253,1.4452155,2.3191743,1.619848
254,1.5339968,2.3088064,1.6343819
255,1.5594218,2.2867336,1.5874194
256,1.6020828,2.2045517,1.6015921
257,1.4654177,2.1890895,1.6299839
258,1.5697912,2.1942072,1.6711917
259,1.5441482,2.204126,1.5723087
260,1.4781004,2.2413363,1.5730345
261,1.5542724,2.1216512,1.6612248
262,1.6816354,2.124478,1.5568764
263,1.594297,2.1690004,1.62764
264,1.5588436,2.0385618,1.6684593
265,1.5565915,2.135194,1.5946654
266,1.5342932,2.1371212,1.6905055
267,1.5787843,1.9904814,1.7179097
268,1.4563683,2.017662,1.7053131
269,1.6231589,1.9728849,1.6802189
270,1.5630949,2.0354674,1.743297
271,1.5575402,1.9218167,1.7781444
272,1.6806107,1.9745636,1.7475874
273,1.5682546,1.9723482,1.746069
274,1.6837016,1.8947731,1.7754076
275,1.6021593,1.9684318,1.6164689
276,1.612506,2.0169694,1.7769978
277,1.6326513,1.8986928,1.7970632
278,1.600881,1.8582978,1.7591233
279,1.5308259,1.7650768,1.6859246
280,1.536679,1.7949119,1.6917951
281,1.6339196,1.7712178,1.6673223
282,1.5909923,1.7394627,1.7943276
283,1.6033828,1.773957,1.7583371
284,1.6539764,1.7382646,1.7076187
285,1.6168189,1.7939583,1.7498082
286,1.5848407,1.7519171,1.7440515
287,1.6411129,1.7519101,1.787942
288,1.6360295,1.7241317,1.7677189
289,1.6909161,1.7121241,1.7846653
290,1.6544913,1.6911746,1.7666895
291,1.6514355,1.5853814,1.7268902
292,1.6007226,1.678583,1.8055363
293,1.5649147,1.5892483,1.7860194
294,1.7132082,1.5723867,1.7993166
295,1.6822706,1.5957662,1.827391
296,1.581591,1.5153972,1.7920636
297,1.6604369,1.5495778,1.8162156
298,1.7634947,1.609088,1.8195356
299,1.6848489,1.6075498,1.7800741
300,1.6349963,1.567838,1.7923477
301,1.6747254,1.4758611,1.7812937
302,1.6561873,1.4916217,1.8344396
303,1.746874,1.444983,1.8343714
304,1.7509762,1.3934072,1.863806
305,1.6223432,1.3538171,1.7589505
306,1.6993121,1.3113725,1.8570367
307,1.7073202,1.3405049,1.8429645
308,1.6728226,1.3816217,1.8405374
309,1.650993,1.4407518,1.9148326
310,1.7261775,1.3646083,1.8343917
311,1.7905059,1.3971342,1.9318883
312,1.7268817,1.3502203,1.9084866
313,1.6886132,1.3159273,1.8173414
314,1.6655983,1.2882978,1.8380111
315,1.7849472,1.2603607,1.8464767
316,1.7420582,1.2445844,1.8824735
317,1.7238815,1.2151779,1.9080989
318,1.7159076,1.2257621,1.9233545
319,1.7937387,1.1433276,1.7926981
320,1.7409577,1.2241735,1.8951569
321,1.679359,1.1494739,1.8325351
322,1.6706028,1.1332688,1.8147403
323,1.755631,1.2058178,1.8429608
324,1.7020466,1.056577,1.85175
325,1.8133122,1.1826352,1.9173385
326,1.6951258,1.0805225,1.8389692
327,1.77811,1.1048996,1.9026127
328,1.8237056,1.0624561,1.9272599
329,1.7405859,1.111147,1.9657923
330,1.7863952,1.0891783,1.8646746
331,1.7205199,1.0965381,1.9513959
332,1.7468811,1.0724003,1.9502064
333,1.806039,1.0699635,1.9565206
334,1.7801423,0.98731506,1.8476897
335,1.7057633,1.0469555,1.8321048
336,1.8191847,1.032799,1.86765
337,1.8022472,0.98651534,1.9254875
338,1.7946651,1.0098467,1.9420097
339,1.8117026,0.9940908,1.9549394
340,1.832487,1.045828,1.8636894
341,1.8137264,0.8451414,1.9237988
342,1.8346994,1.0206449,1.961952
343,1.8421047,0.94992405,1.9586174
344,1.8371286,0.9892043,1.9536111
345,1.8389602,0.9916462,1.8727692
346,1.8057715,1.1195297,1.9712311
347,1.7582028,1.0160571,1.8812537
348,1.9096878,1.0119879,1.8796927
349,1.8760521,0.998818,1.8887279
350,1.9310682,0.97582626,1.9277077
351,1.8899223,1.0302863,1.93382
352,1.8577615,1.0054849,2.04133
353,1.9867197,1.0092088,2.0030496
354,1.9329499,0.96193284,1.9388584
355,1.8884729,1.059483,2.0406137
356,1.969433,1.0400403,3.0057821
357,1.956818,1.046431,3.0585206
358,1.9179423,0.9225561,2.9513445
359,1.9618703,0.96467626,2.0479038
360,1.9624351,1.0185728,1.9842237
361,1.9959693,1.0127094,1.9853296
362,1.9886335,1.118634,1.9641067
363,1.9585663,1.0926263,2.0605555
364,1.9727362,0.9629265,1.9641646
365,1.9568864,1.2045652,2.0484605
366,1.9470232,1.0268798,1.9885076
367,2.0998406,1.005355,2.0929918
368,2.089222,1.056959,1.9960243
369,2.0620615,1.0259753,2.0343523
370,2.0851965,1.1323982,2.0051153
371,2.0853148,1.0908238,1.9905685
372,1.9901928,1.1890415,2.065129
373,2.0754218,1.0449088,2.0745752
374,2.003938,1.0376492,2.2059383
375,2.1165981,1.1324465,2.0731711
376,2.0668921,1.0896077,2.1766784
377,2.1119728,1.1517216,2.0855293
378,2.234061,1.1190947,2.029945
379,2.0065641,1.1873868,2.07938
380,2.1711857,1.3028926,2.0572739
381,2.1891713,1.2878364,2.0694687
382,2.137684,1.3717263,2.0447967
383,2.078336,1.3447708,2.1429698
384,2.0547397,1.22795,2.0579243
385,2.1472716,1.3649665,2.1237156
386,2.14539,1.2586987,2.1427119
387,2.1770313,1.2077473,2.1119223
388,2.0572991,1.2966763,2.1633356
389,2.1530821,1.278033,2.0892155
390,2.07989,1.4190173,2.1489735
391,2.2344875,1.3022743,2.0979915
392,2.1101663,1.4641703,2.1001227
393,2.259026,1.4329801,2.1313467
394,2.1402805,1.5179257,2.105729
395,2.1596298,1.4679558,2.1517696
396,2.1701722,1.4383638,2.108547
397,2.2204118,1.4059439,2.235635
398,2.2203715,1.5161171,2.0810602
399,2.1743772,1.5734053,2.121886
400,2.2119393,1.5085478,2.1070151
401,2.1398137,1.6481298,2.1668708
402,2.2641761,1.6183157,2.1595275
403,2.177355,1.570981,2.1918547
404,2.1970732,1.627698,2.1081328
405,2.174098,1.5768605,2.082057
406,2.1712897,1.6295633,2.0197966
407,2.2794194,1.6789312,2.1201177
408,2.122185,1.6826584,2.0788023
409,2.1955004,1.6643504,2.0756085
410,2.2172873,1.7018136,2.0902867
411,2.2280703,1.7399447,2.1122863
412,2.1506643,1.7718226,2.0474358
413,2.2457023,1.78262,2.1387033
414,2.3190374,1.8080102,2.1570873
415,2.1610014,1.7743158,2.0444849
416,2.2745562,1.804261,2.0850616
417,2.3322954,1.8374984,2.0949285
418,2.2470503,1.8128206,2.1181831
419,2.2232811,1.9856367,2.0403473
420,2.1932738,1.9037236,2.1013954
421,2.2184815,2.03135,2.042028
422,2.2492495,1.980853,2.06133
423,2.2537346,1.9241382,2.119551
424,2.1744015,1.8789018,2.1679327
425,2.1463559,2.0629594,2.0566998
426,2.0826256,2.0740812,2.1861074
427,2.1742787,2.0272305,2.0386395
428,2.2119617,2.0645332,2.049569
429,2.2065253,2.057401,2.0587473
430,2.2084706,2.0648062,2.0368264
431,2.236114,2.0910714,1.9412477
432,2.0802093,2.144835,2.1160977
433,2.1842463,2.1579297,1.9966666
434,2.1355095,2.1196856,1.946838
435,2.1403406,2.1653674,2.0319314
436,2.1785333,2.1627283,1.928329
437,2.0752354,2.1932583,1.9162899
438,2.1492584,2.1195488,2.022656
439,2.1348839,2.1974876,1.9348783
440,2.1307385,2.1595542,1.9832436
441,2.0749772,2.1812057,1.9276061
442,2.1302588,2.2270405,1.9899426
443,2.1565862,2.295244,1.9691303
444,2.0596046,2.161424,1.8641914
445,2.1033592,2.2633934,2.022266
446,2.0385466,2.2412405,1.9387273
447,1.9560893,2.264211,1.8947473
448,2.0224144,2.2204728,1.8787264
449,2.093545,2.3718922,1.9159957
450,2.0155835,2.2910826,1.7696799
451,2.003845,2.268386,1.7829226
452,2.004051,2.3534043,1.9040834
453,2.0123682,2.3175542,1.8931233
454,2.0167968,2.3227808,1.833006
455,1.9238743,2.3805144,1.7886794
456,1.9679371,2.4609807,1.6929513
457,1.9342965,2.331701,1.7196869
458,1.9619287,2.3430195,1.8363011
459,1.9000677,2.3966265,1.8984259
460,1.7955643,2.3920422,1.743774
461,1.8610336,2.434779,1.7102122
462,1.9003754,2.43701,1.612182
463,1.8262967,2.3427637,1.7959007
464,1.8627044,2.3175898,1.6798679
465,1.759438,2.4194555,1.710326
466,1.9293935,2.3543015,1.6896504
467,1.825872,2.4637897,1.6137847
468,1.8118633,2.3565266,1.7027822
469,1.7840656,2.3717334,1.6656079
470,1.8293729,2.4058237,1.5722204
471,1.7379881,2.3216355,1.5524024
472,1.7854257,2.3556135,1.5797203
473,1.7786787,2.392644,1.5370765
474,1.7945215,2.3825936,1.5593686
475,1.6907938,2.3914273,1.5656883
476,1.6343626,2.453737,1.5271871
477,1.7050463,2.388027,1.4988598
478,1.6938456,2.3636804,1.6306108
479,1.5071378,2.4283204,1.484702
480,1.5821192,2.470448,1.5483769
481,1.6649727,2.3625405,1.5259929
482,1.5893029,2.4668984,1.5024389
483,1.6379504,2.3229983,1.4645071
484,1.5327288,2.3522913,1.4601399
485,1.54546,2.3437252,1.4598382
486,1.5058236,2.2737198,1.5416491
487,1.4042779,2.3080437,1.4060742
488,1.3655015,2.330964,1.4278636
489,1.5299969,2.3585844,1.3739046
490,1.4136004,2.2925756,1.3606503
491,1.4604409,2.2952566,1.3842757
492,1.4873852,2.2799482,1.426633
493,1.4431424,2.328241,1.4075866
494,1.4201652,2.3098352,1.278023
495,1.3824638,2.3144011,1.3431495
496,1.3289046,2.360733,1.1923933
497,1.3642026,2.3346915,1.1771762
498,1.3170465,2.3140335,1.3102361
499,1.3014593,2.170208,1.3286532
500,1.3659296,2.1694345,1.2895966
501,1.3075113,2.1581557,1.2112415
502,1.3490533,2.1765194,1.3507699
503,1.3634559,2.248476,1.2318654
504,1.3409647,2.2534938,1.2475017
505,1.2317308,2.095807,1.1914573
506,1.3187044,2.150267,1.178512
507,1.2722578,2.2105076,1.2058845
508,1.228515,2.1925936,1.2392782
509,1.1605173,2.245158,1.2430481
510,1.1588902,2.1154847,1.1072373
511,1.134076,1.976255,1.1217726
512,1.1143497,2.162691,1.2889769
513,1.0978767,2.121788,1.1421103
514,1.2347107,2.1077135,1.1612267
515,1.1540409,1.9744095,1.1819819
516,1.114711,2.0736048,1.1748257
517,1.1220897,1.9643856,1.1713171
518,1.1053168,1.9893824,1.0996808
519,1.1933953,1.9270148,1.117379
520,1.0943191,2.0267236,1.1963774
521,1.0888879,1.9176481,1.0486053
522,1.0792036,1.9794087,1.1462052
523,1.0496125,1.9263642,1.0915266
524,1.1081706,2.032041,1.1143422
525,1.0472177,1.9328146,1.065692
526,1.0882514,1.9698988,1.0723325
527,1.0245197,1.8648071,1.1412739
528,1.012169,1.9085217,1.104208
529,1.081789,1.9098369,1.1472121
530,1.0608627,1.8033907,1.1629393
531,1.0776461,1.9372987,1.1643522
532,1.0357747,1.8810184,1.0555549
533,1.0637182,1.9193747,1.1733893
534,1.0489619,1.8897804,1.0498577
535,1.0314302,1.850965,1.1447759
536,0.9318887,1.8427888,1.1556004
537,1.0309697,1.7711016,1.008055
538,1.0484749,1.7957537,1.0693785
539,1.032569,1.7011099,1.0081431
540,1.0608046,1.708296,1.1950556
541,1.069919,1.6853275,1.0898476
542,1.0102895,1.7325248,1.1451867
543,1.0535009,1.7909775,1.0484073
544,1.006424,1.7319366,1.1474613
545,1.0407455,1.6795421,1.1125183
546,1.0179341,1.6093124,1.144659
547,1.0639257,1.7394063,1.1460428
548,1.1152558,1.6326963,1.1556215
549,1.0840237,1.7193398,1.139452
550,1.1590731,1.5071328,1.0678442
551,1.0573353,1.6768006,1.1666708
552,1.0302268,1.5685338,1.2260535
553,1.138307,1.5948299,1.1571168
554,1.0012802,1.5953568,1.2820002
555,1.1542277,1.5634894,1.2258888
556,1.0086879,1.56243,1.2626736
557,1.1181942,1.5443127,1.3327329
558,1.148848,1.5271424,1.1801392
559,1.0760114,1.5947076,1.234866
560,1.0879503,1.5906874,1.2717568
561,1.1285374,1.5602949,1.3353918
562,1.2149454,1.6282139,1.3037816
563,1.2302066,1.5322914,1.3510123
564,1.180853,1.4392352,1.3055731
565,1.1462374,1.477478,1.3229202
566,1.2189239,1.4361002,1.3112433
567,1.1580242,1.473762,1.2790793
568,1.2929151,1.4554496,1.2989208
569,1.3851482,1.5839894,1.4975663
570,1.17725,1.4195935,1.4175049
571,1.2338662,1.4884473,1.4491199
572,1.3029231,1.3357477,1.3907543
573,1.2349495,1.4929235,1.4625669
574,1.3438094,1.436894,1.5209016
575,1.4225792,1.3785825,1.4663084
576,1.3452408,1.335872,1.5017539
577,1.3933235,1.4958712,1.5271922
578,1.4132345,1.5202724,1.5312144
579,1.3965359,1.4447589,1.5910904
580,1.382695,1.2839549,1.5904495
581,1.4546632,1.4621879,1.5953709
582,1.4972638,1.4096432,1.6160694
583,1.4561365,1.4069226,1.6848078
584,1.5505453,1.4205391,1.6670594
585,1.4898766,1.3899366,1.7400175
586,1.556302,1.439183,1.7715585
587,1.5208954,1.3530183,1.6729957
588,1.5024123,1.4561011,1.6513497
589,1.5863944,1.3676718,1.767704
590,1.5095791,1.4132409,1.754295
591,1.6901029,1.4678946,1.7323371
592,1.6201513,1.3704458,1.8174683
593,1.6717825,1.3908788,1.860504
594,1.7008867,1.4834207,1.8907644
595,1.7389067,1.3541888,1.82119
596,1.7309655,1.4394875,1.8694553
597,1.7986954,1.3891797,1.8828517
598,1.7937189,1.3104995,1.9622716
599,1.6885751,1.3405911,1.8825188
600,1.7338939,1.2569474,2.086922
601,1.7954829,1.3471849,1.9550596
602,1.8684841,1.3157896,1.9550172
603,1.7892313,1.3859104,1.9551793
604,1.8602959,1.3998873,2.0062006
605,1.8491893,1.3346153,1.9166114
606,1.8877696,1.3480046,2.08211
607,1.9621022,1.3622365,2.160595
608,1.9567538,1.4305888,2.0436451
609,1.981436,1.3813735,2.1477132
610,1.9754633,1.4527417,2.233681
611,1.989395,1.4410636,2.1190617
612,2.0086849,1.4962109,2.1069536
613,2.0030193,1.4586207,2.2137387
614,2.0808291,1.406514,2.1739688
615,2.0002453,1.3891244,2.265186
616,2.0628388,1.4580843,2.2419531
617,2.1162226,1.4518377,2.1127825
618,2.0345163,1.3145465,2.2390344
619,2.0893316,1.5078362,2.286385
620,2.1566374,1.4122623,2.32701
621,2.11859,1.4823861,2.2642095
622,2.1519678,1.5807475,2.303391
623,2.2280693,1.486425,2.282839
624,2.30963,1.4504058,2.369066
625,2.2172568,1.4538547,2.3090844
626,2.2784584,1.4308997,2.3342247
627,2.3429658,1.3731335,2.4943683
628,2.2345605,1.4303823,2.3620205
629,2.2557669,1.3932648,2.2980056
630,2.2436562,1.4298433,2.3714795
631,2.3069074,1.5163149,2.4350402
632,2.2740092,1.5131581,2.400175
633,2.2933254,1.4652145,2.4128568
634,2.3091853,1.5058892,2.3783715
635,2.2950199,1.4361864,2.462978
636,2.441257,1.588926,2.4580963
637,2.3912706,1.4909098,2.5005395
638,2.392162,1.3924551,2.4871469
639,2.4054234,1.508419,2.482734
640,2.3605583,1.5458448,2.4208941
641,2.4975812,1.5469699,2.5278988
642,2.3885596,1.5522139,2.443307
643,2.5023582,1.4279898,2.5038342
644,2.4540472,1.5141807,2.5156252
645,2.387111,1.4558538,2.5285323
646,2.4711635,1.5123537,2.4266691
647,2.3538353,1.5578624,2.5465674
648,2.4834425,1.551336,2.486427
649,2.401859,1.5031526,2.4561074
650,2.3940911,1.4693633,2.4882858
651,2.5677829,1.5038185,2.4760249
652,2.4889495,1.5727358,2.4632225
653,2.4856253,1.5930735,2.4648383
654,2.5315413,1.5381281,2.529527
655,2.5067544,1.5532933,2.470103
656,2.5855792,1.5140165,2.4868238
657,2.5372105,1.5083742,2.4878025
658,2.4463232,1.6053189,2.565937
659,2.3769338,1.5463682,2.5473528
660,2.462216,1.5423105,2.4654567
661,2.4535832,1.5164323,2.5260758
662,2.4542735,1.5636017,2.4485378
663,2.4775736,1.5450768,2.4569986
664,2.5351243,1.5489767,2.3027873
665,2.4958038,1.542328,2.4365277
666,2.4902792,1.5700011,2.4556117
667,2.422831,1.5492607,2.5147274
668,2.5607185,1.6671365,2.449204
669,2.4072745,1.5225071,2.3694952
670,2.4288259,1.5654763,2.4465606
671,2.554745,1.5570192,2.3938797
672,2.4374108,1.6218362,2.4142623
673,2.4318814,1.519331,2.39393
674,2.4112818,1.5530148,2.385794
675,2.4599485,1.6406139,2.3702273
676,2.416155,1.555067,2.372458
677,2.3590858,1.6564358,2.364602
678,2.339969,1.6221052,2.3783567
679,2.3750744,1.7285075,2.2921894
680,2.440355,1.6461911,2.3899474
681,2.3565924,1.6698527,2.3513293
682,2.4023798,1.6754924,2.3295062
683,2.3642097,1.6040686,2.2824516
684,2.309746,1.6071181,2.2502756
685,2.3743029,1.6887524,2.29853
686,2.3275054,1.5881304,2.2458656
687,2.4474037,1.6108788,2.2690701
688,2.2988987,1.6064755,2.1560016
689,2.344562,1.6898162,2.2700095
690,2.2771344,1.6083969,2.136451
691,2.229042,1.6486291,2.2213278
692,2.2367632,1.5592448,2.1523304
693,2.251287,1.671198,2.2359548
694,2.2699685,1.6183989,2.1445224
695,2.2059479,1.5723101,2.2137406
696,2.1668217,1.690758,2.0538745
697,2.1628048,1.6403923,2.0139399
698,2.1227615,1.6917963,2.0810373
699,2.124816,1.6641889,2.0175724
700,2.2329557,1.659801,2.1221926
701,2.116511,1.7461828,2.0218928
702,2.0908515,1.6849612,1.954346
703,2.119843,1.6476108,1.9687412
704,2.0433297,1.7650447,2.0231075
705,2.0942278,1.652577,1.876844
706,2.1069689,1.7208046,1.8714149
707,2.0132976,1.7410603,1.8550735
708,1.9962887,1.7009189,1.909087
709,1.9936819,1.6785622,1.8749866
710,1.9918432,1.7829984,1.8747771
711,1.9577451,1.6526161,1.8519129
712,1.8921632,1.7146392,1.8402361
713,1.9294262,1.6755558,1.8113611
714,1.8445092,1.7756525,1.7805941
715,1.9646301,1.7459906,1.7502681
716,1.9154338,1.7275,1.7204446
717,1.9357567,1.680421,1.776482
718,1.7913859,1.7343981,1.7575636
719,1.8762017,1.7688652,1.6569718
720,1.7439489,1.7816175,1.6170026
721,1.7165325,1.750975,1.7083406
722,1.78542,1.7205608,1.5016141
723,1.7541049,1.7266966,1.6550269
724,1.760776,1.6995338,1.5554762
725,1.6095583,1.7530346,1.6117808
726,1.730338,1.8403016,1.6321629
727,1.7161306,1.7889163,1.5606185
728,1.7137817,1.7547518,1.5481097
729,1.6652778,1.7279931,1.5158205
730,1.6920907,1.7946178,1.5241954
731,1.6746027,1.8729799,1.5050685
732,1.6512725,1.8782468,1.5044261
733,1.6079541,1.7384355,1.4480377
734,1.6868156,1.7933358,1.4159125
735,1.6219631,1.8247789,1.4641982
736,1.6084771,1.8577785,1.4413244
737,1.474072,1.8801299,1.443803
738,1.5371413,1.8229871,1.3903451
739,1.5732186,1.9611554,1.3327601
740,1.4755366,1.9039044,1.339429
741,1.3901155,1.8209401,1.3856865
742,1.4678693,1.8506309,1.3659183
743,1.5386515,1.9175247,1.3312244
744,1.376159,1.7995901,1.4160552
745,1.5116942,1.8096589,1.3593062
746,1.4302174,1.8832145,1.2733481
747,1.4229062,1.8767633,1.2351696
748,1.3686948,1.9095134,1.2281038
749,1.3536164,1.9595644,1.3180759
750,1.359007,1.9166111,1.2587186
751,1.3579994,1.9293087,1.2083712
752,1.3863171,1.8701998,1.207308
753,1.4202226,1.8239096,1.2005284
754,1.3538064,1.9363731,1.2373472
755,1.3515046,1.928832,1.126614
756,1.358942,1.884742,1.2640338
757,1.2961771,1.9071629,1.221813
758,1.4213653,1.913637,1.175951
759,1.3744271,2.072188,1.2681324
760,1.3207968,1.9865915,1.1336981
761,1.3659165,1.9282887,1.2488393
762,1.2299088,1.9479969,1.1791191
763,1.3330505,1.9129258,1.1628296
764,1.2701429,2.0149302,1.142708
765,1.2985415,2.038587,1.1367261
766,1.139293,2.056728,1.0963497
767,1.3471001,2.0123413,1.1493741
768,1.2818284,2.0648816,1.1076896
769,1.25581,2.0560997,1.1644665
770,1.3292193,2.0771644,1.0643736
771,1.2079049,1.9833667,1.1211792
772,1.181239,1.9933836,1.1033331
773,1.1976691,2.0296583,1.1330245
774,1.2185446,2.0849137,1.0735388
775,1.1857321,2.1104493,1.0397362
776,1.2638633,2.0122814,1.1998965
777,1.1459905,1.9966087,1.0342317
778,1.2780812,2.112858,1.1192458
779,1.2200139,2.0491147,1.2272828
780,1.2352873,2.1171873,1.1405065
781,1.1707165,2.094606,1.21472
782,1.1807265,2.081553,1.1804672
783,1.2074289,2.1118677,1.0856246
784,1.1583122,2.1743078,1.1545763
785,1.15397,2.1165133,1.161111
786,1.1983426,2.1549122,1.2093912
787,1.2592345,2.1558084,1.1484704
788,1.230879,2.1640856,1.1424615
789,1.1879939,2.0501926,1.1321712
790,1.2185897,2.1789107,1.2062554
791,1.2630804,2.0829434,1.1543772
792,1.31075,2.1949208,1.1335727
793,1.2122291,2.2036521,1.210557
794,1.2161665,2.1665866,1.20831
795,1.2845788,2.213623,1.2903895
796,1.2815983,2.1790135,1.2495923
797,1.2004838,2.271306,1.2634099
798,1.3394724,2.1104932,1.3333694
799,1.2854011,2.1800244,1.2320088
800,1.2498364,2.2666864,1.2352859
801,1.2224119,2.2213838,1.1854187
802,1.3392042,2.221259,1.2711428
803,1.2064149,2.2931192,1.2664979
804,1.3549051,2.3097262,1.2480047
805,1.288208,2.2438564,1.2726722
806,1.2570069,2.3142836,1.3078388
807,1.280664,2.2130218,1.3481654
808,1.3378664,2.197071,1.3298315
809,1.2993855,2.1477833,1.3587327
810,1.3343458,2.1374097,1.3039454
811,1.3011714,2.241191,1.3756762
812,1.3609113,2.2077098,1.3911523
813,1.2582448,2.2138164,1.4176512
814,1.4164907,2.111511,1.4245406
815,1.3214478,2.2861826,1.4083074
816,1.3683132,2.223858,1.3478539
817,1.5127085,2.2100875,1.4139022
818,1.3783613,2.219218,1.4455892
819,1.424298,2.1515791,1.4848083
820,1.4488896,2.2832222,1.4477049
821,1.4233145,2.2898695,1.4515661
822,1.4168283,2.2667282,1.4196805
823,1.3703866,2.2103593,1.5289009
824,1.4324496,2.2877607,1.472426
825,1.4929575,2.184048,1.4652789
826,1.4439014,2.16337,1.4955255
827,1.5198764,2.1342003,1.5666507
828,1.511618,2.1790223,1.5488421
829,1.4618119,2.2480633,1.5531853
830,1.5510722,2.1060147,1.4676415
831,1.4470109,2.1771545,1.5316335
832,1.5770752,2.1550882,1.6545109
833,1.5044174,2.0754793,1.6422328
834,1.5738602,2.1672013,1.5752693
835,1.5441676,2.1852605,1.5840098
836,1.4303663,2.0611236,1.5581007
837,1.5770487,2.0767133,1.7314135
838,1.5327427,2.1426988,1.6392726
839,1.5880865,2.0845454,1.7003934
840,1.5214742,2.136181,1.7570391
841,1.5903884,2.100918,1.6751089
842,1.6103294,2.1688225,1.6771021
843,1.5783422,2.0989356,1.6772062
844,1.6547008,2.066895,1.7048452
845,1.6834037,2.132909,1.6914189
846,1.56453,1.9755497,1.6674737
847,1.6934289,2.0790493,1.7892171
848,1.6491915,1.9942781,1.815085
849,1.5594519,2.0652523,1.8044605
850,1.6939759,2.0941877,1.826563
851,1.6421069,2.0461514,1.8795841
852,1.6656048,2.0038972,1.7483345
853,1.6263323,1.9618242,1.8840889
854,1.6370786,2.0157588,1.8157899
855,1.8023512,1.9190432,1.8216717
856,1.6888472,1.9746965,1.7873343
857,1.7352769,1.933038,1.8456237
858,1.7341353,1.9563906,1.9876665
859,1.719512,1.8423171,1.8998524
860,1.8188906,1.8836796,1.9084563
861,1.776816,1.8707963,1.8623023
862,1.8156985,1.8624623,1.9869574
863,1.8581975,1.8916423,1.9709888
864,1.756549,1.8518049,2.0180633
865,1.7922782,1.8893123,1.9358757
866,1.7123897,1.8724625,1.8884679
867,1.7774928,1.7772644,1.8538476
868,1.8415588,1.8224357,1.8761364
869,1.8104581,1.7222495,1.8623213
870,1.8253958,1.781076,2.0236
871,1.7954196,1.7127076,1.9790909
872,1.776646,1.6858027,1.9927378
873,1.7372922,1.6712596,1.9803021
874,1.8187588,1.6606293,1.9931432
875,1.8328916,1.6660324,1.9851458
876,1.8249482,1.6222863,2.0052738
877,1.9173002,1.6401503,2.0257294
878,1.8012208,1.6780682,2.089621
879,1.8669856,1.5604246,1.9355005
880,1.7442538,1.7338362,2.0546947
881,1.8890245,1.6334771,1.9417931
882,1.9303198,1.5658911,1.8939301
883,1.8052083,1.6096618,2.0099728
884,1.8627537,1.5336577,2.0451262
885,1.8915557,1.4956195,2.023092
886,1.8763939,1.5282364,2.0604918
887,1.9246863,1.5483712,1.9804806
888,1.9163916,1.4578269,1.9709697
889,1.7799661,1.4356652,2.0281215
890,1.8712624,1.5047308,2.0250738
891,1.9206079,1.4535388,1.9365258
892,1.9106284,1.4664062,2.0136456
893,1.8312178,1.408596,2.0259194
894,1.9643826,1.463808,1.9725058
895,1.9468621,1.4047163,2.0472755
896,1.9059969,1.3157694,2.0629456
897,1.8665164,1.3099141,2.0534425
898,1.8485061,1.3758553,1.9921614
899,1.9154325,1.3385528,2.0247276
900,1.8686528,1.3319539,2.0250978
901,1.9984722,1.2890518,2.101638
902,1.9148449,1.199283,1.9904208
903,1.9720321,1.2205672,2.0203502
904,1.928298,1.231255,2.0861611
905,1.9678653,1.1915256,2.0527546
906,1.9535989,1.2226439,2.016769
907,1.9598751,1.1613328,2.0530999
908,1.9305575,1.1283197,1.9903729
909,1.9386917,1.226013,2.046656
910,2.0226889,1.213931,2.0268693
911,1.9005443,1.2769318,2.0783565
912,1.9062928,1.2567823,2.0999699
913,1.9335781,1.1835307,1.9805616
914,1.9067117,1.1449239,2.04262
915,1.9464391,1.1876295,1.9031749
916,2.031848,1.139016,2.0050898
917,1.9178904,1.1641501,1.9363949
918,2.0094938,1.1922835,2.1655028
919,1.9800332,1.0880469,2.1260297
920,1.9447483,1.0750645,1.9917091
921,2.0115364,1.0862811,2.013043
922,1.9307495,0.9930229,2.0456338
923,1.945592,1.0608705,2.0467196
924,1.9407128,1.0813197,2.015177
925,1.9150975,1.14504,2.0407794
926,1.9558066,1.1115029,2.0198257
927,1.9530364,1.0958021,2.0853376
928,1.9611751,1.0753678,2.0428467
929,1.9665084,1.064702,2.0036452
930,1.9395652,1.0363222,2.050478
931,1.9749514,1.0604163,2.0991716
932,2.0139952,1.0666659,2.0064645
933,1.9138914,1.0209318,2.088963
934,1.9581933,1.0272391,2.0461445
935,2.072765,1.078799,2.0553272
936,2.033944,1.0372362,2.027345
937,1.9858601,1.0761651,1.9491388
938,1.978248,1.0567355,2.0880094
939,1.9550798,1.0256563,2.0933123
940,1.8951668,1.1131237,2.0357122
941,1.9617177,1.0416151,2.0127516
942,2.060387,1.0412289,1.9813026
943,1.9766797,1.030773,2.034696
944,1.967925,1.1195376,1.9787196
945,1.9699497,1.0632861,2.0338166
946,1.9744431,1.0720111,1.9289716
947,1.8850604,1.0576059,2.0032778
948,1.9565662,1.0414945,1.9906778
949,2.030829,1.0913767,1.9777852
950,1.9838884,1.0443113,1.959507
951,2.0364003,1.0775355,2.0786767
952,2.0225387,1.1110007,2.0373888
953,1.9483216,1.0854081,1.9992387
954,1.9322827,1.1226065,1.9958196
955,2.0870676,1.0695227,2.0215836
956,1.919365,1.091789,2.0183086
957,1.9318547,1.0846053,1.9533522
958,1.8558718,1.1406059,1.9411696
959,2.06186,1.1432242,2.0146484
960,1.9887365,1.2406088,2.012021
961,2.0157585,1.1857903,2.0301893
962,2.026248,1.2169597,2.0301309
963,2.0000234,1.1794456,1.956867
964,2.0087683,1.2645307,1.9693918
965,1.970494,1.2191684,1.9110545
966,2.019542,1.2083515,1.9128153
967,2.0067728,1.3016754,2.0394092
968,1.9615772,1.2295263,1.950609
969,2.0837514,1.2734265,1.88978
970,2.0295627,1.2599146,2.0142355
971,2.061887,1.2546525,1.9237163
972,2.0684786,1.3368319,1.9444498
973,2.0577626,1.3481379,1.9883438
974,1.981912,1.3950163,1.9479884
975,2.0048597,1.3327713,1.9661485
976,2.0062578,1.3473214,1.9668707
977,2.014733,1.2953534,2.0085273
978,2.0360382,1.428673,1.9338567
979,1.9140291,1.4615507,1.9809507
980,1.999612,1.437459,1.8455493
981,2.0200863,1.4260019,2.038091
982,2.1095674,1.4090652,1.931515
983,2.0511239,1.5114486,1.9661491
984,2.0822077,1.5210699,1.8910106
985,2.04722,1.5534985,1.8826991
986,2.0600924,1.5130174,1.9022689
987,2.0943084,1.5379764,1.947035
988,1.9940987,1.5716952,1.9092638
989,2.094425,1.6119279,1.9444041
990,2.0583885,1.5940372,1.897027
991,2.0698168,1.5770596,1.956726
992,2.0899968,1.6674241,1.957413
993,2.071962,1.6488154,1.9372412
994,1.9310693,1.7375462,2.0032313
995,2.0450447,1.7530267,1.9380519
996,1.9935129,1.7565888,1.9011935
997,1.9943246,1.7539651,1.9371333
998,2.0757358,1.7834361,1.9145572
999,2.015639,1.7156205,1.9183582
1000,2.0642688,1.8579451,1.8755195
1001,2.037349,1.8262502,1.9551646
1002,2.0256865,1.7165551,1.8568256
1003,2.1101775,1.8988352,1.8304973
1004,2.0278513,1.8564684,1.9412227
1005,2.0006576,1.8653917,2.987118
1006,1.9900244,1.9010048,2.8311522
1007,2.0505867,1.9540566,2.8873253
1008,1.961257,2.9364393,2.7876515
1009,1.997011,2.9964283,2.842093
1010,1.939474,3.1079903,2.898844
1011,2.130002,2.9691787,2.855157
1012,1.989645,3.079627,2.8869102
1013,2.0387993,2.9592423,2.862328
1014,2.0305414,3.0282426,2.8909566
1015,1.971478,2.080411,2.7712696
1016,1.9965595,2.0502684,2.860734
1017,2.059823,2.1054883,2.774459
1018,1.9454304,2.0901284,2.8606548
1019,1.9438064,2.1027749,2.9569957
1020,1.9344709,2.1516504,2.8469703
1021,1.9062866,2.1839724,2.8085108
1022,1.9309547,2.1102676,2.8781016
1023,1.9948505,2.15524,2.8898396
1024,1.9734951,2.2295449,2.8647125
1025,1.9573544,2.1691754,2.829863
1026,1.957562,2.2512774,2.7758098
1027,1.9496099,2.3054042,2.797225
1028,1.9371608,2.3418715,2.841946
1029,1.9355613,2.2736492,2.771099
1030,1.9435446,2.2972715,2.7822316
1031,1.8836673,2.2150106,2.7072663
1032,1.9014586,2.3284345,2.8037076
1033,1.8684825,2.2479122,2.6886578
1034,2.0015254,2.4156878,2.7751503
1035,1.826153,2.2924526,2.7459016
1036,1.9654206,2.4922197,2.734557
1037,1.9553605,2.4690678,1.6161245
1038,1.9610966,2.483738,1.7617868
1039,1.8683603,2.4193647,1.6999341
1040,1.9277754,2.395905,1.803047
1041,1.8555009,2.3872716,1.670724
1042,1.9057524,2.3683603,1.7842907
1043,1.8518183,2.4296632,1.7619134
1044,1.7921547,2.3592508,1.697045
1045,1.9087088,2.449432,1.6607094
1046,1.7847887,2.4666412,1.705478
1047,1.6955076,2.507757,1.63734
1048,1.722794,2.5152924,1.7006007
1049,1.78093,2.4178975,1.6521853
1050,1.8305876,2.4401193,1.6513754
1051,1.8164368,2.474366,1.6668894
1052,1.7153909,2.4908926,1.6804059
1053,1.7461605,2.4064562,1.6928812
1054,1.7870636,2.4077976,1.5283818
1055,1.7388887,2.4589972,1.5863155
1056,1.742408,2.5481968,1.6050493
1057,1.5725623,2.4753458,1.597272
1058,1.699429,2.526385,1.5939296
1059,1.737381,2.509328,1.5073013
1060,1.5467685,2.416873,1.5402855
1061,1.614826,2.4210446,1.5803934
1062,1.7183903,2.4764328,1.5566474
1063,1.6593502,2.4258845,1.5494419
1064,1.5622123,2.4902768,1.4763469
1065,1.6056411,2.513287,1.4925048
1066,1.6341193,2.451696,1.4247512
1067,1.6099211,2.4371123,1.5834303
1068,1.4953617,2.4439883,1.4890269
1069,1.547573,2.3613136,1.463594
1070,1.5378047,2.4081051,1.3996526
1071,1.6239187,2.4317002,1.497161
1072,1.563235,2.4037435,1.4395317
1073,1.442185,2.4732013,1.4563427
1074,1.4254361,2.5427873,1.5118434
1075,1.4913802,2.4539971,1.3599992
1076,1.5465717,2.3664818,1.4337842
1077,1.4204152,2.4481704,1.4226668
1078,1.3325603,2.3354995,1.4822506
1079,1.4446169,2.386992,1.2392205
1080,1.5109421,2.4204686,1.4214449
1081,1.4587431,2.3989081,1.3717511
1082,1.3543581,2.3806472,1.3338825
1083,1.4712554,2.3258212,1.3978091
1084,1.3336332,2.3208728,1.3250016
1085,1.4962196,2.3504193,1.3125523
1086,1.4047545,2.367396,1.3904126
1087,1.3737417,2.296879,1.2557473
1088,1.4465814,2.3524375,1.2217053
1089,1.4118384,2.2495036,1.3109903
1090,1.2728205,2.2866323,1.3437362
1091,1.2969939,2.2489867,1.3258954
1092,1.3030707,2.2466826,1.2798078
1093,1.331997,2.2504368,1.2838347
1094,1.2769465,2.1771913,1.3039134
1095,1.2467678,2.1741157,1.3161614
1096,1.2354711,2.155954,1.2648689
1097,1.3055592,2.1010234,1.2535961
1098,1.3199315,2.2365239,1.3296009
1099,1.1728357,2.1769972,1.29538
1100,1.2242272,2.080888,1.340484
1101,1.1946478,1.986429,1.2762021
1102,1.1933538,2.0990841,1.2202792
1103,1.205302,2.2125401,1.3164154
1104,1.1729624,2.1490846,1.3447803
1105,1.155767,2.10197,1.1966811
1106,1.1654241,2.0842767,1.2314465
1107,1.1897527,1.9309516,1.2264159
1108,1.1509757,1.9710073,1.2338022
1109,1.1627064,1.8955853,1.2383425
1110,1.2928262,1.9958339,1.1784512
1111,1.1756972,1.9640876,1.2506634
1112,1.2291354,1.889089,1.2442262
1113,1.0946454,1.972689,1.1787025
1114,1.1195785,1.8579818,1.1417042
1115,1.2186079,1.8754503,1.2328013
1116,1.1139852,1.9036413,1.2578775
1117,1.1715764,1.8349384,1.2125473
1118,1.168459,1.8726285,1.2936906
1119,1.1814907,1.7907833,1.2312622
1120,1.1210315,1.7690071,1.2455341
1121,1.0496806,1.7101443,1.2762327
1122,1.176938,1.8641253,1.1750007
1123,1.1137134,1.7144922,1.2947831
1124,1.1060559,1.7702235,1.2840149
1125,1.1701905,1.6522241,1.2887973
1126,1.142933,1.6516231,1.1762549
1127,1.1550025,1.6743249,1.3420756
1128,1.1373681,1.637548,1.2977773
1129,1.1264781,1.6219472,1.0859973
1130,1.18111,1.6293591,1.2257104
1131,1.2502432,1.5837303,1.271361
1132,1.1741401,1.5773568,1.253603
1133,1.1288947,1.5781406,1.2015854
1134,1.1895748,1.5557338,1.2869035
1135,1.2202516,1.610467,1.210388
1136,1.1339185,1.5967262,1.2745218
1137,1.1706389,1.5468118,1.3645898
1138,1.2045808,1.6278641,1.3500085
1139,1.2412759,1.6180065,1.3105903
1140,1.2211977,1.600601,1.3158747
1141,1.2393742,1.452221,1.3107797
1142,1.2643019,1.5442313,1.3400154
1143,1.1230516,1.5230311,1.2384313
1144,1.0898808,1.5042762,1.4080007
1145,1.2092323,1.3695166,1.3487434
1146,1.2876703,1.477823,1.3753601
1147,1.2854917,1.4432706,1.301325
1148,1.2458776,1.4671439,1.3492476
1149,1.3454572,1.3559948,1.4448867
1150,1.2139593,1.3675972,1.4190587
1151,1.2205849,1.4458718,1.3911792
1152,1.2771945,1.4514512,1.4772791
1153,1.3721246,1.3947909,1.4747229
1154,1.3098534,1.413754,1.3993348
1155,1.4053483,1.3546114,1.5942965
1156,1.3273299,1.2643777,1.5134596
1157,1.4124889,1.3077356,1.474899
1158,1.3318586,1.3682234,1.4882416
1159,1.3465141,1.2871071,1.5120937
1160,1.3987681,1.2814473,1.5466572
1161,1.3336741,1.3132054,1.5385991
1162,1.4860204,1.3082347,1.608812
1163,1.487942,1.3460944,1.6780046
1164,1.5204908,1.2457243,1.5516202
1165,1.416904,1.3261847,1.6748532
1166,1.4595352,1.1906186,1.6947211
1167,1.5464118,1.2935454,1.7580533
1168,1.4792484,1.2945008,1.681684
1169,1.463414,1.1887589,1.6770792
1170,1.4580436,1.2090323,1.6396047
1171,1.5021738,1.2235367,1.6570009
1172,1.4770365,1.2309055,1.7240058
1173,1.6489067,1.2654384,1.723416
1174,1.632045,1.2652676,1.7700975
1175,1.567439,1.2917397,1.7643179
1176,1.6616446,1.2303854,1.7880005
1177,1.6417592,1.1791962,1.7639967
1178,1.7071141,1.2269267,1.7384882
1179,1.6648182,1.1735401,1.8032826
1180,1.662364,1.1833756,1.8564019
1181,1.744182,1.2624185,1.9019257
1182,1.6807936,1.3183173,1.8922408
1183,1.8249693,1.1760994,1.9521137
1184,1.71001,1.1927235,1.8631738
1185,1.7453569,1.125892,1.957044
1186,1.8414861,1.1264181,1.8738273
1187,1.8325325,1.2387167,1.9814907
1188,1.860275,1.2424554,1.8749005
1189,1.9265816,1.2807357,1.9449168
1190,1.8347061,1.2124963,2.0303953
1191,1.8898524,1.2634064,1.9885924
1192,1.9100019,1.2587124,2.0294487
1193,1.8801329,1.2923154,2.0958407
1194,1.9593265,1.3057058,2.026232
1195,1.9728581,1.1842811,2.0655513
1196,1.9828068,1.284007,2.0464668
1197,1.9050586,1.2613065,2.1206331
1198,1.9232199,1.3256063,2.1514742
1199,1.9188665,1.2358041,2.1065514
1200,2.050158,1.2101175,2.1747708
1201,2.0421975,1.2784718,2.2545438
1202,2.0306413,1.208083,2.1300228
1203,2.1258547,1.3522519,2.121762
1204,2.0863328,1.2944499,2.2369432
1205,2.192239,1.344902,2.2242315
1206,2.1831017,1.2928766,2.2147179
1207,2.0936332,1.3637707,2.2253053
1208,2.18482,1.368564,2.266232
1209,2.1520548,1.2737702,2.2769983
1210,2.2040174,1.3682327,2.3184774
1211,2.2093053,1.4035172,2.3027139
1212,2.2318428,1.3781043,2.312456
1213,2.324499,1.4814184,2.336691
1214,2.236645,1.3489532,2.3103638
1215,2.2810469,1.3395928,2.257467
1216,2.272025,1.3108873,2.3493178
1217,2.2939906,1.4334449,2.2927554
1218,2.2653818,1.4229621,2.358727
1219,2.2588925,1.3749734,2.4481435
1220,2.261845,1.4309597,2.394007
1221,2.3798802,1.470875,2.4420075
1222,2.2784345,1.551267,2.3384032
1223,2.3514845,1.3933263,2.3143048
1224,2.395743,1.3841529,2.3299198
1225,2.3481162,1.38397,2.4444118
1226,2.3521204,1.4567268,2.3981292
1227,2.4254677,1.4455124,2.3940418
1228,2.3900616,1.4191957,2.4048939
1229,2.3428411,1.4986881,2.470767
1230,2.383325,1.5297372,2.375334
1231,2.3853147,1.5424932,2.4417572
1232,2.5208104,1.5185957,2.5009937
1233,2.4791293,1.5736657,2.4605186
1234,2.3879528,1.573991,2.612653
1235,2.5377305,1.6084613,2.400447
1236,2.5287035,1.4672225,2.4584286
1237,2.5393171,1.5450174,2.549466
1238,2.4163232,1.5482934,2.5642622
1239,2.4413133,1.619436,2.4929044
1240,2.5102992,1.6136212,2.3617527
1241,2.4963057,1.5969259,2.4795575
1242,2.495436,1.6245914,2.473551
1243,2.4959729,1.6561741,2.4788399
1244,2.4190738,1.578316,2.498886
1245,2.5905895,1.6249973,2.5021353
1246,2.5331573,1.5488527,2.4321847
1247,2.444608,1.6837759,2.4514642
1248,2.4447107,1.589463,2.4480412
1249,2.5639265,1.6451811,2.4238575
1250,2.3652637,1.7359138,2.3713303
1251,2.5414262,1.6454332,2.4452512
1252,2.5282953,1.6628071,2.3821993
1253,2.5173516,1.6503297,2.460534
1254,2.5140812,1.6659337,2.4095387
1255,2.5731492,1.7052337,2.3330314
1256,2.4364824,1.7132268,2.250182
1257,2.4320886,1.7953584,2.385352
1258,2.4667766,1.6631001,2.4566739
1259,2.4645967,1.7675833,2.439689
1260,2.4265606,1.7406182,2.404618
1261,2.3526626,1.7372897,2.3461537
1262,2.4754815,1.7505951,2.1925151
1263,2.3802748,1.758958,2.4347274
1264,2.4139516,1.8200667,2.3909829
1265,2.4247303,1.8077762,2.2768009
1266,2.4414647,1.8260571,2.2804468
1267,2.3896856,1.7670047,2.2437906
1268,2.4198933,2.8316605,2.36339
1269,2.4121919,2.8559191,2.3932552
1270,2.355441,2.7926688,2.342348
1271,2.4282582,2.7903917,2.2676804
1272,2.3257725,2.8139591,2.3691924
1273,2.3760602,2.7663267,2.1924264
1274,2.3669584,2.7790022,2.2993877
1275,2.3184063,2.833416,2.1993914
1276,2.1898367,2.842344,2.2248354
1277,2.229951,2.7631423,2.2458353
1278,2.2527483,2.8803842,2.1700687
1279,2.2634716,1.8249052,2.1428802
1280,2.2796142,1.8005145,2.1628323
1281,2.2818267,1.8648678,2.1588068
1282,2.1547558,1.8870925,2.1293006
1283,2.1893177,1.8791689,2.1259847
1284,2.174221,1.854536,2.0947304
1285,2.1304638,1.8155622,2.0039392
1286,2.1694698,1.7621511,2.0304315
1287,2.2446117,1.9265132,1.9605677
1288,2.1896625,1.9436162,1.9721378
1289,2.1279006,1.8705965,2.0113997
1290,2.1966295,1.9202322,2.0499089
1291,2.0263822,1.8784499,1.9023184
1292,2.0420167,1.8762221,1.8701743
1293,1.9980402,1.8431295,1.8974819
1294,2.0137792,1.8680211,1.8640531
1295,2.0559144,1.8909214,1.8392595
1296,1.974734,1.8185166,1.7424668
1297,2.0326154,1.9407337,1.7312306
1298,1.9504932,2.0507987,1.7643569
1299,1.9036777,1.9421145,1.845203
1300,1.9243792,1.9499329,1.7499756
1301,1.929583,1.892276,1.7854496
1302,1.8143847,1.9067189,1.7662303
1303,1.9324837,1.9162033,1.7255663
1304,1.8476073,1.9726218,1.7259139
1305,1.757533,1.9010055,1.6370775
1306,1.847856,1.9091866,1.6569332
1307,1.7850963,2.0442088,1.6313882
1308,1.7835146,1.9026895,1.6208503
1309,1.8308474,1.956733,1.5549606
1310,1.7534308,1.9521437,1.5087992
1311,1.7055117,1.953419,1.6228554
1312,1.6645216,1.8795544,1.5896571
1313,1.7066553,1.9373823,1.5260165
1314,1.6111187,1.9751991,1.5755324
1315,1.5851595,1.9332176,1.5769774
1316,1.5725434,1.9158852,1.5428077
1317,1.6352051,2.0019255,1.46141
1318,1.6808276,1.8457842,1.4424967
1319,1.521171,1.9159021,1.3661857
1320,1.6076459,1.8900326,1.4497057
1321,1.5482435,1.8918574,1.4177549
1322,1.5086372,1.8573289,1.4539428
1323,1.5133896,1.9813147,1.4197727
1324,1.4993701,1.9625862,1.3180395
1325,1.5722245,1.8608665,1.3314621
1326,1.4506761,1.9756836,1.3201575
1327,1.3528553,2.028328,1.3602645
1328,1.4594607,2.1240387,1.1455324
1329,1.3241706,1.9944859,1.2223818
1330,1.3478893,1.9904989,1.2171038
1331,1.3817564,1.980787,1.2095164
1332,1.4118762,1.9386022,1.2259029
1333,1.2913662,2.0067072,1.2588611
1334,1.3418032,1.9778254,1.2723325
1335,1.3633004,1.9837533,1.1477752
1336,1.3838791,2.0635915,1.167979
1337,1.362989,1.9595628,1.09587
1338,1.2109119,1.939015,1.2427455
1339,1.3143675,1.9121047,1.2265439
1340,1.21113,2.0345888,1.1611433
1341,1.2349918,1.9608134,1.1242077
1342,1.3018954,2.0080554,0.99736553
1343,1.290117,2.0035667,1.086097
1344,1.1456625,2.0735722,1.078139
1345,1.1453708,1.9273582,1.185759
1346,1.1483729,2.005665,1.0620954
1347,1.222192,2.0088968,1.0836486
1348,1.1985687,2.0429363,1.0581737
1349,1.1283073,2.0666885,1.0939546
1350,1.1908696,2.0592039,1.0909655
1351,1.1584694,2.1206245,0.9490204
1352,1.1519988,1.9389272,1.0662826
1353,1.1278245,2.0191092,0.95892406
1354,1.1376053,2.0154164,1.0191703
1355,1.1466225,2.094938,1.1191897
1356,1.1847403,2.035195,0.9296513
1357,1.1501958,2.0364938,1.004335
1358,1.1321003,2.0190039,1.0017197
1359,1.0889243,1.992447,0.9890473
1360,1.2157713,1.9775432,1.0708904
1361,1.1066363,1.9541943,1.059727
1362,1.0405533,2.0863454,1.0300355
1363,1.1329604,2.0859928,1.0663334
1364,1.1405574,2.0431194,1.0185138
1365,1.0567716,2.0182774,1.0319691
1366,1.1016402,2.0817626,1.0484942
1367,1.1269032,2.0501513,0.9632388
1368,1.0851431,1.9469631,1.0188329
1369,1.0448655,2.0298104,1.0879927
1370,1.0651451,2.0329967,1.0521423
1371,1.1021392,2.1004596,1.0250976
1372,1.0751338,2.0242276,0.9561486
1373,1.123492,2.0263689,1.1169921
1374,1.0746907,2.055254,1.0440477
1375,1.1577302,2.0351372,1.1274588
1376,1.1037792,1.9784372,1.0271165
1377,1.0859815,2.0009725,1.1166697
1378,1.1507936,2.0514169,1.0272611
1379,1.1055259,1.9789857,1.1149292
1380,1.0237311,1.9540647,1.131282
1381,1.1080911,2.1587737,1.0020714
1382,1.1337053,2.0071523,1.1504258
1383,1.1075147,2.0902402,1.0885333
1384,1.1317264,2.0042067,1.1472417
1385,1.1589143,2.0767586,1.1974527
1386,1.1410867,2.054757,1.1588402
1387,1.2436931,1.9742134,1.1285598
1388,1.1943114,1.9597774,1.1975645
1389,1.0781066,2.0135777,1.2388979
1390,1.1783383,2.0353086,1.0877606
1391,1.1351755,2.1174822,1.1553333
1392,1.2095383,2.0097847,1.1822122
1393,1.234044,2.0592532,1.3067769
1394,1.1784048,2.086868,1.1935549
1395,1.1717947,2.137781,1.2173749
1396,1.2257032,2.068046,1.292324
1397,1.2246311,2.0775456,1.2146568
1398,1.3312367,1.983584,1.2950693
1399,1.2488488,1.984286,1.2630095
1400,1.2510725,2.0350924,1.4406726
1401,1.3266792,2.032868,1.2799531
1402,1.3451831,2.0084965,1.3117245
1403,1.3055954,2.0596285,1.4279776
1404,1.2912921,1.994929,1.426845
1405,1.319659,2.0896819,1.2526405
1406,1.4188318,2.0661376,1.3986053
1407,1.4131773,2.0841758,1.468027
1408,1.3785235,2.0058384,1.4475939
1409,1.4576914,2.0043101,1.4542097
1410,1.3336023,2.0699918,1.4294947
1411,1.361984,2.0207984,1.459094
1412,1.3312774,2.0066524,1.5211424
1413,1.3441792,1.9975361,1.4670376
1414,1.3979205,2.0251217,1.5774082
1415,1.4956743,1.9675206,1.6160222
1416,1.4475664,1.9338773,1.5353525
1417,1.484926,2.0075355,1.5899407
1418,1.4878772,1.9525388,1.5244743
1419,1.4936148,2.028483,1.6791579
1420,1.4942944,1.979042,1.6434367
1421,1.5851959,1.9414217,1.6653565
1422,1.5104678,1.9529814,1.6299357
1423,1.5339121,2.0064962,1.6540258
1424,1.4730434,1.8680371,1.7286253
1425,1.5689675,1.9799696,1.7651905
1426,1.5801461,1.8986983,1.6950322
1427,1.6058328,1.9353949,1.6632912
1428,1.5023655,1.8301494,1.7586337
1429,1.55445,1.9871117,1.7888684
1430,1.678005,1.7857885,1.8634797
1431,1.5613749,1.8804529,1.8538991
1432,1.645997,1.9063045,1.8122313
1433,1.6827184,1.9603865,1.8338931
1434,1.6430888,1.9050546,1.8471445
1435,1.7715552,1.9269506,1.8234361
1436,1.7314987,1.8998805,1.8342508
1437,1.6698354,1.8262442,1.9172609
1438,1.7333403,1.8033472,1.9354293
1439,1.7606663,1.821134,1.915568


==> figs/full_10_worst_1.csv <==
x,0,1,2
0,0.2876137,0.5554394,0.46354216
1,0.27940798,0.40952766,0.57595265
2,0.26445037,0.51366913,0.51704735
3,0.2943469,0.3387241,0.5689541
4,0.18579647,0.36391187,0.5687342
5,0.3071527,0.3896134,0.67892206
6,0.23519938,0.29799715,0.6852159
7,0.36648136,0.2919404,0.7737706
8,0.24253328,0.29303417,0.7264454
9,0.43109894,0.25933397,0.8339545
10,0.30249462,0.25039527,0.83916855
11,0.4605214,0.2107398,0.87553436
12,0.49509108,0.2579819,0.892154
13,0.49194565,0.33358988,1.0118512
14,0.5150019,0.21023062,0.990003
15,0.5427358,0.20410196,0.9314523
16,0.5006941,0.0932087,1.0090445
17,0.5756558,0.20548503,1.0288751
18,0.74187493,0.23509142,1.0768404
19,0.59677845,0.1528898,1.1307874
20,0.671696,0.21459314,1.0726478
21,0.671982,0.16899823,1.0105244
22,0.8245635,0.20672742,1.1849736
23,0.82683766,0.19786483,1.061183
24,0.78706336,0.23393503,1.2530415
25,0.7808369,0.2333755,1.2015274
26,0.9361189,0.33304462,1.1843371
27,0.9174434,0.32071158,1.1457139
28,0.9466589,0.2137136,1.2430291
29,0.9974604,0.29164243,1.1983893
30,1.0430354,0.27697775,1.2152076
31,0.973598,0.44170338,1.1554843
32,1.0301411,0.23183656,1.2140864
33,1.0743892,0.4970714,1.1804974
34,1.0886617,0.32934046,1.1160042
35,1.0518767,0.37011972,1.0675521
36,1.0964123,0.4479621,1.2062925
37,1.0234537,0.514341,1.2402337
38,1.1573784,0.54952234,1.1280152
39,1.1890931,0.5919612,1.0416256
40,1.1913838,0.5527529,1.0652314
41,1.2426903,0.6520599,1.0754443
42,1.2378436,0.669529,1.0788193
43,1.1922048,0.6579535,1.0760499
44,1.1774457,0.6481551,0.929914
45,1.2150005,0.7652785,0.99363613
46,1.2411052,0.7380938,0.91826785
47,1.1947427,0.80904675,1.0124973
48,1.1539071,0.92167884,0.9201497
49,1.1635411,0.74575144,0.8439832
50,1.106301,0.9400592,0.809713
51,1.2489955,0.9316864,0.87034065
52,1.1491636,0.92239016,0.78862023
53,1.1686555,0.9879888,0.722969
54,1.1554762,0.99820954,0.74650466
55,1.154323,1.0019295,0.6537929
56,1.1795892,1.1260899,0.7112787
57,1.0294907,1.10307,0.65358895
58,1.0636299,1.1230664,0.65061074
59,1.1067555,1.1126286,0.60498804
60,0.91314864,1.1369703,0.4456182
61,0.95813453,1.1091306,0.5608561
62,0.96012425,1.0685236,0.45133176
63,0.8747199,1.2038448,0.5124205
64,0.93478453,1.1795675,0.42945838
65,0.8360989,1.1668656,0.3550307
66,0.7002037,1.213211,0.37724718
67,0.6977446,1.1656202,0.3865423
68,0.770723,1.1498134,0.21194254
69,0.70567375,1.2065564,0.2460812
70,0.5957695,1.0754209,0.2421007
71,0.72897416,1.1611944,0.22234435
72,0.6713638,1.1831331,0.19389006
73,0.6320697,1.0743246,0.26645875
74,0.5012137,1.0652583,0.16610473
75,0.5131184,1.0844979,0.17931919
76,0.4589289,1.1022134,0.15515596
77,0.42622018,1.1420586,0.15632501
78,0.44460028,0.96215063,0.1397697
79,0.38848734,1.0248595,0.057095625
80,0.41294548,0.98766476,0.109378785
81,0.3035321,0.9306579,0.21024722
82,0.35028234,1.0167193,0.24844788
83,0.2420186,0.8987235,0.11559369
84,0.31488082,0.91330343,0.21460126
85,0.27955124,0.823306,0.150074
86,0.21736892,0.78934693,0.12055608
87,0.23221901,0.7554939,0.13989958
88,0.24972954,0.79976124,0.18122457
89,0.14063273,0.7001975,0.086709164
90,0.18543452,0.7169573,0.19537349
91,0.051169533,0.733459,0.17354368
92,0.06668582,0.65495056,0.2331856
93,0.12385466,0.641644,0.26837072
94,0.16401266,0.65344214,0.35913116
95,0.10514901,0.5454259,0.27924502
96,0.11506096,0.5138817,0.3414724
97,0.120584674,0.49435627,0.3406661
98,0.09277484,0.4456148,0.4154955
99,0.085588984,0.43364617,0.42510355
100,0.14403339,0.3683817,0.48507768
101,0.055367235,0.22673438,0.47374162
102,0.14000474,0.3070579,0.5131913
103,0.13976641,0.2834777,0.5123984
104,0.06856609,0.32237256,0.58646727
105,0.14629462,0.16881076,0.6256838
106,0.14905414,0.26646027,0.50018173
107,0.21679583,0.33214858,0.6297445
108,0.17506857,0.12122915,0.6856976
109,0.27317598,0.18041734,0.6310207
110,0.25018322,0.06615293,0.67863697
111,0.26095253,0.19494706,0.76022863
112,0.2512473,0.1552182,0.8095029
113,0.3356346,0.04751161,0.76373273
114,0.39374828,0.07773226,0.9334778
115,0.36066726,0.10147079,0.85871494
116,0.42984945,0.007667008,0.773149
117,0.39104363,0.02147144,0.83502066
118,0.46371916,0.13777925,0.9477706
119,0.5671555,0.03174999,0.9101146
120,0.54507,0.027569614,0.95578104
121,0.46439695,-0.025544904,0.9050572
122,0.67570925,0.05571643,0.90825397
123,0.59114635,0.12191212,1.0079406
124,0.57839596,0.14158428,0.91816646
125,0.66564834,0.015342059,0.9991354
126,0.7512271,0.07970232,1.0590193
127,0.7665002,0.057634253,1.0713156
128,0.7848231,0.19268748,1.0468442
129,0.75661284,0.105489336,1.012733
130,0.6825376,0.16600281,1.095183
131,0.85071135,0.16346371,1.0549572
132,0.8431152,0.21538547,1.0809466
133,0.88377583,0.2600467,0.9877551
134,0.7896076,0.1992178,1.0371126
135,1.0001638,0.27437305,0.97481704
136,1.002302,0.24243887,1.1447946
137,0.8629363,0.26313302,0.90599614
138,1.0361669,0.30559248,1.0027038
139,0.94862044,0.3199338,1.0046458
140,0.93737644,0.36043024,0.89538145
141,1.0129101,0.43500403,0.8893554
142,0.9306189,0.41534093,0.8930709
143,1.0361187,0.4568185,1.0056871
144,1.0565777,0.5853683,0.77043056
145,1.0425723,0.46682468,0.79913014
146,1.0922688,0.6166234,0.8387804
147,0.9814543,0.54014444,0.75221336
148,1.0147432,0.6227904,0.65052813
149,0.96825016,0.7275622,0.66397107
150,1.0283595,0.65412897,0.60199386
151,0.90225196,0.6100461,0.6119917
152,0.941787,0.7376291,0.5434122
153,0.97386634,0.7035192,0.5914543
154,0.9632394,0.8021942,0.57182246
155,0.93264276,0.83293486,0.5818169
156,0.85109746,0.84504974,0.46723148
157,0.9637303,0.8775606,0.43625578
158,0.7713241,0.8899215,0.37236753
159,0.90479034,0.90526634,0.4017768
160,0.8464948,0.9097842,0.39786738
161,0.7321672,0.8611885,0.28799155
162,0.76335675,0.9270349,0.3319458
163,0.69627714,0.91438115,0.29650548
164,0.7182336,0.9577166,0.2482407
165,0.71381295,0.8913412,0.1902339
166,0.7583109,1.0891755,0.19074592
167,0.5922689,1.003166,0.20928302
168,0.6239989,1.1434462,0.08651474
169,0.6225707,1.0610788,0.11754502
170,0.5593351,1.0727878,0.1617376
171,0.49126068,1.0112317,0.03907903
172,0.38349542,1.0555878,0.082381785
173,0.37839097,0.933847,0.110965036
174,0.45030606,1.0591002,0.026124213
175,0.4274362,0.9504885,0.028620664
176,0.27660716,0.90200496,-0.07428846
177,0.42117694,0.9297318,0.079054914
178,0.3091877,0.8577382,0.07238442
179,0.19745608,0.90285605,0.044723943
180,0.21197964,0.91515213,0.09097757
181,0.2007118,0.87780416,0.050132997
182,0.13536587,0.8640209,-0.10625979
183,0.12290249,0.8400101,0.0042435434
184,0.15534844,0.7293832,-0.002969432
185,0.10866367,0.783339,-0.006918402
186,0.1279161,0.7908697,0.057958774
187,0.017573256,0.68645597,0.07769134
188,0.14229219,0.7212075,0.04454227
189,0.123010226,0.6894961,0.13100795
190,0.071533956,0.67464155,0.13202797
191,0.11044597,0.5973375,0.14203769
192,0.10502012,0.554166,0.15697317
193,0.08351654,0.4681331,0.18728574
194,0.032042384,0.52369696,0.18317008
195,0.0074144,0.5701323,0.28599986
196,-0.021957485,0.40366554,0.27246746
197,0.1097985,0.4108108,0.2862333
198,0.070270605,0.4660573,0.26382428
199,0.09424425,0.3822886,0.34255692
200,0.07305696,0.2812807,0.3623831
201,0.12636465,0.3044643,0.2982297
202,0.10232841,0.29698643,0.4374424
203,0.07487815,0.24283499,0.47018015
204,0.14443953,0.22357261,0.39518714
205,0.15910505,0.22390673,0.49139845
206,0.16008928,0.23145914,0.70821106
207,0.21452771,0.26255557,0.62076145
208,0.15369534,0.170943,0.7159517
209,0.18830746,0.2158725,0.67793596
210,0.25307158,0.082162954,0.6794723
211,0.3096719,0.096610956,0.8100402
212,0.28593525,0.15171549,0.7373351
213,0.37743735,0.058473445,0.7536866
214,0.4322316,0.021730341,0.8321636
215,0.43201822,0.13995223,0.942943
216,0.40914097,0.026552597,0.8639083
217,0.45433587,0.06192964,0.9100752
218,0.5216808,0.12810208,0.9184842
219,0.5485952,0.033212706,0.89684534
220,0.5874975,0.12211476,0.9891045
221,0.62232816,0.17141223,1.0364702
222,0.60181093,0.08691768,1.0169308
223,0.7915184,0.20539603,1.0179191
224,0.69567746,0.11138021,1.0753531
225,0.76566243,0.15349121,1.1294519
226,0.7108999,0.16474645,1.0432258
227,0.8849031,0.17299092,1.0876857
228,0.79486614,0.18427782,1.0590477
229,1.0082719,0.17324546,1.1556236
230,0.98199797,0.3459343,1.1231424
231,0.8718693,0.32744387,1.0770725
232,0.9815641,0.32501167,1.1433194
233,0.9936312,0.30132955,1.2473348
234,0.9235155,0.4116525,1.1748496
235,1.072541,0.44426212,1.0707878
236,1.1125648,0.38083532,1.1763072
237,1.0790825,0.46564305,1.1493291
238,1.1297531,0.44448555,1.0951118
239,1.1321676,0.5866165,1.0530624
240,1.0991148,0.552283,1.0054064
241,1.1817762,0.5183481,0.99418265
242,1.191174,0.57372904,0.98699796
243,1.1940207,0.64391136,1.0530912
244,1.1420493,0.711433,1.0221999
245,1.1985705,0.7256518,1.0738662
246,1.1690058,0.6895675,0.9230989
247,1.1512301,0.82028013,0.9341678
248,1.1320827,0.8833016,0.9643805
249,1.1746452,0.7824056,0.8254441
250,1.1320477,0.7928058,0.8983761
251,1.0797983,0.8795964,0.93157023
252,1.1975448,0.89082426,0.7363702
253,1.1010802,0.9318687,0.7863025
254,1.0675039,0.9124361,0.79555666
255,1.0444512,1.0358166,0.75114405
256,1.0137935,0.9790435,0.60925245
257,1.0509787,0.95420986,0.6600154
258,1.018067,0.9759429,0.5945861
259,1.0192796,1.0556742,0.5414432
260,1.0631115,1.0269365,0.54908514
261,0.95326823,1.17892,0.49329177
262,0.9529662,1.1536747,0.47440442
263,0.79764074,1.2158278,0.4725001
264,0.8449908,1.0518563,0.41074744
265,0.85247415,1.1959786,0.4301331
266,0.83132744,1.198967,0.23613507
267,0.8063423,1.2184383,0.38072512
268,0.76389116,1.228154,0.34093723
269,0.6907277,1.1968426,0.27432165
270,0.74904144,1.132652,0.30751094
271,0.6561354,1.250067,0.25790572
272,0.59299827,1.1614885,0.28120533
273,0.6632914,1.2015846,0.16589628
274,0.5101765,1.135643,0.27639747
275,0.5915135,1.1334548,0.22930215
276,0.4585532,1.2651252,0.31043056
277,0.5409066,1.134001,0.24111642
278,0.51677555,1.0905334,0.18382004
279,0.48906216,1.0868164,0.20193002
280,0.38728324,1.076973,0.2512401
281,0.41326565,1.0962019,0.21545157
282,0.36713013,1.0672259,0.2183675
283,0.34370172,0.9757293,0.21516636
284,0.27061775,0.9774904,0.24526003
285,0.24977659,0.8819763,0.2979881
286,0.31199068,0.9072929,0.23787072
287,0.26360148,0.91566986,0.3122512
288,0.3860568,0.86930466,0.18557486
289,0.21685855,0.8471462,0.24284947
290,0.23248257,0.8083446,0.23117064
291,0.22511451,0.7636526,0.4214224
292,0.23925695,0.6830975,0.30367854
293,0.16289364,0.7275902,0.35018048
294,0.17620419,0.5716851,0.33111325
295,0.17164972,0.8034971,0.46244964
296,0.14214768,0.63212097,0.47773045
297,0.2814365,0.5338494,0.44061866
298,0.19359101,0.6468254,0.46560338
299,0.22874697,0.5145385,0.41284594
300,0.16643235,0.5845432,0.5379297
301,0.23383847,0.6280544,0.5676998
302,0.19984932,0.43671054,0.5651203
303,0.20556796,0.44594985,0.57628083
304,0.21284041,0.42703295,0.74995923
305,0.18230848,0.32155162,0.60410315
306,0.171248,0.33052734,0.66951066
307,0.3288141,0.23610339,0.7281012
308,0.32232308,0.28721997,0.7474108
309,0.36281034,0.2551652,0.80175763
310,0.42512342,0.29129848,0.79907095
311,0.43525487,0.29679298,0.8901662
312,0.38476992,0.22628832,0.85379547
313,0.48744732,0.18831053,0.8463879
314,0.509075,0.1646429,0.92634076
315,0.5480003,0.2006603,0.8751425
316,0.5384576,0.27084118,1.0122111
317,0.5253074,0.22594951,0.9512177
318,0.6284473,0.21354248,0.96004075
319,0.7167113,0.17982566,0.9832731
320,0.62892884,0.14323328,0.94561905
321,0.66037816,0.13711835,1.1007956
322,0.7324862,0.21053304,1.15581
323,0.75312716,0.08414027,1.1940328
324,0.7618652,0.11482816,1.1872299
325,0.7735448,0.16026671,1.0844539
326,0.8648114,0.1354197,1.094534
327,0.89180905,0.21571061,1.1133163
328,0.8506954,0.25489938,1.0884639
329,0.81561005,0.25416416,1.1115178
330,0.8584619,0.2710794,1.1414932
331,0.9907062,0.33472213,1.1396756
332,1.0105726,0.30343592,1.2068232
333,0.97996294,0.29260403,1.1670061
334,1.0273411,0.39043087,1.1091032
335,0.99592537,0.31719917,1.172468
336,1.0365853,0.48276705,1.1321555
337,1.1044092,0.37036875,0.9893855
338,1.1022807,0.41267416,1.0537522
339,1.0229026,0.40775546,1.0508546
340,1.0500269,0.51319283,1.0535104
341,1.0908754,0.56457704,1.0446895
342,1.1040065,0.555637,0.98277944
343,1.1459744,0.55190337,0.9588234
344,1.1158327,0.68744576,1.0179089
345,1.0689093,0.6630258,0.8953478
346,1.1089219,0.6776466,0.84391373
347,1.0519578,0.77424896,0.8977718
348,0.99731374,0.68538857,0.77180886
349,1.1258132,0.7804241,0.7205726
350,1.0258126,0.82463104,0.79660875
351,0.9778255,0.7650827,0.7125325
352,0.96310353,0.78627723,0.672126
353,0.96952194,0.817298,0.62071145
354,1.1251756,0.89946985,0.64381987
355,0.97300303,0.8994939,0.63100576
356,0.92278934,0.93268263,0.560412
357,0.91308904,0.9617813,0.52453405
358,0.93168104,0.88386625,0.47108158
359,0.90399903,0.9088132,0.38642016
360,0.90232927,1.0484176,0.4968139
361,0.8361632,1.1142403,0.43595976
362,0.78362596,1.0412667,0.35751575
363,0.77280396,1.0564011,0.24020413
364,0.6714897,0.90543956,0.23544097
365,0.6649231,1.057181,0.21113405
366,0.69299823,0.9426423,0.28252032
367,0.6447951,1.0542564,0.2138743
368,0.6325619,0.952492,0.16752881
369,0.56217843,1.0473908,0.14526644
370,0.47933462,1.0928679,0.18404494
371,0.56015384,1.0578339,0.08316134
372,0.4482878,1.0421057,0.11546065
373,0.46383232,1.013009,0.036368854
374,0.4129056,1.0431968,0.027529495
375,0.35530272,0.94744337,0.11829634
376,0.43466043,1.0742526,0.09949406
377,0.35040644,0.87799126,0.053751864
378,0.31936482,0.97038925,-0.0015477599
379,0.26909316,0.9564127,0.0695964
380,0.2353477,0.8469702,0.044877224
381,0.26040816,0.8548524,0.008488472
382,0.21840402,0.8638259,0.07933251
383,0.106453136,0.8414221,0.08774821
384,0.12650786,0.84986,0.007238573
385,0.07792909,0.6475545,0.13662137
386,0.21032578,0.7538263,0.096385814
387,0.03851018,0.79127795,0.032294966
388,0.12185799,0.73094606,0.060855262
389,-0.011333124,0.6963044,0.059942055
390,0.04404018,0.646703,0.073749095
391,-0.0058009536,0.6526924,0.12921366
392,-0.008455636,0.53729033,0.11819548
393,-0.033522572,0.55882615,0.22765017
394,-0.0010011038,0.47993112,0.18398535
395,-0.015121458,0.5442763,0.16500549
396,0.037601233,0.51803493,0.25185898
397,-0.03496814,0.36230177,0.3252872
398,-0.04293385,0.31944796,0.15002324
399,0.017012656,0.29398593,0.27394292
400,-0.019349214,0.25937247,0.22732516
401,0.052137677,0.292862,0.33126235
402,0.057059493,0.31699154,0.30671704
403,0.042966183,0.20547937,0.41225594
404,0.1613407,0.19206642,0.48703897
405,0.13058433,0.17506288,0.5259815
406,0.03036447,0.15653825,0.42042404
407,0.19646518,0.096507065,0.5534583
408,0.17448439,0.118697815,0.6053161
409,0.2344145,0.15212646,0.6040172
410,0.21759242,-0.026122509,0.54665965
411,0.30872294,0.029566567,0.69757587
412,0.23634876,0.010291281,0.7247435
413,0.30127057,-0.023707472,0.68343943
414,0.2688608,0.030196356,0.7594855
415,0.31133497,-0.050533548,0.8172038
416,0.42278907,0.10526781,0.80926484
417,0.36023104,-0.037684523,0.85804886
418,0.45292097,0.047773432,0.8022156
419,0.48951507,-0.012858747,0.85528916
420,0.48717394,-0.09579025,0.9015836
421,0.4786209,0.029638542,0.90971434
422,0.616163,-0.070322484,0.900841
423,0.56563205,0.051748723,0.98358595
424,0.61429775,0.002716705,1.0095757
425,0.6001552,0.041219037,0.9384594
426,0.6764237,0.100938834,0.8985702
427,0.7071268,0.10016928,1.0404043
428,0.771575,0.1338876,1.0531937
429,0.85185915,0.14107704,1.0218291
430,0.8615394,0.118622705,0.9877387
431,0.81628036,0.17799403,0.94861424
432,0.871969,0.14945972,0.9916803
433,0.8997606,0.18264012,0.9944928
434,0.9652734,0.2609659,1.0839987
435,0.9070012,0.3035268,0.98210275
436,0.9710234,0.19975038,1.0982033
437,0.93514305,0.24819317,1.0983969
438,0.9649625,0.38006335,0.95467985
439,0.9798594,0.31116313,1.0404975
440,0.96258646,0.41753414,1.0058042
441,0.9628338,0.3740961,0.9479771
442,1.1185526,0.48780823,0.7994102
443,0.99702173,0.4568749,0.9218416
444,1.0741496,0.5701535,0.88315296
445,1.008101,0.57608485,0.821399
446,1.0409203,0.59285706,0.7941924
447,1.0507299,0.6804558,0.8048692
448,1.114857,0.76943535,0.804319
449,1.1165222,0.7929868,0.7434167
450,1.0127947,0.7442853,0.8149848
451,1.0507791,0.8685304,0.715545
452,1.0198438,0.90176713,0.6789797
453,1.1257516,0.8242582,0.6505183
454,0.971705,0.8620253,0.67612916
455,0.95006055,0.98487395,0.5570999
456,0.96656877,0.9399538,0.6055625
457,0.84703416,0.97955346,0.52700245
458,0.9973459,0.89042443,0.5539571
459,0.91782224,1.0417274,0.46406826
460,0.8997721,1.1110197,0.4676893
461,0.8473738,0.996691,0.41243845
462,0.863671,0.91454935,0.28332523
463,0.80404645,1.0373737,0.36093313
464,0.8332464,1.0575593,0.26316014
465,0.75296855,1.1268817,0.30345893
466,0.74591243,1.125949,0.23822054
467,0.65614295,1.1313182,0.2289449
468,0.65604484,1.0627333,0.23825331
469,0.6213721,1.0938514,0.20881101
470,0.5593519,1.0958191,0.21335685
471,0.5651725,1.1205999,0.27291504
472,0.48544866,1.0506624,0.14359756
473,0.7064169,1.0947559,0.118335985
474,0.5329819,1.0475825,0.24524209
475,0.5347871,1.0356511,0.0510654
476,0.48592415,1.1226206,0.06819497
477,0.43464643,1.0777403,0.14403272
478,0.44593474,1.066832,0.18629795
479,0.35710293,1.0337366,0.0419776
480,0.37888226,1.0365498,0.09732437
481,0.28608382,0.93471915,0.097555995
482,0.31430468,0.99516785,0.15646884
483,0.26229393,0.96385556,0.05451019
484,0.25928947,0.9118601,0.08555303
485,0.37244284,0.8303711,0.2492868
486,0.21170427,0.95410657,0.093510106
487,0.17067955,0.87416434,0.27867323
488,0.19771798,0.81218857,0.173636
489,0.25076243,0.73802036,0.29744023
490,0.20358478,0.8806635,0.2843021
491,0.17744215,0.74207264,0.2192255
492,0.26816076,0.6977423,0.29284245
493,0.18092541,0.67347574,0.2356302
494,0.12974523,0.6535988,0.28090554
495,0.2472355,0.6672992,0.3232742
496,0.17340857,0.61867374,0.4274435
497,0.09195683,0.5482007,0.26451164
498,0.2585181,0.49282956,0.47033215
499,0.21230091,0.51898235,0.49750367
500,0.22016683,0.47426292,0.53306854
501,0.24441975,0.44918242,0.5645085
502,0.18626057,0.3442152,0.5346934
503,0.21435153,0.4358368,0.64397985
504,0.29509038,0.38604987,0.58743817
505,0.22801104,0.37564242,0.6584227
506,0.36076033,0.3227843,0.63903207
507,0.28949067,0.27783707,0.7347517
508,0.26851362,0.2946533,0.69578415
509,0.34216067,0.24695094,0.81510365
510,0.42408398,0.3956102,0.8360605
511,0.484611,0.2528653,0.9772701
512,0.39845812,0.18489872,0.79864496
513,0.5035788,0.24750087,0.8661878
514,0.4686163,0.25424674,0.9820596
515,0.6288135,0.1741397,0.9557361
516,0.698762,0.16714604,1.0640334
517,0.6425205,0.17768498,0.9793711
518,0.5991462,0.18976514,1.1020583
519,0.56002593,0.19892785,1.0309603
520,0.6699435,0.16061041,1.1131195
521,0.6784199,0.17994288,1.0802631
522,0.90382916,0.2528923,1.1709125
523,0.8296944,0.21976307,1.146506
524,0.81332034,0.13069668,1.2286544
525,0.7719307,0.20485158,1.2093561
526,0.9077323,0.2934457,1.1877981
527,0.8699167,0.29658484,1.2134986
528,0.846685,0.23368236,1.1173021
529,0.8453812,0.26659012,1.2180436
530,0.9218155,0.3894079,1.1764327
531,1.0353819,0.36839598,1.2574327
532,1.0400633,0.4257576,1.2947892
533,1.0503368,0.41992292,1.185792
534,1.0967866,0.23428279,1.2364745
535,1.0817327,0.41229108,1.1771195
536,1.0290879,0.49639663,1.1866403
537,1.0819346,0.52595264,1.1518816
538,1.1849263,0.53428066,1.215745
539,1.166141,0.55176026,1.0863776
540,1.1887933,0.60721225,1.1198821
541,1.1563257,0.59876156,1.0383615
542,1.0681574,0.5949524,1.0763236
543,1.236067,0.65268147,1.060526
544,1.2013869,0.6805636,1.0734193
545,1.182121,0.7763023,0.96443915
546,1.2391675,0.8011776,1.091926
547,1.1394258,0.91470516,0.984047
548,1.1315247,0.74961185,0.83477086
549,1.2109805,0.8238404,0.87657374
550,1.1152623,0.8971493,0.9449265
551,1.145754,0.9653136,0.81869775
552,1.1555122,0.8956983,0.82434344
553,1.043266,0.9946768,0.8001513
554,1.1090328,1.0092652,0.85312736
555,1.0598346,1.0341685,0.76366705
556,1.0734715,1.0326021,0.66401917
557,1.0849714,1.0368927,0.6042264
558,0.9991897,1.130274,0.6781589
559,1.0489681,1.1082331,0.5610313
560,1.0293591,1.0378027,0.5835063
561,0.9680838,1.1280143,0.52470344
562,0.9666666,1.1046498,0.41476667
563,0.87795,1.2025427,0.5044001
564,0.91355133,1.1652569,0.34865788
565,0.7754656,1.1972331,0.38733298
566,0.85987234,1.1179674,0.35146287
567,0.606078,1.221984,0.29919922
568,0.80810153,1.173618,0.31554684
569,0.69562775,1.1971009,0.29667366
570,0.6499697,1.1257404,0.3272998
571,0.5975274,1.1884618,0.23964682
572,0.42175603,1.0712749,0.20938493
573,0.5516893,1.1603886,0.20528269
574,0.59664315,0.99217737,0.20395595
575,0.605685,1.0730735,0.07178502
576,0.4345305,1.0463115,0.13385035
577,0.40538728,1.1118137,0.16364251
578,0.40294418,1.021435,0.16282858
579,0.3144484,1.0269189,0.11508846
580,0.29277268,1.0595145,0.20862904
581,0.35884723,0.9638089,0.20698597
582,0.24345887,1.0824608,0.1674226
583,0.31145397,0.93734473,0.084182076
584,0.22496197,0.8832512,0.20981312
585,0.12481352,0.8791669,0.12132334
586,0.26777384,0.80253893,0.1501906
587,0.24490431,0.8690422,0.21831165
588,0.13985413,0.8000909,0.15311405
589,0.15162599,0.7045874,0.21374603
590,0.21028095,0.68035567,0.1920647
591,0.13448009,0.6881347,0.20527662
592,0.16609256,0.71365273,0.14112191
593,0.22143601,0.60895085,0.26478547
594,0.06403775,0.53833956,0.27171314
595,0.12659805,0.51494837,0.25737658
596,0.056568183,0.5170569,0.24719533
597,0.08794879,0.47810757,0.3488344
598,0.19012593,0.38403618,0.36421114
599,0.06811221,0.43489808,0.2825383
600,0.18239883,0.28782144,0.36619332
601,0.16466598,0.4045468,0.36134332
602,0.13835749,0.32262945,0.42165777
603,0.19096856,0.22072808,0.54027116
604,0.11695695,0.26095048,0.5574637
605,0.28375366,0.22760789,0.60115165
606,0.15147296,0.18709822,0.5166573
607,0.17823417,0.2036385,0.63145995
608,0.15395936,0.1727445,0.55263716
609,0.2388127,0.18158047,0.6865276
610,0.31108466,0.11105027,0.7045072
611,0.34793797,0.035655834,0.68933535
612,0.3466558,0.13872793,0.79645795
613,0.33652517,0.023310805,0.8220085
614,0.38606858,-0.04080326,0.81368476
615,0.2960266,0.07456454,0.79568005
616,0.4798357,0.17305657,0.86842334
617,0.41587913,0.07127475,0.805691
618,0.46445373,0.06260438,0.87647414
619,0.5041523,0.09273302,0.89331174
620,0.60812014,0.051058553,0.92196745
621,0.5539634,-0.027471127,0.9181321
622,0.6032999,0.046622306,0.9374578
623,0.6273558,0.077556,1.0093244
624,0.65985006,0.013732451,0.9494441
625,0.6156486,0.12536919,0.98501706
626,0.73739123,0.044743404,0.98729914
627,0.70512533,0.09748338,0.95631874
628,0.7350489,0.13147543,1.0206954
629,0.8116847,0.14013597,1.0064988
630,0.780862,0.096923284,1.0704701
631,0.87637943,0.15730885,0.9732013
632,0.7901968,0.18067034,0.8944769
633,0.9065554,0.22230566,0.9862386
634,0.92558765,0.25475523,1.013012
635,0.9817947,0.317267,1.0183252
636,0.9353699,0.2020713,0.9878028
637,0.9435946,0.29308224,0.922835
638,0.9396002,0.28878033,0.87567884
639,1.011797,0.348796,0.89941674
640,1.0122728,0.32963932,1.0062072
641,0.9461824,0.36918336,0.8987727
642,1.0351264,0.40801322,0.9280763
643,0.9318063,0.5462768,0.89837295
644,0.99427265,0.5595083,0.8552462
645,0.9642301,0.5545637,0.8422266
646,0.99760485,0.6211324,0.72035986
647,1.0172732,0.7170246,0.8380937
648,1.0031248,0.69392985,0.77344894
649,1.0065739,0.63008547,0.7081214
650,1.0739723,0.6465791,0.6095749
651,0.92541194,0.6964172,0.61597115
652,0.94504946,0.8099041,0.67008644
653,0.82782304,0.6745235,0.6330543
654,0.8416129,0.8476052,0.5288416
655,0.8757884,0.81075937,0.5311694
656,0.92675954,0.8276307,0.49811852
657,0.87930346,0.9648039,0.39480436
658,0.80325663,0.88714236,0.33557287
659,0.82425946,0.966169,0.4322885
660,0.7721648,0.9688966,0.40434337
661,0.7278644,0.87795144,0.26733428
662,0.7646289,1.0137209,0.38368303
663,0.6980518,0.92588603,0.2555963
664,0.6982424,1.0577953,0.19111942
665,0.66818357,0.9591882,0.28913507
666,0.6925729,0.97943836,0.29298073
667,0.50822693,1.0225329,0.24141912
668,0.6055706,1.0107774,0.11335836
669,0.56328166,1.0065191,0.09421065
670,0.5071633,1.0878353,0.17426075
671,0.5350119,1.0748408,0.11752099
672,0.51981807,0.95856804,0.12546165
673,0.39248535,1.048849,0.11080287
674,0.42474407,0.941963,0.07553968
675,0.35661387,0.8887599,0.110769145
676,0.29530278,0.98995775,0.14155115
677,0.23875499,0.90409917,0.096029654
678,0.2261569,0.834787,-0.092722766
679,0.34359777,0.9129973,-0.001410582
680,0.18381403,0.8900612,-0.05104032
681,0.24929492,0.88331944,0.023796799
682,0.14087221,0.7778919,-0.03000892
683,0.18809634,0.87959105,0.026628455
684,0.19515458,0.8969564,-0.03366622
685,0.19329283,0.8141195,0.09565041
686,0.14503193,0.7643293,0.15336621
687,0.10964987,0.7297834,0.03488045
688,0.02344236,0.727431,0.037412703
689,0.05298096,0.74402916,0.10259529
690,0.064193495,0.6029007,0.16916646
691,0.03573248,0.5963354,0.058501072
692,0.019733755,0.5471556,0.16240698
693,0.10469441,0.59351295,0.17841253
694,0.12336424,0.49200693,0.18931624
695,0.08426332,0.4573977,0.2568592
696,0.004253642,0.5776032,0.23603565
697,0.05103755,0.42203423,0.3104902
698,0.11480533,0.42158988,0.43580893
699,0.05057992,0.34130555,0.2939358
700,0.0014832955,0.35754508,0.37472144
701,0.11163771,0.35494038,0.4413868
702,-0.011749079,0.32562402,0.4267868
703,0.105517596,0.27693573,0.5494653
704,0.13700886,0.19034891,0.56025153
705,0.20461842,0.25576538,0.5669842
706,0.15555462,0.18126313,0.57884556
707,0.18439476,0.22507142,0.60248786
708,0.21067864,0.09771137,0.6279128
709,0.3219904,0.16839415,0.6262188
710,0.34689966,0.0697836,0.71052086
711,0.25998813,0.027021935,0.7787633
712,0.38995805,0.053311437,0.77032363
713,0.3846338,0.16886334,0.8811352
714,0.34449452,0.08138367,0.9117603
715,0.38806164,-0.0014743501,0.82549024
716,0.44619918,0.053494513,0.9730687
717,0.48526695,0.11786273,0.9241582
718,0.5238249,0.1704048,0.9213145
719,0.58962077,0.07890891,0.97038376
720,0.60318416,0.07432924,0.9655635
721,0.56185454,0.0089729475,1.0997013
722,0.6580199,0.05046564,1.0884107
723,0.69016325,0.13733096,1.0639187
724,0.7578065,0.17465326,1.0785862
725,0.7817646,0.10218739,0.9894323
726,0.8884628,0.13097839,1.1092434
727,0.76914644,0.1727522,1.1873584
728,0.80547833,0.17823905,1.1960406
729,0.9360642,0.17713404,1.1923687
730,1.0663308,0.23596917,1.1756446
731,0.8880289,0.3420714,1.156126
732,1.0160019,0.27007672,1.168326
733,0.92477155,0.34308198,1.130444
734,0.984594,0.43109834,1.1926059
735,1.0087774,0.37983778,1.0952983
736,1.074242,0.5360761,1.1976885
737,1.0306871,0.46322894,1.2077339
738,1.077255,0.51343393,1.1400352
739,1.0886168,0.4834214,1.1262739
740,1.1111231,0.5180473,0.9599943
741,1.1628048,0.5337116,1.0194368
742,1.0442051,0.62429035,1.0230756
743,1.1898612,0.65878487,1.0256279
744,1.1440248,0.67645985,0.98839414
745,1.1866935,0.7347358,0.88973206
746,1.1976962,0.7394552,0.91403675
747,1.1736182,0.73876435,0.94617534
748,1.1740538,0.8424924,0.9077763
749,1.2455626,0.8977001,0.8392121
750,1.1592673,0.87288225,0.7832741
751,1.0507945,0.934841,0.8524562
752,1.2076381,0.93224925,0.7921972
753,1.1414636,0.8754482,0.6564179
754,1.1244423,0.92739683,0.7641019
755,1.1203609,0.9198882,0.6544898
756,1.114399,0.986532,0.6295763
757,1.0746604,1.090046,0.6428501
758,1.1481137,1.1848605,0.639664
759,1.0472493,1.1470146,0.59345895
760,1.0188713,1.0528965,0.53962374
761,1.021138,1.0825955,0.5801852
762,0.99493325,1.1419015,0.46447787
763,1.0112677,1.1755022,0.4892888
764,0.80198616,1.2600027,0.5345832
765,0.7724817,1.2659308,0.4144875
766,0.8342798,1.1911116,0.4454234
767,0.82768595,1.2664798,0.40415886
768,0.72919226,1.1957418,0.3502854
769,0.72460496,1.1371294,0.3103488
770,0.73380685,1.1768395,0.3478645
771,0.7466619,1.1968828,0.2890212
772,0.6921034,1.2029842,0.2566182
773,0.6229147,1.2065058,0.24970156
774,0.59400505,1.2319293,0.30720693
775,0.58607763,1.165817,0.21193105
776,0.5071028,1.1147665,0.26811635
777,0.46318194,1.1104478,0.23135927
778,0.42448065,1.078605,0.12907873
779,0.5047937,1.1189376,0.17831008
780,0.5336255,1.0038124,0.21257232
781,0.373853,1.0690607,0.2816869
782,0.39963844,1.0702055,0.21480471
783,0.37676308,1.016633,0.20447847
784,0.30489123,0.98539966,0.23822059
785,0.14615008,0.986769,0.15791118
786,0.22469285,0.909496,0.28161076
787,0.36827627,0.7829959,0.20943925
788,0.2416281,0.90965253,0.15786773
789,0.22701085,0.7580177,0.3615583
790,0.22785786,0.8445439,0.30397466
791,0.21656556,0.78446376,0.32315013
792,0.22289608,0.76605767,0.24916863
793,0.07153304,0.62453055,0.28997996
794,0.15340513,0.6804181,0.33742908
795,0.27422705,0.697364,0.41551054
796,0.21331874,0.65935534,0.43793955
797,0.21094626,0.5546723,0.42220017
798,0.30590945,0.6080613,0.5110126
799,0.24854562,0.43116957,0.5197007
800,0.18999334,0.47764325,0.61451894
801,0.20019726,0.39133406,0.5237141
802,0.22449435,0.43416458,0.5779299
803,0.29846495,0.38812828,0.56617856
804,0.18331599,0.394531,0.7333913
805,0.2178934,0.40605512,0.63314867
806,0.25878462,0.36148816,0.6321677
807,0.27893916,0.22760974,0.6417397
808,0.29122916,0.24858955,0.7356781
809,0.3867968,0.24644685,0.79450387
810,0.3679178,0.36084515,0.8189901
811,0.45650166,0.31190398,0.91337353
812,0.45027682,0.18252894,0.8301461
813,0.48946565,0.13912396,0.8421805
814,0.61848664,0.2005124,0.9745343
815,0.46723324,0.28895837,1.0181549
816,0.5543901,0.1424156,0.83389133
817,0.6039142,0.07874403,1.052443
818,0.5322677,0.18780649,1.0836982
819,0.6142126,0.15504692,1.0015227
820,0.5903754,0.10792096,1.0280374
821,0.56560725,0.24258296,0.98343927
822,0.69883275,0.1878768,1.0878292
823,0.8385601,0.078116454,1.0745399
824,0.7548881,0.15052266,1.0244292
825,0.7293616,0.2258124,1.1085911
826,0.76564825,0.2149683,1.1060858
827,0.8920246,0.17457284,1.052041
828,0.7882189,0.21488042,1.1941521
829,0.91083986,0.30299923,1.1030443
830,0.8460745,0.27921855,1.1385167
831,0.89984876,0.29892677,1.0785178
832,0.91420084,0.2482229,1.1241809
833,0.9472429,0.37272763,1.0967996
834,1.0018481,0.3410136,1.0994651
835,0.97809815,0.315313,1.1474832
836,1.1150069,0.39255396,1.1438994
837,1.028367,0.37350538,1.0933053
838,1.0451157,0.43756706,1.0887934
839,1.0677423,0.5452841,1.137437
840,1.1026947,0.5413685,0.9734601
841,1.0642357,0.43245634,0.99524343
842,1.1336722,0.59011495,0.9680394
843,1.0841099,0.57441247,0.92436606
844,1.0447423,0.57733196,0.97192657
845,1.022687,0.62067163,0.9223542
846,1.0904112,0.65982884,0.91311
847,1.0430694,0.6674735,0.84879255
848,1.0552782,0.7470029,0.91630757
849,1.1077759,0.74891084,0.81868166
850,1.1041112,0.76995546,0.7056855
851,1.18035,0.7827371,0.6679746
852,1.0488659,0.9340839,0.67079145
853,0.9978578,0.8149565,0.6141421
854,0.9279672,0.8718882,0.6212979
855,0.9280903,0.8544635,0.60556173
856,0.9870402,0.94030696,0.60086286
857,0.8866292,0.86919546,0.59433
858,0.8028897,0.9066979,0.53316027
859,0.8717744,0.9986561,0.48403832
860,0.89169085,1.011155,0.36446297
861,0.87314475,0.99570453,0.43972725
862,0.72974724,1.0162709,0.34856215
863,0.8514383,1.0594314,0.37756243
864,0.7963418,1.1089832,0.3908844
865,0.7416699,1.0400639,0.33598757
866,0.6347635,1.0526073,0.31548494
867,0.56746197,1.087873,0.32837555
868,0.6047679,1.1086186,0.29261506
869,0.5566776,1.0319667,0.1271887
870,0.65422875,1.0101964,0.25436464
871,0.47657117,1.0644652,0.16770004
872,0.51180613,1.1577842,0.08011075
873,0.48554733,0.9893832,0.060401842
874,0.44662276,1.014091,0.12594262
875,0.38757208,0.9744698,0.08400883
876,0.36796963,0.96508646,0.04950608
877,0.2737549,0.9324545,0.07252293
878,0.22108336,0.9010451,-0.014296766
879,0.21666723,0.9008426,-0.04282333
880,0.19846845,0.9666323,0.077136226
881,0.24116834,0.85794914,-0.0037719158
882,0.1250348,0.8669353,-0.037392963
883,0.12753046,0.85467273,0.034475103
884,0.15754612,0.8455306,0.041947123
885,-0.008643079,0.72085273,-0.028523475
886,0.12260362,0.7559521,0.028135315
887,0.133099,0.61202496,0.035326235
888,0.046187438,0.66363513,0.11501533
889,0.10206454,0.6839843,0.077369936
890,-0.016752018,0.6690468,0.0786988
891,0.13342072,0.57201517,0.03736148
892,-0.028913612,0.5734863,0.07410749
893,0.05620057,0.50796795,0.1964359
894,0.027819995,0.44845453,0.07725235
895,0.035998832,0.5379142,0.23508064
896,0.06343606,0.38751575,0.27545354
897,-0.027154706,0.46656564,0.24832872
898,-0.02972568,0.37050694,0.19516985
899,-0.017691314,0.23377672,0.31539306
900,-0.032957885,0.30289528,0.3074456
901,0.06593055,0.31573707,0.33948112
902,0.0066337716,0.2557851,0.3860622
903,0.09027543,0.2542336,0.37268263
904,0.03511738,0.1936501,0.44849402
905,0.06851655,0.15813719,0.5206254
906,0.09952282,0.12828109,0.51052237
907,0.064515054,0.10286429,0.44120127
908,0.18396918,0.09467299,0.6328103
909,0.14125834,0.18704544,0.6659027
910,0.20275682,0.09811064,0.60217994
911,0.2264646,0.044465736,0.6613421
912,0.24379997,0.010288433,0.69004554
913,0.25022414,-0.041019887,0.7372322
914,0.36415118,-0.0634127,0.7215672
915,0.35558015,0.0071358415,0.86720186
916,0.3308428,0.0013495942,0.8218751
917,0.38072345,-0.10204519,0.9247057
918,0.40388373,0.025420863,0.761922
919,0.48489982,0.011149812,0.876064
920,0.4658196,-0.05037673,0.8147983
921,0.5304312,0.036286917,0.9494514
922,0.5205949,0.008523488,0.9633806
923,0.5729197,0.027382646,0.9654621
924,0.651157,0.0039574686,1.0051785
925,0.7052742,0.03664424,1.0778004
926,0.74697065,0.02599764,0.9922775
927,0.73360795,0.014336792,0.9453148
928,0.81546456,0.15322626,1.0300028
929,0.7219929,0.017652739,1.0720501
930,0.8068665,0.13331775,1.0048833
931,0.7422264,0.1826207,1.0800707
932,0.7833673,0.27284294,1.0234922
933,0.88830894,0.17860147,1.0589631
934,0.924107,0.28783777,0.97028816
935,0.77634454,0.2967223,1.0387487
936,0.9461685,0.37223727,1.0224205
937,0.986267,0.31330812,1.0083661
938,0.9748655,0.35767496,0.99593556
939,0.97156113,0.43856257,0.99069345
940,0.98803127,0.47828373,0.88894844
941,1.0172908,0.45690307,0.8543246
942,0.9839704,0.45315257,0.8903694
943,1.0944177,0.5427449,0.92237586
944,1.0809547,0.46990663,0.9263012
945,1.0861402,0.55961096,0.86083347
946,0.9971236,0.5836177,0.7628823
947,1.0583128,0.7441047,0.71505725
948,1.0372121,0.7386684,0.7527679
949,1.0998893,0.79051155,0.74978125
950,1.0055169,0.72361624,0.77523667
951,1.0488386,0.8782219,0.63958114
952,1.1610936,0.8198179,0.68264854
953,0.96602744,0.87100935,0.5988673
954,0.949288,0.87634164,0.577432
955,0.9653193,0.849604,0.6564925
956,0.96011686,1.0023682,0.48582396
957,0.935107,0.90048707,0.54545325
958,0.92289823,0.9611437,0.43734592
959,0.8176571,1.0148867,0.5198121
960,0.8322485,0.9762526,0.48444095
961,0.9345989,1.0707349,0.36298087
962,0.7629569,0.9869651,0.36127225
963,0.88826984,1.0605869,0.44488937
964,0.871932,1.0185305,0.28355148
965,0.7308322,1.0146481,0.29603374
966,0.7709137,1.1188895,0.37613443
967,0.6860043,1.0324631,0.2900059
968,0.586815,1.0552926,0.1400251
969,0.694724,1.0601099,0.2403
970,0.65758026,1.0675817,0.13412282
971,0.52954555,1.0745095,0.2305934
972,0.49813578,1.1057104,0.17640845
973,0.60192996,1.0956752,0.21478908
974,0.41534233,1.0393887,0.16420858
975,0.5252157,1.0027177,0.09269645
976,0.40427327,0.970294,0.14048405
977,0.4008129,1.0605234,0.09661043
978,0.24588278,0.99395466,0.10259024
979,0.3774709,0.9763145,0.078502186
980,0.38389385,1.078894,0.1671088
981,0.30219096,0.9315463,0.1494338
982,0.28559163,0.915231,0.091023065
983,0.22683445,0.95869493,0.15089922
984,0.15156317,0.90083355,0.14769483
985,0.22822933,0.80328107,0.19558813
986,0.21902837,0.90626407,0.1664272
987,0.20252094,0.8855614,0.23418102
988,0.14107044,0.81582403,0.20693052
989,0.1932008,0.81197125,0.24742885
990,0.22912352,0.73789465,0.1969773
991,0.15836252,0.7056629,0.27619085
992,0.1856186,0.6592581,0.313422
993,0.095211506,0.5976378,0.25969094
994,0.16289964,0.6553514,0.3211221
995,0.19799615,0.7002786,0.3084462
996,0.2253995,0.57990885,0.3961139
997,0.19949974,0.52799267,0.43662867
998,0.22397847,0.61524576,0.42668596
999,0.12590098,0.48527437,0.48010436
1000,0.26790866,0.50997585,0.44826946
1001,0.27900252,0.39593822,0.561001
1002,0.17577425,0.41075963,0.5565511
1003,0.22963881,0.38373223,0.60310966
1004,0.2596158,0.43106258,0.68369865
1005,0.33583444,0.4202435,0.654558
1006,0.33560345,0.42372623,0.6813518
1007,0.26487595,0.28443202,0.7416603
1008,0.2528846,0.27307358,0.7539228
1009,0.41146967,0.27519584,0.77196705
1010,0.30401576,0.18317145,0.7935594
1011,0.3451106,0.19325818,0.8477161
1012,0.413206,0.28530872,0.91095465
1013,0.4671774,0.20459877,0.87048686
1014,0.57835233,0.25592816,0.9088259
1015,0.6181249,0.27282074,0.93373036
1016,0.66974455,0.19236499,0.9805745
1017,0.69146454,0.21555099,0.9303215
1018,0.6075964,0.1828445,1.081298
1019,0.7214338,0.2582536,1.0258082
1020,0.708486,0.23770966,0.9944461
1021,0.70802426,0.25039202,1.1080852
1022,0.7431024,0.2971758,1.1249886
1023,0.73080045,0.24433018,1.1377506
1024,0.8227639,0.2118537,1.1788067
1025,0.8927418,0.25838,1.1831897
1026,0.826816,0.1874279,1.155145
1027,0.86727977,0.24906011,1.183948
1028,0.8957105,0.2990988,1.2668409
1029,0.95677537,0.2954138,1.204942
1030,0.9882694,0.31083325,1.174293
1031,1.0126151,0.38182196,1.1683824
1032,1.0744168,0.36820018,1.1948144
1033,1.0676615,0.33212703,1.1481016
1034,1.0527877,0.4204352,1.1594417
1035,1.1716598,0.43963107,1.2049252
1036,1.1497157,0.4671747,1.1891322
1037,1.1704847,0.45769927,1.1666937
1038,1.1616296,0.6169811,1.1165371
1039,1.2002847,0.54737127,1.1367853
1040,1.2177572,0.62491035,1.0690924
1041,1.1641175,0.61648226,1.0725433
1042,1.1346931,0.74181944,1.074511
1043,1.164432,0.6828671,1.0604935
1044,1.291765,0.6396352,0.986372
1045,1.1889383,0.8067705,1.0118759
1046,1.2204115,0.7460576,0.96243334
1047,1.1289737,0.753389,0.89728403
1048,1.2305859,0.7135283,0.95843536
1049,1.1943653,0.88481444,0.9188766
1050,1.1882664,0.819686,0.8131935
1051,1.1043749,0.9676051,0.7960785
1052,1.1005046,0.93402785,0.7993324
1053,1.0945383,0.95170367,0.82572424
1054,1.0462033,0.99816805,0.8461204
1055,1.088208,0.9995561,0.76171535
1056,1.1298782,1.121283,0.6646564
1057,1.0502284,1.0541525,0.7329294
1058,1.0627353,1.0024976,0.62088156
1059,1.0466261,1.0608401,0.5990153
1060,1.0280877,1.0954299,0.46091822
1061,0.9305872,1.0222757,0.5359119
1062,0.88869506,1.0430905,0.4497458
1063,0.7920772,1.1223677,0.46871817
1064,0.9704687,1.1861025,0.4956898
1065,0.9010414,1.1592144,0.42014226
1066,0.7894493,1.1870979,0.36388445
1067,0.7217628,1.1094187,0.32752055
1068,0.80683434,1.2322439,0.41566917
1069,0.7266174,1.135381,0.2817196
1070,0.69113886,1.108617,0.2023347
1071,0.5168426,1.151686,0.1800133
1072,0.6431757,1.1709546,0.1767176
1073,0.5515621,1.1837277,0.20244883
1074,0.5306393,1.0962862,0.22266954
1075,0.39521354,1.1697651,0.20278925
1076,0.42496216,1.1569608,0.24512179
1077,0.40720785,1.0069232,0.23764732
1078,0.4246726,1.0810907,0.1878291
1079,0.4199914,1.0335498,0.15450105
1080,0.3239913,0.95890176,0.05550716
1081,0.304756,1.0163022,0.20871677
1082,0.2761477,1.019038,0.13021791
1083,0.3355051,0.96533495,0.102686964
1084,0.1807516,0.9297429,0.12273607
1085,0.2100919,0.8327133,0.068354234
1086,0.2623563,0.80658996,0.13667388
1087,0.15526232,0.94870824,0.10839042
1088,0.19535041,0.77025664,0.3052018
1089,0.11419223,0.7069945,0.17668034
1090,0.2235585,0.69223464,0.19175494
1091,0.11139899,0.6202884,0.2346568
1092,0.11648642,0.6707061,0.22799374
1093,0.15401562,0.55309707,0.30499256
1094,0.0965984,0.61080974,0.2246239
1095,0.15220259,0.6549996,0.21685153
1096,0.18508726,0.4664116,0.3385841
1097,0.15961708,0.5670921,0.2727545
1098,0.11459134,0.45888215,0.4070104
1099,0.16150995,0.33937004,0.30517858
1100,0.14409982,0.38885292,0.41105652
1101,0.0703336,0.28052905,0.41900846
1102,0.20467779,0.3352687,0.4697996
1103,0.09911036,0.2908504,0.4842701
1104,0.16238382,0.21178678,0.384487
1105,0.14310664,0.28480986,0.48379305
1106,0.17263123,0.2697817,0.57711285
1107,0.24197659,0.1968519,0.61543554
1108,0.14921616,0.116646774,0.630168
1109,0.23832075,0.20087229,0.6620664
1110,0.23231469,-0.011074473,0.69574434
1111,0.34034234,0.17155585,0.74216574
1112,0.23278865,0.09263526,0.7333816
1113,0.30348,0.05105239,0.733071
1114,0.36976618,0.03595448,0.83153623
1115,0.3538701,-0.043781903,0.80919236
1116,0.43839818,0.07544044,0.8424365
1117,0.4051467,0.11594833,0.92738545
1118,0.47434342,0.05880386,0.94248676
1119,0.42246714,-0.01744953,0.92811793
1120,0.51109254,0.032482423,0.93041074
1121,0.51750326,0.107323065,0.9913033
1122,0.55639917,-0.032367144,0.923602
1123,0.543692,-0.042422418,0.930108
1124,0.66699374,0.0859105,1.0291243
1125,0.7879862,0.051175583,1.0264885
1126,0.813184,0.07982082,0.983169
1127,0.8025659,0.029085668,1.0491655
1128,0.7693027,0.11179277,1.0196509
1129,0.7889587,0.14772518,1.0975143
1130,0.89617,0.09978785,0.9836592
1131,0.75645614,0.08295184,1.0073231
1132,0.84537303,0.21614689,0.9850474
1133,0.83199686,0.30166814,0.9636185
1134,0.84390056,0.28619754,1.0265111
1135,0.89452296,0.26475564,0.9540261
1136,0.96774864,0.24442784,1.008859
1137,0.9585786,0.24672304,1.011826
1138,1.0244191,0.24679166,0.9653946
1139,0.9258024,0.3537153,0.9695616
1140,1.0045149,0.38066053,0.98616606
1141,0.93340987,0.38600433,0.7945617
1142,0.9831331,0.53343546,0.94703496
1143,0.97030723,0.5226638,0.7823134
1144,1.0725914,0.52088815,0.92502415
1145,1.1000776,0.65890473,0.85281247
1146,0.9656074,0.6736349,0.6843576
1147,1.0442588,0.55653065,0.7939365
1148,0.9782834,0.7155249,0.76634
1149,1.0131962,0.67540306,0.66829437
1150,1.0228635,0.67012995,0.7467746
1151,0.970298,0.75531304,0.66913146
1152,0.96387154,0.7601197,0.6343796
1153,0.91292554,0.7586815,0.58910525
1154,0.9387688,0.7898028,0.62612087
1155,0.8555591,0.808689,0.45772192
1156,0.94222736,0.8478561,0.45142338
1157,0.87679464,0.8432729,0.46190035
1158,0.8847195,0.9575488,0.46124592
1159,0.7874619,0.8980715,0.3525929
1160,0.71859294,0.9714064,0.3392931
1161,0.90717727,1.0437841,0.2591008
1162,0.76445395,1.0398841,0.30366653
1163,0.813396,0.94424284,0.24069184
1164,0.6446384,0.955953,0.21386872
1165,0.7106239,0.9507815,0.14667322
1166,0.64717156,1.0046855,0.14817806
1167,0.6047226,1.078897,0.18019556
1168,0.44337142,0.912289,0.16295327
1169,0.50416714,0.99501497,0.13091667
1170,0.57543135,0.94655347,0.17477815
1171,0.55858934,0.96676445,0.04085164
1172,0.5027022,1.0744392,0.09016642
1173,0.46024677,1.0550325,0.056252986
1174,0.40947938,1.0396881,-0.010349937
1175,0.3369185,1.0011058,0.055844206
1176,0.33727086,0.9881685,0.052144825
1177,0.25396785,0.9079507,0.09653082
1178,0.2481126,0.94835,-0.07218717
1179,0.21057716,0.9039203,0.052569233
1180,0.21244341,0.8045047,0.09650838
1181,0.22416462,0.9137278,-0.006860732
1182,0.09492484,0.82880765,-0.046893977
1183,0.13250217,0.8374791,0.082433544
1184,0.057464812,0.764379,0.004376243
1185,0.17501178,0.76845753,0.015115718
1186,0.14166686,0.698657,0.014262132
1187,-0.009625311,0.6473584,0.06432569
1188,0.058321178,0.74441653,0.103934
1189,0.09647906,0.699477,0.031957693
1190,0.02278191,0.5584771,0.16211417
1191,0.06030726,0.607265,0.15433958
1192,0.18835504,0.57534045,0.061401512
1193,0.092139095,0.5325597,0.15837476
1194,-0.041773044,0.5766397,0.33336428
1195,0.07128335,0.42722765,0.27162665
1196,0.07835495,0.40817493,0.29456937
1197,0.10523493,0.45138034,0.3092354
1198,0.094147705,0.4709393,0.21900605
1199,0.12313645,0.41912806,0.41494146
1200,0.034315567,0.35962352,0.3873153
1201,0.06972213,0.3427583,0.40750295
1202,0.15550527,0.3643774,0.46283525
1203,0.04181538,0.25410315,0.4534834
1204,0.17606908,0.1228075,0.42859498
1205,0.2251281,0.31436005,0.51464444
1206,0.16216823,0.27603143,0.5443762
1207,0.18698758,0.1744297,0.6026107
1208,0.15329452,0.16379607,0.66136193
1209,0.21014541,0.20250042,0.63951874
1210,0.32730725,0.11027568,0.7348476
1211,0.2119785,0.11811566,0.6831764
1212,0.31307563,0.15256158,0.7760251
1213,0.3811524,0.14604028,0.81541276
1214,0.5072773,0.11679219,0.820296
1215,0.48510504,0.104587704,0.9511345
1216,0.49564725,0.18291982,0.850318
1217,0.46513617,0.045949735,0.8538757
1218,0.5339832,0.10552446,0.9302163
1219,0.58540875,0.057956394,0.9490092
1220,0.569194,0.13012762,0.9861921
1221,0.6247428,0.08610079,0.9018775
1222,0.66983473,0.12129998,1.0159568
1223,0.68140036,0.10400025,1.0157202
1224,0.6734998,0.14543308,1.1150053
1225,0.8137099,0.12699026,1.0664176
1226,0.789687,0.31439266,1.0769191
1227,0.81582284,0.18382901,1.1227411
1228,0.83180624,0.26254213,1.2111946
1229,0.8178735,0.18818443,1.1146055
1230,0.8838008,0.14165592,1.1223705
1231,0.97190493,0.174208,1.0739759
1232,1.0258758,0.3040907,1.095806
1233,0.9885537,0.35367382,1.1106429
1234,1.0530227,0.3541098,1.1195173
1235,1.0950149,0.47313008,1.12985
1236,1.1050227,0.44788945,1.1186543
1237,1.1132562,0.43723178,1.1163639
1238,1.1367652,0.49008644,1.0383203
1239,1.1109847,0.5434695,1.0278493
1240,1.1168816,0.52064157,1.0761861
1241,1.1024714,0.44297114,0.964921
1242,1.0746104,0.5332302,1.1014198
1243,1.0689151,0.6680636,0.8892376
1244,1.0896709,0.6289614,0.91080487
1245,1.216371,0.77518445,0.9953689
1246,1.1482153,0.76737374,0.9186808
1247,1.1558199,0.7818629,0.97203976
1248,1.1667708,0.77682215,0.90943885
1249,1.2412866,0.83839154,0.89303523
1250,1.1319438,0.96466446,0.89390796
1251,1.0451756,0.9612751,0.9138871
1252,1.0978503,0.9543233,0.79197395
1253,1.1164622,1.0022075,0.80992466
1254,1.0880203,1.0092176,0.66665465
1255,1.0551931,0.95009255,0.80825496
1256,1.0711282,1.0143436,0.60222876
1257,1.1103245,1.126187,0.6723076
1258,1.0138593,0.99336123,0.64053106
1259,0.9338597,1.0253794,0.6299031
1260,0.9986886,1.1035125,0.63707954
1261,0.9673282,1.2392372,0.50633574
1262,0.9952209,1.1142272,0.5663994
1263,0.82836854,1.1723505,0.5671959
1264,0.8604849,1.1716491,0.4629199
1265,0.8159404,1.179458,0.41826662
1266,0.8681285,1.2197534,0.4182597
1267,0.847527,1.243072,0.37776086
1268,0.8353649,1.225544,0.40679115
1269,0.7241975,1.1310794,0.30034626
1270,0.71363944,1.1962019,0.3125391
1271,0.6480643,1.164586,0.19230519
1272,0.6257769,1.2190893,0.20147343
1273,0.52944505,1.1864355,0.2922099
1274,0.47321036,1.2021978,0.23924565
1275,0.51086676,1.1972128,0.3131816
1276,0.52243817,1.2178133,0.21363345
1277,0.4632561,1.141755,0.2580891
1278,0.49633846,1.1498197,0.26682836
1279,0.45923692,1.0839933,0.19262993
1280,0.4750354,1.0646169,0.16496103
1281,0.44146568,1.0650611,0.19376044
1282,0.43386915,1.167729,0.19086999
1283,0.37849927,1.0187919,0.14672983
1284,0.34010834,0.8900026,0.21594729
1285,0.24072838,0.9759515,0.28652236
1286,0.300937,0.9271543,0.2373273
1287,0.21292579,0.9389012,0.20201908
1288,0.28971452,0.8152014,0.2454046
1289,0.19568227,0.924613,0.3116817
1290,0.16523454,0.70844203,0.3504443
1291,0.12966639,0.738311,0.29401547
1292,0.12894222,0.76012903,0.3377361
1293,0.17506866,0.75596684,0.33265314
1294,0.16632348,0.70929587,0.44045332
1295,0.21515761,0.6322153,0.41312274
1296,0.17838353,0.5209504,0.436526
1297,0.24438144,0.58420926,0.49394968
1298,0.25283235,0.5132387,0.41983756
1299,0.21159014,0.43460596,0.48210627
1300,0.23793945,0.42656946,0.48493198
1301,0.22482677,0.4319317,0.4501287
1302,0.26320356,0.33619633,0.64916897
1303,0.24932207,0.36725125,0.541006
1304,0.25139523,0.4203148,0.5301141
1305,0.29510662,0.39980942,0.6145117
1306,0.305964,0.30059427,0.6590873
1307,0.34486502,0.32717565,0.68902594
1308,0.36733413,0.2558037,0.8128739
1309,0.33574554,0.22648378,0.8117339
1310,0.34853232,0.26340607,0.7521732
1311,0.45750862,0.2704232,0.8275344
1312,0.4408075,0.21621193,0.85120255
1313,0.48246294,0.21196242,0.9358052
1314,0.53267014,0.2534007,0.9788217
1315,0.47447798,0.2395484,0.9488124
1316,0.5039556,0.1766781,0.98033875
1317,0.5225216,0.14986148,0.9154604
1318,0.61206776,0.19841711,0.88594157
1319,0.65941316,0.17747785,1.1163584
1320,0.58751976,0.19079971,1.0777056
1321,0.7521309,0.20924035,1.127562
1322,0.74222815,0.20147608,1.1955463
1323,0.7051916,0.16387224,1.149616
1324,0.7446259,0.20735706,1.0967697
1325,0.784735,0.17671219,1.1275345
1326,0.7736278,0.2691498,1.0810742
1327,0.9134592,0.19524987,1.1420538
1328,0.88317925,0.19028181,1.1551012
1329,0.9020829,0.16937642,1.1343114
1330,0.8715522,0.11586235,1.1866791
1331,0.9316111,0.27474913,1.1426669
1332,0.9332599,0.3114151,1.1285903
1333,1.0221318,0.27552631,1.0683508
1334,0.9605503,0.40188506,1.1267282
1335,0.9937972,0.30437967,1.0708476
1336,1.0733341,0.41005427,1.0662943
1337,1.0710547,0.44016954,0.9809447
1338,1.0983676,0.5016689,1.0866505
1339,0.9976047,0.42567018,1.0428329
1340,1.0761838,0.5059778,1.1457053
1341,1.0363694,0.4995623,0.8950624
1342,1.0283653,0.53412277,1.0431566
1343,1.0436566,0.5039135,0.96329826
1344,1.0489037,0.6078887,1.0222998
1345,1.1530893,0.59799016,0.95198923
1346,1.1415552,0.7462324,0.9137583
1347,1.0524318,0.747619,0.85283715
1348,1.2081245,0.6263027,0.76710904
1349,1.1554043,0.7374423,0.8439787
1350,1.0715735,0.75555503,0.7459586
1351,0.99550486,0.9073071,0.75796145
1352,1.1679142,0.8181379,0.6628568
1353,0.98237264,0.7907192,0.59586656
1354,1.023798,0.90051955,0.6358668
1355,0.99642384,0.946069,0.6367637
1356,0.9228248,0.99158597,0.6099147
1357,0.863681,0.98384976,0.5093666
1358,0.93362945,0.89911234,0.45189708
1359,0.9706944,1.1124492,0.49534756
1360,0.93680435,0.99196506,0.44584528
1361,0.83276194,0.9668508,0.35330942
1362,0.80300117,1.0140183,0.38248622
1363,0.7636138,1.0450865,0.30594468
1364,0.78211534,1.0180489,0.24819908
1365,0.780243,1.1073428,0.3829057
1366,0.7112912,1.1268121,0.2550523
1367,0.62180835,1.0711914,0.27185237
1368,0.5699837,0.97080487,0.21025065
1369,0.52378297,0.9777182,0.18500693
1370,0.5863817,0.9430745,0.2169691
1371,0.5020318,1.0496777,0.09178276
1372,0.52707106,1.0166535,0.1170017
1373,0.50388104,1.0027844,0.005934893
1374,0.4521689,0.9184417,0.059448317
1375,0.36719206,0.9972288,0.08945313
1376,0.29656124,0.9435847,0.08502097
1377,0.3023637,0.9404333,0.0022892659
1378,0.34901962,0.9676761,0.046425316
1379,0.21666504,0.9406038,-0.022629544
1380,0.26748642,0.9525509,0.037541177
1381,0.16575196,0.7508899,0.039300278
1382,0.20525883,0.85517037,0.05716338
1383,0.0677317,0.7855593,0.022740573
1384,0.11851325,0.7788033,0.027695693
1385,0.09047118,0.71214193,-0.05532736
1386,0.17640096,0.6758938,-0.05088655
1387,0.06575997,0.72997016,0.05345937
1388,-0.04660313,0.61312497,0.07686403
1389,0.12384008,0.61684066,0.029429855
1390,0.020349158,0.6543013,0.027811632
1391,0.058768127,0.5799572,0.13735214
1392,0.07952331,0.5384816,0.06114948
1393,-0.040493876,0.5799479,0.22800967
1394,0.024650838,0.4152427,0.19538613
1395,-0.056768186,0.45728812,0.20658214
1396,0.011457825,0.4176471,0.2912564
1397,-0.12192238,0.40650967,0.29109395
1398,-0.05844562,0.26096973,0.23992051
1399,-0.05211773,0.4103658,0.301231
1400,0.0190357,0.29280126,0.45903853
1401,-0.06818125,0.2570882,0.4104776
1402,0.1290007,0.23844054,0.4150134
1403,0.13590656,0.20174004,0.4104743
1404,0.13873546,0.083115816,0.45385844
1405,0.10294782,0.18084216,0.37591574
1406,0.057212293,0.17089319,0.5201478
1407,0.12529142,0.17735223,0.51489866
1408,0.2430474,0.08664931,0.5473358
1409,0.21519078,0.121116385,0.64087844
1410,0.2005724,0.02262111,0.6170222
1411,0.22382867,0.009245968,0.6837244
1412,0.26207325,0.016628504,0.7212753
1413,0.34137857,0.020023769,0.6758896
1414,0.2509745,-0.036161505,0.7731734
1415,0.32024613,-0.07120515,0.85465825
1416,0.3912188,-0.09848092,0.8493754
1417,0.41117328,0.06516751,0.89214957
1418,0.44471118,-0.083345674,0.8450132
1419,0.44718376,-0.018980978,0.9532809
1420,0.48784482,0.0056821276,1.0149438
1421,0.5146808,0.023140147,0.8398546
1422,0.6112208,-0.004232771,1.0054157
1423,0.71109396,-0.015573456,0.97416764
1424,0.5353188,0.06171395,1.0328646
1425,0.76347625,0.11766026,1.0520867
1426,0.71953857,0.17160046,0.9625845
1427,0.7309176,0.047173925,1.0385511
1428,0.75444585,0.048414085,1.0041963
1429,0.7473551,0.12131624,0.99591166
1430,0.82812417,0.11043758,1.03393
1431,0.88244176,0.24668686,1.0325217
1432,0.77127546,0.14214505,1.0619926
1433,0.8749752,0.14475633,0.99550295
1434,0.8443959,0.17763253,1.0276526
1435,0.93793947,0.314502,0.9998884
1436,0.89122325,0.25759947,1.0247507
1437,0.92910475,0.35755315,0.98624235
1438,0.98618835,0.277959,0.9119965
1439,0.94730526,0.38733697,0.9293046


==> figs/full_10_worst_2.csv <==
x,0,1,2
0,1.9383537,1.9704365,1.9070045
1,1.8275602,1.8225825,2.0330224
2,1.8831648,2.193957,2.0540752
3,1.9165856,1.9415072,2.0477538
4,1.9009502,1.8685611,2.1479495
5,1.8348967,2.0046496,2.2932193
6,2.0197468,1.828523,1.9866077
7,1.9119716,1.7939937,2.1624975
8,1.8529636,1.7712861,2.1485167
9,1.963875,1.8327147,2.4814239
10,1.8131982,1.9275924,2.3646731
11,1.976672,1.8764827,2.224234
12,2.0718145,2.0043502,2.1202652
13,2.1704729,1.715044,2.2944477
14,1.9640273,1.7689375,2.3071697
15,2.0259185,1.9501066,2.3164427
16,1.9792356,1.8021731,2.45547
17,2.046482,1.7490795,2.2033956
18,2.0061007,1.9256243,2.4488194
19,2.019433,1.8720345,2.4028232
20,2.0941982,1.909437,2.4497967
21,2.1799955,1.8672762,2.2664886
22,2.3624198,1.9098054,2.3605266
23,2.2388566,1.9185488,2.3371992
24,2.0407302,1.733768,2.6021626
25,2.226358,1.8281473,2.4628077
26,2.267149,1.9101584,2.283034
27,2.1593518,1.8947629,2.543233
28,2.3416588,1.7263799,2.4335666
29,2.0807543,1.7653558,2.3707469
30,2.4578066,1.736664,2.4027295
31,2.3533235,1.9465239,2.4830253
32,2.3444805,1.8435047,2.4677093
33,2.374327,1.9683797,2.528326
34,2.373243,1.8490448,2.3540661
35,2.4524593,2.1097503,2.4144564
36,2.4774005,1.8929602,2.3440704
37,2.2793489,1.8603185,2.289279
38,2.6419592,1.9728665,2.51657
39,2.388912,1.9500899,2.3815882
40,2.4427087,1.8366766,2.285234
41,2.199843,2.025396,2.5734541
42,2.3768437,2.109361,2.5572467
43,2.3644798,1.8201354,2.511792
44,2.5757163,1.937133,2.3766832
45,2.457204,2.019255,2.436942
46,2.2248785,2.1281695,2.4999483
47,2.5018804,1.9802957,2.4599473
48,2.4485981,1.9250329,2.9885664
49,2.320678,1.8615159,2.9187455
50,2.3852336,2.0641863,2.9434545
51,2.4640915,2.027226,2.8394656
52,2.5254374,2.029369,2.8764944
53,2.4556324,1.9332792,2.804002
54,2.386781,1.9855945,3.0038638
55,2.43171,2.0594738,2.7837477
56,2.432123,2.0621564,3.0210695
57,2.3331795,2.10343,2.8213756
58,2.4762669,2.0091527,2.926106
59,2.5599105,1.9916023,2.8593435
60,2.5514197,2.018151,2.9970832
61,2.5598106,2.023349,2.884263
62,2.2789412,1.7959956,2.8397539
63,2.491093,2.0256064,2.9030282
64,2.6704166,2.2021265,2.83576
65,2.5429013,2.0130002,2.8472188
66,1.9236687,2.0264835,2.7843525
67,1.9260306,1.9799099,2.8344216
68,2.9274964,2.124176,2.794875
69,2.898343,1.9457146,2.6762898
70,3.092973,2.1150467,2.7021596
71,2.7877874,2.134877,2.7630134
72,2.9127476,2.0619783,2.6513503
73,2.8103178,2.0221977,2.6579487
74,2.3563473,1.846614,2.8892596
75,2.406129,1.9530338,2.8675084
76,2.4039764,2.2811263,2.1925404
77,2.3495934,1.972847,2.40584
78,2.2829833,1.9449309,2.2568119
79,2.2571278,1.9546274,2.1903377
80,2.147687,2.1125343,2.2329867
81,2.2334554,1.8823287,2.1746407
82,2.1266527,1.9972711,2.3357346
83,2.0714695,2.1588461,2.3423896
84,2.1323538,1.934102,2.1601572
85,2.208337,1.826977,2.3569896
86,2.216412,1.8588052,2.2304997
87,2.3137233,1.8054358,2.2729943
88,2.1623745,2.0179656,2.300207
89,2.17727,1.8348162,2.328732
90,2.449729,2.0228813,2.1859577
91,2.2620473,1.6560353,2.371181
92,2.2082224,1.7276345,2.1912894
93,2.3246298,1.8541981,2.2875972
94,2.176594,1.9697274,2.2901213
95,2.2925656,1.9207251,2.0411222
96,2.2563026,1.8314906,2.4429252
97,2.0343702,1.8820713,2.138845
98,2.060512,1.9588085,2.1216667
99,2.1580749,1.706629,2.0950058
100,2.0615478,1.922096,2.2410762
101,2.1024086,1.86232,2.1772268
102,2.4275627,1.8015624,2.0915816
103,2.064364,1.6394581,2.2027855
104,2.2389867,1.9996186,2.309072
105,2.0464184,1.7798444,2.1494048
106,2.0060377,1.7816837,2.0662723
107,2.1807425,1.7978103,2.2980983
108,2.1536517,1.738018,2.30973
109,2.1293762,1.7364998,2.0350695
110,2.2794082,1.888117,2.1452973
111,2.2774696,1.826854,2.1179166
112,2.1277323,1.8206236,2.4463534
113,2.1874611,1.777267,2.2485464
114,2.022608,1.797931,2.1545343
115,2.0506387,1.5964592,2.1888
116,2.1728172,1.6551639,2.3227127
117,2.1809652,1.7804792,2.1001384
118,2.1713657,1.8899368,2.2749524
119,2.3525987,1.6068377,2.1782866
120,2.348954,1.7034696,2.2076523
121,1.9621794,1.7541754,2.2725687
122,1.9578673,1.6649815,2.2045052
123,2.039499,1.8326944,1.9989507
124,2.0949094,1.7462581,2.1795926
125,2.3744388,1.6020229,2.1059678
126,2.225294,1.7563665,2.3079576
127,2.2004893,1.8816783,1.934441
128,2.2417474,1.770111,2.2280974
129,2.201676,1.8473272,2.0878668
130,2.1828415,1.8836849,2.145991
131,2.1353736,1.8901899,2.0996373
132,2.124395,1.7412308,2.0347486
133,2.0484428,1.7188933,2.0874364
134,2.0239997,1.9358565,2.2318552
135,2.3382397,1.8363645,1.8874698
136,2.187378,1.9380656,2.0812635
137,2.0846376,1.5898257,2.0633178
138,2.1148129,1.8119552,2.0980153
139,2.191378,1.7881829,2.0413957
140,2.1433022,2.0339272,1.9922082
141,2.069574,1.9133301,2.0782304
142,2.2233593,1.7422391,1.9331955
143,2.2575731,1.8298059,1.9809989
144,1.947305,1.9272379,1.9101559
145,2.066798,1.8960718,2.0873
146,2.237819,2.0668297,2.0077188
147,2.0057223,1.9912274,1.9835218
148,2.1787565,1.8259462,1.8292315
149,1.9988378,2.0099027,2.0445244
150,2.0274813,2.0876853,1.6883217
151,1.9811379,1.8553262,2.0131135
152,2.040313,2.0700846,1.9575561
153,1.9373877,2.149794,2.0052733
154,2.08765,2.0959756,1.7949668
155,1.9393352,2.126681,1.8503864
156,1.9922124,2.1700206,1.7696329
157,2.0861185,2.2454712,1.8424144
158,1.9938325,1.9739816,1.8383667
159,2.0689757,2.1590369,1.8383093
160,2.0150898,2.2283368,1.9214935
161,1.890829,2.0847895,1.8525546
162,1.9123263,2.229914,1.8254358
163,2.0555437,2.1136632,1.6031772
164,1.9388305,2.3182137,1.7958462
165,1.8206292,2.3223774,1.693309
166,1.8310206,2.1521134,1.7983954
167,1.9177449,2.1090999,1.7410656
168,1.6984816,2.3001935,1.7494661
169,2.0779712,2.309577,1.6969233
170,1.7119211,2.2112968,1.5662638
171,1.6308388,2.0711825,1.6487972
172,1.768917,2.2852273,1.623678
173,1.8410321,2.2873073,1.4913853
174,1.9343048,2.0792453,1.6996479
175,1.8527083,2.1688583,1.4223534
176,1.858276,2.15586,1.5577681
177,1.9164194,2.2081556,1.6981072
178,1.7563207,2.1686685,1.6321535
179,1.6754131,2.1517723,1.5725456
180,1.7975783,2.1631665,1.8388546
181,1.8452826,2.3398447,1.5912329
182,1.6766096,2.2872205,1.6611387
183,1.704044,2.2615466,1.668495
184,1.5730213,2.2649393,1.8010098
185,1.9034616,2.1122746,1.6069577
186,1.7512871,2.0918994,1.6550765
187,1.8029517,2.1025558,1.8947935
188,1.8618269,2.2827575,1.6909907
189,1.6673222,2.2739825,1.57209
190,1.6398246,2.1232507,1.5016761
191,1.710356,2.2877214,1.4804144
192,1.7382486,2.2610533,1.7059506
193,1.7546324,2.2471912,1.6713675
194,1.7370098,2.2645745,1.6761396
195,1.7758152,2.1406574,1.6319418
196,1.7474258,2.225873,1.5453986
197,1.6346157,2.1768332,1.5873388
198,1.6702485,2.0907624,1.6348436
199,1.8267754,2.194124,1.6538193
200,1.7526083,2.1119487,1.7064936
201,1.6926683,2.2511992,1.6616126
202,1.7529569,2.1704488,1.7165229
203,1.616193,2.1750774,1.7602272
204,1.6802082,1.9448028,1.6403711
205,1.794801,2.1646767,1.7491279
206,1.6180215,2.419444,1.9554425
207,1.8482912,2.2433043,1.7131016
208,1.6220754,2.266178,1.7911682
209,1.9293795,2.1848779,1.8968471
210,1.7754087,2.1754408,1.7696348
211,1.7074004,2.135324,1.8618348
212,1.7749376,2.2505264,1.8673594
213,1.9058982,2.1721485,1.7863704
214,1.9010949,2.2352834,1.8712504
215,1.9141804,2.2103336,1.8630192
216,1.7163315,2.1660788,2.1069012
217,1.8633194,2.1364007,1.961384
218,2.0058396,2.1406581,2.0615497
219,1.8164346,2.12671,1.9348559
220,1.9070784,2.1193986,1.8765106
221,1.963891,2.0518847,2.034749
222,1.7382015,2.1099317,1.869246
223,1.9361129,2.160959,1.8710327
224,1.8743507,2.7132845,1.8756912
225,1.9108446,2.908084,2.028097
226,1.9069613,2.6781595,2.1966176
227,1.9756863,2.823954,1.9510627
228,1.861981,2.6736152,2.073992
229,1.9888558,2.7001362,2.0711167
230,2.024311,2.8003347,2.084018
231,1.6741672,2.6547544,1.9867595
232,1.8568176,2.8540816,1.9614367
233,1.9023533,2.7748768,2.2838326
234,2.1131003,2.7501018,1.9313691
235,1.9877156,2.8825228,1.9773763
236,1.7467147,2.6892748,1.9054949
237,2.047501,2.0957744,2.2138124
238,1.8587272,2.398527,2.021756
239,2.0107603,2.2652624,2.0338643
240,1.8383181,2.3379047,1.824628
241,2.0945084,2.3081841,2.1545105
242,2.1802604,2.282256,2.1479673
243,2.0597155,2.2847195,2.0385075
244,1.9439279,2.1154807,2.0422647
245,2.0461757,2.057502,2.1723185
246,2.3094912,2.4108465,2.1689537
247,1.8330184,2.2662125,2.0576627
248,2.0248384,2.3579895,1.9581368
249,1.8591131,2.3927264,2.1558769
250,2.08349,2.428757,2.151452
251,2.0424545,2.3252416,2.0686996
252,1.9902246,2.2391398,1.9044317
253,1.9104664,2.241239,2.035349
254,2.1573498,2.4722247,1.7679641
255,2.170636,2.4129312,2.052999
256,2.223896,2.4853663,2.0744712
257,1.982816,2.4036903,1.9356703
258,2.2561023,2.2843404,1.8769805
259,1.8608695,2.403092,2.0298648
260,1.9170139,2.5911932,1.8849758
261,2.0621376,2.501738,1.9645466
262,2.052517,2.3718421,1.818072
263,1.9425657,2.420938,2.0722365
264,2.0191572,2.2163472,2.110234
265,1.9040439,2.37187,1.9182739
266,1.8718753,2.2069476,1.736699
267,1.9045852,2.2854474,1.9107695
268,1.8971608,2.215008,1.8320805
269,2.050975,2.1810188,1.913363
270,2.1102686,2.230464,2.1134129
271,2.0902057,2.399918,2.0684118
272,1.9896041,2.0528405,2.075548
273,1.9666697,2.2190444,1.9897363
274,2.04785,2.2072008,2.0902972
275,1.8758277,2.2407777,1.7986082
276,1.7571801,2.1634202,2.0533783
277,1.8990948,2.1794643,1.9074888
278,1.9646666,2.2032542,2.1112382
279,1.8984451,2.164592,1.801969
280,1.9232817,2.276025,1.996793
281,1.7921939,2.1781027,1.931241
282,1.7358432,2.1901083,2.010639
283,1.9425384,2.1735177,1.9125746
284,1.7065741,2.1072488,1.760562
285,1.7778968,1.9507385,2.0259416
286,1.937753,2.1109767,1.7748303
287,1.5988158,2.1276588,1.8924438
288,1.9410377,2.1333964,2.065472
289,1.8468552,2.0589447,1.8741137
290,1.7734177,1.9781653,2.017577
291,1.8175797,1.8882035,1.9570982
292,1.5419053,2.2670643,1.864062
293,1.8693953,1.9490705,1.9438589
294,1.865193,1.7683042,1.8726715
295,1.7086135,1.9979203,2.3195143
296,1.9019531,1.9902395,1.8590568
297,1.9369243,2.0714023,2.1621587
298,1.8512312,2.0242577,1.9706649
299,1.9787569,2.095086,1.8383704
300,1.7704136,1.8342592,2.154711
301,1.7249397,1.795222,2.054617
302,1.7931079,1.6501807,1.9465561
303,1.909512,1.799735,2.1022916
304,1.9510745,1.6487468,2.1726456
305,1.8666065,1.5693909,2.2011285
306,1.9695426,1.5627329,2.1803916
307,1.9461346,1.6052384,2.1320233
308,1.8475927,1.6269554,2.1748254
309,1.851379,1.7589781,2.2239356
310,1.8437526,1.8322339,2.1278627
311,2.0383434,1.7553394,2.1719062
312,2.0498984,1.8117002,2.2408478
313,2.0634034,1.4704825,2.0008478
314,2.123876,1.6000154,2.426063
315,2.2286053,1.4758658,2.0220113
316,2.1858141,1.7935764,2.1045303
317,1.9537644,1.7531462,2.1890411
318,2.0473225,1.6660265,2.1667736
319,1.9570376,1.5907602,2.3130724
320,1.9909022,1.514428,2.204505
321,1.9354919,1.5415224,2.4245932
322,2.2323618,1.6833017,2.1566472
323,2.139595,1.512127,2.409919
324,2.1392741,1.5194514,2.292058
325,2.0418563,1.6933507,2.065574
326,2.0490482,1.6649594,2.1724668
327,2.203265,1.6388581,2.2113407
328,2.0859528,1.83542,2.3048868
329,2.0568042,1.5566155,2.3237562
330,2.1133306,1.4952419,2.1435986
331,1.9013757,1.7596955,2.4437149
332,2.0524454,1.5507215,2.159771
333,2.1688578,1.5062101,2.2251909
334,2.1870592,1.5618249,2.1890767
335,2.1868055,1.669139,2.093795
336,2.3502734,1.5414135,2.1797383
337,2.3612056,1.531967,2.2315454
338,2.0737176,1.5348471,2.2971401
339,2.320385,1.5691948,2.2345374
340,2.1535532,1.6499346,2.0132148
341,2.1973567,1.5124987,2.2391508
342,2.071544,1.5339422,2.299584
343,2.3803968,1.611375,2.277142
344,2.0831666,1.5943208,2.2465715
345,2.0181167,1.6682106,2.1307049
346,2.1994054,1.7293947,2.119384
347,2.0330217,1.5742028,2.225315
348,2.025046,1.5165216,2.1692955
349,2.356414,1.7304547,2.026982
350,2.2998364,1.570738,2.1342337
351,2.0570827,1.7616559,2.0743737
352,2.2499013,1.7276947,2.1449382
353,2.3078544,1.7222035,2.1717136
354,2.1328907,1.8145386,2.057437
355,2.0546193,1.8240246,1.9647045
356,2.0007336,1.6924629,2.5079274
357,2.2676086,1.7442181,2.6941447
358,2.0374048,1.5723575,2.4695387
359,2.0301232,1.579054,2.0539253
360,2.1049578,1.7625058,2.2666295
361,2.194823,1.7573252,2.0021381
362,2.366117,1.782845,2.1236176
363,2.2209601,1.6869112,2.0849369
364,2.177278,1.7161671,1.983882
365,2.044472,1.7667542,2.040025
366,2.229775,1.8713956,2.1006997
367,2.0555425,1.7116954,2.0819888
368,2.1908057,1.6430179,2.1387753
369,2.2964523,1.7590554,2.1205976
370,2.2077832,1.739341,2.1259332
371,2.1692882,1.7362361,1.9307768
372,2.1545389,1.8437259,1.9501681
373,2.1808963,1.6813173,2.10038
374,2.1503623,1.7698762,2.210977
375,2.169988,1.7060924,2.1022925
376,2.2164345,1.7379448,1.9375015
377,2.1189175,1.6839103,2.0514967
378,2.1819115,1.9277263,1.9534454
379,2.0654376,1.7516767,1.987492
380,2.0929046,1.7632432,1.8908883
381,2.0906308,1.8365655,2.187511
382,2.1068444,1.8480234,1.879884
383,2.209929,1.9369555,1.9269942
384,2.1197848,1.7351577,2.079877
385,1.981943,1.8104957,2.178326
386,2.0491817,1.7086855,1.9750296
387,2.0892885,1.9173537,2.07206
388,1.9268068,1.9111176,2.0826807
389,2.005085,1.8034363,2.0736885
390,2.0985136,1.8409299,2.1593897
391,2.1488695,1.806173,2.00011
392,2.0265372,1.8044411,1.9369252
393,1.9757025,1.8372766,2.1829953
394,2.0892987,1.9226682,2.1274679
395,1.930205,1.7245636,2.0678518
396,2.181634,1.8374566,2.0191693
397,2.0987673,1.9118577,2.2648594
398,2.1007705,1.7258735,1.9580612
399,1.8855995,2.009667,1.8814328
400,2.0696857,1.6651791,2.1048717
401,2.0171332,1.7022558,2.117393
402,1.9241042,1.7846519,2.0747674
403,1.9784373,1.6114147,2.0977879
404,2.1806357,1.9577892,2.3614953
405,2.1481814,1.7581867,2.0768504
406,2.108989,1.8854916,2.420616
407,2.1960745,1.9196336,2.1699975
408,2.3419178,1.8713502,2.2615426
409,2.2278116,1.9538801,2.278055
410,2.157722,1.8560107,2.2519274
411,2.0859985,1.7995515,2.239405
412,1.980946,1.788961,2.1644075
413,2.092533,1.9354074,2.2141726
414,2.23231,1.9175183,2.1633296
415,2.0924375,1.9949541,2.0579925
416,2.0590894,1.7771747,2.27188
417,2.3491583,1.7676809,2.442363
418,2.4151738,1.8781955,2.2398431
419,2.3027983,2.0641842,2.2857988
420,2.263249,1.9183776,2.404664
421,2.3641658,2.1464899,2.3930602
422,2.4245048,1.6995413,2.2622135
423,2.310025,1.8649734,2.4181917
424,2.2751215,1.8201648,2.2162848
425,2.368955,2.178051,2.2545931
426,2.1065958,2.0212765,2.2996984
427,2.3169281,1.9053315,2.357414
428,2.4189832,2.1089604,2.1829982
429,2.2646427,2.1163836,2.3500493
430,2.335581,1.9655068,2.1948097
431,2.4653752,2.0545602,2.2721674
432,2.3059547,2.0488443,2.3057745
433,2.2949054,2.0812032,2.2511213
434,2.254741,2.1548226,2.243591
435,2.201363,2.1411269,2.3863347
436,2.4902346,2.2382736,2.2780428
437,2.1716185,2.147241,2.2371662
438,2.3799818,2.2078576,2.3385549
439,2.3719702,2.2249124,2.3250396
440,2.4707942,2.2011082,2.276382
441,2.236257,2.2555888,2.1856086
442,2.569745,2.2439845,2.2162476
443,2.5380666,2.3407173,2.2699428
444,2.31046,2.3384688,2.2177742
445,2.3349643,2.3582575,2.2360272
446,2.289418,2.2914646,2.1928117
447,2.3083086,2.2312834,2.3068519
448,2.4444783,2.2689524,2.2111452
449,2.2750523,2.3958898,2.0142438
450,2.2830777,2.2902887,1.9965116
451,2.1343477,2.345488,2.0192173
452,2.0880296,2.376297,2.2173467
453,2.3103833,2.4989686,2.2121737
454,2.2562366,2.337533,2.3019197
455,2.2751687,2.437839,1.9805946
456,2.2664554,2.4519224,2.0316954
457,2.0163703,2.4373448,2.0263898
458,2.1161656,2.4594493,2.1068668
459,2.013975,2.5655909,2.0090587
460,2.1202545,2.4611428,1.7908113
461,2.1416974,2.4055321,2.0529017
462,2.1210098,2.4148188,1.9005098
463,2.0224676,2.447918,1.9028201
464,1.9888246,2.4063935,1.8347418
465,2.080674,2.3858206,1.8565919
466,2.06439,2.448631,1.843239
467,1.9356863,2.5733337,1.8036815
468,2.1288035,2.364386,1.9657731
469,2.0218506,2.3719258,1.8424922
470,1.9731281,2.6307108,1.888592
471,1.9085739,2.482163,1.815841
472,1.8972499,2.414605,1.7915134
473,2.170141,2.4591236,1.7808733
474,1.9346458,2.6732745,1.8798043
475,1.977203,2.5526328,1.763653
476,1.9902911,2.420836,1.7918881
477,1.8617138,2.4247682,1.7356821
478,2.1142106,2.685894,1.7871451
479,1.8648505,2.4526806,1.7137256
480,1.7781103,2.6949298,1.7670791
481,1.8794583,2.5034513,1.9011387
482,1.8182697,2.2990305,1.7080626
483,1.7991168,2.369928,1.7326157
484,1.8618696,2.4583058,1.6716055
485,1.9059811,2.3411987,1.8485463
486,1.6877675,2.3134923,1.8098571
487,1.8600253,2.47791,1.7713406
488,1.826751,2.3611794,1.4415795
489,1.7557865,2.2356794,1.7695174
490,1.7701863,2.4568305,1.7616376
491,1.7210481,2.3302395,1.6792697
492,1.7347538,2.5205667,1.9457966
493,1.6799637,2.2915819,1.818237
494,1.637476,2.4153802,1.7031282
495,1.842775,2.327534,1.6667429
496,1.6405685,2.4388804,1.684592
497,1.488632,2.0839255,1.7819953
498,1.7363257,2.2651455,1.7983463
499,1.768658,2.19913,1.7020897
500,1.6923624,2.2513235,1.6444218
501,1.7798965,2.191023,1.7281857
502,1.6727679,2.3732677,1.8075598
503,1.754318,2.2957354,1.7425233
504,1.8156067,2.1456778,1.7021859
505,1.7321359,2.193765,1.6127181
506,1.8472247,2.0988948,1.7600766
507,1.7496139,2.0100536,1.8950791
508,1.7161522,2.2159815,1.7885939
509,1.8481964,2.1744645,1.6843956
510,1.7956293,2.3417654,1.6205511
511,1.9661278,2.0739517,1.7878312
512,1.8925798,2.1881087,1.7900765
513,1.4965194,2.2063074,1.7414472
514,1.6378582,2.249264,1.8808719
515,1.6755685,2.0081716,1.938267
516,1.917873,2.0169938,1.8815377
517,1.726376,2.0317345,1.7358204
518,1.8307976,2.1034567,1.8632982
519,1.7876207,1.760809,1.816737
520,1.7162489,1.9863293,1.8614236
521,1.8370416,2.064885,1.8193506
522,1.746071,1.9526438,1.816375
523,1.7421659,2.1069124,1.7861186
524,1.8065513,1.9261892,1.8831322
525,1.4736593,1.8611765,1.8627023
526,1.7690814,2.0712945,1.9625645
527,1.8720832,1.777081,1.9833295
528,1.6980039,1.8571364,1.870165
529,1.7678602,2.15778,1.9015728
530,1.7334034,2.1269817,1.8502
531,1.7411513,1.9860749,1.9450319
532,1.7556585,1.9791331,1.844078
533,1.6929344,2.0156672,1.8269356
534,1.9441746,2.0819988,1.9660612
535,1.7854654,2.025837,1.8621614
536,1.7305856,1.8621562,1.7675649
537,1.7761339,2.0784042,1.8501767
538,1.7128576,2.0897942,1.7674291
539,1.9967462,2.1870577,1.7348182
540,1.8657588,2.179007,1.664799
541,1.7723103,2.2168844,1.8689743
542,1.7199584,2.2567086,1.7451113
543,1.9145172,1.9401776,1.786258
544,1.8316704,2.0132506,1.8734498
545,1.7762587,1.9818046,1.7711323
546,1.7765341,2.0816748,1.8325738
547,1.9526682,2.0801854,1.9040492
548,1.9349606,1.8851365,1.8380167
549,1.7915618,2.0825741,1.7679077
550,1.9662061,1.9164687,1.7224021
551,1.9463978,2.0292578,1.701619
552,1.898254,2.0580308,1.8366437
553,1.9460195,1.9805244,1.7220331
554,1.838349,1.9574773,1.8243951
555,1.8819019,1.9850748,1.6191761
556,1.8462708,2.0313344,1.7580317
557,1.9397695,1.9424821,1.7458851
558,1.8619308,2.0232513,1.7413837
559,1.7058495,1.9035106,1.7675538
560,1.8725771,1.9134651,1.9901762
561,1.7474502,1.959859,1.8101782
562,1.7681853,2.0399363,1.8348937
563,2.1708357,2.2355258,2.02224
564,1.7555702,2.0288312,1.7779531
565,1.8102475,2.058398,1.6907935
566,1.7685208,1.9951621,1.8667166
567,1.6737717,2.0033586,1.8415552
568,1.8845447,2.1439056,1.8404256
569,1.8168901,2.1144414,2.0521138
570,1.6458966,1.9940693,1.6945348
571,1.9091765,2.0840716,1.8753598
572,1.6408721,1.9205729,1.7385446
573,1.6440585,2.227644,1.8654331
574,1.823139,1.8601494,1.8925978
575,2.0249763,1.8501902,1.6991705
576,1.7009343,1.9430751,1.7767507
577,1.8072126,2.248997,1.9709203
578,2.031557,2.0146759,1.7653543
579,1.83138,2.0914547,1.8266596
580,1.645741,1.8216419,1.9202484
581,1.8906746,1.8632411,1.7634447
582,1.8054281,1.953788,1.7324384
583,1.8602484,1.7785988,1.8190693
584,1.7564892,2.04453,1.810641
585,1.7685369,2.0088327,1.9159691
586,1.8712685,1.9223576,1.828106
587,1.7472059,1.8691,1.7137476
588,1.8161196,1.9125475,1.8035413
589,1.9124885,1.5796181,1.9576685
590,1.9209433,1.9350953,1.8890811
591,1.7591337,1.9461206,1.8905716
592,1.8443719,2.0058005,1.8652991
593,1.8683983,1.6796538,2.248339
594,1.7679547,1.8470188,2.033701
595,2.0170293,1.7461007,1.9752944
596,1.9563788,1.8069272,2.0130389
597,2.0592594,1.9341362,2.0742395
598,2.0967085,1.6887078,2.0485215
599,1.7223322,1.7911396,2.0917144
600,1.8759482,1.7992092,2.355563
601,1.8838967,1.9069487,2.088272
602,2.072729,0.7331889,1.8933117
603,1.9493816,0.80406475,2.1209764
604,1.8176638,0.78505373,2.2400758
605,1.9410458,0.55025846,2.206429
606,2.0308847,0.7640896,2.106529
607,2.031976,0.5733104,2.3613546
608,2.0741527,0.88549364,2.3286643
609,2.0077062,0.80461764,2.1053503
610,1.941265,0.75844246,2.0282285
611,2.168537,0.59548867,2.1912005
612,2.2151282,0.77770996,2.143961
613,2.0598261,0.5963468,2.194457
614,1.9840072,0.7772091,2.4134622
615,2.1247199,0.6687083,2.3840418
616,2.1374068,0.6606635,2.5430067
617,2.324919,0.794426,2.2057781
618,2.2572532,0.60045135,2.3490381
619,1.9796329,0.8685518,2.4724085
620,2.2734885,0.77399284,2.435202
621,2.0910132,0.72893584,2.2754416
622,2.2675695,0.7935416,2.3930922
623,2.3450747,0.9271771,2.4862013
624,2.3547845,0.8416843,2.5094514
625,2.151393,1.7653253,2.3107805
626,2.1417658,1.8054082,2.3828275
627,2.456692,1.6364658,2.462139
628,2.2328331,1.75313,2.4704716
629,2.3335066,1.7439835,2.6051395
630,2.2763662,1.7527709,2.2812564
631,2.3452144,1.8020377,2.2237585
632,2.3419075,1.855483,2.5158262
633,2.3975852,1.7831781,2.3107042
634,2.253454,1.8469895,2.4029808
635,2.4184155,1.5347116,2.438951
636,2.4353056,1.8571963,2.5296547
637,2.5008514,1.8298651,2.4414768
638,2.2049608,1.7146413,2.6030095
639,2.2643204,1.7608815,2.3560157
640,2.4790347,1.7305028,2.542851
641,2.384603,1.8335633,2.5462155
642,2.5264976,1.8300506,2.4412904
643,2.516945,1.8887289,2.5709069
644,2.708076,1.8861645,2.4574716
645,2.306132,1.8815763,2.5604029
646,2.504914,2.0117786,2.333426
647,2.622108,2.0940683,2.3703487
648,2.3109624,1.7970378,2.3016076
649,2.5588503,1.8571243,2.6143358
650,2.5652604,2.0028741,2.3811605
651,2.4960558,2.0142727,2.3990672
652,2.5496945,2.0449927,2.394722
653,2.4815323,1.9121499,2.4908972
654,2.4071167,1.9693967,2.2845259
655,2.3058517,1.9212568,2.4321098
656,2.3830552,1.9918057,2.3220382
657,2.5698566,1.9201903,2.4611022
658,2.4256594,2.099292,2.3299387
659,2.3095906,1.9949901,2.405048
660,2.291509,1.8917308,2.3633463
661,2.5086062,1.8685874,2.4763048
662,2.5218914,1.9553494,2.2590938
663,2.4198973,2.0044875,2.3989365
664,2.500172,1.9998235,2.2424471
665,2.5292785,1.960459,2.292135
666,2.248387,2.008607,2.333773
667,2.3885465,2.062982,2.2805972
668,2.3544393,1.9205152,2.3137143
669,2.2445521,1.9738187,2.1425726
670,2.3114784,2.1583765,2.3632045
671,2.4717343,2.1186938,2.2039232
672,2.2510393,2.0470645,2.3471785
673,2.293242,1.9020206,2.2981954
674,2.278006,1.8389274,2.095379
675,2.370116,2.0114384,2.2786803
676,2.43378,2.038606,2.257223
677,2.1409178,1.9850972,2.1908042
678,2.3388755,1.8924733,2.0049276
679,2.0636148,2.2073853,1.905092
680,2.390977,1.8828305,2.1869807
681,1.984814,2.1735587,2.340587
682,2.3968763,1.865359,2.19795
683,2.1724682,2.1550677,2.1096911
684,2.239091,2.067934,2.1907098
685,2.341058,2.0377243,2.042904
686,2.2915554,2.0559988,2.0288005
687,2.2961032,1.7015035,2.1523008
688,2.203118,1.8054006,2.1484683
689,2.1708078,2.1157157,2.196921
690,2.2847338,1.8280904,2.2777674
691,2.130489,1.7484813,2.1602943
692,2.1944354,1.8310212,2.0445943
693,2.10739,1.8732438,2.1472318
694,2.1468163,1.9983758,2.17307
695,2.3018522,1.9791338,2.2224727
696,1.9943476,1.9091346,2.1406777
697,2.1496618,2.1605136,2.0766869
698,2.0436168,1.9861522,2.239647
699,1.9272873,1.8511755,1.8619615
700,2.1594234,1.9760641,2.2064948
701,2.0924747,2.070018,2.2025619
702,2.105234,2.051902,2.1243503
703,2.0128345,1.666463,2.0053077
704,2.1844413,2.017896,2.0445168
705,2.216944,1.8315097,2.0817382
706,2.0351725,2.0759645,2.0754747
707,2.1455674,1.9458227,1.9940403
708,1.8979815,1.8778626,2.1956456
709,2.2283978,1.8937464,2.0820837
710,1.9556865,1.9448497,2.0029595
711,1.9269485,1.7467754,2.0783207
712,1.9361174,1.6967509,2.0806127
713,2.043489,1.7993388,1.9275098
714,2.107393,1.9285955,2.0905688
715,1.9170942,1.9561851,2.1892033
716,1.8643546,2.0280306,1.7928538
717,2.0647025,1.8125324,2.0255833
718,1.9861951,1.8857226,2.0685468
719,1.9265958,1.951546,2.0119066
720,2.0255547,2.0225158,2.0474334
721,2.1668308,1.8407279,2.1178193
722,1.952692,1.9947417,2.1273386
723,1.9197507,1.8427825,2.264063
724,2.070443,1.8451291,2.148064
725,2.154605,1.9359021,2.060748
726,2.0084968,1.8771673,1.991056
727,2.0676153,1.8256737,2.1644936
728,1.959013,1.8830236,2.1534348
729,2.01981,1.9915365,1.9034891
730,2.131709,1.9249289,2.0856485
731,2.0505722,2.0198414,1.9898468
732,2.1051557,2.0265784,2.095146
733,2.0799513,2.1073458,1.9771893
734,2.2096047,1.9615523,2.059462
735,2.0215945,2.0301204,2.1992207
736,1.9818953,2.0985076,1.9240366
737,1.7692394,2.1718311,1.9491265
738,2.0264606,2.0097995,2.1486142
739,2.1423037,1.9743748,1.7962669
740,1.9944181,1.9671274,1.9202495
741,1.7201954,2.0275683,1.8755404
742,1.9716305,2.2474396,2.0597336
743,2.0191934,1.9660991,1.8962853
744,2.2129855,2.039384,1.7287705
745,1.9613601,2.0776088,1.8588392
746,2.0020587,2.1925344,1.845579
747,1.9076859,2.0138664,1.8053807
748,1.9410573,2.217947,1.8062766
749,1.8698466,2.1489778,1.7699184
750,1.9632336,2.2856646,1.8419653
751,2.0795162,2.5226192,1.7901438
752,2.0587306,2.0056236,1.6324319
753,1.9037595,2.1672266,1.7814918
754,1.8063158,2.2205014,1.8093914
755,2.028134,2.2375026,1.6906773
756,2.0315847,2.2549906,1.7421446
757,2.085096,2.1809719,1.826072
758,1.6841704,2.128673,1.8172047
759,2.0844984,2.2005177,2.041713
760,1.8660847,2.3278291,1.4912148
761,1.7368544,2.3177211,1.5900023
762,1.9043084,2.2301948,1.8469764
763,1.9460672,2.2011108,1.7035574
764,1.7669169,2.2101207,1.682718
765,1.9291397,2.434355,1.6268215
766,1.6533935,2.3146608,1.5662538
767,1.850303,2.1379266,1.7418386
768,1.7771113,2.370608,1.7176222
769,1.6890141,2.3716173,1.6119487
770,1.915525,2.1958177,1.6005993
771,1.8246781,2.1305406,1.624265
772,1.7737346,2.4420285,1.5319088
773,1.7134054,2.334864,1.5540603
774,1.8913608,2.379219,1.6021078
775,1.6683676,2.494813,1.7072631
776,1.7119857,2.2356377,1.6344455
777,1.5752219,2.2532287,1.4045341
778,1.7429591,2.2091432,1.5795801
779,1.8515235,2.3779643,1.4538082
780,1.6316476,2.316443,1.7037101
781,1.7874047,2.2729616,1.5727913
782,1.6511887,2.1799157,1.5619327
783,1.7868987,2.3235147,1.7586848
784,1.6359994,2.215991,1.6777683
785,1.7076939,2.2422154,1.6652422
786,1.7676494,2.3290048,1.659604
787,1.5983334,2.1406882,1.6233859
788,1.6395445,2.2564168,1.4902993
789,1.5701537,2.2773652,1.6765339
790,1.6589593,2.3812332,1.6816746
791,1.6390158,2.1455414,1.5261959
792,1.9206427,2.3713956,1.7779306
793,1.630844,2.1398273,1.5265427
794,1.7077948,2.1950903,1.6306592
795,1.8176082,2.4031403,1.9226671
796,1.732414,2.2312307,1.7941804
797,1.7704095,2.5391054,1.6686113
798,1.8731316,2.2437356,1.8999983
799,1.5459597,2.255537,1.7304115
800,1.8223895,2.2649424,1.8039702
801,1.5809779,2.2657173,1.8629695
802,1.6578213,2.0848422,1.980297
803,1.8013679,2.2245739,1.7836385
804,1.8271536,2.2780857,1.6390005
805,1.6605737,2.284771,1.7403781
806,1.6872593,2.1223326,1.9103265
807,1.6339893,1.9257835,1.81293
808,1.8282019,2.1210291,1.8888125
809,1.7253664,2.0257564,1.9492742
810,1.6642125,2.2794194,1.6636165
811,1.7173417,2.3295033,1.9673172
812,1.9012201,2.3017578,1.9947428
813,1.6912825,2.1747801,1.9291518
814,1.8805566,2.1246703,1.9142276
815,1.7003185,2.216085,1.9027395
816,1.8266921,1.9183415,1.8137248
817,1.8584719,2.1935427,2.0077841
818,1.9290653,2.2477446,2.132989
819,1.8595711,2.1107988,1.9449848
820,2.0615568,2.0900023,2.0428655
821,1.8686688,2.2731695,2.0768692
822,1.7674311,2.1596358,1.9718425
823,1.7838742,2.03993,2.0612454
824,1.8374547,2.405502,1.8963677
825,2.0915453,2.1537945,2.10463
826,2.053231,1.9769151,2.1152616
827,1.8276433,2.149335,1.9537411
828,1.9702545,2.211709,2.1828268
829,1.7298862,2.2617807,1.913328
830,1.9350013,2.0840628,1.9237329
831,1.9846402,2.0878766,2.0563085
832,2.1440268,2.137242,2.1145468
833,1.9884751,2.3487132,1.9853045
834,2.013937,2.1533854,2.09881
835,1.9024225,2.2961152,2.1399844
836,2.0679858,2.2233672,2.230406
837,2.1066766,2.2623825,2.2564414
838,2.057802,2.2649503,2.0963585
839,2.227568,2.2979012,2.0468574
840,1.930148,2.1694512,2.2662878
841,1.8287438,1.922765,2.3224988
842,2.017306,2.2624395,2.099643
843,1.8604478,2.3100255,1.9208235
844,2.1282485,2.1635551,1.9700234
845,1.8763652,2.2234564,2.0511367
846,2.1135256,2.259774,1.9967806
847,2.1369004,2.3355203,2.2513924
848,2.2282917,2.3748276,2.1196194
849,1.9085976,2.341338,2.1361496
850,2.2948687,2.124568,2.174428
851,2.2971077,2.23243,1.9970266
852,1.9385661,2.017905,1.9259478
853,2.1226676,2.064205,2.2429454
854,2.1048453,2.3686996,2.0378935
855,2.4087002,2.2486656,2.017049
856,2.0353951,2.1835415,2.0656524
857,2.054164,2.3531241,2.029705
858,2.0589206,2.3657062,2.110315
859,1.8178852,2.2637186,2.090696
860,1.8741994,2.0689406,2.0150657
861,2.216535,2.197052,2.0024972
862,2.0034842,2.111171,2.0958638
863,2.2286189,1.9469724,1.982384
864,2.0925403,2.2943652,2.200322
865,2.06832,2.2274501,2.1701105
866,1.8867542,2.4023829,2.0661368
867,2.001392,2.0192025,1.9571457
868,2.1117933,2.1446438,2.10216
869,2.0065415,2.0097473,2.0410368
870,2.1981335,2.1857402,2.1186092
871,1.9412543,2.0360777,2.042938
872,2.203618,2.2323778,2.1804318
873,1.9935318,2.2165055,1.9809407
874,2.0633743,2.0807965,2.1403954
875,1.9666936,2.169392,2.1788461
876,2.1206703,2.0832043,1.9589865
877,2.1033134,1.9672741,2.035236
878,2.1070566,2.0401068,2.0283606
879,2.0794568,2.00205,2.0105276
880,1.9380602,2.0020583,1.9562905
881,2.0094013,2.1650612,1.9747661
882,1.9021695,1.9641668,2.0035195
883,2.0387323,1.8991376,1.920726
884,1.9721446,1.9385955,1.9970322
885,2.0987928,2.1499383,1.9492323
886,1.978949,1.8206159,2.0113277
887,1.9142207,1.8973502,1.9806075
888,1.9029056,1.7268772,2.159865
889,2.1377459,1.9315758,2.0348048
890,1.994143,1.9353179,1.9975065
891,1.8554078,1.8058677,2.0338047
892,2.0118172,1.8596175,2.061592
893,1.9618189,1.9253138,2.1861448
894,2.1534579,1.8918746,1.887604
895,1.9763142,1.8340012,1.888171
896,2.0089684,1.8084602,2.122625
897,2.0940673,1.5425689,2.035232
898,2.0930874,1.8931141,2.0840333
899,2.022373,1.7702311,2.1407845
900,2.027394,1.6752367,2.168624
901,1.978448,1.692914,2.0992787
902,2.0249822,1.7113523,2.058941
903,2.0286891,1.7829739,1.9645277
904,2.0533044,1.8294653,2.055019
905,1.9585408,1.8385911,2.170206
906,2.0727105,1.6112363,2.2000833
907,1.9397703,1.6153611,2.0890248
908,1.8352675,1.5480382,2.1606214
909,2.1247067,1.6005104,2.255168
910,2.1272771,1.5491511,2.28099
911,1.9905303,1.5525376,2.1726742
912,2.1022115,1.6040938,2.0594487
913,2.1607127,1.5534092,2.085728
914,2.0584795,1.5519311,2.172027
915,2.0804496,1.509318,2.1740584
916,2.20457,1.5045666,2.1917887
917,1.9833828,1.5850888,2.122836
918,2.1492267,1.731722,2.3736336
919,2.2618284,1.5982435,2.3381553
920,2.1916318,1.4801469,2.0984418
921,2.0452306,1.5518643,2.2865715
922,2.3046103,1.5197818,2.2866395
923,2.0639076,1.6521643,2.4533439
924,2.1406083,1.4895399,2.4058428
925,2.3151104,1.7347363,2.1930482
926,1.9158691,1.499139,2.1866775
927,2.1516771,1.4851913,2.3087733
928,2.1536126,1.483833,2.411795
929,2.2607758,1.4919837,2.2023792
930,2.358002,1.5765728,2.3281496
931,2.2870185,1.5753099,2.1611512
932,2.2090845,1.7540271,2.1089487
933,1.9963365,1.5050378,2.4499173
934,2.3596702,1.5147101,2.219225
935,2.1504235,1.4049319,2.2821817
936,2.2350807,1.6601115,2.1460407
937,2.3769667,1.6327912,2.2690613
938,2.2302542,1.5070653,2.2636197
939,2.2710967,1.547782,2.3349526
940,2.1299434,1.691289,2.2707746
941,2.2070854,1.6194141,2.1773477
942,2.373685,1.6864228,2.0704727
943,2.058445,1.6483649,2.3240633
944,2.4609678,1.824057,2.156764
945,2.278982,1.7361809,2.2768116
946,2.3005416,1.855603,2.0494063
947,2.2050889,1.5579228,2.1324766
948,2.1324377,1.6807086,2.1110153
949,2.181457,1.95473,2.2970908
950,2.5801723,1.6825719,2.0496454
951,2.2571566,1.7320284,2.235322
952,2.4077232,1.5982199,2.2667572
953,2.1254723,1.627794,2.1246428
954,2.0932512,1.8462911,1.973009
955,2.2688046,1.8443894,2.283905
956,2.0925682,1.8702997,2.1671693
957,2.0118792,1.8626045,2.2239833
958,2.2323823,1.717053,2.0651798
959,2.2457068,1.9034863,1.9636186
960,2.2507565,1.8515415,1.9839913
961,2.213062,2.00487,2.2085347
962,2.1813192,1.8419942,2.1132267
963,2.2891521,1.702688,2.2649214
964,2.413837,1.8812804,1.9991944
965,2.1335168,1.9653515,2.0922801
966,2.2705476,2.1363797,2.0337083
967,2.2188568,1.8234069,2.0569713
968,2.0437803,1.9267449,1.9609666
969,2.1669838,1.9536104,2.190341
970,2.1614428,1.9041078,2.1409817
971,2.0560248,1.8317914,1.8408506
972,2.0940993,1.9201292,1.8958527
973,2.2818618,2.0110345,1.7805611
974,1.2202274,1.7672665,2.1688254
975,1.1558635,1.9351313,2.0064478
976,1.0325139,1.9737059,2.181875
977,2.229672,1.8989727,2.0461774
978,2.0238595,1.9398395,2.036574
979,2.172747,0.80036247,1.9228938
980,2.0236468,0.98095185,2.0086412
981,1.9745865,0.9649076,2.1428533
982,2.0727932,0.9929712,1.9873035
983,2.072573,0.76686037,1.878821
984,1.9465626,1.0746871,2.2326763
985,1.9976386,1.114998,2.0472496
986,1.9383365,0.90074015,1.9692816
987,2.2428448,2.1251009,1.834654
988,2.004125,2.1290889,2.0741026
989,2.25168,2.152621,2.1148221
990,2.0424564,2.0022287,2.1049035
991,2.113143,1.945094,1.9391695
992,2.1086214,1.9612652,2.183616
993,2.0673647,2.1715267,2.0529716
994,2.0528362,1.879041,2.227735
995,1.8834546,1.9408814,2.1539338
996,1.8877176,2.0224295,2.1361823
997,2.0605972,2.0835266,2.0982306
998,1.8946402,1.9823865,2.0302615
999,2.1264062,2.0427992,2.013284
1000,2.0331998,2.0040696,2.0480926
1001,2.0506473,1.9333392,1.9205934
1002,2.062975,1.8442158,1.8869839
1003,2.2253942,2.026727,2.0061836
1004,1.9663577,1.7970953,2.1453342
1005,1.8982502,2.1386094,2.7015932
1006,2.0820546,2.218712,2.739719
1007,2.2251632,1.9849328,2.737938
1008,2.1442866,2.608335,2.650389
1009,2.0761228,2.61206,2.6869922
1010,1.8778261,2.6547043,2.581927
1011,2.1135507,2.6713288,2.5814943
1012,2.191102,2.6061063,2.6385887
1013,2.1191964,2.288787,2.6672883
1014,2.2502787,2.4612792,2.8109438
1015,2.0958123,2.0226068,2.5398135
1016,2.1883829,2.0763097,2.7832272
1017,2.2925434,2.1700675,2.620478
1018,2.0657034,2.1358652,2.8699908
1019,2.0649197,1.9809015,2.859268
1020,2.058705,2.0295537,2.693117
1021,2.2874355,2.1005745,2.6159692
1022,2.1833966,2.1952007,2.7755387
1023,2.2713442,2.1260433,2.7720706
1024,2.0660603,1.9950129,2.7003982
1025,2.2442586,2.2507703,2.696991
1026,2.2471135,2.1486244,2.6519186
1027,2.124914,2.2857974,2.6480114
1028,2.372245,2.2233007,2.8210037
1029,2.3023763,2.3653128,2.7686515
1030,2.2420442,2.1609578,2.6798592
1031,2.1160526,2.2971065,2.6172886
1032,2.249775,2.1991305,2.7346103
1033,2.299387,2.3366845,2.529552
1034,2.2120404,2.1474178,2.7155344
1035,2.2608197,2.2424445,2.6078146
1036,2.341714,2.552225,2.6039119
1037,2.1371596,2.2053683,2.0970495
1038,2.1856863,2.3338485,2.069445
1039,2.1926618,2.238752,2.2784958
1040,2.3689604,2.4284794,2.0670557
1041,2.316713,2.242488,1.9650192
1042,2.2060628,2.5432434,2.0554934
1043,2.2281342,2.4627569,2.2127924
1044,2.0706608,2.4562635,2.11794
1045,2.242899,2.4706316,2.004249
1046,2.1899815,2.4076955,2.1041687
1047,2.116033,2.6026478,2.1382122
1048,2.1762114,2.568902,1.9579669
1049,2.222741,2.4381146,2.1287298
1050,2.1497412,2.4735003,1.8683158
1051,2.2400856,2.5057724,2.074121
1052,2.068968,2.4498603,2.0157619
1053,2.1591225,2.631209,2.0000482
1054,2.230366,2.643076,1.9255557
1055,2.4630942,2.422146,2.1067452
1056,2.1457365,2.5228918,1.8840734
1057,1.9511248,2.5793893,1.9933994
1058,2.1208534,2.63408,0.9295992
1059,2.0900545,2.6422558,0.9926622
1060,2.061013,2.5331552,0.82523304
1061,2.2328148,2.207806,0.81278926
1062,2.1130576,2.4345272,0.8616139
1063,2.0864818,2.424297,0.87821704
1064,1.9807738,2.6627321,0.75501215
1065,1.9293247,2.6659532,1.0271082
1066,2.0152931,2.532418,0.77386177
1067,2.0481188,2.3720489,1.9270527
1068,1.9005544,2.5703392,1.8017192
1069,1.9121946,2.4334261,1.8055974
1070,1.9203403,2.4945161,1.734218
1071,2.0227437,2.480235,1.6787446
1072,1.8864255,2.5774167,1.6486406
1073,1.7949198,2.479896,1.6469889
1074,1.9367843,2.624649,1.9726301
1075,1.9055349,2.5947542,1.8491554
1076,1.8809172,2.352797,1.8179171
1077,1.7509564,2.4808311,1.71184
1078,1.6649162,2.5257368,1.8757417
1079,1.8246435,2.5302641,1.5345836
1080,1.852026,2.3558939,1.6388867
1081,1.9153475,2.4125757,1.939315
1082,1.7236629,2.45566,1.7504169
1083,1.8279015,2.5225763,1.7758515
1084,1.8242193,2.5179126,1.6715424
1085,1.9692185,2.2623935,1.5436901
1086,1.9629384,2.4432495,1.7874581
1087,1.6949023,2.6080792,1.6659983
1088,1.7248821,2.4821095,1.488066
1089,1.6401116,2.2647374,1.7283727
1090,1.7320278,2.3053336,1.7913299
1091,1.6436957,2.3568776,1.5603446
1092,1.7753679,2.133867,1.522909
1093,1.7829462,2.2898467,1.7349572
1094,1.5419852,2.1983943,1.4646415
1095,1.7244862,2.2097168,1.6525224
1096,1.4572316,2.1814106,1.7804502
1097,1.693736,2.22706,1.6330117
1098,1.753923,2.1996722,1.875119
1099,1.5242112,2.133947,1.7919158
1100,1.6222098,2.069716,1.8464283
1101,1.717654,2.0464873,1.8740586
1102,1.6702726,2.2146494,1.7675142
1103,1.4926463,1.8683798,1.8364652
1104,1.5793734,2.1440432,1.733798
1105,1.5230068,2.1572108,1.6831192
1106,1.5355453,2.0414634,1.801035
1107,1.7509075,1.913321,1.8715496
1108,1.7084473,2.1145017,1.7705702
1109,1.4878443,2.1340446,1.6227541
1110,1.8549756,1.9238259,1.6160583
1111,1.7396206,2.0750992,1.6187832
1112,1.70946,1.9950659,1.7084053
1113,1.8203666,2.0384502,1.9571494
1114,1.4837457,2.0303187,1.8983856
1115,1.6666199,1.9409286,1.7629392
1116,1.6755769,1.9703488,1.827587
1117,1.5771497,1.9201789,1.7050929
1118,1.5454217,1.9906032,1.8786097
1119,1.5555055,1.8144691,1.8019054
1120,1.656905,1.8738383,2.008277
1121,1.7205961,1.737797,1.8716545
1122,1.6361884,1.8985527,1.9871341
1123,1.7563418,1.8693743,1.8199615
1124,1.5565903,1.9516257,1.9845134
1125,1.7510974,1.718137,1.8861452
1126,1.6644732,1.8747221,1.8478423
1127,1.8929405,2.0322015,1.8881092
1128,1.756881,1.9181123,1.8409046
1129,1.6075295,1.9346303,1.8154022
1130,1.9017496,1.6836705,1.804436
1131,1.8643609,1.7022454,1.770633
1132,1.7122705,1.8667604,1.8099426
1133,1.7864048,1.6460888,1.7436118
1134,1.7061473,1.920165,1.7385299
1135,1.8308899,1.8219557,1.745039
1136,2.1006052,1.8384178,1.9265431
1137,1.912547,1.8485476,1.9697748
1138,2.0610201,1.830754,2.039407
1139,1.8644584,1.830507,1.7251927
1140,1.8289284,2.1238508,1.9450542
1141,1.716611,1.7305495,1.6915028
1142,1.8881811,1.9055641,1.8751293
1143,1.6572587,1.8221984,1.8041611
1144,1.8563943,1.8154336,2.1078775
1145,1.9655282,1.9613736,1.834493
1146,1.7992713,1.8173772,1.944244
1147,1.9067329,1.9570242,1.767441
1148,1.9181327,2.0545955,1.8118371
1149,1.9440311,1.8140072,2.0159514
1150,1.9502536,1.7477787,1.9628998
1151,1.8790711,1.8704567,1.8397455
1152,1.8977664,2.0229247,1.9998053
1153,1.9006538,1.9154136,1.7378088
1154,1.9435185,2.0675762,1.7245468
1155,2.102911,1.9253592,1.947116
1156,1.8999344,1.8478189,1.947429
1157,1.9106802,1.7963512,1.8780928
1158,2.0080383,1.9018784,1.8753103
1159,1.712667,1.7707758,1.9168265
1160,1.6776702,1.8945934,1.8577365
1161,2.036528,2.0008276,1.753598
1162,1.9240943,1.8394188,1.7510717
1163,1.9028877,1.9044849,2.0349576
1164,1.990182,1.8852131,1.9547373
1165,1.8532114,1.8111359,1.8881056
1166,1.836158,1.948223,1.9432212
1167,1.9208677,1.9323121,2.0835261
1168,1.8827128,1.9029504,1.8774151
1169,1.7512388,1.9015942,1.8502868
1170,1.8103856,1.8724443,1.7792277
1171,1.981252,1.8751767,1.7869414
1172,1.9448562,2.0154757,1.8053396
1173,1.8956759,1.7177302,1.8438488
1174,2.0488174,1.82063,1.9725506
1175,1.9011366,1.8755717,1.8689017
1176,1.9416801,1.8217255,2.1091383
1177,1.9884287,1.6797862,1.9368776
1178,1.8466343,1.8260151,1.851372
1179,1.9176011,1.6854938,1.9569653
1180,1.8917402,1.8455052,1.9160123
1181,1.9841844,1.9779701,2.0247486
1182,2.0001822,1.8327624,1.6814655
1183,2.0391076,1.7668248,2.1492348
1184,1.8067604,1.7771428,1.9634125
1185,1.9540014,1.6659613,2.0192506
1186,2.0208015,1.7017417,1.8033649
1187,1.803871,1.78339,1.9617558
1188,1.8939116,1.7068341,1.975918
1189,1.8408498,1.847152,2.1199465
1190,1.9851924,1.6372,2.0857158
1191,1.7723023,1.7031022,1.8924142
1192,2.1115263,1.6461208,2.1493375
1193,1.9000627,1.6428448,2.4613428
1194,2.0047593,1.8817854,2.094285
1195,1.9480339,1.5933936,2.1568148
1196,1.9503379,1.8335794,1.9766185
1197,1.932862,1.8831569,2.1942081
1198,2.1132526,1.8712896,2.026271
1199,2.0257998,1.763766,2.2530766
1200,2.1391737,1.7541919,1.9659891
1201,1.9717449,1.6555592,2.1696796
1202,1.9359096,1.8133694,2.2319837
1203,2.2132826,1.5904332,2.1492658
1204,2.2170677,1.808455,2.3246322
1205,2.222534,1.6760957,2.1757746
1206,2.0946302,1.7981344,2.199412
1207,2.2250795,1.5502057,2.1641142
1208,2.131305,1.7359339,2.3546553
1209,2.1362877,1.8332481,2.4549384
1210,2.1955295,1.6862091,2.367199
1211,2.0844774,1.6469178,2.3223095
1212,2.1153028,1.8241622,2.4719107
1213,2.098065,1.9496899,2.16754
1214,2.2915905,1.7510989,2.1662493
1215,2.2456176,1.7180072,2.3193388
1216,2.200239,1.7497828,2.2373714
1217,2.1205187,1.7821712,2.3124113
1218,2.3786469,1.7990413,2.4729125
1219,2.1838613,1.6513551,2.564676
1220,2.3333592,1.6493437,2.3705525
1221,2.3751888,1.7290167,2.5527365
1222,2.3510473,1.6433878,2.6448166
1223,2.249677,1.6854577,2.1734283
1224,2.3991818,1.6304538,2.4459023
1225,2.307357,1.9325973,2.344769
1226,2.5468442,1.8118556,2.5789409
1227,2.393577,1.8145419,2.4706137
1228,2.666783,1.7689306,2.640526
1229,2.2660894,1.8910055,2.653108
1230,2.494503,1.9445345,2.3677332
1231,2.5210903,1.811076,2.2650285
1232,2.4617617,1.7292378,2.6107543
1233,2.2795165,1.8527215,2.4097528
1234,2.5492997,2.0224354,2.7149482
1235,2.6232665,1.8422003,2.4953732
1236,2.4628491,1.9385386,2.4541636
1237,2.4624276,1.8300502,2.6005898
1238,2.5396228,2.0281322,2.6038332
1239,2.4497588,1.7001153,2.383981
1240,2.6373549,1.886339,2.4508083
1241,2.4082594,1.939608,2.7176435
1242,2.4998634,1.9222128,2.4643595
1243,2.6015747,2.2522726,2.5187356
1244,2.3193965,1.9258943,2.4527516
1245,2.5235243,2.2123008,2.6288738
1246,2.6381106,2.0393739,2.3697715
1247,2.5571616,2.0351696,2.6173568
1248,2.51115,1.955099,2.4730508
1249,2.5666533,2.0892715,2.3964572
1250,2.575077,2.138358,2.4314911
1251,2.735909,2.1584988,2.4104624
1252,2.5380409,2.1338203,2.5561194
1253,2.3402104,1.8905195,2.580891
1254,2.588164,2.1598122,2.355333
1255,2.4744499,2.2251077,2.405286
1256,2.39515,1.8403267,2.4620092
1257,2.405245,2.2698684,2.4956138
1258,2.4912848,2.0377138,2.5373812
1259,2.5206442,2.2233322,2.334449
1260,2.4468863,2.0493457,2.4393082
1261,2.5144165,2.105306,2.3222418
1262,2.4211655,2.2556822,2.1661847
1263,2.3045194,2.2884278,2.105368
1264,2.2823741,2.1197567,2.280433
1265,2.6292052,2.0933743,2.372588
1266,2.3422587,2.2668374,2.280334
1267,2.4559524,2.1033983,2.0171726
1268,2.638987,2.5705652,2.2750795
1269,2.2744026,2.7118778,2.1423218
1270,2.3706305,2.6116378,2.2518528
1271,2.4737313,2.7887409,2.3792224
1272,2.328819,2.599211,2.3058622
1273,2.256974,2.7473052,2.3105521
1274,2.2593634,2.6989627,2.2686117
1275,2.4130747,2.7316182,2.1150787
1276,2.3147593,2.7337031,2.234342
1277,2.1453795,2.5653014,2.0075288
1278,2.0679548,2.8977213,2.0751727
1279,2.4028337,2.093498,2.213158
1280,2.2361422,2.1943576,1.9570972
1281,2.285591,2.2405722,2.0660524
1282,2.1191623,2.30721,2.0903137
1283,2.0351272,2.2819984,1.9345533
1284,2.3361864,2.0634832,2.0173883
1285,2.2445927,1.9971914,2.0984848
1286,2.2839599,2.0874262,2.4409904
1287,2.193574,2.0414238,2.0706227
1288,2.3402977,2.1437345,2.0433638
1289,2.2194998,1.9433167,1.9452902
1290,2.0301952,2.152028,2.0388372
1291,2.052004,2.101607,1.9244454
1292,2.1437685,2.0371866,2.0657148
1293,1.8287779,1.893097,1.9880778
1294,2.2023523,2.086881,2.0532944
1295,2.24778,1.9402114,1.8795242
1296,1.8909637,1.9024749,1.9473258
1297,2.0563943,2.257879,2.0360217
1298,2.1355958,2.2420073,2.1277628
1299,2.0401635,2.0390494,1.9266913
1300,1.8753026,1.898792,1.8345637
1301,2.0242512,1.9017715,1.9534513
1302,1.8187273,1.9672961,1.9539908
1303,1.8313917,1.9564412,1.8510116
1304,2.0866694,2.1141653,1.8868883
1305,1.9725934,1.994184,1.9917111
1306,2.0572455,2.129562,2.0570483
1307,1.896871,2.1051686,2.0481715
1308,1.991219,2.0010016,2.0637407
1309,1.8997958,2.114725,2.0363097
1310,1.9621766,2.1651878,2.0908134
1311,1.9279784,2.0597742,2.0334008
1312,1.9554448,2.2303782,1.9731541
1313,1.8861939,2.019044,2.0110219
1314,1.8561316,2.1228147,1.9585929
1315,1.9723009,1.987272,2.2451952
1316,1.9351234,1.868968,1.9508123
1317,1.9152291,2.0844836,2.0713904
1318,2.032578,2.0882013,2.00286
1319,1.8308678,2.0393689,2.06206
1320,1.9109766,1.8923285,1.9615577
1321,1.8228034,1.970075,1.9762995
1322,2.1246295,1.9091246,2.0392036
1323,1.8544799,2.0104225,2.1037574
1324,1.9902464,2.0759773,1.8189484
1325,2.1029508,1.9067557,2.0349686
1326,2.0464418,2.017056,1.8385731
1327,1.9799862,1.9850681,2.093556
1328,2.05693,2.3342137,1.8920286
1329,1.954406,2.1225157,1.6565424
1330,1.9638656,1.948791,1.8759164
1331,2.1109052,2.0314395,1.8370273
1332,1.9018245,2.1185203,1.9325061
1333,1.9454824,2.2482305,1.9483622
1334,1.7936392,2.2411304,2.059844
1335,1.9306433,2.0301526,1.8130611
1336,2.0069113,2.1210434,1.8926812
1337,2.0249982,2.1446643,1.8154801
1338,1.8449755,2.09464,1.7085634
1339,1.8594162,2.174458,1.8376491
1340,1.8549337,2.0977523,1.7399343
1341,2.0904996,2.4099298,1.6927893
1342,1.8682673,2.2819836,1.6656847
1343,1.964798,2.2169442,1.8634968
1344,1.7597064,2.2139153,1.7181313
1345,1.7736975,2.1317186,1.9167093
1346,1.7539653,2.442309,1.7174337
1347,1.7677957,2.0402863,1.7246742
1348,1.9986,2.279086,1.7898345
1349,1.8460726,2.3268757,1.6816192
1350,1.6909193,2.2444496,1.6071246
1351,1.5666094,2.3317494,1.6908305
1352,1.8606167,2.0124738,1.5400302
1353,2.0694435,2.2516055,1.6188383
1354,1.8517264,2.175543,1.5888253
1355,1.919639,2.1869953,1.512298
1356,1.8364923,2.2081957,1.7349594
1357,1.8067619,2.1666534,1.5490761
1358,1.753581,2.3048942,1.5417424
1359,1.7232845,2.1699853,1.5445552
1360,1.7239362,2.279355,1.6829439
1361,1.5758336,2.2331269,1.7252365
1362,1.6693664,1.4697956,1.5557495
1363,1.7586424,1.258402,1.61264
1364,1.7412795,1.2025622,1.6747737
1365,1.602611,1.4185061,1.6429336
1366,1.809667,1.3763639,1.8175818
1367,1.7985504,1.3072542,1.5526323
1368,1.6947252,1.3291572,1.4592515
1369,1.7204059,1.304008,1.4444146
1370,1.7224451,1.3534553,1.5806174
1371,1.6076566,1.406914,1.4716698
1372,1.571737,1.2986033,1.5396547
1373,1.6959995,1.2192225,1.6580132
1374,1.7620051,1.2353904,1.4908285
1375,1.6603258,1.3499054,1.4555793
1376,1.6547928,1.0144504,1.4368687
1377,1.5617965,1.3704221,1.4263664
1378,1.7039272,1.1460482,1.4832852
1379,1.5375334,1.3101968,1.6810824
1380,1.660732,1.2615787,1.5670898
1381,1.6200413,1.2969605,1.5345047
1382,1.4875711,1.2266,1.8700101
1383,1.4979935,1.2149193,1.5559556
1384,1.6641444,1.2131714,1.5896802
1385,1.5392501,1.2450029,1.5224494
1386,1.5747938,1.1848896,1.5507042
1387,1.6076756,1.0537415,1.5448396
1388,1.8093604,1.0677747,1.6224791
1389,1.5989294,2.4421608,1.6601871
1390,1.6648654,2.2782698,1.4935613
1391,1.6068982,2.3918674,1.4588448
1392,1.657517,1.0651593,1.6775079
1393,1.4632295,1.1571624,1.561186
1394,1.5971597,1.0724984,1.5687878
1395,1.4616315,1.225837,1.7135967
1396,1.548723,2.1054697,1.6631132
1397,1.5646145,2.1164489,1.5057538
1398,1.7171353,1.8902706,1.5756583
1399,1.8017576,2.0388408,1.7394444
1400,1.7269357,2.0793161,1.8461081
1401,1.6556884,1.8931538,1.7815418
1402,1.5461253,2.0810235,1.9472065
1403,1.6245118,1.9596852,1.6904333
1404,1.708091,2.0855186,1.8175555
1405,1.689936,2.0466857,1.6607548
1406,1.6293528,2.0286517,1.8632841
1407,1.6265471,2.0693712,1.8885962
1408,1.712592,1.8992215,1.9114699
1409,1.8453606,2.1120253,1.8969847
1410,1.7585539,2.0296538,1.9242175
1411,1.8164939,1.8366003,1.8429099
1412,1.8228616,1.8600471,2.003274
1413,1.8564581,1.7756641,1.8977885
1414,1.8124251,1.7290461,1.8538411
1415,1.84979,2.0503383,1.9274467
1416,1.7357588,1.9056953,1.9082669
1417,1.7516574,2.0943036,2.0060105
1418,1.8673817,1.964251,1.9731278
1419,1.7736318,1.9300953,1.950344
1420,1.8310935,1.9486928,2.2492034
1421,1.9567041,1.8928653,2.1080136
1422,2.0307963,2.0279016,2.0992687
1423,1.9675575,2.070121,2.091206
1424,1.931061,2.0459218,2.009849
1425,2.11757,2.0125356,2.1244338
1426,1.9897488,2.056188,2.0032334
1427,1.9125321,2.012544,2.1650805
1428,2.1224751,1.9867067,2.0892594
1429,2.1003854,2.038601,2.0552583
1430,2.0236306,1.8741549,2.1992595
1431,2.1876664,1.8787789,1.8510827
1432,1.9797854,2.0529513,1.9666861
1433,2.1231987,2.2055354,2.0856602
1434,2.013394,2.1685662,2.3090212
1435,2.1206288,1.9886423,2.2827325
1436,2.116159,2.0553448,2.193507
1437,1.9608642,2.021074,2.3908525
1438,1.9269164,1.9896468,2.060718
1439,2.069033,2.0691125,2.1127126


==> figs/full_10_worst_3.csv <==
x,0,1,2
0,1.9009116,2.2273543,2.0877879
1,1.7679517,1.9172364,2.3372731
2,1.8892738,2.392526,2.2552214
3,1.9471931,2.0130765,2.353389
4,1.8367522,1.9554762,2.4369206
5,1.8897067,2.1335194,2.7097406
6,2.050317,1.8230286,2.3332508
7,2.0134552,1.793133,2.6060636
8,1.890643,1.7810062,2.6246095
9,2.1820467,1.8072642,3.063992
10,1.908165,1.9367507,2.9893851
11,2.1493354,1.8508754,2.8037157
12,2.3516734,1.9681354,2.6971126
13,2.391287,1.741369,3.0257077
14,2.2473238,1.6850386,3.0152197
15,2.333862,1.8639625,3.0162623
16,2.2198868,1.6543075,3.202248
17,2.419073,1.6823709,2.967218
18,2.4732332,1.8733141,3.285282
19,2.3951495,1.8091545,3.285556
20,2.5114381,1.8633906,3.286003
21,2.642785,1.7886641,3.1161678
22,2.9335275,1.8212965,3.317795
23,2.8300357,1.8446535,3.163077
24,2.62974,1.6940583,3.6109505
25,2.7702541,1.748875,3.4401133
26,2.9561121,1.9542261,3.2412958
27,2.8370898,1.9434658,3.4963672
28,3.1062882,1.6228962,3.4328344
29,2.8790698,1.7317528,3.34059
30,3.2886894,1.6966352,3.4043584
31,3.1402457,2.0855737,3.4430392
32,3.1596396,1.7592456,3.5249534
33,3.2222054,2.1315165,3.5846066
34,3.2465854,1.907204,3.3080175
35,3.3022966,2.1672215,3.311124
36,3.3380823,1.9847033,3.37584
37,3.143295,2.046025,3.3712976
38,3.619688,2.1858249,3.5267148
39,3.4038315,2.200908,3.3294022
40,3.4832582,1.9721926,3.225639
41,3.2241607,2.2978547,3.612677
42,3.4148345,2.3884447,3.5056953
43,3.3833716,2.0734603,3.4584315
44,3.5914142,2.1350532,3.2545109
45,3.5310457,2.365992,3.374682
46,3.283609,2.4299395,3.4040384
47,3.5328352,2.358105,3.426572
48,3.4169235,2.359295,5.4370136
49,3.310865,2.1876748,5.2467012
50,3.3574302,2.542618,5.253846
51,3.6110942,2.484981,5.1996646
52,3.5500412,2.4839852,5.198755
53,3.5121539,2.4543524,5.06413
54,3.4566846,2.471467,5.245666
55,3.4320414,2.5256078,4.993821
56,3.5162706,2.6740139,5.260419
57,3.2470531,2.6684594,4.9794106
58,3.4577005,2.5908744,5.143587
59,3.5860777,2.5737822,5.041119
60,3.4277444,2.6156952,5.038376
61,3.4433978,2.608379,5.040126
62,3.2094312,2.3181937,4.901873
63,3.3508623,2.693287,5.0417495
64,3.6028035,2.8095288,4.923422
65,3.369731,2.6267903,4.8403144
66,5.1404023,2.6883774,4.8110785
67,5.158469,2.5844247,4.8743005
68,5.1751165,2.7271225,4.6666455
69,5.128616,2.6205714,4.549693
70,5.242193,2.6770883,4.58912
71,5.0427527,2.7122252,4.627209
72,5.080647,2.667308,4.5163374
73,4.981292,2.51169,4.5894265
74,2.9138963,2.379007,4.744061
75,2.9984705,2.545383,4.712785
76,2.9479785,2.8509328,2.4938204
77,2.8824453,2.5686045,2.7533011
78,2.8288298,2.379688,2.5679724
79,2.7634404,2.4361382,2.4303787
80,2.6226566,2.591222,2.4717028
81,2.6639037,2.252315,2.4957407
82,2.5732222,2.5054862,2.6962683
83,2.4834511,2.5565867,2.5840397
84,2.5256097,2.3715818,2.498776
85,2.5890574,2.1340363,2.6505127
86,2.5734155,2.179307,2.487798
87,2.6899867,2.0815632,2.6016438
88,2.5418084,2.3119953,2.604234
89,2.4585364,2.1040115,2.5765054
90,2.702975,2.2543395,2.4671257
91,2.4218795,1.923133,2.677459
92,2.413329,1.9110636,2.4817324
93,2.5857606,2.014169,2.6550896
94,2.426389,2.2012591,2.6749742
95,2.5364637,2.0894382,2.3078814
96,2.541905,1.949069,2.8543837
97,2.253614,1.9527968,2.524478
98,2.2736263,2.072133,2.4836915
99,2.318104,1.7831835,2.4958346
100,2.296017,1.8814789,2.708852
101,2.306834,1.7628763,2.606787
102,2.6429913,1.765091,2.6131034
103,2.2927418,1.5488712,2.6383042
104,2.4144895,1.9742384,2.8300827
105,2.2503986,1.6318729,2.680419
106,2.1994157,1.6434315,2.517265
107,2.4243023,1.7897384,2.8343976
108,2.3477807,1.5264622,2.8906403
109,2.426476,1.5899574,2.493032
110,2.5231476,1.6898235,2.7019615
111,2.5033758,1.71989,2.733722
112,2.3820784,1.7110121,3.1181045
113,2.45453,1.5306515,2.842275
114,2.3274853,1.6342087,2.8619292
115,2.3256564,1.4089949,2.794079
116,2.5341487,1.370876,2.8242812
117,2.5398211,1.548156,2.6968164
118,2.5393145,1.7248503,2.978575
119,2.7998767,1.3367444,2.7997122
120,2.786236,1.4825048,2.852732
121,2.3304896,1.5052599,2.9164844
122,2.405544,1.423117,2.7832158
123,2.431884,1.6803701,2.6630344
124,2.502827,1.584292,2.7961972
125,2.8436193,1.341479,2.7253456
126,2.7697904,1.6183934,3.0075378
127,2.7053483,1.6773765,2.648734
128,2.7824802,1.6303953,2.9058905
129,2.7587318,1.7113357,2.7690568
130,2.5936933,1.8153353,2.848794
131,2.6886454,1.7495774,2.7712266
132,2.6634843,1.6632015,2.7268777
133,2.6085126,1.7189014,2.6997554
134,2.5144978,1.8550617,2.860633
135,3.0127928,1.8354036,2.4738755
136,2.8316782,1.9276391,2.772813
137,2.6430652,1.5663991,2.5355878
138,2.811365,1.8379433,2.6437006
139,2.805148,1.8773807,2.5916708
140,2.716285,2.1010048,2.4431713
141,2.7075367,2.0602708,2.5507033
142,2.7884512,1.8699304,2.3442523
143,2.91176,2.0175178,2.5472987
144,2.595203,2.1866047,2.264623
145,2.6662126,2.053803,2.4854124
146,2.9111512,2.3930337,2.3840683
147,2.571479,2.2678883,2.323561
148,2.8053133,2.0825183,2.0953078
149,2.5573335,2.3937256,2.3439362
150,2.6339555,2.4398007,1.9122677
151,2.4723995,2.1715033,2.1971834
152,2.552765,2.4599473,2.1083155
153,2.4734275,2.5654764,2.1894212
154,2.6053545,2.532129,1.9793808
155,2.4296489,2.6476338,2.0081096
156,2.380846,2.730336,1.8343916
157,2.6018841,2.7938128,1.889802
158,2.3757653,2.5517442,1.8014871
159,2.5423791,2.7697685,1.8043138
160,2.4268796,2.800274,1.8909271
161,2.2159703,2.635999,1.7797958
162,2.2452788,2.8560276,1.7702466
163,2.317754,2.7114577,1.5161883
164,2.2412338,2.9738424,1.6518672
165,2.103282,2.968493,1.4868739
166,2.1360183,2.9104793,1.6405569
167,2.1225066,2.7811124,1.5444947
168,1.8867167,3.0984192,1.4863133
169,2.2557502,3.0688958,1.4747272
170,1.8393068,2.916207,1.337711
171,1.72187,2.7689435,1.3245124
172,1.815862,3.048666,1.387709
173,1.8775015,2.9559402,1.2182654
174,2.008745,2.8670397,1.4140332
175,1.919504,2.8588257,1.0596043
176,1.7925916,2.7876542,1.1690977
177,1.9930769,2.9411633,1.4129783
178,1.7358383,2.8277185,1.3112607
179,1.5475975,2.8335102,1.2611854
180,1.6973958,2.8401783,1.5994382
181,1.7241238,3.067003,1.2965064
182,1.5184755,2.9617982,1.268064
183,1.5053252,2.954136,1.3297126
184,1.3968886,2.9030986,1.4499555
185,1.6687096,2.7253675,1.2923838
186,1.565881,2.7720044,1.3483915
187,1.549052,2.6314955,1.667577
188,1.6864041,2.8893297,1.4100221
189,1.5035706,2.8792508,1.3162502
190,1.3951391,2.6733925,1.2675599
191,1.5392715,2.7975585,1.229233
192,1.5026594,2.7885954,1.4577554
193,1.5020003,2.699382,1.4561589
194,1.4682813,2.7801514,1.4494824
195,1.4927645,2.6703775,1.4379693
196,1.4092473,2.6364963,1.41207
197,1.402253,2.6452265,1.444583
198,1.433474,2.519167,1.4989775
199,1.5631944,2.612334,1.564137
200,1.5156856,2.4001923,1.6281943
201,1.498996,2.6169755,1.53549
202,1.5247216,2.5082679,1.6940268
203,1.3374225,2.5238547,1.7607442
204,1.4245204,2.2517705,1.5940915
205,1.6418998,2.4592159,1.7624494
206,1.3948511,2.754804,2.156953
207,1.7607952,2.626605,1.8283386
208,1.4252543,2.5416434,1.9909022
209,1.7792208,2.5092506,2.0060058
210,1.6425567,2.38515,1.9297057
211,1.6348422,2.3496122,2.1486194
212,1.6948826,2.5452752,2.091556
213,1.9307663,2.3854659,2.046207
214,1.9132186,2.4128957,2.212897
215,1.9475732,2.4704552,2.26016
216,1.725298,2.3715825,2.437945
217,1.9052218,2.3909514,2.3300996
218,2.1218274,2.4124856,2.3980272
219,1.9402993,2.296709,2.3033483
220,2.0723133,2.380598,2.316682
221,2.1553102,2.353479,2.452656
222,1.9367347,2.3194747,2.368068
223,2.2376819,2.50583,2.3582726
224,2.1017792,4.467336,2.4032483
225,2.2451642,4.7388268,1.5840305
226,2.1231554,4.5000267,2.7084277
227,2.4064488,4.636094,2.5161774
228,2.1563249,4.4859176,2.5904434
229,2.4395175,4.4917817,2.7092943
230,2.431381,4.7405667,2.6655257
231,2.0461497,4.5605326,2.5287457
232,2.3274028,4.81019,2.5272849
233,2.3541982,4.6893067,2.9865313
234,2.5409927,4.7811794,2.5859861
235,2.5664494,4.883212,2.5457878
236,2.3120978,4.6451516,2.4942014
237,2.594216,2.609823,2.8243055
238,2.4090586,2.8979645,2.6135545
239,2.5897398,2.8822284,2.5568485
240,2.3850133,2.8807738,2.3571396
241,2.6756573,2.8572776,2.6996062
242,2.8056848,2.8385346,2.663817
243,2.6776078,2.8723314,2.5949523
244,2.540579,2.800946,2.5535104
245,2.6582136,2.7389853,2.7411098
246,2.9309118,3.0659425,2.6314158
247,2.4224489,3.005994,2.5675445
248,2.601837,3.1501713,2.5211556
249,2.463847,3.117311,2.5984564
250,2.7645752,3.1412382,2.6424887
251,2.6421585,3.1682954,2.5917757
252,2.6200054,3.0192106,2.243854
253,2.4588842,3.0997276,2.435
254,2.724976,3.310955,2.1818225
255,2.7336853,3.3331604,2.4100668
256,2.7852826,3.3219247,2.3322065
257,2.503759,3.2138925,2.2456737
258,2.8045483,3.1134012,2.158516
259,2.3974032,3.2969105,2.2221017
260,2.4533978,3.4820638,2.083307
261,2.554225,3.4467537,2.1651278
262,2.6080594,3.2993371,1.9523135
263,2.3379447,3.417309,2.2404315
264,2.4323223,3.0245202,2.2525244
265,2.3216953,3.336451,2.0382063
266,2.2625175,3.1747334,1.759053
267,2.2987342,3.194517,2.0552683
268,2.1982634,3.1449544,1.9404399
269,2.3806002,3.065093,1.9592137
270,2.453597,3.0976865,2.2156947
271,2.3610773,3.2983766,2.1509132
272,2.2746582,2.9112387,2.1602457
273,2.2482655,3.106407,1.987193
274,2.2723331,3.0063198,2.185299
275,2.1205425,3.0750847,1.7788193
276,1.907348,3.1207488,2.1747003
277,2.1211004,2.9793115,1.9868578
278,2.1526887,2.950303,2.128665
279,2.0306547,2.862243,1.7963789
280,1.9820836,2.9812105,2.0311208
281,1.9191029,2.885863,1.9264908
282,1.8066869,2.860259,2.0715783
283,2.002006,2.7922933,1.9531181
284,1.7365257,2.709499,1.7983164
285,1.7736386,2.5091999,2.1243367
286,1.9641663,2.667405,1.8252591
287,1.6170734,2.6903663,2.0206032
288,2.048595,2.6474407,2.0885127
289,1.8549571,2.5503664,1.9485835
290,1.7750252,2.430011,2.0742996
291,1.8121334,2.2536335,2.13661
292,1.5217093,2.6186788,1.994589
293,1.7740228,2.2893872,2.099504
294,1.8539503,1.9832613,2.0206647
295,1.6784861,2.3984263,2.5800471
296,1.7993593,2.2220287,2.1133864
297,1.9782201,2.2465782,2.4007304
298,1.8781718,2.3139205,2.2296352
299,1.9927416,2.2847648,2.038042
300,1.712736,2.0565856,2.454332
301,1.7376813,2.0041933,2.3710387
302,1.7710885,1.7235245,2.287616
303,1.9371251,1.8566889,2.451688
304,1.9861928,1.6657251,2.6670182
305,1.8145094,1.4874631,2.533681
306,1.9476347,1.4663147,2.6110427
307,2.0464053,1.4525684,2.5995815
308,1.9257463,1.5331813,2.6556523
309,1.9489833,1.6707278,2.78267
310,2.0256839,1.7330118,2.6443617
311,2.2600377,1.6765012,2.805475
312,2.2019167,1.6565267,2.8354378
313,2.2732954,1.2696791,2.5443096
314,2.3384814,1.3676465,3.0398242
315,2.5320792,1.2565414,2.6016064
316,2.4606864,1.6189995,2.8049254
317,2.2096856,1.5301973,2.856504
318,2.3766117,1.4390644,2.8484812
319,2.3914404,1.2972933,2.9468763
320,2.3330777,1.2339398,2.8612976
321,2.2704551,1.2190981,3.1664574
322,2.6170278,1.4078358,2.9308748
323,2.5822558,1.1781411,3.226924
324,2.5616963,1.1338611,3.1083553
325,2.528671,1.4048684,2.8375835
326,2.5452197,1.3067856,2.912852
327,2.7611768,1.3530909,2.9976342
328,2.635827,1.5578226,3.0848649
329,2.5388048,1.3028121,3.1402907
330,2.6503747,1.2431407,2.9320557
331,2.5046654,1.5590062,3.2741697
332,2.6838155,1.3144985,3.0399916
333,2.8068495,1.2606448,3.0787058
334,2.8476362,1.3483056,2.9447489
335,2.7866313,1.4305161,2.8891985
336,3.0373046,1.4198883,2.9626799
337,3.0906363,1.3030013,2.9363282
338,2.7977607,1.3492761,3.058459
339,2.9934132,1.3720567,3.0001478
340,2.857317,1.5577432,2.7351925
341,2.9223764,1.3585023,2.9845672
342,2.8168983,1.4609925,3.0176446
343,3.16093,1.5002645,2.9755683
344,2.8386054,1.6045072,2.9868088
345,2.7392788,1.661303,2.7386005
346,2.9339826,1.7973945,2.7379348
347,2.7010915,1.6629181,2.8392708
348,2.7278752,1.536557,2.6879985
349,3.1388001,1.8151817,2.5117755
350,3.03473,1.6771244,2.695544
351,2.7354128,1.8506111,2.575683
352,2.9011097,1.8201451,2.6696978
353,3.0283558,1.8397814,2.6387722
354,2.9432473,1.9701074,2.509731
355,2.7286081,2.0283866,2.4582658
356,2.677542,1.911995,4.4311275
357,2.9308345,1.9887697,4.6168056
358,2.6951368,1.6965353,4.298522
359,2.6890578,1.7430019,2.3676922
360,2.7629225,2.0581055,2.6313517
361,2.81993,2.09936,2.3217728
362,2.948153,2.123112,2.373808
363,2.7798462,2.0255253,2.2953677
364,2.6672635,1.87671,2.142545
365,2.5216076,2.1619225,2.2226057
366,2.723035,2.0918171,2.3068438
367,2.589059,2.0050652,2.2888904
368,2.7098382,1.8858664,2.262434
369,2.749117,2.0575862,2.2467237
370,2.6098826,2.125191,2.2665246
371,2.6320608,2.0750234,1.9884322
372,2.485851,2.219826,2.069328
373,2.5664814,1.9635284,2.1649442
374,2.4620106,2.0710983,2.3345935
375,2.4947639,1.9828982,2.2276003
376,2.575876,2.088438,2.1004612
377,2.4377086,1.9182645,2.1345754
378,2.5384655,2.2150655,0.9672571
379,2.2705395,2.0626795,1.0793792
380,2.3550081,2.049917,0.9531832
381,2.3805225,2.121623,1.2286118
382,2.3394895,2.181756,0.9617817
383,2.3289368,2.2404075,1.0642903
384,2.2420356,1.9865277,1.1142681
385,2.1140256,1.9786448,1.3426497
386,2.2796211,1.9034046,1.1186749
387,2.2066867,2.114686,1.1522427
388,2.0468497,2.1076653,1.20999
389,2.0731263,1.964681,1.1632527
390,2.1714888,2.0354657,1.2891884
391,2.2617626,1.9468294,1.1460159
392,2.0752788,1.9394939,1.075633
393,2.0800736,1.9728862,1.4194064
394,2.158688,2.0415795,1.3183215
395,1.9986788,1.8667488,1.2674907
396,2.294921,1.9451647,1.2623371
397,2.1827471,1.8865559,1.6266425
398,2.1787558,1.723518,1.1111088
399,1.9855477,2.016859,1.1478329
400,2.1611433,1.6139824,1.3288733
401,2.1261432,1.7459673,1.4492753
402,2.0989869,1.8315533,1.384569
403,2.0993395,1.5510147,1.502907
404,2.400178,1.915688,1.780841
405,2.3331687,1.677914,1.512365
406,2.2174072,1.8176769,1.7458322
407,2.483133,1.8314795,1.64515
408,2.5338736,1.8017027,1.7549309
409,2.5013726,1.9001501,1.768872
410,2.42956,1.6873256,1.7070653
411,2.431576,1.6916988,1.81873
412,2.2335398,1.6825907,1.7316829
413,2.441337,1.8089368,1.796104
414,2.5934744,1.8441706,1.8114874
415,2.4064393,1.8442118,1.6931378
416,2.5134592,1.7582561,1.9213592
417,2.785479,1.6581666,2.133364
418,2.8783898,1.8204359,1.9005965
419,2.7815752,2.0473583,1.9474394
420,2.7252662,1.7983967,3.1315496
421,2.8323722,2.1843936,3.09636
422,3.0112517,1.637226,2.9685092
423,2.8611164,1.8658541,3.2156568
424,2.8230455,1.7616532,3.0574331
425,2.892249,2.240445,2.9867876
426,2.6552265,2.134021,3.0666797
427,2.9344127,1.9940737,3.157037
428,3.1036453,2.2416427,2.9976778
429,3.0067997,2.2508917,3.1457949
430,3.0859709,2.0868769,2.954027
431,3.1956425,2.2335913,2.954252
432,3.000036,2.2333567,3.1075833
433,3.061849,2.2971482,2.9953241
434,3.0464509,2.41039,3.030009
435,2.9517844,2.4514556,3.1388774
436,3.3077688,2.4694505,3.0658596
437,2.9105933,2.430015,3.0191088
438,3.1783328,2.5526795,3.0658927
439,3.1743066,2.5570283,3.072852
440,3.2581034,2.5940359,3.0223567
441,2.995871,2.6267636,2.8603947
442,3.473789,2.723361,2.8107765
443,3.364126,2.8309956,2.9458892
444,3.1458745,2.846796,2.8122346
445,3.1427195,2.9220178,2.8632095
446,3.0893815,2.8567276,2.7578197
447,3.0744004,2.873731,2.8578773
448,3.2918282,2.9562652,2.7537475
449,3.1592164,3.176576,2.5298042
450,3.0504656,2.994044,2.4925902
451,2.9243546,3.131079,2.4473374
452,2.854938,3.2293243,2.6786232
453,3.160881,3.2759392,2.646624
454,2.9934137,3.1454425,2.7255197
455,2.9496512,3.3667517,2.2927592
456,2.9753504,3.387378,2.3323429
457,2.6187942,3.3378603,2.281485
458,2.8451395,3.2987773,2.440485
459,2.6523755,3.5451996,2.3063228
460,2.6928658,3.4904284,2.0134652
461,2.7077446,3.3704398,2.2173367
462,2.7189507,3.3192358,1.9190947
463,2.5386508,3.39733,2.0714703
464,2.5451117,3.3583577,1.8720459
465,2.5251195,3.4407098,1.9393492
466,2.588521,3.4702435,1.8667296
467,2.3407295,3.6537173,1.7822825
468,2.5267687,3.3396993,1.9958543
469,2.3799124,3.3781812,1.8319044
470,2.3073285,3.655487,1.8347199
471,2.2014472,3.4834306,1.7967284
472,2.1540492,3.3804083,1.6890718
473,2.589293,3.4765127,1.6381634
474,2.231643,3.650258,1.8434201
475,2.2236903,3.525085,1.5847962
476,2.1719155,3.4896698,1.606628
477,2.0402217,3.427087,1.5931365
478,2.2955844,3.6678581,1.742174
479,1.8862466,3.4421432,1.4875598
480,1.8533316,3.707566,1.6142609
481,1.9265076,3.3857608,1.7373021
482,1.8486497,3.2788556,1.5766338
483,1.8148125,3.2543187,1.5057518
484,1.8227011,3.3183467,1.4658402
485,1.9580432,3.1358397,1.7654305
486,1.5994575,3.1659322,1.6508143
487,1.6901739,3.2875552,1.6833826
488,1.6577903,3.135803,1.2857382
489,1.7088568,2.968487,1.6795499
490,1.6296751,3.2636158,1.6551893
491,1.5843502,3.0344222,1.5358266
492,1.679567,3.1838477,1.878745
493,1.537229,2.9608092,1.6987529
494,1.4448675,3.060497,1.5528188
495,1.7194335,2.985209,1.5807734
496,1.4350773,3.0832524,1.6013713
497,1.2397009,2.6624217,1.5689671
498,1.5887375,2.7917845,1.8062134
499,1.5786134,2.673471,1.739544
500,1.5404524,2.691738,1.6890216
501,1.616967,2.6069877,1.7571878
502,1.48699,2.719689,1.8839649
503,1.5968096,2.7468507,1.8414409
504,1.7074068,2.5619621,1.7665154
505,1.5190096,2.5234003,1.7022638
506,1.7771472,2.4161165,1.8286067
507,1.6028607,2.3236852,2.0490851
508,1.5317949,2.5332682,1.930071
509,1.6850755,2.4822567,1.9172473
510,1.6931374,2.6962156,1.8012153
511,1.896624,2.251728,2.0816703
512,1.7485983,2.4081283,2.0335488
513,1.4231418,2.452827,1.9621433
514,1.6066757,2.4938056,2.19803
515,1.724199,2.125981,2.2460601
516,1.9993,2.1791558,2.2669756
517,1.7693113,2.147191,2.0560074
518,1.8328155,2.2404716,2.2396824
519,1.8043377,1.8735123,2.1486466
520,1.765866,2.120149,2.294452
521,1.8903005,2.1586661,2.1538506
522,1.9635446,2.1320174,2.267662
523,1.889243,2.2349167,2.1917615
524,1.9706268,2.0402322,2.3617942
525,1.5762162,1.9812224,2.3025653
526,1.9940063,2.2763283,2.3895793
527,2.0367806,1.9319233,2.4640903
528,1.8391021,1.9866589,2.2602456
529,1.9427905,2.312641,2.3887115
530,1.9551964,2.320733,2.3139942
531,2.0565107,2.2310212,2.4702826
532,2.0535934,2.2389605,2.3429472
533,2.012546,2.2902968,2.3029742
534,2.2912455,2.202601,2.418346
535,2.1124802,2.2605379,2.317389
536,1.9683459,2.155848,2.2353454
537,2.1030695,2.3584194,2.2181153
538,2.1257899,2.3883815,2.213927
539,2.3876364,2.451433,2.053673
540,2.2877562,2.4885643,2.1022384
541,2.174514,2.5086193,2.1926694
542,2.0262213,2.5691855,2.1249475
543,2.3683178,2.3251774,2.105856
544,2.2359226,2.3896415,2.252245
545,2.1832223,2.4038024,2.050721
546,2.2148767,2.4872143,2.2238479
547,2.3392003,2.6359174,2.2151058
548,2.341232,2.2636936,2.0419056
549,2.2418091,2.5601244,1.995064
550,2.3821893,2.3428972,1.9650191
551,2.3343809,2.5916433,1.8989778
552,2.2800016,2.5140715,2.067928
553,2.2976224,2.523947,1.900705
554,2.1707637,2.5121047,2.1052406
555,2.2538917,2.542446,1.8048708
556,2.1557183,2.5870008,1.8873829
557,2.3125951,2.4923081,1.8654213
558,2.1857471,2.6345282,1.8400724
559,2.0305812,2.5320392,1.8057603
560,2.1885717,2.487161,2.0636845
561,2.0377817,2.5860171,1.8714017
562,2.100658,2.6825306,1.7978595
563,2.4444017,2.9035785,2.076046
564,2.03116,2.6223915,1.6922331
565,1.9649655,2.6950617,1.6427532
566,2.022887,2.5516877,1.7859354
567,1.7073424,2.6567278,1.7054943
568,2.1370785,2.7518437,1.726546
569,2.031185,2.8042617,2.0234022
570,1.7219988,2.5481713,1.6487621
571,1.9742551,2.7196417,1.7796549
572,1.6086507,2.391903,1.5909604
573,1.6753002,2.8443973,1.7506785
574,1.942526,2.3227293,1.8060155
575,2.1905296,2.3442864,1.4861634
576,1.6994526,2.3957448,1.6280154
577,1.8079147,2.830793,1.8572483
578,2.0403824,2.5408883,1.653083
579,1.7654843,2.5840232,1.7085211
580,1.5566679,2.2582552,1.8719449
581,1.8871416,2.3171918,1.7163696
582,1.7366542,2.4704552,1.6660402
583,1.821907,2.1850686,1.7246097
584,1.7004833,2.417238,1.8015306
585,1.6070853,2.363176,1.8769704
586,1.8502499,2.2438533,1.8265282
587,1.6913317,2.1973908,1.7139791
588,1.6722163,2.2406662,1.7440516
589,1.8194052,1.7918944,2.00183
590,1.8334435,2.1519825,1.9102771
591,1.7050452,2.196169,1.9106976
592,1.779017,2.2262628,1.8798746
593,1.8703665,1.8318063,2.37718
594,1.6664264,1.992484,2.182868
595,1.9814311,1.8094064,2.0789218
596,1.8642877,1.9144636,2.133163
597,2.0245686,1.9873067,2.277291
598,2.1361625,1.6319847,2.3028157
599,1.617704,1.7876087,2.2448773
600,1.8796942,1.6435491,2.6736689
601,1.9051375,1.8839512,2.3368094
602,2.1107395,1.6330558,2.1870637
603,1.9872236,1.6625661,2.5037694
604,1.8355293,1.6807102,2.661274
605,2.0784557,1.388272,2.6155984
606,2.0883741,1.5784155,2.5350769
607,2.1467028,1.4071575,2.915247
608,2.1679993,1.7303464,2.7649646
609,2.1775336,1.6314898,2.6941025
610,2.1623101,1.568101,2.6734495
611,2.424188,1.3427624,2.7677329
612,2.4794624,1.6298614,2.7947812
613,2.3137298,1.3431402,2.9178329
614,2.3139732,1.4498637,3.1107101
615,2.3468626,1.4191939,3.1133947
616,2.528703,1.519498,3.3153007
617,2.6949396,1.5738009,2.8664377
618,2.6228516,1.3046778,3.125911
619,2.402413,1.6920197,3.285585
620,2.8078976,1.518418,3.2901826
621,2.5657809,1.4495256,3.0961456
622,2.7960284,1.6188821,3.247881
623,2.9296262,1.7285566,3.384614
624,3.0044868,1.5771865,3.4060674
625,2.7217577,1.5862795,3.2040856
626,2.8340385,1.5544157,3.290414
627,3.157019,1.3961451,3.426562
628,2.9013999,1.5669277,3.4170034
629,3.0701535,1.5457178,3.5090165
630,2.983841,1.540385,3.2698488
631,3.1559527,1.6781768,3.1711793
632,3.0715597,1.7475648,3.3867714
633,3.2241645,1.6825145,3.2568116
634,3.1022372,1.7910006,3.3519256
635,3.3022714,1.4907551,3.4341838
636,3.3574615,1.8032129,3.499555
637,3.4041827,1.7951317,3.3838727
638,3.105742,1.627454,3.503342
639,3.2258797,1.776688,3.2719452
640,3.4185183,1.7506547,3.5079534
641,3.3430305,1.8839358,3.4842446
642,3.4971223,1.9121674,3.359001
643,3.4669788,2.0124314,3.4966037
644,3.680804,2.0628862,3.3567188
645,3.22286,2.025426,3.4563391
646,3.4886997,2.2338047,3.0870304
647,3.5619807,2.410768,3.2722027
648,3.3050272,2.0931532,3.1249077
649,3.5147104,2.0812647,3.3734806
650,3.5677853,2.22249,3.0824847
651,3.4740062,2.2884948,3.099058
652,3.5029564,2.438789,3.1288981
653,3.3452125,2.2145793,3.1981072
654,3.304097,2.3741648,2.9459205
655,3.2160704,2.3059728,3.0655384
656,3.3709145,2.369537,2.939039
657,3.4979393,2.3979805,3.0011067
658,3.2512636,2.5673082,2.8645868
659,3.116252,2.492801,3.0029407
660,3.1017406,2.3895586,2.899332
661,3.281296,2.285267,2.9398434
662,3.3224998,2.497441,2.7711248
663,3.182223,2.4714403,2.819133
664,3.291416,2.5676582,2.5371802
665,3.2783182,2.4510143,2.72725
666,3.0129561,2.5281863,2.7813144
667,2.9811323,2.6045122,2.7190254
668,3.0889764,2.5121665,2.6233351
669,2.8706505,2.4899614,2.3979783
670,2.9062638,2.7569911,2.7171803
671,3.1503656,2.703334,2.4890037
672,2.8596082,2.5769088,2.6484058
673,2.8035467,2.4483228,2.5782626
674,2.8022048,2.321907,2.344931
675,2.8675508,2.498315,2.546871
676,2.8633347,2.5586078,2.5496151
677,2.499527,2.4913895,2.4451275
678,2.6784778,2.3296163,2.124564
679,2.5088503,2.756387,2.0501287
680,2.749015,2.373472,2.3436742
681,2.3500814,2.6709747,2.534099
682,2.7037206,2.286524,2.3401964
683,2.4956453,2.6167953,2.2708883
684,2.5403297,2.5442102,2.290598
685,2.6731791,2.49269,2.2639067
686,2.5640821,2.423311,2.266758
687,2.6020424,2.0542805,2.3129964
688,2.3701491,2.1542115,2.2545288
689,2.3828247,2.5186458,2.4088724
690,2.4714463,2.0844643,2.4728677
691,2.2718093,2.0200474,2.314834
692,2.3276174,2.0210102,2.242565
693,2.3115542,2.1539776,2.3990188
694,2.3743236,2.1765804,2.3873184
695,2.4680238,2.1083372,2.5219874
696,2.0809486,2.187716,2.344642
697,2.2693424,2.2972355,2.3165243
698,2.1911016,2.1482427,2.6070223
699,2.0276303,1.9392493,2.0911996
700,2.2770135,2.0741234,2.5486324
701,2.2344584,2.2093148,2.5445483
702,2.1418478,2.1386006,2.4216135
703,2.1518943,1.6979702,2.4017773
704,2.3088627,2.04318,2.4762592
705,2.4175217,1.8496222,2.4453986
706,2.2053227,2.072314,2.4453163
707,2.2905123,1.9851564,2.373443
708,2.0541348,1.8016056,2.6211236
709,2.4667318,1.8593231,2.4892411
710,2.2117827,1.8886867,2.4732385
711,2.1008122,1.5933498,2.5883496
712,2.1746676,1.5940541,2.5784736
713,2.2966774,1.7637643,2.4940417
714,2.2880185,1.8774595,2.6646862
715,2.1904554,1.8280747,2.683455
716,2.1567209,1.9319015,2.3828776
717,2.396531,1.74114,2.606943
718,2.2747567,1.8807253,2.6383145
719,2.3069122,1.8951602,2.5681803
720,2.3499172,1.9690715,2.5801072
721,2.446488,1.7229452,2.7967656
722,2.338917,1.8928713,2.6944537
723,2.3144257,1.809129,2.8895154
724,2.5191858,1.825886,2.7347417
725,2.5457075,1.8890599,2.6087127
726,2.5400128,1.8955519,2.63907
727,2.5025403,1.849696,2.8353214
728,2.4200127,1.8940789,2.82452
729,2.554497,1.9883835,2.5556757
730,2.7775028,1.9992148,2.7294798
731,2.5538952,2.2128851,2.6094756
732,2.6927934,2.1682594,2.7236035
733,2.577507,2.233875,2.5490413
734,2.791458,2.1815438,2.6618729
735,2.589159,2.2273881,2.7527936
736,2.5918152,2.429454,2.5429652
737,2.2792907,2.459318,2.5768282
738,2.6029727,2.3063686,2.6988132
739,2.7453759,2.3175185,2.3073523
740,2.5655286,2.307615,2.3099597
741,2.2873566,2.3383222,2.332961
742,2.488719,2.6409729,2.5099995
743,2.6809149,2.41895,2.3311183
744,2.7590837,2.4465237,2.1780937
745,2.6072273,2.53349,2.2057912
746,2.6154394,2.688733,2.1677806
747,2.4993527,2.5063212,2.132597
748,2.505945,2.804573,2.1011605
749,2.4808266,2.8020349,2.0583656
750,2.5121877,2.8986318,2.0587802
751,2.5466118,3.1884043,2.0336716
752,2.6576178,2.6399105,1.8302337
753,2.4699683,2.7357676,1.8740693
754,2.3265507,2.8842356,2.0011415
755,2.544157,2.8918347,1.7448517
756,2.546855,2.9372606,1.8463436
757,2.5391798,2.9520879,1.919116
758,2.2559383,2.974137,1.8849281
759,2.557149,3.0968726,2.1208735
760,2.2906365,3.1107972,1.4627817
761,2.185666,3.0938122,1.6495608
762,2.2654629,3.0606194,1.7848943
763,2.3710432,3.0392003,1.6519387
764,2.003478,3.162588,1.6550094
765,2.1577718,3.4030967,1.5060502
766,1.8487499,3.2363584,1.4484961
767,2.1446176,3.0939572,1.6196449
768,1.9649197,3.299855,1.5341811
769,1.8603728,3.2525141,1.4269435
770,2.1304898,3.1170297,1.3936845
771,1.988627,3.0198863,1.4016205
772,1.8834317,3.3409586,1.2760389
773,1.779426,3.2545724,1.3078488
774,1.9461368,3.345623,1.3692824
775,1.700792,3.4244003,1.3860795
776,1.7242444,3.0778534,1.4354811
777,1.4956036,3.084369,1.0951694
778,1.7003603,3.074526,1.236012
779,1.8401257,3.2417247,1.2011821
780,1.6495104,3.1278958,1.4333926
781,1.6531527,3.12206,1.3914165
782,1.5412809,3.0233462,1.3132699
783,1.6731856,3.1419232,1.4548559
784,1.4438239,3.0421946,1.4337219
785,1.3942915,3.0405486,1.364231
786,1.5353404,3.0885828,1.4755076
787,1.5041579,2.8058395,1.3547006
788,1.436205,3.020699,1.1799309
789,1.3344088,2.8709748,1.5137882
790,1.4391475,3.1040967,1.5127833
791,1.4329802,2.775361,1.3457471
792,1.7431898,3.0433993,1.5315934
793,1.2906084,2.7100513,1.3493061
794,1.4309319,2.788697,1.4878861
795,1.665568,3.0329747,1.8794948
796,1.5332022,2.815254,1.7474312
797,1.528861,3.0907629,1.6169664
798,1.7722999,2.755028,1.9499425
799,1.3750695,2.6689265,1.7361915
800,1.5898026,2.7565181,1.8825023
801,1.3423318,2.6699097,1.8484645
802,1.4957942,2.5210953,2.049316
803,1.628424,2.6622295,1.8415214
804,1.6420932,2.728847,1.8130463
805,1.4680977,2.7112405,1.8515757
806,1.5098512,2.5505905,2.0383716
807,1.4835258,2.2030017,1.9683175
808,1.715557,2.4060068,2.1054869
809,1.6651567,2.284483,2.2245185
810,1.6073238,2.6187582,1.9298319
811,1.7103035,2.6840265,2.3401854
812,1.9193833,2.5425093,2.3129284
813,1.6875042,2.3860312,2.2696128
814,2.052667,2.33081,2.3573985
815,1.7114674,2.5758948,2.3705094
816,1.9266413,2.1370823,2.1130702
817,2.067762,2.3576446,2.5040677
818,2.0174468,2.4982085,2.6685572
819,2.0323796,2.3028736,2.438531
820,2.2287831,2.312554,2.537746
821,2.0045316,2.6000414,2.5402317
822,1.9999698,2.4339075,2.4975548
823,2.0979877,2.203697,2.6316009
824,2.1198456,2.6622744,2.4009025
825,2.3850453,2.4151778,2.6687129
826,2.349418,2.2198262,2.6925888
827,2.2566,2.3473647,2.5260973
828,2.3172278,2.4623806,2.852862
829,2.143922,2.6130617,2.517204
830,2.3450933,2.3464842,2.5114412
831,2.383032,2.4006488,2.6310136
832,2.618215,2.4009533,2.7849379
833,2.4511158,2.6659985,2.6290207
834,2.5522532,2.492746,2.7110434
835,2.4080799,2.6252303,2.7926016
836,2.619424,2.5483444,2.867381
837,2.6664762,2.5808682,2.9421272
838,2.60801,2.664475,2.73259
839,2.822418,2.749137,2.7501316
840,2.5179062,2.643568,2.8749025
841,2.4221148,2.2975664,2.9064858
842,2.672725,2.789437,2.6642234
843,2.4627013,2.7903025,2.452701
844,2.7391555,2.6300015,2.551391
845,2.4850824,2.7554145,2.5886118
846,2.7135992,2.7424204,2.51535
847,2.7659168,2.8756502,2.7825952
848,2.844346,2.9322188,2.7143924
849,2.5191555,2.9356472,2.6523912
850,2.96994,2.7491286,2.6169736
851,3.0034237,2.8425586,2.4377995
852,2.558018,2.7204165,2.3032086
853,2.684227,2.6563342,2.6455965
854,2.61936,3.030495,2.411762
855,3.0059435,2.8490345,2.3820562
856,2.620099,2.8761199,2.4099667
857,2.5867743,2.9715397,2.3982644
858,2.5281556,3.0239248,2.5040185
859,2.331472,2.9338691,2.4036512
860,2.4524128,2.7691467,2.242641
861,2.7598016,2.8792286,2.2634437
862,2.458644,2.8046052,2.350764
863,2.7962964,2.6873672,2.2510502
864,2.5680711,3.052005,2.502517
865,2.5207114,2.9521542,2.390039
866,2.2190216,3.1280696,2.2469845
867,2.3157349,2.7237394,2.130351
868,2.4861486,2.8873258,2.2596896
869,2.3292787,2.644847,2.067589
870,2.601503,2.8339255,2.321183
871,2.1963925,2.6907804,2.1582584
872,2.4757957,2.9436173,2.2368839
873,2.2263384,2.7941728,2.0163932
874,2.307721,2.6716795,2.231424
875,2.1738183,2.7332606,2.2344255
876,2.3091216,2.6181622,1.998753
877,2.2672796,2.4866903,2.1024928
878,2.1734796,2.5549247,2.0624485
879,2.1754498,2.4578943,1.9461604
880,1.9590384,2.5939507,2.04149
881,2.1347897,2.6252615,1.9428337
882,1.9611055,2.3973138,1.9224398
883,2.0369842,2.344973,1.9515687
884,2.021681,2.3395724,2.0510557
885,2.0380883,2.4383876,1.9393857
886,2.0090985,2.151698,2.0626752
887,1.976388,2.1305544,1.9973423
888,1.8957419,1.953517,2.2316113
889,2.1042774,2.1623967,2.106893
890,1.9172102,2.1894684,2.0690675
891,1.9157773,1.9616485,2.0300887
892,1.9454463,2.0229354,2.1239958
893,1.9195783,2.010588,2.3464317
894,2.1565142,1.9601194,1.9317962
895,1.9767443,1.939795,2.0881193
896,2.009544,1.7569817,2.360688
897,2.0069594,1.5474502,2.2481997
898,1.9950461,1.8589219,2.2264912
899,1.9668208,1.6148401,2.3896933
900,1.9370021,1.568385,2.411757
901,2.027132,1.5742427,2.4047086
902,1.98738,1.5028327,2.343698
903,2.0824118,1.5839328,2.2542148
904,2.0437915,1.5903305,2.4344702
905,1.9938608,1.5529568,2.5870523
906,2.1241522,1.3187691,2.5913594
907,1.9680942,1.2731757,2.4464755
908,1.9385232,1.183203,2.6304154
909,2.1999965,1.3538009,2.7779229
910,2.2906892,1.2296995,2.7460597
911,2.1106508,1.2243527,2.707859
912,2.2382078,1.2402012,2.626968
913,2.3151698,1.1144096,2.628933
914,2.2849486,1.0768336,2.7345123
915,2.3203545,1.1084846,2.7760472
916,2.4686263,1.0750868,2.81074
917,2.2278707,1.0906299,2.7845628
918,2.4568863,1.3469294,3.0278263
919,2.6155198,1.1506293,3.058218
920,2.5133705,0.97989666,2.7053952
921,2.4488223,1.12222,3.0051813
922,2.6604314,1.0226859,3.031992
923,2.4663935,1.2031367,3.2008002
924,2.5993323,1.0331678,3.167315
925,2.801615,1.3347396,3.0217881
926,2.4540005,1.0743886,2.9407985
927,2.6784015,1.0438449,3.0604281
928,2.7457986,1.1364366,3.2057204
929,2.7855248,1.0375742,3.0082395
930,2.9329345,1.1947222,3.107051
931,2.8311641,1.2424835,3.0207899
932,2.8036075,1.4919924,2.8798
933,2.619514,1.1494548,3.2886212
934,3.031847,1.2442079,2.9700134
935,2.7690644,1.1668731,3.088907
936,2.961679,1.4579076,2.9265287
937,3.109597,1.4058548,2.9999053
938,2.9505274,1.3036892,3.054576
939,2.9773073,1.389532,3.1246288
940,2.8185503,1.6065636,2.955342
941,2.9509125,1.482899,2.8244667
942,3.1418562,1.5469016,2.7289011
943,2.867598,1.5708101,3.0331933
944,3.2556462,1.7362556,2.8408499
945,3.078562,1.6875321,2.9393451
946,3.035606,1.8293217,2.5860538
947,2.9413538,1.6448042,2.6704082
948,2.88863,1.7554572,2.6709301
949,3.0217886,2.093302,2.8483193
950,3.3262544,1.7474397,2.6108265
951,3.0619857,1.9294627,2.7543461
952,3.2898128,1.7685835,2.7974381
953,2.824154,1.8237551,2.573413
954,2.7713587,2.0648506,2.4039927
955,3.0363278,2.0163538,2.787066
956,2.7723384,2.1679704,2.5406916
957,2.6791368,2.0802724,2.6097493
958,2.8524919,2.0082138,2.3637738
959,2.8898795,2.2362633,2.360802
960,2.869311,2.2040355,2.3533325
961,2.9218905,2.4008162,2.4958649
962,2.766661,2.190698,2.3992465
963,2.9553664,2.087851,2.577022
964,3.07217,2.2774436,2.196554
965,2.666888,2.3359218,2.2698328
966,2.8585038,2.5797226,2.2722168
967,2.7367465,2.248592,2.2941804
968,2.4646802,2.3329775,2.04129
969,2.7299025,2.385406,2.3154562
970,2.6694093,2.3347514,2.2486916
971,2.4841275,2.2649999,1.9756538
972,2.5019403,2.4178278,2.0003839
973,2.7621906,2.5068598,1.9358248
974,2.52269,2.244316,2.2659762
975,2.552205,2.3535552,2.0590444
976,2.3388476,2.375087,2.2706735
977,2.5376482,2.342042,2.1228988
978,2.2262907,2.399642,2.080445
979,2.4128644,2.2633736,1.9722457
980,2.3113732,2.5088518,2.0567477
981,2.2112727,2.376568,2.2739742
982,2.3417706,2.383927,2.0213282
983,2.2682607,2.2416058,1.97507
984,2.1013389,2.5108473,2.2889526
985,2.1924205,2.494208,2.1352901
986,2.132654,2.336947,2.0452363
987,2.4418898,2.5582602,1.9838073
988,2.1069772,2.5268044,2.1839325
989,2.4437928,2.5675633,2.272596
990,2.2434933,2.3526683,2.20115
991,2.2668233,2.262871,2.1246758
992,2.2928338,2.2894208,2.397389
993,2.1747544,2.4441626,2.2163603
994,2.1405456,2.2393274,2.4701922
995,2.054474,2.3426037,2.3542943
996,2.0535238,2.3356555,2.3838646
997,2.207384,2.3565035,2.3942688
998,2.100492,2.3355389,2.3075547
999,2.2286513,2.2645652,2.3325415
1000,2.2662656,2.315524,2.3220544
1001,2.2785735,2.143418,2.3189263
1002,2.2076488,2.010563,2.23281
1003,2.452712,2.2639437,2.3737645
1004,2.1749954,2.0486264,2.6287198
1005,2.1504548,2.386488,4.686071
1006,2.3287694,2.487009,4.666309
1007,2.4491134,2.175285,4.737846
1008,2.3145785,4.28136,4.609657
1009,2.3832304,4.3166714,4.687014
1010,2.0755749,4.346078,4.6265187
1011,2.4373846,4.300862,4.64486
1012,2.495829,4.3599014,4.7652597
1013,2.488979,3.9218574,4.7513175
1014,2.6993136,4.1673465,4.9380417
1015,2.5451448,2.267428,4.6257463
1016,2.688971,2.2457175,4.949025
1017,2.8410532,2.3844748,4.7054486
1018,2.494116,2.3180628,5.111292
1019,2.5778983,2.225979,5.107122
1020,2.5573049,2.283661,4.862437
1021,2.7715971,2.3803546,4.8512883
1022,2.7062006,2.4732163,5.058331
1023,2.81687,2.386911,5.0703034
1024,2.6698809,2.2686756,5.0168595
1025,2.892492,2.529143,4.999315
1026,2.8460064,2.414834,4.9061823
1027,2.7501786,2.6252944,4.934585
1028,3.0126085,2.6185606,5.192107
1029,2.9877386,2.7236977,5.0579076
1030,2.9550185,2.5427184,4.951695
1031,2.8173475,2.6909783,4.8472085
1032,3.0063167,2.639498,5.0325747
1033,3.0343745,2.7097359,4.734957
1034,3.0023937,2.6705883,4.972691
1035,3.0526412,2.718394,4.8844595
1036,3.186711,3.148716,4.8630395
1037,2.9927034,2.7831767,2.7801318
1038,3.0374568,3.0384533,2.787741
1039,3.0270555,2.8589625,2.9810517
1040,3.246166,3.0951147,2.7703986
1041,3.1175516,2.8984857,2.6047888
1042,3.0099587,3.283788,2.7535222
1043,3.0273674,3.1897388,2.8891191
1044,2.9355621,3.1156154,2.7062414
1045,3.088957,3.3004255,2.5935106
1046,2.9976845,3.2005594,2.6787326
1047,2.810517,3.4215682,2.6298451
1048,2.9605477,3.3616946,2.527094
1049,3.0089798,3.3106742,2.6439798
1050,2.9562347,3.3083243,2.3038986
1051,2.9765851,3.4686592,2.5046246
1052,2.752042,3.3958275,2.4554641
1053,2.8531065,3.548215,2.465782
1054,2.9085503,3.5956008,2.324337
1055,3.1486945,3.4013116,2.4711895
1056,2.8643491,3.6379526,2.1850903
1057,2.525077,3.6076767,2.3417325
1058,2.7676194,3.6491456,2.1922252
1059,2.7437146,3.69255,2.1955743
1060,2.605463,3.563164,1.9410645
1061,2.7381682,3.1850352,2.00492
1062,2.6387742,3.4550612,1.977247
1063,2.5102148,3.479015,2.0044765
1064,2.4897316,3.7974474,1.8649529
1065,2.4079263,3.7920074,2.0884674
1066,2.4244397,3.6485894,1.7591507
1067,2.3944016,3.422669,1.9644083
1068,2.253361,3.7165163,1.8579845
1069,2.2309442,3.4656186,1.7486842
1070,2.2075968,3.5300314,1.5857954
1071,2.2223349,3.5598497,1.562335
1072,2.150425,3.6575043,1.5009447
1073,1.9296839,3.6042926,1.5269969
1074,2.0474818,3.7182574,1.895554
1075,1.9476352,3.6990767,1.6812469
1076,1.9729247,3.4037585,1.7186506
1077,1.7665699,3.4601088,1.6014088
1078,1.6497008,3.5043046,1.7577387
1079,1.8619454,3.4989226,1.2700696
1080,1.8504906,3.2853043,1.3912395
1081,1.873286,3.3742566,1.781728
1082,1.6079527,3.410262,1.5150216
1083,1.815158,3.4094882,1.5517713
1084,1.6265997,3.3756561,1.4260952
1085,1.8748972,3.062138,1.2512319
1086,1.8620828,3.23189,1.5851697
1087,1.49822,3.4680498,1.3751647
1088,1.5946856,3.2360208,1.32782
1089,1.431675,2.919735,1.5163782
1090,1.5361068,2.967826,1.6070142
1091,1.3757418,2.9465873,1.399285
1092,1.5142679,2.760238,1.3338083
1093,1.5644565,2.8298879,1.605619
1094,1.2529073,2.7450972,1.2850661
1095,1.4620221,2.7880244,1.4732418
1096,1.2137827,2.6091962,1.6668227
1097,1.4662284,2.7028909,1.4643755
1098,1.4998324,2.6620958,1.8451772
1099,1.2317615,2.476973,1.6684897
1100,1.3423982,2.4017997,1.8249626
1101,1.367728,2.2500985,1.826416
1102,1.4204578,2.515643,1.7300035
1103,1.1696302,2.1927876,1.8578755
1104,1.2876425,2.3774257,1.6945534
1105,1.2082202,2.4218032,1.6443045
1106,1.2477309,2.2859378,1.8495929
1107,1.5272664,2.0264356,1.9463342
1108,1.3958473,2.1874905,1.8600974
1109,1.2479382,2.2324915,1.7384751
1110,1.6756247,1.9134369,1.7270921
1111,1.5827259,2.1858099,1.8007392
1112,1.4986192,2.0090868,1.8805547
1113,1.5952992,2.0630841,2.096304
1114,1.3208596,1.9862756,2.09289
1115,1.5413264,1.8458173,1.9862342
1116,1.5613682,1.9787498,2.0883532
1117,1.466798,1.9246093,2.0069056
1118,1.4854088,1.9710203,2.23232
1119,1.4631013,1.6967736,2.1136248
1120,1.6007402,1.7827036,2.3288522
1121,1.6335638,1.6733614,2.2532485
1122,1.6419568,1.8063399,2.267336
1123,1.7209675,1.6948035,2.1649342
1124,1.6098635,1.9011704,2.398364
1125,1.9271823,1.5826308,2.3004103
1126,1.8458277,1.7603993,2.1733465
1127,2.0723662,1.8911783,2.3460212
1128,1.902542,1.8207309,2.2545314
1129,1.7624876,1.8563977,2.1815367
1130,2.164432,1.573191,2.1550357
1131,2.0568247,1.5563244,2.1618059
1132,1.9333704,1.817549,2.1755297
1133,1.9748498,1.6614102,2.0671184
1134,1.9338602,1.91268,2.151865
1135,2.111908,1.8257558,2.0657525
1136,2.393376,1.8201017,2.3204484
1137,2.2168005,1.8069959,2.4109392
1138,2.431625,1.8297799,2.4384573
1139,2.1794481,1.9047967,2.1076589
1140,2.1929133,2.2096467,2.342616
1141,2.0363555,1.7461632,1.9428139
1142,2.2576818,2.0777564,2.2554133
1143,1.946515,1.9757118,2.0101118
1144,2.2057781,1.9582379,2.505646
1145,2.3952026,2.1403105,2.1484742
1146,2.167312,2.0615149,2.1451924
1147,2.3326728,2.0960574,2.0135558
1148,2.274784,2.3248112,2.0612159
1149,2.376657,1.9985569,2.2396154
1150,2.3243809,1.9341747,2.23251
1151,2.217087,2.1598773,2.0371838
1152,2.2592673,2.31874,2.2142296
1153,2.2714102,2.1818202,1.9169992
1154,2.3025217,2.366805,1.8938048
1155,2.4472544,2.2091815,2.0875556
1156,2.2702699,2.1158998,2.0427263
1157,2.2745206,2.0826735,1.9619676
1158,2.3375072,2.3041515,1.9653655
1159,1.9765204,2.087883,1.937318
1160,1.915999,2.263872,1.8855349
1161,2.383748,2.4402683,1.717223
1162,2.2404451,2.2734492,1.7832276
1163,2.2569056,2.2857141,2.0544786
1164,2.2339063,2.22504,1.890949
1165,2.0946312,2.1873145,1.8355371
1166,2.0513043,2.2970464,1.9017153
1167,2.1476157,2.3882575,2.0976994
1168,1.9548656,2.2344177,1.8404721
1169,1.8610711,2.2422347,1.787014
1170,1.9709809,2.1868756,1.7301136
1171,2.1512809,2.2120185,1.6460805
1172,2.0604012,2.4367578,1.7349674
1173,2.0653143,2.1417239,1.7477465
1174,2.1719494,2.2330298,1.849837
1175,1.9375451,2.272271,1.7929437
1176,2.0254555,2.1780446,2.042247
1177,1.9997841,1.9503474,1.8912742
1178,1.8862758,2.1507409,1.6664758
1179,1.9079431,1.950204,1.8980336
1180,1.8822548,2.0405715,1.9165945
1181,2.0243988,2.2944753,1.9705658
1182,1.9117726,2.1135268,1.5924155
1183,2.050969,1.982984,2.1871169
1184,1.7048641,1.9467888,1.8982817
1185,1.9579387,1.8052504,2.0091093
1186,2.0477946,1.7889435,1.7509751
1187,1.7129184,1.8882673,2.0007455
1188,1.86779,1.8863741,1.9913187
1189,1.8764998,2.0121276,2.116373
1190,1.9196318,1.662306,2.2224991
1191,1.7624589,1.7902542,2.002465
1192,2.2077935,1.7069824,2.210113
1193,1.9092336,1.6884222,2.6280444
1194,1.9530927,1.967118,2.3574243
1195,1.9879255,1.505955,2.3933105
1196,2.0005076,1.7817142,2.220779
1197,1.9643176,1.8523455,2.4864511
1198,2.1454735,1.8872973,2.2662628
1199,2.0775855,1.696014,2.6175582
1200,2.1899896,1.6289684,2.3438609
1201,2.0451353,1.5518639,2.6025786
1202,2.0678592,1.690694,2.6441216
1203,2.3075716,1.4571365,2.5502594
1204,2.3922858,1.5477856,2.76455
1205,2.4874995,1.5843167,2.6738737
1206,2.3078072,1.6515963,2.715053
1207,2.4121368,1.3629134,2.7287247
1208,2.338686,1.5430629,2.9837928
1209,2.369924,1.6220086,3.0730767
1210,2.5430186,1.4530323,3.0775733
1211,2.3481138,1.4372631,2.9860487
1212,2.4660308,1.6276356,3.2101576
1213,2.5461786,1.7999293,2.9474452
1214,2.790371,1.5131696,2.9366531
1215,2.7499697,1.4662445,3.1614232
1216,2.707987,1.5424163,3.0497687
1217,2.6163661,1.5333561,3.0991957
1218,2.911825,1.5896657,3.3499382
1219,2.7523642,1.3823091,3.5005047
1220,2.8911772,1.4624193,3.3072002
1221,3.0336862,1.5290297,3.4501483
1222,2.9926405,1.5099962,3.5759857
1223,2.9364696,1.460121,3.092371
1224,3.102178,1.431605,3.4471161
1225,3.0916975,1.719825,3.3667881
1226,3.3151696,1.7760135,3.5856948
1227,3.218178,1.6751698,3.5096905
1228,3.4856684,1.6754351,3.751369
1229,3.050915,1.7814878,3.7244453
1230,3.3490162,1.8156451,3.3971782
1231,3.4426763,1.7129786,3.291389
1232,3.4915736,1.7166036,3.6831057
1233,3.2604964,1.9048097,3.4729943
1234,3.5330431,2.0750132,3.8609126
1235,3.713393,2.0012784,3.5429842
1236,3.5559678,2.008067,3.5223687
1237,3.5670283,1.9304827,3.7125955
1238,3.6003582,2.1698437,3.6647046
1239,3.503654,1.9174354,3.4013202
1240,3.7301655,2.0836308,3.4388244
1241,3.4832659,2.0702994,3.681113
1242,3.5535393,2.1344311,3.5271997
1243,3.6512475,2.5814073,3.4250839
1244,3.3461866,2.1867733,3.3852985
1245,3.7310975,2.6061878,3.6264682
1246,3.7658508,2.3893304,3.2748744
1247,3.6463306,2.4634547,3.5721188
1248,3.6085835,2.332447,3.3791504
1249,3.7795815,2.5406556,3.2781622
1250,3.6066668,2.7298133,3.2875872
1251,3.7905037,2.7021716,3.3185031
1252,3.6255763,2.6809664,3.3411994
1253,3.4362328,2.46734,3.4186013
1254,3.66122,2.7496924,3.0600936
1255,3.5524194,2.790294,3.177993
1256,3.4167373,2.4576979,3.0387719
1257,3.454033,3.012188,3.1925206
1258,3.4850676,2.6142848,3.2461164
1259,3.4533372,2.8761582,3.0267208
1260,3.409183,2.7472894,3.119427
1261,3.4162438,2.9033787,2.8750706
1262,3.405322,2.9666502,2.6872418
1263,3.1159332,3.0471697,2.7481284
1264,3.1347136,2.908527,2.8231142
1265,3.4535258,2.881856,2.8246884
1266,3.2140872,3.094681,2.7342522
1267,3.2864406,2.9192047,2.4223883
1268,3.4754574,4.9055533,2.7618678
1269,3.0236468,4.988147,2.564209
1270,3.0835807,4.9051237,2.6574311
1271,3.1739085,5.057376,2.6572914
1272,2.9610379,4.9205074,2.6415634
1273,2.842088,5.020295,2.6259227
1274,2.7977505,4.990112,2.59774
1275,2.955428,5.0462356,2.4496608
1276,2.8015063,5.0682354,2.5069847
1277,2.6077971,4.803189,2.3240132
1278,2.5665827,5.2002783,2.3603284
1279,2.878997,2.8189454,2.4290705
1280,2.732226,2.8930776,2.162234
1281,2.7576034,2.971802,2.2907763
1282,2.5219421,3.1265528,2.2981164
1283,2.4136605,2.9856768,2.1075928
1284,2.6783783,2.6582532,2.2267141
1285,2.490371,2.6369362,2.315346
1286,2.5943975,2.6638675,2.6342018
1287,2.4755743,2.708856,2.2024207
1288,2.6524148,2.7269435,2.213486
1289,2.4302118,2.5720747,2.1847513
1290,2.252436,2.6434755,2.3266249
1291,2.162445,2.5945652,2.096116
1292,2.2614837,2.5453944,2.2541041
1293,1.9590995,2.3816369,2.1863086
1294,2.3339844,2.5528636,2.315661
1295,2.4371057,2.3598335,2.1089962
1296,2.0121183,2.202446,2.1459537
1297,2.2559881,2.6664028,2.2720993
1298,2.3004668,2.6523356,2.3248196
1299,2.150695,2.336061,2.2108724
1300,2.0159469,2.1936855,2.0732505
1301,2.1576626,2.1718583,2.1837726
1302,1.9233223,2.1728027,2.3239827
1303,1.9846251,2.1899812,2.1195493
1304,2.1990194,2.4157124,2.1474307
1305,2.07269,2.2445438,2.2711337
1306,2.2106466,2.3096008,2.3798306
1307,2.0480678,2.3726547,2.380635
1308,2.1584768,2.1441991,2.4838214
1309,2.0670285,2.2629545,2.4225905
1310,2.1002913,2.3388143,2.409343
1311,2.1238656,2.2393012,2.4654791
1312,2.1183112,2.3323143,2.4063845
1313,2.1013687,2.1467068,2.475884
1314,2.0611935,2.3004646,2.4804754
1315,2.1207392,2.1335423,2.7452931
1316,2.099362,1.9594191,2.4574702
1317,2.1247227,2.1978424,2.4886906
1318,2.3320427,2.1599061,2.3885643
1319,2.086013,2.1304283,2.5824218
1320,2.1554394,1.9804446,2.4946897
1321,2.1610234,2.072934,2.5308485
1322,2.4356194,1.9888961,2.6628346
1323,2.1400685,2.123984,2.6758559
1324,2.2984009,2.212788,2.3005455
1325,2.4776142,1.9697231,2.5463507
1326,2.3520007,2.2067602,2.3094575
1327,2.3415082,2.1456695,2.6302285
1328,2.449045,2.5389445,2.3311207
1329,2.2930536,2.246791,2.1184669
1330,2.2914746,2.0309372,2.3744776
1331,2.5004916,2.227895,2.2987857
1332,2.3077075,2.3213828,2.3919003
1333,2.3577642,2.4582288,2.3790557
1334,2.1849535,2.5314567,2.5410564
1335,2.3576415,2.250314,2.1900845
1336,2.5038514,2.4603798,2.2763915
1337,2.5097837,2.4545727,2.0991237
1338,2.274207,2.4403992,2.144924
1339,2.2648036,2.449763,2.2330458
1340,2.2676365,2.49453,2.179785
1341,2.4852726,2.7650082,1.92619
1342,2.290489,2.6866033,1.9467349
1343,2.3925989,2.5966628,2.129019
1344,2.1192155,2.706618,2.0239255
1345,2.2112,2.5438902,2.2235808
1346,2.184318,3.0048156,1.9338
1347,2.1682155,2.605449,1.9061264
1348,2.5039778,2.7702816,1.894253
1349,2.2767794,2.9133017,1.8615805
1350,2.0900342,2.8407178,1.7120763
1351,1.8924727,3.072542,1.7338117
1352,2.3125517,2.5955408,1.570314
1353,2.3701353,2.8541994,1.5452003
1354,2.1883776,2.858641,1.5753106
1355,2.2402682,2.9440162,1.5494657
1356,2.1209812,2.9694827,1.657221
1357,2.0296204,2.9227874,1.4332685
1358,2.0198534,2.9887304,1.381525
1359,1.9957675,3.0005455,1.4105895
1360,2.034425,3.0121005,1.5527731
1361,1.7537231,2.9353623,1.5200821
1362,1.791894,3.2734818,1.3576319
1363,1.897833,3.0852132,1.3752652
1364,1.8981446,2.9876587,1.3701798
1365,1.716179,3.258152,1.4460974
1366,1.8939555,3.2623541,1.5331181
1367,1.8283582,3.1357234,1.238141
1368,1.6647846,3.0307424,1.126356
1369,1.6356759,3.0522017,1.1271662
1370,1.6948038,3.0772595,1.2694154
1371,1.5352501,3.2444022,1.0530556
1372,1.5046072,3.0732071,1.1054803
1373,1.6356562,2.9844952,1.2209605
1374,1.6384771,2.9518487,1.0574386
1375,1.514585,3.1153955,1.0863985
1376,1.4291034,2.7113576,1.0141927
1377,1.33156,3.0762331,0.9864182
1378,1.5410887,2.8975136,1.0317347
1379,1.2527951,3.0051425,1.2215748
1380,1.3732123,2.9530241,1.1608866
1381,1.2984008,2.9395146,1.0650156
1382,1.2083678,2.8715541,1.4880955
1383,1.1025496,2.8492088,1.1172777
1384,1.3188925,2.7993772,1.1840729
1385,1.1865606,2.8174887,1.0796802
1386,1.2776378,2.7191885,1.0919594
1387,1.2788421,2.5883257,1.1492141
1388,1.3715638,2.507507,1.2789093
1389,1.2308627,2.91158,1.3017085
1390,1.2692964,2.78665,1.0583003
1391,1.2185621,2.8855762,1.1395255
1392,1.3219286,2.473913,1.314476
1393,1.0498811,2.6217499,1.3855816
1394,1.2048502,2.4273643,1.312105
1395,1.0049527,2.6376936,1.4772208
1396,1.170168,2.452728,1.5277175
1397,1.0854883,2.4601038,1.3314027
1398,1.3389194,2.07779,1.4031333
1399,1.3870937,2.338758,1.5968724
1400,1.3667488,2.3164632,1.9107232
1401,1.2678921,2.1024039,1.7293766
1402,1.3154674,2.2641022,1.9143288
1403,1.3792394,2.1408045,1.7122778
1404,1.4577886,2.1453202,1.8713719
1405,1.4269764,2.2271583,1.5690118
1406,1.381678,2.1898904,1.9526976
1407,1.4271042,2.2444732,2.0087836
1408,1.5841393,1.9671278,2.0457687
1409,1.7355995,2.2050176,2.1047485
1410,1.5757843,2.0816154,2.1017315
1411,1.6653574,1.853934,2.0852504
1412,1.6850553,1.8758446,2.3048017
1413,1.7845815,1.7894499,2.1382246
1414,1.6996162,1.7144859,2.2224252
1415,1.8378117,1.9806948,2.3764515
1416,1.752956,1.7987733,2.3129747
1417,1.8025004,2.146947,2.4700933
1418,1.9448537,1.8780112,2.369125
1419,1.855827,1.9301012,2.5048835
1420,1.9441245,1.9424754,2.8321297
1421,2.1353128,1.8809313,2.5705829
1422,2.2444456,2.0012178,2.6682982
1423,2.2678342,2.061689,2.6488447
1424,2.0690718,2.0262258,2.6488101
1425,2.4746609,2.0907655,2.7960942
1426,2.319476,2.1342375,2.5726879
1427,2.2636366,2.015622,2.7756395
1428,2.4394922,1.938092,2.7217236
1429,2.4381268,2.123144,2.6966264
1430,2.483726,1.8498774,2.906447
1431,2.6301851,2.0040205,2.5524235
1432,2.3812406,2.1127124,2.6692963
1433,2.6207893,2.294296,2.749234
1434,2.4682355,2.254318,3.003333
1435,2.709861,2.187994,2.944367
1436,2.6503258,2.1984847,2.8791952
1437,2.4926105,2.202361,3.0891647
1438,2.5332277,2.0997896,2.71243
1439,2.6598449,2.2701824,2.7674751


==> figs/full_169_best_endog_5.csv <==
x,0,1,2,3,4
0,0.042411644,0.196733,0.7124443,0.008850609,0.8981883
1,0.02987823,0.40386102,0.6156816,0.010870211,0.90608853
2,0.031541433,0.12747253,0.74725276,0.007781408,0.842768
3,0.02019602,0.15105435,0.5341253,0.012117612,0.8555391
4,0.017285418,0.7265815,0.60297,0.00914761,0.85809326
5,0.0018414018,0.74244136,0.27674487,0.008316008,0.8816157
6,0.00065340067,0.7422037,0.7202851,0.008553608,0.7689338
7,0.0,0.7470151,0.34059995,0.008969409,0.32283932
8,0.0,0.33412534,0.5895456,0.00914761,0.45203444
9,0.0,0.64817345,0.4054648,0.00997921,0.77422035
10,0.0,0.7487972,0.6069498,0.008494209,0.26979506
11,0.0,0.7461836,0.4861301,0.007900208,0.0031482033
12,0.0,0.62880903,0.7139887,0.007781408,0.0
13,0.0,0.075675674,0.12610632,0.009088209,0.0007128007
14,0.0,0.08904069,0.07983368,0.00914761,0.004276804
15,0.0,0.019305019,0.037125036,0.0068310066,0.0057024057
16,0.0,0.001009801,0.011583012,0.009266409,0.012652213
17,0.0027324026,0.007009207,0.022156222,0.0096228095,0.018176418
18,0.043718442,0.008316008,0.5779626,0.008791209,0.08090288
19,0.10757351,0.04057024,0.74850017,0.0076032076,0.12907633
20,0.10899911,0.02928423,0.7898426,0.008316008,0.7174933
21,0.1012177,0.021621622,0.76020193,0.006890407,0.76079595
22,0.09070389,0.07549748,0.7666172,0.007068607,0.74404514
23,0.06468666,0.05060885,0.76192456,0.0076032076,0.77202255
24,0.08595189,0.00017820018,0.7442827,0.009028809,0.76917136
25,0.10745471,0.0,0.74457973,0.01057321,0.8506088
26,0.0971785,0.00047520048,0.7487972,0.014077814,0.9552718
27,0.10822691,0.016156817,0.750995,0.0102762105,0.96174634
28,0.15372735,0.029106028,0.7505792,0.007959608,0.9692902
29,0.17332937,0.0,0.74416393,0.01051381,0.95960796
30,0.15396495,0.0,0.74273837,0.0096228095,0.9680428
31,0.16542916,0.00914761,0.74178797,0.00950401,0.9839026
32,0.18158598,0.047223046,0.74160975,0.0074844076,0.9945946
33,0.15586576,0.0017226017,0.74178797,0.007246807,0.9877636
34,0.14499554,0.0,0.74178797,0.00932581,0.97742796
35,0.14814375,0.0,0.7416691,0.009266409,0.9817048
36,0.14137214,0.003920404,0.35271755,0.009682209,0.97356695
37,0.13667953,0.097534895,0.13994654,0.010989011,0.9888328
38,0.14267895,0.0998515,0.08993169,0.007959608,0.98550636
39,0.14291655,0.059697058,0.08921889,0.007187407,0.9859816
40,0.14659935,0.07953668,0.057142857,0.00950401,0.9868726
41,0.14956935,0.05019305,0.05779626,0.009088209,0.9830116
42,0.14689635,0.05096525,0.057083458,0.007365607,0.98811996
43,0.14707455,0.03950104,0.0980695,0.007246807,0.99114937
44,0.14119394,0.08411048,0.55580634,0.012177012,0.9938224
45,0.15723196,0.067240864,0.26397386,0.0061182063,0.9929908
46,0.15948915,0.06848827,0.13157113,0.00980101,0.9921592
47,0.14036234,0.06403326,0.13442233,0.009682209,0.9898426
48,0.12967034,0.107751705,0.14048114,0.008078408,0.9960796
49,0.12931393,0.106979504,0.16756757,0.00956341,0.9919216
50,0.123373926,0.123255126,0.36061776,0.011286011,0.9963172
51,0.12301752,0.1019899,0.6915949,0.011880012,0.9978616
52,0.12343332,0.05072765,0.17998219,0.011939412,0.998515
53,0.13911495,0.07597268,0.6961093,0.011701812,0.9972082
54,0.13044253,0.11808732,0.42637363,0.010454411,0.9986338
55,0.11891892,0.087555684,0.13632314,0.012771013,0.9982774
56,0.10846451,0.12004752,0.13471934,0.012295812,0.9998218
57,0.11779032,0.1006237,0.13863973,0.011107811,0.9987526
58,0.112266116,0.06397387,0.11054351,0.00980101,0.9990496
59,0.11422631,0.010810811,0.05310365,0.010692011,0.998515
60,0.105613306,0.052984852,0.0,0.00980101,0.998812
61,0.11137511,0.075438075,0.0024948025,0.008375408,0.998218
62,0.10692011,0.053400654,0.0,0.01039501,0.9976834
63,0.1006831,0.025066825,0.0012474012,0.007009207,0.9945946
64,0.116067715,0.03278883,0.00041580043,0.0049302047,0.99156517
65,0.10804871,0.009028809,0.0,0.0043956046,0.9971488
66,0.10977131,0.013543214,0.12491833,0.005286605,0.9983962
67,0.12022572,0.08256608,0.47128007,0.007009207,0.9982774
68,0.14980695,0.010454411,0.34867835,0.009266409,0.9986338
69,0.16067716,0.012117612,0.14838135,0.0065340064,0.9982774
70,0.17719038,0.0042174044,0.13828334,0.008019008,0.9986338
71,0.6588061,0.6166914,0.15331155,0.011464211,0.9987526
72,0.24045144,0.1006237,0.13917434,0.012117612,0.998218
73,0.16447876,0.008078408,0.13269973,0.01075141,0.9984556
74,0.3028809,0.0,0.14071874,0.013424413,0.9981586
75,0.67187405,0.0,0.15034156,0.013186813,0.998515
76,0.27638847,0.0,0.16412236,0.00997921,0.9984556
77,0.7422037,0.0,0.14832194,0.009266409,0.9985744
78,0.7422037,0.046213247,0.6944461,0.013305614,0.9979804
79,0.7425007,0.14048114,0.5822394,0.01039501,0.9989308
80,0.7420849,0.115176715,0.14998515,0.00991981,0.9978616
81,0.7422037,0.045797445,0.15313335,0.009444609,0.9994654
82,0.64912385,0.0005346005,0.16483517,0.0077220076,0.9969706
83,0.15925156,0.0,0.63908523,0.006058806,0.9978022
84,0.16596377,0.00083160086,0.75022274,0.0048114047,0.9962578
85,0.16121176,0.0035046034,0.74356997,0.0049302047,0.9968518
86,0.16952777,0.0032076032,0.53893673,0.0032076032,0.9978022
87,0.16257796,0.016038015,0.25423226,0.0024948025,0.9934066
88,0.16008316,0.04948025,0.8108108,0.0019008019,0.9996436
89,0.16287497,0.004752005,0.8167508,0.0027324026,0.9982774
90,0.47288388,0.010692011,0.802079,0.0036234036,0.9995248
91,0.16572617,0.014553014,0.7253341,0.004098604,0.9981586
92,0.14030294,0.0,0.12598753,0.0038016038,0.999406
93,0.15236115,0.0,0.4182358,0.004039204,0.9980992
94,0.32147312,0.0,0.7425007,0.0028512029,0.9979804
95,0.7375705,0.0,0.7425007,0.0023166023,0.9558064
96,0.23653103,0.0046332045,0.7429165,0.004098604,0.018176418
97,0.18930799,0.01995842,0.75164837,0.0038016038,0.011583012
98,0.74297595,0.037540838,0.55010396,0.006177606,0.012949213
99,0.74273837,0.04852985,0.0075438074,0.0048114047,0.010692011
100,0.68191266,0.057083458,0.012474013,0.0075438074,0.00950401
101,0.37778437,0.035402436,0.02114642,0.008137808,0.008494209
102,0.1010989,0.056608256,0.020493021,0.006949807,0.008256609
103,0.2976537,0.10680131,0.021265222,0.0055242055,0.011998812
104,0.7422037,0.081199884,0.01989902,0.008553608,0.00991981
105,0.37683398,0.034036234,0.13715474,0.0032076032,0.01039501
106,0.13531333,0.044074845,0.17825958,0.0067122066,0.01039501
107,0.13145234,0.066231064,0.055657856,0.008613009,0.011820612
108,0.05221265,0.027799228,0.0,0.0061182063,0.012414613
109,0.058093257,0.0035046034,0.0,0.0033264034,0.009207009
110,0.14457974,5.940006e-05,0.0,0.008791209,0.004870805
111,0.15372735,0.001009801,0.0,0.012414613,0.0052272053
112,0.12545292,0.0,0.0022572023,0.013543214,0.0075438074
113,0.1045441,0.016929017,0.0,0.014731214,0.007246807
114,0.13068013,0.46545887,0.0,0.011404811,0.008078408
115,0.45167804,0.15147015,0.0021978023,0.011939412,0.010454411
116,0.15877636,0.14006534,0.0,0.005286605,0.00932581
117,0.71594894,0.08862489,0.0,0.0046926048,0.01009801
118,0.7434511,0.06468666,0.0,0.005999406,0.011880012
119,0.7433323,0.12913573,0.0,0.008019008,0.011939412
120,0.7416691,0.10917731,0.0,0.00956341,0.67300266
121,0.74226314,0.106088504,0.0,0.014137214,0.98318976
122,0.7419661,0.45957825,0.0,0.011820612,0.9948916
123,0.7422037,0.20891,0.0,0.009682209,0.96412235
124,0.5368577,0.1006237,0.0,0.010929611,0.8547075
125,0.13246213,0.0971191,0.0,0.011523612,0.84104544
126,0.36982477,0.03736264,0.0,0.012295812,0.8084348
127,0.7429165,0.0,0.0,0.0096228095,0.8748441
128,0.7492129,0.0,0.0,0.010870211,0.78782296
129,0.74695575,5.940006e-05,0.0,0.007781408,0.74267894
130,0.7553906,0.005167805,0.0,0.005049005,0.74184734
131,0.74766856,0.041104842,0.0,0.0033858034,0.75378674
132,0.75063854,0.082209684,0.0,0.0045144046,0.75022274
133,0.74915355,0.5293139,0.0,0.0074844076,0.74541134
134,0.7468963,0.19417879,0.0,0.00950401,0.74998516
135,0.75259876,0.11992872,0.0,0.00991981,0.74582714
136,0.74315417,0.07234927,0.0,0.010632611,0.7359073
137,0.4070092,0.013424413,0.0,0.00991981,0.6795367
138,0.12586872,0.0,0.0,0.005049005,0.48042768
139,0.060469262,0.0,0.0,0.003979804,0.08327889
140,0.06563707,0.0,0.0,0.0035640036,0.05684586
141,0.087080486,0.0,0.0,0.00956341,0.017463617
142,0.10876151,0.0,0.0,0.0076032076,0.038491238
143,0.105197504,0.0,0.0,0.007009207,0.06070686


==> figs/full_169_best_endog_6.csv <==
x,0,1,2,3,4
0,0.011739509,0.011331846,0.02967963,0.010377679,0.30663633
1,0.011736555,0.013337666,0.040964212,0.010380633,0.3141781
2,0.011813361,0.0114145605,0.059170198,0.010368817,0.20878248
3,0.011751326,0.011151647,0.03679896,0.010430852,0.24913225
4,0.011792683,0.06562486,0.019304905,0.010492888,0.26224244
5,0.011789729,0.047891527,0.008436849,0.010427899,0.29191026
6,0.011780866,0.0393631,0.061932262,0.010398357,0.10327755
7,0.011798591,0.05486315,0.02074945,0.010339276,0.0011727693
8,0.011748372,0.009482593,0.024586799,0.01040722,0.05568734
9,0.011766096,0.041286208,0.0051637297,0.010416082,0.11337459
10,0.011774958,0.077207804,0.021251643,0.0104603935,0.003999823
11,0.011739509,0.07019187,0.005391194,0.010383587,0.0017074576
12,0.01175428,0.032063574,0.027322276,0.010424945,0.005340975
13,0.011774958,0.009426465,0.0023809876,0.010410174,0.0074413246
14,0.011736555,0.009875486,0.0058608926,0.01058151,0.0074383705
15,0.011828132,0.009987741,0.007642202,0.012395315,0.009453053
16,0.011760188,0.010088179,0.008233017,0.012436672,0.009470777
17,0.011709969,0.010020236,0.0076451562,0.0124248555,0.009526905
18,0.010590373,0.010005465,0.033889193,0.012404177,0.00915469
19,0.011541586,0.010123628,0.09104767,0.0124248555,0.009290578
20,0.011656795,0.010265424,0.1488649,0.012478029,0.07153302
21,0.011630208,0.011485458,0.12020147,0.012413039,0.115921006
22,0.011594759,0.011577035,0.12657046,0.012433718,0.05883639
23,0.011748372,0.011727693,0.107475296,0.012433718,0.111224025
24,0.011692244,0.0116715655,0.06573416,0.012463259,0.11620165
25,0.011662703,0.01170406,0.07273533,0.012528248,0.29017916
26,0.011665657,0.011760188,0.0991123,0.012510524,0.53044623
27,0.011597713,0.011707014,0.09869282,0.012513478,0.5010384
28,0.011432285,0.011760188,0.10366749,0.012569605,0.57175016
29,0.011615438,0.011751326,0.09019689,0.012519387,0.5409036
30,0.011535678,0.011712923,0.0654358,0.012513478,0.5465932
31,0.011585897,0.011739509,0.052685995,0.01250757,0.7493346
32,0.011588851,0.011730647,0.038716156,0.012469167,0.89780366
33,0.011639071,0.011712923,0.034536134,0.012026055,0.7794987
34,0.011541586,0.011668611,0.027605867,0.012221024,0.6569015
35,0.011644979,0.011795637,0.025112623,0.012504616,0.65207744
36,0.011591805,0.011774958,0.006182887,0.012519387,0.70541334
37,0.011642025,0.0113229845,0.005609796,0.012510524,0.7304551
38,0.011606576,0.011582944,0.0057161427,0.01252234,0.7225618
39,0.011577035,0.011760188,0.005657061,0.012516432,0.73618007
40,0.011603622,0.011662703,0.0058224895,0.012575514,0.7624093
41,0.0116538415,0.011742463,0.007973059,0.012531202,0.70119196
42,0.011650887,0.011718831,0.010318598,0.012513478,0.7853773
43,0.0115622645,0.011772004,0.01002319,0.012525294,0.8746318
44,0.011692244,0.011724739,0.032636665,0.012516432,0.90665406
45,0.011603622,0.011715877,0.008117809,0.01250757,0.8691609
46,0.011597713,0.011692244,0.008557966,0.012516432,0.86285686
47,0.011600668,0.011742463,0.0083659515,0.012510524,0.8370412
48,0.011709969,0.011618393,0.0086052315,0.012492799,0.9492785
49,0.011594759,0.011184143,0.0085313795,0.01252234,0.85621905
50,0.011665657,0.011370249,0.016055418,0.01252234,0.9443599
51,0.011571127,0.01132003,0.020716954,0.01252234,0.9749671
52,0.011627254,0.011813361,0.008578645,0.01252234,0.97305584
53,0.011500229,0.011757234,0.025056496,0.012510524,0.96926576
54,0.011668611,0.011636117,0.01011772,0.012528248,0.98662394
55,0.011550448,0.011597713,0.008484115,0.012504616,0.99283934
56,0.011677474,0.011299351,0.0084575275,0.012519387,0.99438727
57,0.0116715655,0.011594759,0.0085313795,0.012528248,0.99616265
58,0.011588851,0.011606576,0.008469344,0.012528248,0.9966885
59,0.011692244,0.011828132,0.008631818,0.01252234,0.9978317
60,0.011659749,0.011757234,0.010241792,0.01252234,0.9952912
61,0.011680428,0.011695198,0.010705582,0.012525294,0.9855959
62,0.011603622,0.0117454175,0.010743985,0.01252234,0.96900874
63,0.011668611,0.011804499,0.0107173985,0.012504616,0.9090498
64,0.01167452,0.01183404,0.0107173985,0.012513478,0.86472976
65,0.011668611,0.011789729,0.010738077,0.012495753,0.948534
66,0.011656795,0.011804499,0.011252087,0.012525294,0.98514396
67,0.0116243,0.011695198,0.020368373,0.012513478,0.9983014
68,0.011662703,0.01183404,0.01117528,0.012531202,0.9982246
69,0.011668611,0.011816315,0.0104042655,0.012525294,0.998133
70,0.011650887,0.011712923,0.0104781175,0.012516432,0.9983014
71,0.020578112,0.02876682,0.010439714,0.012478029,0.9982807
72,0.010702628,0.011517953,0.01048698,0.0124809835,0.9983073
73,0.011647933,0.011792683,0.010300873,0.012537111,0.9977874
74,0.014412951,0.011807453,0.010416082,0.01250757,0.99833095
75,0.018897243,0.011810407,0.010398357,0.012516432,0.997681
76,0.013978701,0.011816315,0.0104042655,0.012528248,0.9885411
77,0.046813287,0.011804499,0.010321552,0.012486891,0.98994136
78,0.05030501,0.011452964,0.0334963,0.012516432,0.9963517
79,0.058892515,0.011263902,0.016666913,0.012519387,0.99614197
80,0.04694622,0.011600668,0.010498797,0.012528248,0.98187673
81,0.045413055,0.011801545,0.010489934,0.012513478,0.98086345
82,0.020462904,0.011804499,0.010297919,0.01244258,0.9560256
83,0.010173848,0.011831086,0.04400396,0.01242781,0.97286975
84,0.010141353,0.011807453,0.09472845,0.012534156,0.94872606
85,0.0101472605,0.011831086,0.06866461,0.012516432,0.9303251
86,0.010108857,0.011789729,0.02677577,0.01252234,0.987906
87,0.010132491,0.011358433,0.011955157,0.012525294,0.9173065
88,0.010105904,0.010933046,0.17042376,0.012528248,0.9777676
89,0.01085624,0.011795637,0.18353987,0.012513478,0.99353945
90,0.013390839,0.011751326,0.1607787,0.012513478,0.99805033
91,0.011325939,0.011777912,0.080483876,0.01250757,0.99822164
92,0.011523861,0.011804499,0.00885042,0.012475075,0.99819803
93,0.011615438,0.011739509,0.018640237,0.012398269,0.9979499
94,0.01132003,0.011709969,0.042659853,0.012519387,0.98660916
95,0.024040293,0.011612484,0.05307298,0.012534156,0.90463936
96,0.011193004,0.012418947,0.058573477,0.012540065,0.00060558616
97,0.011311168,0.012622779,0.09691151,0.012466213,0.0020324062
98,0.04919723,0.012513478,0.048597552,0.012528248,0.0018197126
99,0.040317267,0.01146478,0.011751326,0.012534156,0.0018285748
100,0.018480718,0.012519387,0.0118931215,0.012531202,0.0017429065
101,0.011553402,0.012605054,0.011887213,0.012472121,0.0016336056
102,0.011438194,0.012274197,0.011721785,0.012531202,0.0016808709
103,0.021428889,0.011639071,0.012079229,0.012516432,0.0016926872
104,0.04899635,0.011692244,0.012079229,0.012501662,0.001536121
105,0.011509092,0.011780866,0.011455918,0.012525294,0.0015686159
106,0.009863669,0.011804499,0.011668611,0.012451442,0.0014445445
107,0.009842991,0.011804499,0.011311168,0.012516432,0.0037398639
108,0.009955246,0.011748372,0.009574169,0.012543019,0.005887479
109,0.009934567,0.0118192695,0.009553491,0.012519387,0.005846122
110,0.009512134,0.01167452,0.009680516,0.012525294,0.007157733
111,0.009757322,0.011633162,0.009577123,0.012472121,0.00787262
112,0.009801634,0.011810407,0.009990695,0.012534156,0.007976013
113,0.010702628,0.011503183,0.009574169,0.012534156,0.00795238
114,0.011343663,0.01839505,0.009470777,0.012504616,0.007896253
115,0.013872354,0.011408652,0.010359954,0.012460304,0.007899207
116,0.011512045,0.011509092,0.0085875075,0.012525294,0.007913977
117,0.03658331,0.011612484,0.010383587,0.012513478,0.007964197
118,0.06922293,0.011795637,0.012735034,0.012516432,0.00793761
119,0.07235721,0.011405698,0.012737988,0.012501662,0.007961242
120,0.038967256,0.011514999,0.012737988,0.012510524,0.3301892
121,0.042193107,0.011618393,0.012737988,0.012463259,0.517531
122,0.034787234,0.016197214,0.012737988,0.012528248,0.6471914
123,0.037082553,0.011051209,0.012737988,0.012501662,0.43094102
124,0.020944418,0.011615438,0.012737988,0.012531202,0.25029615
125,0.009695287,0.011636117,0.012767529,0.012528248,0.2141589
126,0.039315835,0.011789729,0.012800024,0.012463259,0.17857702
127,0.058806848,0.01183404,0.012782299,0.012525294,0.23811647
128,0.08882915,0.011810407,0.012675952,0.012540065,0.14507186
129,0.09070499,0.01175428,0.01281184,0.01252234,0.04967579
130,0.121660784,0.011825178,0.012782299,0.012525294,0.042819373
131,0.083443865,0.011822224,0.012761621,0.012475075,0.10024962
132,0.10605439,0.01119005,0.012740942,0.012519387,0.09872531
133,0.101194926,0.017854452,0.012737988,0.012531202,0.07834513
134,0.08659882,0.011178235,0.012743896,0.01252234,0.08552354
135,0.113144174,0.011568173,0.012743896,0.012513478,0.061424162
136,0.070304126,0.011680428,0.01274685,0.01244258,0.03969396
137,0.012179667,0.011813361,0.012743896,0.012525294,0.028471412
138,0.009789817,0.0118369935,0.012737988,0.012495753,0.019759834
139,0.010008419,0.011804499,0.012767529,0.012516432,0.005878617
140,0.010097042,0.011786775,0.010153169,0.01252234,0.0066259988
141,0.009866623,0.011813361,0.011317076,0.012486891,0.0067293914
142,0.009934567,0.011715877,0.012785253,0.012475075,0.00854615
143,0.009825266,0.011585897,0.012788207,0.012519387,0.008817925


==> figs/full_169_best_endog_7.csv <==
x,0,1,2,3,4
0,0.2,0.35,0.625,0.4,0.75
1,0.2,0.4,0.625,0.4,0.775
2,0.175,0.375,0.65,0.375,0.775
3,0.175,0.375,0.625,0.375,0.75
4,0.175,0.425,0.625,0.375,0.775
5,0.15,0.475,0.575,0.375,0.8
6,0.15,0.475,0.625,0.375,0.775
7,0.15,0.5,0.575,0.35,0.675
8,0.125,0.475,0.6,0.35,0.65
9,0.125,0.475,0.575,0.35,0.7
10,0.125,0.5,0.6,0.35,0.65
11,0.1,0.525,0.575,0.35,0.625
12,0.1,0.5,0.6,0.325,0.6
13,0.1,0.45,0.55,0.325,0.6
14,0.1,0.425,0.525,0.325,0.575
15,0.075,0.4,0.525,0.325,0.55
16,0.075,0.375,0.5,0.325,0.55
17,0.075,0.375,0.5,0.325,0.525
18,0.075,0.35,0.525,0.325,0.5
19,0.075,0.325,0.625,0.325,0.5
20,0.1,0.325,0.65,0.3,0.55
21,0.1,0.3,0.675,0.3,0.625
22,0.1,0.3,0.675,0.3,0.625
23,0.1,0.275,0.675,0.3,0.625
24,0.1,0.275,0.675,0.3,0.65
25,0.1,0.275,0.675,0.3,0.7
26,0.125,0.25,0.675,0.3,0.75
27,0.125,0.25,0.675,0.3,0.8
28,0.125,0.25,0.675,0.3,0.825
29,0.125,0.225,0.675,0.3,0.85
30,0.15,0.225,0.675,0.3,0.85
31,0.15,0.225,0.65,0.3,0.85
32,0.15,0.2,0.65,0.3,0.875
33,0.15,0.2,0.625,0.3,0.875
34,0.15,0.2,0.625,0.275,0.85
35,0.15,0.2,0.6,0.275,0.85
36,0.15,0.2,0.575,0.275,0.85
37,0.15,0.2,0.5,0.275,0.85
38,0.15,0.2,0.475,0.275,0.85
39,0.15,0.2,0.45,0.275,0.85
40,0.15,0.2,0.45,0.275,0.85
41,0.15,0.2,0.425,0.275,0.85
42,0.15,0.2,0.425,0.275,0.85
43,0.15,0.2,0.4,0.275,0.875
44,0.15,0.2,0.475,0.275,0.875
45,0.15,0.2,0.475,0.275,0.875
46,0.15,0.2,0.425,0.275,0.875
47,0.15,0.2,0.425,0.25,0.875
48,0.15,0.2,0.4,0.25,0.9
49,0.125,0.2,0.4,0.25,0.9
50,0.125,0.2,0.4,0.25,0.9
51,0.125,0.2,0.475,0.25,0.9
52,0.125,0.2,0.425,0.25,0.9
53,0.125,0.2,0.45,0.25,0.925
54,0.125,0.2,0.475,0.25,0.925
55,0.125,0.2,0.425,0.25,0.925
56,0.125,0.2,0.4,0.25,0.925
57,0.125,0.2,0.4,0.25,0.925
58,0.1,0.2,0.375,0.25,0.95
59,0.1,0.175,0.375,0.25,0.95
60,0.1,0.175,0.35,0.25,0.95
61,0.1,0.175,0.35,0.25,0.95
62,0.1,0.175,0.35,0.25,0.95
63,0.1,0.15,0.325,0.25,0.95
64,0.1,0.15,0.325,0.25,0.95
65,0.1,0.15,0.325,0.25,0.95
66,0.1,0.15,0.325,0.25,0.95
67,0.1,0.15,0.35,0.25,0.95
68,0.1,0.125,0.425,0.25,0.95
69,0.1,0.125,0.4,0.25,0.95
70,0.1,0.125,0.375,0.25,0.95
71,0.175,0.2,0.375,0.25,0.975
72,0.225,0.25,0.375,0.25,0.975
73,0.2,0.2,0.375,0.25,0.975
74,0.2,0.2,0.35,0.25,0.975
75,0.275,0.175,0.35,0.25,0.975
76,0.25,0.175,0.35,0.25,0.975
77,0.325,0.15,0.35,0.25,0.975
78,0.375,0.15,0.4,0.25,0.975
79,0.4,0.175,0.45,0.25,0.975
80,0.425,0.175,0.425,0.25,0.975
81,0.425,0.15,0.4,0.25,0.975
82,0.425,0.15,0.375,0.25,0.975
83,0.375,0.125,0.425,0.25,0.975
84,0.35,0.125,0.5,0.25,0.975
85,0.325,0.125,0.525,0.25,0.975
86,0.3,0.1,0.5,0.25,0.975
87,0.3,0.1,0.45,0.25,0.95
88,0.275,0.1,0.525,0.25,0.95
89,0.275,0.1,0.575,0.25,0.95
90,0.3,0.075,0.575,0.25,0.95
91,0.325,0.075,0.575,0.225,0.95
92,0.275,0.075,0.5,0.225,0.95
93,0.275,0.075,0.475,0.225,0.95
94,0.275,0.05,0.5,0.225,0.95
95,0.35,0.05,0.525,0.225,0.95
96,0.35,0.05,0.525,0.225,0.875
97,0.325,0.05,0.525,0.225,0.85
98,0.375,0.05,0.525,0.225,0.825
99,0.425,0.05,0.5,0.225,0.775
100,0.425,0.05,0.475,0.225,0.75
101,0.425,0.05,0.475,0.225,0.725
102,0.375,0.05,0.45,0.225,0.7
103,0.375,0.075,0.425,0.225,0.675
104,0.45,0.075,0.425,0.225,0.65
105,0.425,0.075,0.4,0.225,0.625
106,0.4,0.075,0.4,0.225,0.6
107,0.375,0.075,0.4,0.225,0.6
108,0.35,0.075,0.375,0.225,0.575
109,0.325,0.075,0.375,0.225,0.55
110,0.325,0.05,0.375,0.225,0.55
111,0.3,0.05,0.35,0.225,0.525
112,0.3,0.05,0.35,0.225,0.525
113,0.3,0.05,0.325,0.225,0.525
114,0.275,0.125,0.325,0.225,0.5
115,0.325,0.15,0.325,0.225,0.5
116,0.325,0.15,0.325,0.225,0.475
117,0.375,0.125,0.3,0.225,0.475
118,0.45,0.125,0.3,0.225,0.475
119,0.475,0.125,0.3,0.225,0.45
120,0.475,0.125,0.275,0.225,0.525
121,0.5,0.125,0.275,0.225,0.7
122,0.5,0.15,0.275,0.225,0.775
123,0.5,0.2,0.275,0.2,0.8
124,0.5,0.175,0.275,0.2,0.8
125,0.45,0.175,0.25,0.2,0.775
126,0.425,0.15,0.25,0.2,0.775
127,0.5,0.125,0.25,0.2,0.775
128,0.5,0.125,0.25,0.2,0.75
129,0.525,0.1,0.25,0.2,0.7
130,0.55,0.1,0.225,0.2,0.675
131,0.55,0.1,0.225,0.2,0.675
132,0.55,0.1,0.225,0.2,0.675
133,0.55,0.15,0.225,0.2,0.675
134,0.55,0.2,0.225,0.2,0.65
135,0.55,0.175,0.225,0.2,0.65
136,0.55,0.15,0.225,0.2,0.625
137,0.5,0.15,0.225,0.2,0.6
138,0.45,0.125,0.225,0.2,0.6
139,0.425,0.125,0.2,0.2,0.525
140,0.4,0.1,0.2,0.2,0.5
141,0.4,0.1,0.2,0.2,0.475
142,0.375,0.075,0.2,0.2,0.475
143,0.375,0.075,0.2,0.2,0.45


==> figs/full_169_best_endog_8.csv <==
x,0,1,2,3,4
0,0.21212122,0.27272728,0.54545456,0.3939394,0.45454547
1,0.21212122,0.27272728,0.54545456,0.3939394,0.45454547
2,0.21212122,0.27272728,0.57575756,0.36363637,0.45454547
3,0.21212122,0.27272728,0.57575756,0.36363637,0.45454547
4,0.21212122,0.27272728,0.57575756,0.36363637,0.45454547
5,0.21212122,0.27272728,0.6060606,0.36363637,0.45454547
6,0.21212122,0.27272728,0.6060606,0.36363637,0.45454547
7,0.21212122,0.27272728,0.6060606,0.36363637,0.45454547
8,0.21212122,0.27272728,0.6060606,0.36363637,0.45454547
9,0.18181819,0.27272728,0.6363636,0.36363637,0.45454547
10,0.18181819,0.27272728,0.6666667,0.36363637,0.45454547
11,0.18181819,0.27272728,0.6666667,0.36363637,0.4848485
12,0.18181819,0.27272728,0.6666667,0.36363637,0.4848485
13,0.18181819,0.3030303,0.6666667,0.36363637,0.4848485
14,0.18181819,0.3030303,0.6666667,0.36363637,0.4848485
15,0.18181819,0.3030303,0.6666667,0.36363637,0.45454547
16,0.18181819,0.3030303,0.6666667,0.36363637,0.45454547
17,0.18181819,0.27272728,0.6666667,0.36363637,0.45454547
18,0.18181819,0.27272728,0.6666667,0.36363637,0.45454547
19,0.15151516,0.27272728,0.6666667,0.36363637,0.45454547
20,0.15151516,0.27272728,0.6666667,0.36363637,0.4848485
21,0.15151516,0.27272728,0.6666667,0.36363637,0.4848485
22,0.15151516,0.24242425,0.6666667,0.36363637,0.4848485
23,0.15151516,0.24242425,0.6666667,0.36363637,0.4848485
24,0.15151516,0.24242425,0.6363636,0.36363637,0.4848485
25,0.15151516,0.24242425,0.6363636,0.36363637,0.4848485
26,0.15151516,0.24242425,0.6363636,0.36363637,0.4848485
27,0.121212125,0.24242425,0.6363636,0.36363637,0.4848485
28,0.121212125,0.24242425,0.6363636,0.36363637,0.4848485
29,0.121212125,0.24242425,0.6060606,0.36363637,0.4848485
30,0.121212125,0.21212122,0.6060606,0.3939394,0.4848485
31,0.121212125,0.21212122,0.6060606,0.3939394,0.4848485
32,0.121212125,0.21212122,0.6060606,0.3939394,0.5151515
33,0.121212125,0.21212122,0.57575756,0.3939394,0.54545456
34,0.121212125,0.21212122,0.57575756,0.3939394,0.57575756
35,0.121212125,0.21212122,0.57575756,0.3939394,0.57575756
36,0.121212125,0.21212122,0.54545456,0.3939394,0.57575756
37,0.121212125,0.21212122,0.54545456,0.3939394,0.54545456
38,0.121212125,0.21212122,0.54545456,0.3939394,0.54545456
39,0.121212125,0.21212122,0.54545456,0.3939394,0.54545456
40,0.121212125,0.21212122,0.5151515,0.3939394,0.57575756
41,0.09090909,0.21212122,0.5151515,0.3939394,0.57575756
42,0.09090909,0.18181819,0.5151515,0.3939394,0.57575756
43,0.09090909,0.18181819,0.5151515,0.3939394,0.6060606
44,0.09090909,0.18181819,0.4848485,0.3939394,0.6666667
45,0.09090909,0.18181819,0.5151515,0.3939394,0.6969697
46,0.09090909,0.18181819,0.5151515,0.3939394,0.72727275
47,0.09090909,0.18181819,0.4848485,0.3939394,0.75757575
48,0.09090909,0.18181819,0.4848485,0.3939394,0.75757575
49,0.09090909,0.18181819,0.4848485,0.3939394,0.7878788
50,0.09090909,0.18181819,0.4848485,0.3939394,0.8181818
51,0.09090909,0.18181819,0.4848485,0.42424244,0.8484849
52,0.09090909,0.18181819,0.4848485,0.3939394,0.8787879
53,0.09090909,0.18181819,0.4848485,0.42424244,0.8787879
54,0.09090909,0.18181819,0.4848485,0.42424244,0.90909094
55,0.060606062,0.15151516,0.45454547,0.42424244,0.93939394
56,0.060606062,0.15151516,0.45454547,0.42424244,0.969697
57,0.060606062,0.15151516,0.45454547,0.42424244,1.0
58,0.060606062,0.15151516,0.45454547,0.42424244,0.90909094
59,0.060606062,0.15151516,0.45454547,0.42424244,0.7878788
60,0.060606062,0.15151516,0.45454547,0.42424244,0.72727275
61,0.060606062,0.15151516,0.45454547,0.42424244,0.6969697
62,0.060606062,0.15151516,0.45454547,0.42424244,0.75757575
63,0.060606062,0.15151516,0.45454547,0.42424244,0.8181818
64,0.060606062,0.15151516,0.45454547,0.42424244,0.8484849
65,0.060606062,0.15151516,0.45454547,0.42424244,0.8787879
66,0.060606062,0.15151516,0.42424244,0.45454547,0.90909094
67,0.060606062,0.15151516,0.45454547,0.45454547,0.93939394
68,0.060606062,0.15151516,0.45454547,0.45454547,0.969697
69,0.060606062,0.15151516,0.45454547,0.45454547,0.969697
70,0.060606062,0.15151516,0.45454547,0.45454547,0.969697
71,0.060606062,0.121212125,0.45454547,0.45454547,0.8484849
72,0.060606062,0.15151516,0.45454547,0.45454547,0.75757575
73,0.09090909,0.15151516,0.45454547,0.45454547,0.6969697
74,0.09090909,0.15151516,0.42424244,0.45454547,0.6969697
75,0.09090909,0.15151516,0.42424244,0.45454547,0.7878788
76,0.09090909,0.15151516,0.42424244,0.4848485,0.8181818
77,0.09090909,0.15151516,0.42424244,0.4848485,0.8787879
78,0.09090909,0.15151516,0.42424244,0.4848485,0.90909094
79,0.09090909,0.15151516,0.42424244,0.4848485,0.93939394
80,0.09090909,0.121212125,0.42424244,0.4848485,0.969697
81,0.09090909,0.121212125,0.42424244,0.4848485,0.969697
82,0.09090909,0.121212125,0.42424244,0.4848485,0.8484849
83,0.09090909,0.121212125,0.42424244,0.4848485,0.75757575
84,0.09090909,0.121212125,0.42424244,0.4848485,0.72727275
85,0.09090909,0.121212125,0.42424244,0.4848485,0.6969697
86,0.09090909,0.121212125,0.3939394,0.4848485,0.75757575
87,0.09090909,0.121212125,0.3939394,0.4848485,0.8181818
88,0.09090909,0.121212125,0.3939394,0.5151515,0.8787879
89,0.09090909,0.121212125,0.3939394,0.5151515,0.90909094
90,0.09090909,0.121212125,0.3939394,0.5151515,0.969697
91,0.09090909,0.121212125,0.3939394,0.5151515,1.0
92,0.09090909,0.121212125,0.3939394,0.5151515,0.8787879
93,0.09090909,0.121212125,0.3939394,0.5151515,0.75757575
94,0.09090909,0.121212125,0.3939394,0.5151515,0.6969697
95,0.09090909,0.121212125,0.3939394,0.5151515,0.72727275
96,0.09090909,0.121212125,0.36363637,0.5151515,0.7878788
97,0.121212125,0.121212125,0.36363637,0.5151515,0.7878788
98,0.121212125,0.121212125,0.36363637,0.5151515,0.75757575
99,0.121212125,0.121212125,0.3939394,0.5151515,0.75757575
100,0.121212125,0.121212125,0.3939394,0.5151515,0.72727275
101,0.15151516,0.121212125,0.3939394,0.5151515,0.72727275
102,0.18181819,0.121212125,0.3939394,0.5151515,0.6969697
103,0.18181819,0.121212125,0.3939394,0.5151515,0.6969697
104,0.18181819,0.121212125,0.3939394,0.5151515,0.6666667
105,0.18181819,0.121212125,0.3939394,0.5151515,0.6666667
106,0.18181819,0.121212125,0.3939394,0.5151515,0.6363636
107,0.18181819,0.121212125,0.3939394,0.5151515,0.6363636
108,0.18181819,0.121212125,0.45454547,0.5151515,0.6060606
109,0.18181819,0.121212125,0.54545456,0.5151515,0.6060606
110,0.18181819,0.121212125,0.6363636,0.5151515,0.6060606
111,0.18181819,0.121212125,0.6969697,0.5151515,0.57575756
112,0.18181819,0.121212125,0.75757575,0.5151515,0.57575756
113,0.18181819,0.121212125,0.7878788,0.5151515,0.54545456
114,0.18181819,0.121212125,0.8181818,0.5151515,0.54545456
115,0.18181819,0.121212125,0.8787879,0.5151515,0.54545456
116,0.18181819,0.121212125,0.90909094,0.5151515,0.5151515
117,0.18181819,0.15151516,0.90909094,0.5151515,0.5151515
118,0.18181819,0.15151516,0.90909094,0.5151515,0.5151515
119,0.18181819,0.15151516,0.8787879,0.5151515,0.5151515
120,0.18181819,0.121212125,0.8787879,0.5151515,0.5151515
121,0.18181819,0.121212125,0.8484849,0.5151515,0.5151515
122,0.18181819,0.121212125,0.8484849,0.5151515,0.5151515
123,0.18181819,0.121212125,0.8181818,0.5151515,0.4848485
124,0.18181819,0.121212125,0.8181818,0.5151515,0.4848485
125,0.18181819,0.121212125,0.75757575,0.5151515,0.4848485
126,0.18181819,0.121212125,0.6969697,0.5151515,0.45454547
127,0.18181819,0.121212125,0.6969697,0.5151515,0.45454547
128,0.18181819,0.121212125,0.6969697,0.5151515,0.45454547
129,0.18181819,0.121212125,0.6666667,0.5151515,0.45454547
130,0.18181819,0.121212125,0.6666667,0.5151515,0.42424244
131,0.18181819,0.121212125,0.6666667,0.5151515,0.42424244
132,0.18181819,0.121212125,0.6363636,0.5151515,0.42424244
133,0.18181819,0.121212125,0.6363636,0.5151515,0.42424244
134,0.18181819,0.121212125,0.6060606,0.5151515,0.42424244
135,0.18181819,0.121212125,0.6060606,0.5151515,0.3939394
136,0.18181819,0.121212125,0.6060606,0.5151515,0.3939394
137,0.18181819,0.121212125,0.57575756,0.5151515,0.42424244
138,0.18181819,0.121212125,0.57575756,0.5151515,0.42424244
139,0.18181819,0.121212125,0.57575756,0.5151515,0.42424244
140,0.18181819,0.121212125,0.54545456,0.5151515,0.42424244
141,0.18181819,0.121212125,0.5151515,0.5151515,0.3939394
142,0.18181819,0.121212125,0.5151515,0.5151515,0.3939394
143,0.18181819,0.121212125,0.5151515,0.4848485,0.3939394


==> figs/full_169_best_exog_0.csv <==
x,0,1,2,3,4
0,0.046728972,0.13084112,0.1588785,0.44392523,0.3224299
1,0.05140187,0.12149533,0.17289719,0.4906542,0.3224299
2,0.056074765,0.10747664,0.18691589,0.44859812,0.28504673
3,0.06542056,0.13084112,0.1635514,0.46728972,0.2990654
4,0.06542056,0.20093457,0.13551402,0.41121495,0.29439253
5,0.05140187,0.18691589,0.13551402,0.43457943,0.3084112
6,0.037383176,0.1542056,0.18224299,0.42990655,0.22429906
7,0.037383176,0.1635514,0.1588785,0.40654206,0.13084112
8,0.046728972,0.11682243,0.1588785,0.45794392,0.18691589
9,0.060747664,0.1635514,0.1448598,0.43457943,0.23364486
10,0.05140187,0.19626169,0.1542056,0.43925235,0.08411215
11,0.042056076,0.19158879,0.14018692,0.47663552,0.07009346
12,0.046728972,0.1448598,0.1682243,0.45327103,0.03271028
13,0.037383176,0.093457945,0.11682243,0.43457943,0.056074765
14,0.028037382,0.08411215,0.08411215,0.48598132,0.042056076
15,0.028037382,0.042056076,0.07943925,0.41121495,0.037383176
16,0.056074765,0.06542056,0.046728972,0.42056075,0.05140187
17,0.07943925,0.056074765,0.098130845,0.38785046,0.060747664
18,0.11682243,0.05140187,0.1635514,0.37850466,0.088785045
19,0.10280374,0.05140187,0.20560747,0.36915886,0.10747664
20,0.10280374,0.060747664,0.24299066,0.39252338,0.19626169
21,0.07943925,0.07943925,0.22429906,0.41121495,0.23364486
22,0.07943925,0.07476635,0.22897196,0.41121495,0.17757009
23,0.06542056,0.060747664,0.21962617,0.45794392,0.22429906
24,0.07943925,0.088785045,0.18224299,0.45327103,0.21962617
25,0.08411215,0.07943925,0.19158879,0.56542057,0.29439253
26,0.07943925,0.06542056,0.21028037,0.5981308,0.38317758
27,0.088785045,0.093457945,0.21495327,0.6869159,0.38317758
28,0.13551402,0.060747664,0.21495327,0.69158876,0.40186915
29,0.1542056,0.037383176,0.20093457,0.59345794,0.38785046
30,0.13084112,0.023364486,0.18691589,0.60280377,0.40186915
31,0.1448598,0.056074765,0.17757009,0.60280377,0.46261683
32,0.1588785,0.06542056,0.1635514,0.60747665,0.5186916
33,0.13551402,0.046728972,0.1635514,0.69158876,0.4813084
34,0.12149533,0.056074765,0.1635514,0.6728972,0.42523363
35,0.12616822,0.05140187,0.1588785,0.6542056,0.42990655
36,0.12149533,0.07476635,0.14018692,0.6401869,0.43925235
37,0.12616822,0.11214953,0.11682243,0.6775701,0.46728972
38,0.12149533,0.093457945,0.07009346,0.6869159,0.46261683
39,0.12149533,0.07476635,0.07943925,0.64953274,0.45794392
40,0.13084112,0.07943925,0.060747664,0.6448598,0.46261683
41,0.11682243,0.056074765,0.056074765,0.6869159,0.45327103
42,0.13084112,0.060747664,0.05140187,0.72897196,0.47196263
43,0.12616822,0.056074765,0.098130845,0.7009346,0.5140187
44,0.11682243,0.08411215,0.1635514,0.64953274,0.5140187
45,0.13551402,0.07009346,0.12149533,0.6728972,0.50934577
46,0.14018692,0.07943925,0.10280374,0.60747665,0.49532712
47,0.11682243,0.06542056,0.10747664,0.6588785,0.49532712
48,0.11214953,0.10747664,0.11682243,0.6588785,0.53271025
49,0.11214953,0.12149533,0.13551402,0.6542056,0.49532712
50,0.11214953,0.11682243,0.1448598,0.6635514,0.5373832
51,0.11214953,0.093457945,0.1588785,0.6588785,0.58878505
52,0.10747664,0.060747664,0.1495327,0.6869159,0.5981308
53,0.12149533,0.06542056,0.17757009,0.7009346,0.5794392
54,0.11682243,0.10280374,0.1448598,0.6635514,0.61214954
55,0.11214953,0.10280374,0.12616822,0.63084114,0.63084114
56,0.098130845,0.10747664,0.12149533,0.6168224,0.6214953
57,0.10747664,0.10747664,0.13084112,0.6542056,0.6728972
58,0.10280374,0.08411215,0.10280374,0.6401869,0.6588785
59,0.10280374,0.05140187,0.056074765,0.5981308,0.6542056
60,0.098130845,0.06542056,0.042056076,0.60280377,0.62616825
61,0.093457945,0.07009346,0.056074765,0.58411217,0.61214954
62,0.093457945,0.056074765,0.07476635,0.58411217,0.5794392
63,0.08411215,0.060747664,0.07943925,0.56542057,0.5420561
64,0.093457945,0.060747664,0.07476635,0.55140185,0.5
65,0.088785045,0.028037382,0.088785045,0.5373832,0.5420561
66,0.098130845,0.037383176,0.1588785,0.52803737,0.6214953
67,0.10280374,0.07009346,0.1635514,0.5420561,0.7242991
68,0.12149533,0.042056076,0.13084112,0.55607474,0.7009346
69,0.13084112,0.088785045,0.14018692,0.5794392,0.71028036
70,0.1448598,0.098130845,0.12149533,0.50934577,0.7009346
71,0.1588785,0.1635514,0.13084112,0.50934577,0.76635516
72,0.13551402,0.07009346,0.11682243,0.46261683,0.76635516
73,0.1448598,0.037383176,0.11682243,0.4813084,0.7242991
74,0.1635514,0.028037382,0.11682243,0.48598132,0.7570093
75,0.1542056,0.018691588,0.13084112,0.4906542,0.69158876
76,0.1635514,0.042056076,0.1448598,0.47196263,0.7383177
77,0.1682243,0.037383176,0.12149533,0.5420561,0.7943925
78,0.1635514,0.093457945,0.1635514,0.5,0.7383177
79,0.1682243,0.11682243,0.12149533,0.58411217,0.7056075
80,0.1682243,0.098130845,0.098130845,0.46261683,0.61214954
81,0.1682243,0.042056076,0.098130845,0.42990655,0.60747665
82,0.13084112,0.042056076,0.12616822,0.42523363,0.58878505
83,0.13084112,0.05140187,0.1635514,0.41588786,0.5981308
84,0.13084112,0.056074765,0.21495327,0.44392523,0.54672897
85,0.13084112,0.060747664,0.19626169,0.39252338,0.53271025
86,0.14018692,0.07009346,0.12616822,0.35514018,0.60747665
87,0.13084112,0.10280374,0.12149533,0.3598131,0.55140185
88,0.12616822,0.07476635,0.26168224,0.3364486,0.5981308
89,0.13551402,0.042056076,0.27102804,0.3598131,0.6401869
90,0.13551402,0.06542056,0.25233644,0.3224299,0.6728972
91,0.14018692,0.060747664,0.18691589,0.35514018,0.72897196
92,0.12149533,0.028037382,0.10280374,0.3084112,0.63084114
93,0.13084112,0.037383176,0.1448598,0.3084112,0.6869159
94,0.13551402,0.046728972,0.1682243,0.25700936,0.5981308
95,0.14018692,0.042056076,0.17289719,0.30373833,0.59345794
96,0.12616822,0.042056076,0.17289719,0.3411215,0.55607474
97,0.1495327,0.07476635,0.21495327,0.2897196,0.5373832
98,0.1682243,0.10280374,0.1635514,0.29439253,0.5233645
99,0.1635514,0.098130845,0.1682243,0.2897196,0.5
100,0.14018692,0.06542056,0.1682243,0.38317758,0.41121495
101,0.11214953,0.056074765,0.1448598,0.38785046,0.40186915
102,0.093457945,0.07476635,0.1542056,0.40654206,0.39719626
103,0.1495327,0.098130845,0.1682243,0.43925235,0.5046729
104,0.17289719,0.07943925,0.19626169,0.47663552,0.43457943
105,0.12149533,0.060747664,0.19158879,0.5046729,0.37850466
106,0.11682243,0.05140187,0.19158879,0.55607474,0.3411215
107,0.11214953,0.07009346,0.24299066,0.46261683,0.39252338
108,0.06542056,0.060747664,0.25700936,0.3598131,0.39719626
109,0.098130845,0.060747664,0.25700936,0.317757,0.2897196
110,0.12616822,0.07009346,0.24299066,0.40654206,0.22429906
111,0.13084112,0.098130845,0.19626169,0.54672897,0.22429906
112,0.10747664,0.093457945,0.18691589,0.54672897,0.26635513
113,0.093457945,0.098130845,0.20560747,0.5607477,0.25233644
114,0.11682243,0.1542056,0.21962617,0.52803737,0.27570093
115,0.14018692,0.12616822,0.18224299,0.47663552,0.27102804
116,0.13551402,0.11682243,0.24766356,0.39719626,0.25700936
117,0.1635514,0.07943925,0.2990654,0.38785046,0.2897196
118,0.18691589,0.06542056,0.29439253,0.34579438,0.3598131
119,0.19158879,0.11214953,0.28504673,0.38785046,0.3504673
120,0.1588785,0.098130845,0.2990654,0.47196263,0.38785046
121,0.1588785,0.093457945,0.28037384,0.5233645,0.39719626
122,0.1495327,0.13551402,0.25233644,0.5186916,0.42523363
123,0.1495327,0.11682243,0.24299066,0.49532712,0.3598131
124,0.12616822,0.093457945,0.24299066,0.50934577,0.29439253
125,0.10747664,0.088785045,0.21962617,0.4906542,0.2897196
126,0.1542056,0.060747664,0.20093457,0.41121495,0.27570093
127,0.17289719,0.05140187,0.17757009,0.41588786,0.30373833
128,0.20093457,0.037383176,0.17289719,0.37850466,0.25233644
129,0.20093457,0.07009346,0.17289719,0.30373833,0.18224299
130,0.22897196,0.06542056,0.12616822,0.3084112,0.1635514
131,0.20560747,0.08411215,0.11682243,0.3504673,0.21495327
132,0.21962617,0.11682243,0.17289719,0.3271028,0.21495327
133,0.21495327,0.1448598,0.1495327,0.29439253,0.20560747
134,0.20560747,0.12149533,0.1542056,0.3411215,0.21495327
135,0.22429906,0.098130845,0.1588785,0.3598131,0.19626169
136,0.18224299,0.07009346,0.19626169,0.38317758,0.1682243
137,0.12149533,0.060747664,0.1588785,0.47663552,0.1682243
138,0.10747664,0.03271028,0.1588785,0.55140185,0.13084112
139,0.060747664,0.03271028,0.12616822,0.54672897,0.07476635
140,0.06542056,0.042056076,0.1588785,0.56542057,0.046728972
141,0.07943925,0.037383176,0.1542056,0.54672897,0.037383176
142,0.098130845,0.018691588,0.14018692,0.59345794,0.056074765
143,0.088785045,0.018691588,0.1542056,0.59345794,0.06542056


==> figs/full_169_best_exog_1.csv <==
x,0,1,2,3,4
0,0.63059807,0.48261476,0.49123782,0.5279555,0.47176635
1,0.5785814,0.44005564,0.49513212,0.48873436,0.4773296
2,0.64478445,0.49958277,0.49429762,0.4720445,0.42726007
3,0.66369957,0.489847,0.5154381,0.4650904,0.4534075
4,0.044784423,0.49179417,0.5791377,0.4976356,0.48011127
5,0.6817803,0.48789987,0.418637,0.50347704,0.52183586
6,0.83282334,0.55632824,0.4742698,0.50180805,0.5023644
7,0.88038945,0.6397775,0.5821975,0.567733,0.45980528
8,0.8100139,0.42614743,0.45869264,0.5571627,0.49513212
9,0.48650905,0.5557719,0.50431156,0.46648124,0.5115438
10,0.79026425,0.48400557,0.45980528,0.50180805,0.44005564
11,0.80111265,0.51098746,0.47260085,0.4767733,0.6133519
12,0.6520167,0.5805285,0.48929068,0.49485397,0.27009735
13,0.7941586,0.5969402,0.5037552,0.48929068,0.88233656
14,0.87121004,0.51404727,0.45146036,0.48623088,0.8837274
15,0.8233658,0.5663421,0.5524339,0.4976356,0.7443672
16,0.90904033,0.19082059,0.90709317,0.5541029,0.5285118
17,0.9098748,0.13129346,0.122392215,0.5159944,0.30959666
18,0.8100139,0.9421419,0.61835885,0.4984701,0.42865092
19,0.48178026,0.43115437,0.41641167,0.48567456,0.62948537
20,0.4698192,0.361057,0.50764954,0.46954104,0.5388039
21,0.5769124,0.32378304,0.49707928,0.46759388,0.5057024
22,0.6036161,0.3991655,0.4659249,0.508484,0.43560502
23,0.5885953,0.41307372,0.4773296,0.47232267,0.48400557
24,0.581363,0.72294855,0.4820584,0.567733,0.43504867
25,0.5899861,0.6817803,0.47315717,0.56077886,0.5129346
26,0.5866481,0.747427,0.5504868,0.45869264,0.4929068
27,0.5552156,0.2564673,0.48261476,0.5432545,0.5335188
28,0.5730181,0.38080668,0.46620306,0.47649515,0.4945758
29,0.48484007,0.4055633,0.45869264,0.48650905,0.49095967
30,0.45646733,0.6442281,0.5413074,0.4962448,0.5023644
31,0.4828929,0.32990265,0.48929068,0.47788596,0.5579972
32,0.51265645,0.67176634,0.5148818,0.47538248,0.510153
33,0.4945758,0.31321278,0.506815,0.42753825,0.4884562
34,0.48038942,0.38970792,0.51404727,0.45674548,0.54464537
35,0.47093186,0.69986093,0.5193324,0.45090404,0.51404727
36,0.46008345,0.4767733,0.4845619,0.51126564,0.52517384
37,0.4920723,0.3613352,0.52155775,0.5159944,0.5226704
38,0.56689847,0.5630042,0.47454798,0.4773296,0.47399166
39,0.5368568,0.40834492,0.53435326,0.50486785,0.44228095
40,0.51070935,0.3994437,0.46648124,0.48011127,0.43087623
41,0.49346313,0.47844228,0.4589708,0.44617525,0.47927678
42,0.489847,0.52155775,0.51126564,0.511822,0.44450626
43,0.5616134,0.6350487,0.5805285,0.418637,0.44700974
44,0.5332406,0.56244785,0.52656466,0.4550765,0.5518776
45,0.55132127,0.547427,0.48484007,0.44561893,0.50598055
46,0.51432544,0.6486787,0.48734352,0.49179417,0.5165508
47,0.49568847,0.57496524,0.5682893,0.4876217,0.51210016
48,0.4534075,0.57802504,0.4611961,0.47955495,0.4759388
49,0.4853964,0.6511822,0.44116828,0.45757997,0.50013906
50,0.488178,0.4751043,0.43226704,0.49095967,0.5207232
51,0.50041723,0.4155772,0.52823365,0.44394994,0.48956886
52,0.4673157,0.58748263,0.50180805,0.4806676,0.56689847
53,0.51098746,0.47315717,0.4929068,0.44061196,0.5098748
54,0.5958275,0.4534075,0.45924896,0.43449235,0.51376915
55,0.48094577,0.41696802,0.47955495,0.47788596,0.5257302
56,0.4720445,0.4194715,0.4773296,0.513491,0.46759388
57,0.5588317,0.57941586,0.5410292,0.4773296,0.52461755
58,0.4573018,0.63087624,0.48344922,0.49179417,0.4737135
59,0.52962446,0.6495132,0.4828929,0.4867872,0.4920723
60,0.50625867,0.6739917,0.6859527,0.4650904,0.48956886
61,0.48011127,0.54853964,0.691516,0.45674548,0.56689847
62,0.46147427,0.5657858,0.7744089,0.4837274,0.49401948
63,0.4798331,0.64506257,0.8036161,0.4859527,0.49652296
64,0.3991655,0.63449234,0.722114,0.47399166,0.4767733
65,0.43115437,0.61223924,0.8100139,0.44422808,0.5774687
66,0.4634214,0.3015299,0.68428373,0.43616134,0.50625867
67,0.46759388,0.6258693,0.5596662,0.4534075,0.59360224
68,0.4634214,0.48650905,0.5318498,0.47176635,0.46314326
69,0.48233658,0.6962448,0.4984701,0.513491,0.48706537
70,0.43393603,0.5426982,0.46648124,0.51988876,0.4742698
71,0.47566065,0.65396386,0.532128,0.51404727,0.45062587
72,0.5363004,0.52183586,0.532128,0.4998609,0.4937413
73,0.54547983,0.41752434,0.549096,0.5129346,0.49652296
74,0.45869264,0.64784425,0.5207232,0.5243394,0.5020862
75,0.47621697,0.72906816,0.42364395,0.51432544,0.50486785
76,0.4984701,0.78637,0.513491,0.5713491,0.5382476
77,0.5279555,0.7187761,0.5262865,0.5944367,0.46954104
78,0.54826146,0.8781641,0.47955495,0.550765,0.4993046
79,0.50041723,0.55132127,0.4703755,0.5379694,0.56717664
80,0.48400557,0.5129346,0.5054242,0.5805285,0.4659249
81,0.5771905,0.53908205,0.4634214,0.5510431,0.4603616
82,0.472879,0.686509,0.5363004,0.5605007,0.5285118
83,0.48094577,0.94297636,0.5774687,0.5115438,0.48344922
84,0.47844228,0.047009736,0.4962448,0.5332406,0.5212796
85,0.48344922,0.9376912,0.50792766,0.508484,0.5210014
86,0.4703755,0.8061196,0.5324061,0.5357441,0.510153
87,0.5463143,0.8378303,0.45479834,0.46369958,0.5179416
88,0.491516,0.7129346,0.4550765,0.4828929,0.5477052
89,0.5009736,0.9207232,0.5104312,0.49123782,0.489847
90,0.50764954,0.9588317,0.49735743,0.46620306,0.45869264
91,0.62280947,0.64923507,0.47482616,0.49123782,0.46870655
92,0.5162726,0.79972184,0.34993047,0.53769124,0.4325452
93,0.4984701,0.5947149,0.44840056,0.46258694,0.48400557
94,0.5087622,0.32573017,0.544089,0.47148818,0.5104312
95,0.5649513,0.41585535,0.4611961,0.5354659,0.5496523
96,0.40639776,0.9738526,0.4929068,0.55771905,0.5257302
97,0.50125176,0.8937413,0.4573018,0.5413074,0.4689847
98,0.5179416,0.044228096,0.51404727,0.56689847,0.5129346
99,0.5618915,0.0984701,0.53463143,0.5340751,0.52517384
100,0.5426982,0.472879,0.55159944,0.50598055,0.45396385
101,0.63727397,0.46063977,0.62614745,0.50431156,0.4698192
102,0.5618915,0.3916551,0.60751045,0.48873436,0.505146
103,0.6408901,0.46453407,0.6097357,0.4550765,0.4859527
104,0.46787205,0.50904036,0.62336576,0.4820584,0.48011127
105,0.4906815,0.6211405,0.61279553,0.49346313,0.52183586
106,0.547427,0.55910987,0.601669,0.48344922,0.527121
107,0.55910987,0.72294855,0.61390823,0.50013906,0.4634214
108,0.44478443,0.5835883,0.6272601,0.48317108,0.48484007
109,0.9635605,0.7257302,0.6180807,0.5363004,0.50792766
110,0.3504868,0.6584145,0.61891514,0.5579972,0.48650905
111,0.5713491,0.73073715,0.5744089,0.5666203,0.4776078
112,0.49958277,0.6909597,0.6180807,0.5566064,0.50431156
113,0.46787205,0.78080666,0.4923505,0.5207232,0.47844228
114,0.4884562,0.6403338,0.5682893,0.53296244,0.46564674
115,0.47872046,0.57941586,0.62002784,0.52517384,0.49318498
116,0.51210016,0.4767733,0.6333797,0.5165508,0.48929068
117,0.4867872,0.53741306,0.04394993,0.52517384,0.47844228
118,0.5301808,0.52767736,0.6108484,0.44394994,0.50486785
119,0.5165508,0.6161335,0.6,0.49735743,0.49958277
120,0.4806676,0.49958277,0.54075104,0.48344922,0.48011127
121,0.50653684,0.51682895,0.55465925,0.50013906,0.5232267
122,0.50431156,0.57496524,0.5741307,0.48484007,0.46648124
123,0.49958277,0.505146,0.5521558,0.4798331,0.48873436
124,0.5315716,0.6150209,0.5816412,0.4984701,0.49123782
125,0.42642558,0.703477,0.62030596,0.5026426,0.51404727
126,0.50792766,0.52962446,0.59248954,0.48734352,0.50041723
127,0.4534075,0.6767733,0.59193325,0.45285118,0.49791378
128,0.51126564,0.70876217,0.6361613,0.5257302,0.48484007
129,0.489847,0.69346315,0.5210014,0.4550765,0.52767736
130,0.5496523,0.61974967,0.64311546,0.4828929,0.488178
131,0.5799722,0.65312934,0.6130737,0.49401948,0.48789987
132,0.43949932,0.6506259,0.62781644,0.51098746,0.49513212
133,0.513491,0.43310153,0.65006953,0.5635605,0.5301808
134,0.4976356,0.38164118,0.64172465,0.43310153,0.5132128
135,0.5026426,0.5193324,0.6472879,0.4828929,0.49707928
136,0.51376915,0.49123782,0.65146035,0.5020862,0.49346313
137,0.562726,0.7232267,0.6433936,0.46620306,0.5877608
138,0.5207232,0.66175246,0.6481224,0.49123782,0.44228095
139,0.54687065,0.66063976,0.75438106,0.46008345,0.5471488
140,0.544089,0.75744087,0.6759388,0.45090404,0.567733
141,0.5630042,0.45396385,0.63699585,0.47176635,0.64200276
142,0.5132128,0.42447844,0.7426982,0.46258694,0.56105703
143,0.5952712,0.89624476,0.79638386,0.45479834,0.489847


==> figs/full_169_best_exog_2.csv <==
x,0,1,2,3,4
0,0.97910863,0.45766017,0.32061282,0.37019497,0.33816156
1,0.9270195,0.44428968,0.3005571,0.31142062,0.31977716
2,0.9930362,0.45905292,0.34345403,0.31225628,0.29387188
3,0.0091922,0.53314763,0.3373259,0.2896936,0.26796657
4,0.39247912,0.4707521,0.38384402,0.32256266,0.21810585
5,0.027576601,0.4891365,0.3281337,0.32841226,0.33983287
6,0.17855152,0.5582173,0.32033426,0.3264624,0.34763232
7,0.22618385,0.7362117,0.39526463,0.39247912,0.3011142
8,0.15571031,0.54066855,0.26991645,0.38607243,0.33342618
9,0.83454037,0.58579385,0.3643454,0.29526463,0.38245127
10,0.13593315,0.5186629,0.2649025,0.33064067,0.33314764
11,0.14679666,0.4949861,0.32367688,0.3052925,0.524234
12,1.0,0.54317546,0.35097492,0.32339832,0.18050139
13,0.13983287,0.56072426,0.34094706,0.31782728,0.7935933
14,0.21699165,0.47743732,0.103342615,0.31476322,0.79498607
15,0.16908078,0.529805,0.20501393,0.32618386,0.65543175
16,0.2551532,0.15376045,0.7615599,0.38300836,0.4395543
17,0.25598887,0.09415042,0.97938716,0.34484679,0.22005571
18,0.1562674,0.9061281,0.7793872,0.3270195,0.33927578
19,0.21977715,0.39442897,0.75376046,0.3144847,0.41253483
20,0.18913649,0.32423398,0.78467965,0.29805014,0.36768803
21,0.29637882,0.2869081,0.7869081,0.2961003,0.34902507
22,0.3231198,0.36239555,0.775766,0.3373259,0.2799443
23,0.308078,0.37632313,0.7930362,0.30083567,0.28718662
24,0.30083567,0.68662953,0.7930362,0.39665738,0.26155987
25,0.30947074,0.6454039,0.8036212,0.3896936,0.32200557
26,0.30612814,0.71114206,0.89972144,0.28718662,0.31977716
27,0.27465183,0.21977715,0.83871865,0.37214485,0.38384402
28,0.29359332,0.34401113,0.8005571,0.30501392,0.34763232
29,0.28607243,0.36880222,0.7707521,0.31504178,0.321727
30,0.23899722,0.608078,0.8534819,0.32479107,0.3487465
31,0.24122563,0.29303622,0.81977713,0.30640668,0.40557104
32,0.29331475,0.63565457,0.82311976,0.30389974,0.3573816
33,0.29582173,0.27660167,0.81476325,0.2562674,0.3356546
34,0.26295266,0.35320336,0.79860723,0.28523678,0.36462396
35,0.27715877,0.6635097,0.8236769,0.27938718,0.34791085
36,0.26629525,0.44011143,0.7885794,0.34011143,0.35376045
37,0.28161559,0.32451254,0.82590526,0.34456825,0.35153204
38,0.35654595,0.41810584,0.80306405,0.30584958,0.29693595
39,0.30612814,0.2632312,0.8632312,0.33370474,0.28245124
40,0.30139276,0.25431755,0.79498607,0.3086351,0.26824513
41,0.28384402,0.33342618,0.78746516,0.27465183,0.31281337
42,0.2805014,0.37660167,0.83983284,0.34066853,0.2983287
43,0.3523677,0.4902507,0.90947074,0.24707521,0.27966574
44,0.30445683,0.41754875,0.94401115,0.28356546,0.35821727
45,0.32284123,0.40250698,0.88579386,0.2740947,0.31532034
46,0.30668524,0.5041783,0.88997215,0.32033426,0.32562673
47,0.28802228,0.43008357,0.9713092,0.31643453,0.34679666
48,0.22813371,0.43314764,0.95264626,0.308078,0.30947074
49,0.26016712,0.5069638,0.93259054,0.28635097,0.3091922
50,0.26295266,0.4880223,0.9236769,0.3194986,0.37493035
51,0.27548745,0.33286908,0.042618383,0.27270195,0.34345403
52,0.26573816,0.46016714,0.016155988,0.3091922,0.4211699
53,0.30947074,0.34568244,0.0072423397,0.2690808,0.37855154
54,0.38467968,0.3259053,0.9986072,0.2632312,0.36406684
55,0.26935932,0.28941503,0.997493,0.30640668,0.39052925
56,0.24122563,0.291922,0.035654597,0.34233984,0.33426183
57,0.3281337,0.39164346,0.10027855,0.30584958,0.36908078
58,0.2264624,0.44345403,0.042618383,0.32061282,0.3373259
59,0.2988858,0.46183845,0.06657381,0.31559888,0.35598886
60,0.27548745,0.48635098,0.26991645,0.29359332,0.32896936
61,0.24930362,0.36072424,0.27548745,0.2855153,0.42896935
62,0.23064066,0.37799442,0.35821727,0.3125348,0.3373259
63,0.24902508,0.4573816,0.38774374,0.31476322,0.3395543
64,0.16796657,0.44679666,0.30612814,0.30278552,0.32005572
65,0.20027855,0.42451254,0.3941504,0.27270195,0.42869082
66,0.23231198,0.11337047,0.26852366,0.26462397,0.37715876
67,0.23649025,0.43816155,0.41002786,0.28189415,0.45961002
68,0.23231198,0.2983287,0.38412255,0.30027854,0.3309192
69,0.25153205,0.5086351,0.30947074,0.34206128,0.35376045
70,0.20306407,0.35487464,0.2805014,0.3487465,0.34094706
71,0.24456824,0.48885792,0.3465181,0.34289694,0.31225628
72,0.28607243,0.42089137,0.36880222,0.32841226,0.36044568
73,0.29331475,0.31643453,0.3671309,0.34178272,0.3632312
74,0.20640668,0.5470752,0.3367688,0.35320336,0.35125348
75,0.24623956,0.62841225,0.21699165,0.34289694,0.33342618
76,0.26880223,0.6857939,0.28384402,0.40027854,0.3707521
77,0.32061282,0.6181058,0.3356546,0.42339832,0.332312
78,0.34094706,0.7774373,0.3501393,0.37966573,0.3395543
79,0.29303622,0.3529248,0.34094706,0.3665738,0.42729804
80,0.27660167,0.42952645,0.37604457,0.40947077,0.35208914
81,0.36991644,0.4557103,0.33398327,0.37966573,0.35626742
82,0.2654596,0.60306406,0.4069638,0.38941506,0.38579386
83,0.27325904,0.86016715,0.4972145,0.34011143,0.34038997
84,0.2707521,0.9657382,0.49387187,0.362117,0.36935934
85,0.29749304,0.8548747,0.505571,0.3373259,0.36935934
86,0.26963788,0.7231198,0.5303621,0.36462396,0.3593315
87,0.36239555,0.7551532,0.48830083,0.2924791,0.3671309
88,0.2891365,0.6732591,0.49637884,0.31142062,0.3844011
89,0.34038997,0.16908078,0.52479106,0.31977716,0.32618386
90,0.3470752,0.20724234,0.51169914,0.29498607,0.29526463
91,0.4350975,0.9,0.4885794,0.32005572,0.30501392
92,0.32562673,0.04791086,0.29275766,0.3665738,0.2690808
93,0.3075209,0.8454039,0.3481894,0.29108635,0.3183844
94,0.29860723,0.57604456,0.4665738,0.3,0.34512535
95,0.37325907,0.6660167,0.3415042,0.3643454,0.3844011
96,0.23008357,0.22228412,0.32451254,0.386351,0.36044568
97,0.32896936,0.14206128,0.28885794,0.37019497,0.3259053
98,0.34568244,0.2941504,0.3270195,0.3955432,0.36991644
99,0.4247911,0.34763232,0.36239555,0.36295265,0.38523677
100,0.35598886,0.30724233,0.3793872,0.33481893,0.33259052
101,0.47604457,0.29526463,0.454039,0.33314764,0.34623957
102,0.47270194,0.2259053,0.43537605,0.31754875,0.40306407
103,0.55208915,0.2988858,0.43760446,0.28384402,0.40362117
104,0.44289693,0.3437326,0.45153204,0.31058496,0.39749303
105,0.46183845,0.45598885,0.44066852,0.32228413,0.43649024
106,0.4913649,0.39387187,0.429805,0.31225628,0.44206128
107,0.5030641,0.5579387,0.44178274,0.3286908,0.40222842
108,0.41002786,0.41810584,0.4551532,0.3119777,0.3799443
109,0.92952645,0.56044567,0.445961,0.36518106,0.4033426
110,0.2961003,0.4930362,0.44679666,0.38690808,0.40194985
111,0.51532036,0.5654596,0.40222842,0.39526463,0.37270194
112,0.41810584,0.5259053,0.445961,0.38523677,0.39637884
113,0.4409471,0.61587745,0.32005572,0.34930363,0.37047353
114,0.4615599,0.5880223,0.39610028,0.3615599,0.35766017
115,0.4225627,0.7841226,0.44791088,0.35403898,0.36573815
116,0.4610028,0.6637883,0.39052925,0.3454039,0.35487464
117,0.41587743,0.7116992,0.3983287,0.35403898,0.32562673
118,0.4389972,0.7022284,0.4643454,0.27270195,0.3523677
119,0.4448468,0.79052925,0.45320335,0.32618386,0.36824512
120,0.40891364,0.69247913,0.39387187,0.31225628,0.34902507
121,0.43481895,0.7362117,0.40807799,0.32896936,0.391922
122,0.41476324,0.7941504,0.42729804,0.31337047,0.31364903
123,0.39052925,0.71086353,0.40529248,0.30835655,0.3362117
124,0.42562675,0.8637883,0.43481895,0.32729805,0.35905293
125,0.23844011,0.95236766,0.4735376,0.33147633,0.40529248
126,0.3231198,0.77799445,0.44568247,0.31587744,0.39164346
127,0.34261838,0.92562675,0.44512534,0.28133705,0.3891365
128,0.38467968,0.95766014,0.48969358,0.35431755,0.35543177
129,0.36350974,0.94233984,0.3740947,0.28384402,0.37799442
130,0.42339832,0.86852366,0.49637884,0.31142062,0.42228413
131,0.45264623,0.9019499,0.46629527,0.32256266,0.45933148
132,0.332312,0.89972144,0.4810585,0.3395543,0.48495823
133,0.40668523,0.87966573,0.50362116,0.39220056,0.5200557
134,0.3908078,0.82841223,0.49526462,0.26183844,0.52339834
135,0.37827298,0.0036211698,0.5005571,0.31169915,0.5075209
136,0.3891365,0.9983287,0.50473535,0.3309192,0.5086351
137,0.41392758,0.22813371,0.49665737,0.29498607,0.64122564
138,0.35821727,0.16657382,0.5013928,0.31977716,0.46908078
139,0.35626742,0.1654596,0.6077995,0.28885794,0.5810585
140,0.3534819,0.262117,0.52924794,0.27966574,0.60167134
141,0.37214485,0.96128136,0.49052924,0.30027854,0.6760446
142,0.32256266,0.9317549,0.5961003,0.29108635,0.5949861
143,0.4047354,0.40139276,0.64986074,0.28356546,0.52339834


==> figs/full_169_best_exog_3.csv <==
x,0,1,2,3,4
0,0.2647059,0.29411766,0.7058824,0.5,0.5882353
1,0.2647059,0.29411766,0.7352941,0.5,0.5882353
2,0.2647059,0.2647059,0.7352941,0.5,0.5882353
3,0.2647059,0.2647059,0.7352941,0.47058824,0.5882353
4,0.2647059,0.2647059,0.7352941,0.47058824,0.5882353
5,0.2647059,0.2647059,0.7352941,0.47058824,0.5882353
6,0.2647059,0.2647059,0.7352941,0.47058824,0.5882353
7,0.2647059,0.2647059,0.7352941,0.47058824,0.5882353
8,0.2647059,0.2647059,0.7352941,0.47058824,0.5882353
9,0.2647059,0.2647059,0.7352941,0.47058824,0.5882353
10,0.2647059,0.2647059,0.7352941,0.47058824,0.5588235
11,0.2647059,0.2647059,0.7647059,0.5,0.5588235
12,0.2647059,0.2647059,0.7352941,0.5,0.5882353
13,0.2647059,0.2647059,0.7647059,0.5,0.5882353
14,0.23529412,0.2647059,0.7647059,0.5,0.5882353
15,0.23529412,0.2647059,0.7647059,0.5,0.5882353
16,0.23529412,0.2647059,0.7941176,0.5,0.5882353
17,0.23529412,0.2647059,0.7647059,0.5,0.5882353
18,0.23529412,0.2647059,0.7352941,0.5,0.5882353
19,0.20588236,0.2647059,0.7352941,0.5294118,0.5882353
20,0.20588236,0.2647059,0.7058824,0.5294118,0.5882353
21,0.20588236,0.2647059,0.7058824,0.5294118,0.5882353
22,0.20588236,0.2647059,0.7058824,0.5294118,0.5882353
23,0.20588236,0.2647059,0.7058824,0.5294118,0.5882353
24,0.20588236,0.2647059,0.7058824,0.5294118,0.5882353
25,0.20588236,0.2647059,0.6764706,0.5588235,0.5882353
26,0.20588236,0.2647059,0.6764706,0.5588235,0.5882353
27,0.20588236,0.23529412,0.64705884,0.5588235,0.5882353
28,0.20588236,0.23529412,0.61764705,0.5588235,0.61764705
29,0.20588236,0.2647059,0.61764705,0.5588235,0.61764705
30,0.20588236,0.23529412,0.5882353,0.5588235,0.61764705
31,0.20588236,0.23529412,0.5882353,0.5588235,0.61764705
32,0.20588236,0.23529412,0.5588235,0.5588235,0.61764705
33,0.20588236,0.23529412,0.5588235,0.5588235,0.61764705
34,0.20588236,0.23529412,0.5588235,0.5588235,0.61764705
35,0.20588236,0.23529412,0.5588235,0.5882353,0.61764705
36,0.20588236,0.23529412,0.5294118,0.5882353,0.64705884
37,0.20588236,0.23529412,0.5294118,0.5882353,0.61764705
38,0.20588236,0.23529412,0.5294118,0.5882353,0.64705884
39,0.20588236,0.23529412,0.5294118,0.5882353,0.64705884
40,0.20588236,0.23529412,0.5294118,0.5882353,0.61764705
41,0.20588236,0.23529412,0.5294118,0.5882353,0.64705884
42,0.20588236,0.23529412,0.5,0.5882353,0.64705884
43,0.20588236,0.23529412,0.5,0.5882353,0.64705884
44,0.1764706,0.23529412,0.5,0.5882353,0.64705884
45,0.20588236,0.23529412,0.5,0.5882353,0.61764705
46,0.20588236,0.23529412,0.47058824,0.61764705,0.61764705
47,0.20588236,0.23529412,0.47058824,0.61764705,0.64705884
48,0.20588236,0.23529412,0.47058824,0.61764705,0.64705884
49,0.1764706,0.23529412,0.47058824,0.61764705,0.64705884
50,0.1764706,0.23529412,0.47058824,0.61764705,0.64705884
51,0.1764706,0.20588236,0.47058824,0.61764705,0.64705884
52,0.1764706,0.20588236,0.47058824,0.61764705,0.64705884
53,0.1764706,0.20588236,0.5,0.61764705,0.64705884
54,0.1764706,0.20588236,0.5,0.61764705,0.64705884
55,0.1764706,0.20588236,0.5294118,0.61764705,0.64705884
56,0.1764706,0.20588236,0.5294118,0.64705884,0.64705884
57,0.1764706,0.20588236,0.5294118,0.61764705,0.64705884
58,0.1764706,0.20588236,0.5294118,0.61764705,0.64705884
59,0.1764706,0.20588236,0.5,0.64705884,0.64705884
60,0.1764706,0.20588236,0.5,0.64705884,0.64705884
61,0.1764706,0.20588236,0.5,0.64705884,0.64705884
62,0.1764706,0.20588236,0.5,0.64705884,0.64705884
63,0.1764706,0.20588236,0.5,0.64705884,0.64705884
64,0.1764706,0.20588236,0.5,0.64705884,0.6764706
65,0.20588236,0.20588236,0.5,0.64705884,0.6764706
66,0.20588236,0.20588236,0.47058824,0.64705884,0.64705884
67,0.20588236,0.20588236,0.47058824,0.64705884,0.64705884
68,0.20588236,0.20588236,0.47058824,0.64705884,0.64705884
69,0.20588236,0.20588236,0.47058824,0.64705884,0.64705884
70,0.20588236,0.20588236,0.44117647,0.64705884,0.64705884
71,0.20588236,0.20588236,0.44117647,0.64705884,0.64705884
72,0.20588236,0.20588236,0.44117647,0.6764706,0.64705884
73,0.20588236,0.20588236,0.47058824,0.6764706,0.64705884
74,0.20588236,0.20588236,0.44117647,0.6764706,0.64705884
75,0.20588236,0.20588236,0.44117647,0.6764706,0.64705884
76,0.20588236,0.20588236,0.44117647,0.6764706,0.6764706
77,0.20588236,0.20588236,0.44117647,0.6764706,0.6764706
78,0.20588236,0.20588236,0.44117647,0.6764706,0.64705884
79,0.20588236,0.20588236,0.44117647,0.6764706,0.64705884
80,0.20588236,0.20588236,0.44117647,0.6764706,0.64705884
81,0.20588236,0.20588236,0.44117647,0.6764706,0.64705884
82,0.23529412,0.20588236,0.44117647,0.64705884,0.64705884
83,0.23529412,0.23529412,0.4117647,0.64705884,0.64705884
84,0.23529412,0.20588236,0.4117647,0.64705884,0.64705884
85,0.23529412,0.20588236,0.4117647,0.64705884,0.61764705
86,0.23529412,0.20588236,0.4117647,0.64705884,0.61764705
87,0.23529412,0.20588236,0.4117647,0.61764705,0.61764705
88,0.23529412,0.20588236,0.4117647,0.61764705,0.61764705
89,0.23529412,0.20588236,0.4117647,0.61764705,0.61764705
90,0.2647059,0.20588236,0.4117647,0.61764705,0.5882353
91,0.2647059,0.20588236,0.4117647,0.61764705,0.5882353
92,0.2647059,0.20588236,0.4117647,0.5882353,0.5882353
93,0.2647059,0.23529412,0.4117647,0.5882353,0.5882353
94,0.29411766,0.23529412,0.4117647,0.5882353,0.5588235
95,0.29411766,0.23529412,0.4117647,0.5882353,0.5588235
96,0.29411766,0.2647059,0.4117647,0.5882353,0.5588235
97,0.29411766,0.29411766,0.38235295,0.5588235,0.5588235
98,0.29411766,0.29411766,0.38235295,0.5588235,0.5588235
99,0.32352942,0.29411766,0.38235295,0.5588235,0.5588235
100,0.32352942,0.2647059,0.38235295,0.5588235,0.5588235
101,0.32352942,0.2647059,0.38235295,0.5588235,0.5588235
102,0.32352942,0.2647059,0.38235295,0.5588235,0.5294118
103,0.32352942,0.2647059,0.38235295,0.5588235,0.5294118
104,0.32352942,0.23529412,0.4117647,0.5588235,0.5294118
105,0.32352942,0.23529412,0.4117647,0.5588235,0.5294118
106,0.32352942,0.2647059,0.4117647,0.5588235,0.5294118
107,0.32352942,0.23529412,0.4117647,0.5294118,0.5294118
108,0.32352942,0.23529412,0.4117647,0.5588235,0.5294118
109,0.3529412,0.2647059,0.4117647,0.5588235,0.5294118
110,0.32352942,0.2647059,0.4117647,0.5588235,0.5294118
111,0.32352942,0.2647059,0.4117647,0.5588235,0.5294118
112,0.32352942,0.2647059,0.44117647,0.5588235,0.5294118
113,0.32352942,0.2647059,0.44117647,0.5588235,0.5294118
114,0.32352942,0.23529412,0.47058824,0.5588235,0.5294118
115,0.32352942,0.23529412,0.47058824,0.5588235,0.5
116,0.32352942,0.23529412,0.5,0.5588235,0.5
117,0.32352942,0.23529412,0.5,0.5588235,0.5
118,0.32352942,0.23529412,0.5,0.5588235,0.5
119,0.32352942,0.23529412,0.5,0.5294118,0.5
120,0.32352942,0.23529412,0.5,0.5294118,0.5
121,0.32352942,0.23529412,0.5,0.5294118,0.5
122,0.32352942,0.23529412,0.5,0.5294118,0.5
123,0.32352942,0.23529412,0.5294118,0.5294118,0.5
124,0.32352942,0.23529412,0.5294118,0.5294118,0.47058824
125,0.32352942,0.23529412,0.5294118,0.5294118,0.47058824
126,0.32352942,0.23529412,0.5294118,0.5294118,0.47058824
127,0.32352942,0.2647059,0.5294118,0.5294118,0.47058824
128,0.32352942,0.2647059,0.5294118,0.5294118,0.5
129,0.32352942,0.2647059,0.5294118,0.5294118,0.47058824
130,0.32352942,0.2647059,0.5588235,0.5294118,0.47058824
131,0.32352942,0.23529412,0.5588235,0.5294118,0.44117647
132,0.29411766,0.23529412,0.5588235,0.5294118,0.44117647
133,0.29411766,0.23529412,0.5588235,0.5294118,0.44117647
134,0.29411766,0.23529412,0.5588235,0.5294118,0.44117647
135,0.29411766,0.23529412,0.5588235,0.5294118,0.44117647
136,0.29411766,0.23529412,0.5588235,0.5294118,0.44117647
137,0.2647059,0.23529412,0.5588235,0.5294118,0.44117647
138,0.2647059,0.23529412,0.5588235,0.5294118,0.44117647
139,0.2647059,0.23529412,0.5588235,0.5294118,0.44117647
140,0.2647059,0.23529412,0.5588235,0.5294118,0.44117647
141,0.2647059,0.23529412,0.5588235,0.5294118,0.44117647
142,0.2647059,0.23529412,0.5588235,0.5294118,0.44117647
143,0.2647059,0.23529412,0.5588235,0.5588235,0.44117647


==> figs/full_169_best_exog_4.csv <==
x,0,1,2,3,4
0,0.06422018,0.14678898,0.16972478,0.45412844,0.32110092
1,0.06880734,0.14220184,0.18348624,0.5,0.32568806
2,0.07339449,0.123853214,0.19266056,0.4587156,0.28440368
3,0.08256881,0.14678898,0.17889908,0.47706422,0.29816514
4,0.08256881,0.20642202,0.14678898,0.42201835,0.3027523
5,0.06880734,0.1880734,0.15137614,0.44495413,0.31651375
6,0.055045873,0.17889908,0.19266056,0.44036698,0.22477064
7,0.055045873,0.19266056,0.16972478,0.4174312,0.14678898
8,0.06422018,0.13302752,0.16972478,0.4678899,0.19724771
9,0.07798165,0.1880734,0.16055046,0.44495413,0.2293578
10,0.06880734,0.21100917,0.16513762,0.44954127,0.10091743
11,0.059633028,0.20642202,0.1559633,0.48623854,0.08715596
12,0.06422018,0.16055046,0.16972478,0.46330276,0.050458714
13,0.055045873,0.110091746,0.13302752,0.44495413,0.07339449
14,0.04587156,0.10091743,0.10091743,0.49541286,0.059633028
15,0.04587156,0.059633028,0.09633028,0.42201835,0.055045873
16,0.07339449,0.08256881,0.06422018,0.43119267,0.06880734
17,0.09633028,0.07339449,0.1146789,0.39908257,0.07798165
18,0.13302752,0.06880734,0.17889908,0.38990825,0.10550459
19,0.119266056,0.06880734,0.22018349,0.38073394,0.123853214
20,0.119266056,0.07798165,0.2522936,0.40366971,0.21100917
21,0.09633028,0.09633028,0.23853211,0.42201835,0.23853211
22,0.09633028,0.09174312,0.24311927,0.42201835,0.19266056
23,0.08256881,0.07798165,0.2293578,0.4678899,0.23394495
24,0.09633028,0.10550459,0.20183486,0.46330276,0.23394495
25,0.10091743,0.09633028,0.20642202,0.5733945,0.3027523
26,0.09633028,0.08256881,0.2293578,0.6055046,0.3853211
27,0.10550459,0.110091746,0.22477064,0.69266057,0.38073394
28,0.15137614,0.07798165,0.2293578,0.6972477,0.39908257
29,0.16972478,0.055045873,0.22018349,0.60091746,0.38990825
30,0.14678898,0.041284405,0.20183486,0.61009175,0.39449543
31,0.16055046,0.07339449,0.19266056,0.61009175,0.44954127
32,0.17431192,0.08256881,0.17889908,0.6146789,0.49541286
33,0.15137614,0.06422018,0.17431192,0.6972477,0.4587156
34,0.13761468,0.07339449,0.16972478,0.6788991,0.42201835
35,0.14220184,0.06880734,0.16513762,0.6605505,0.42201835
36,0.13761468,0.09174312,0.1559633,0.646789,0.4357798
37,0.14220184,0.12844037,0.13302752,0.6834862,0.44036698
38,0.13761468,0.110091746,0.08715596,0.69266057,0.44036698
39,0.13761468,0.09174312,0.09633028,0.6559633,0.44036698
40,0.14678898,0.09633028,0.07798165,0.6513761,0.44954127
41,0.13302752,0.07798165,0.07339449,0.69266057,0.4357798
42,0.14678898,0.07798165,0.06880734,0.73394495,0.4587156
43,0.14220184,0.07339449,0.1146789,0.70642203,0.49082568
44,0.13302752,0.10091743,0.17889908,0.6559633,0.49541286
45,0.15137614,0.08715596,0.13761468,0.6788991,0.48623854
46,0.1559633,0.09633028,0.119266056,0.6146789,0.48165137
47,0.13302752,0.08256881,0.123853214,0.6651376,0.47247708
48,0.12844037,0.123853214,0.13302752,0.6651376,0.5091743
49,0.12844037,0.13761468,0.15137614,0.6605505,0.48165137
50,0.12844037,0.13302752,0.16055046,0.66972476,0.51376146
51,0.12844037,0.110091746,0.16055046,0.6651376,0.5504587
52,0.123853214,0.07798165,0.16513762,0.69266057,0.5642202
53,0.13761468,0.08256881,0.17431192,0.70642203,0.54587156
54,0.13302752,0.119266056,0.1559633,0.66972476,0.57798165
55,0.12844037,0.119266056,0.14220184,0.63761467,0.5917431
56,0.1146789,0.123853214,0.13761468,0.6238532,0.5917431
57,0.123853214,0.123853214,0.14678898,0.6605505,0.6330275
58,0.119266056,0.10091743,0.119266056,0.646789,0.61926603
59,0.119266056,0.06880734,0.07339449,0.6055046,0.6146789
60,0.1146789,0.08256881,0.059633028,0.61009175,0.58715594
61,0.110091746,0.08715596,0.07339449,0.5917431,0.57798165
62,0.110091746,0.07339449,0.09174312,0.5917431,0.54587156
63,0.10091743,0.07798165,0.09633028,0.5733945,0.51376146
64,0.110091746,0.07798165,0.09174312,0.559633,0.48165137
65,0.10550459,0.04587156,0.10550459,0.54587156,0.5229358
66,0.1146789,0.055045873,0.17431192,0.53669727,0.58715594
67,0.119266056,0.08715596,0.16972478,0.5504587,0.6651376
68,0.13761468,0.059633028,0.14678898,0.5642202,0.6513761
69,0.14678898,0.10550459,0.1559633,0.58715594,0.66972476
70,0.16055046,0.1146789,0.13761468,0.51834863,0.6605505
71,0.16972478,0.17431192,0.14678898,0.51834863,0.70642203
72,0.15137614,0.08715596,0.13302752,0.47247708,0.7155963
73,0.16055046,0.055045873,0.13302752,0.49082568,0.6788991
74,0.17889908,0.04587156,0.13302752,0.49541286,0.71100914
75,0.1559633,0.036697246,0.14678898,0.5,0.6559633
76,0.17431192,0.059633028,0.16055046,0.48165137,0.69266057
77,0.1880734,0.055045873,0.13761468,0.5504587,0.7522936
78,0.1880734,0.110091746,0.17889908,0.5091743,0.69266057
79,0.19724771,0.13302752,0.14678898,0.5917431,0.6559633
80,0.1880734,0.1146789,0.1146789,0.47247708,0.5825688
81,0.18348624,0.059633028,0.1146789,0.44036698,0.5733945
82,0.1559633,0.059633028,0.14220184,0.4357798,0.55504584
83,0.14678898,0.06880734,0.18348624,0.4266055,0.5642202
84,0.14678898,0.07339449,0.22477064,0.45412844,0.5321101
85,0.14678898,0.07798165,0.20642202,0.40366971,0.51376146
86,0.1559633,0.08715596,0.14220184,0.36697248,0.5825688
87,0.14678898,0.119266056,0.14220184,0.37155962,0.5321101
88,0.14220184,0.09174312,0.26605505,0.34862384,0.57798165
89,0.15137614,0.059633028,0.27522936,0.37155962,0.6238532
90,0.1559633,0.08256881,0.25688073,0.33486238,0.646789
91,0.1559633,0.07798165,0.19724771,0.36697248,0.69266057
92,0.13761468,0.04587156,0.119266056,0.32110092,0.6146789
93,0.14678898,0.055045873,0.16055046,0.32110092,0.6605505
94,0.15137614,0.06422018,0.18348624,0.2706422,0.57798165
95,0.16055046,0.059633028,0.19266056,0.31651375,0.57798165
96,0.14220184,0.059633028,0.19724771,0.35321102,0.5642202
97,0.16513762,0.09174312,0.22477064,0.3027523,0.54587156
98,0.1880734,0.119266056,0.1880734,0.30733946,0.5321101
99,0.17889908,0.1146789,0.18348624,0.3027523,0.5091743
100,0.1559633,0.08256881,0.18348624,0.39449543,0.42201835
101,0.12844037,0.07339449,0.16055046,0.39908257,0.41284403
102,0.110091746,0.09174312,0.16972478,0.4174312,0.4082569
103,0.16513762,0.1146789,0.18348624,0.44954127,0.51376146
104,0.1880734,0.09633028,0.21100917,0.48623854,0.44495413
105,0.13761468,0.07798165,0.20642202,0.51376146,0.38990825
106,0.13302752,0.06880734,0.20642202,0.5642202,0.35321102
107,0.12844037,0.08715596,0.25688073,0.47247708,0.40366971
108,0.08256881,0.07798165,0.2706422,0.37155962,0.4082569
109,0.1146789,0.07798165,0.2706422,0.33027524,0.3027523
110,0.14220184,0.08715596,0.25688073,0.4174312,0.23853211
111,0.14678898,0.1146789,0.21100917,0.55504584,0.23853211
112,0.123853214,0.110091746,0.20183486,0.55504584,0.2798165
113,0.110091746,0.1146789,0.22018349,0.56880736,0.26605505
114,0.13302752,0.16972478,0.23394495,0.53669727,0.28899083
115,0.15137614,0.14220184,0.19724771,0.48623854,0.28440368
116,0.15137614,0.13302752,0.2614679,0.4082569,0.2706422
117,0.17889908,0.09633028,0.3119266,0.39908257,0.3027523
118,0.20642202,0.08256881,0.30733946,0.35779816,0.37155962
119,0.20642202,0.12844037,0.29816514,0.39908257,0.36238533
120,0.17889908,0.1146789,0.3119266,0.48165137,0.3853211
121,0.18348624,0.110091746,0.29357797,0.5321101,0.3853211
122,0.17431192,0.15137614,0.26605505,0.5275229,0.4174312
123,0.17889908,0.13302752,0.25688073,0.5045872,0.36238533
124,0.14678898,0.110091746,0.25688073,0.51834863,0.3027523
125,0.123853214,0.10550459,0.23394495,0.5,0.28899083
126,0.16972478,0.07798165,0.21559633,0.42201835,0.2706422
127,0.19724771,0.06880734,0.19266056,0.4266055,0.29816514
128,0.22018349,0.055045873,0.1880734,0.38990825,0.2522936
129,0.22018349,0.08715596,0.1880734,0.31651375,0.1880734
130,0.24311927,0.08256881,0.14220184,0.32110092,0.17431192
131,0.21559633,0.10091743,0.13302752,0.36238533,0.22477064
132,0.2293578,0.13302752,0.1880734,0.33944955,0.22477064
133,0.2293578,0.16513762,0.16513762,0.30733946,0.21100917
134,0.22018349,0.13761468,0.16972478,0.35321102,0.21559633
135,0.23394495,0.1146789,0.17431192,0.37155962,0.19724771
136,0.20642202,0.08715596,0.21100917,0.39449543,0.17431192
137,0.14220184,0.07798165,0.17431192,0.48623854,0.18348624
138,0.123853214,0.050458714,0.17431192,0.559633,0.14678898
139,0.07798165,0.050458714,0.14220184,0.55504584,0.09174312
140,0.08256881,0.059633028,0.17431192,0.5733945,0.06422018
141,0.09633028,0.055045873,0.16513762,0.55504584,0.055045873
142,0.1146789,0.036697246,0.1559633,0.60091746,0.07339449
143,0.10550459,0.036697246,0.16972478,0.60091746,0.08256881


==> figs/full_16_best_0.csv <==
x,0,1,2
0,2.0779452,2.2202473,1.9574001
1,2.0062094,2.2869036,2.0125558
2,2.0030923,2.1771529,2.044573
3,2.019606,2.304717,2.0970995
4,2.1727347,2.2184224,2.0339365
5,2.1353087,2.2838762,2.088993
6,2.1958933,2.2215316,2.1324477
7,2.1229408,2.2183714,2.0850127
8,2.088881,2.245648,2.152717
9,2.2174604,2.2065146,2.1109657
10,2.179664,2.301723,2.1753638
11,2.162738,2.3648033,2.1415558
12,2.331663,2.3057132,2.2698267
13,2.2342832,2.3040867,2.338732
14,2.304934,2.3094184,2.240678
15,2.2446156,2.2236009,2.2831779
16,2.3384316,2.3543441,2.2767205
17,2.395714,2.262977,2.2342086
18,2.3471467,2.2896845,2.2500415
19,2.3163717,2.345659,2.355404
20,2.4066713,2.2159135,2.305057
21,2.3374507,2.3310778,2.3546288
22,2.3814769,2.3413327,2.3467717
23,2.3932462,2.397486,2.3556538
24,2.4149806,2.2938073,2.4090848
25,2.3843331,2.2499132,2.4055595
26,2.3987167,2.3602076,2.5162218
27,2.373252,2.298837,2.3583338
28,2.3542416,2.260801,2.3578458
29,2.4246173,2.281705,2.4012313
30,2.4461362,2.2666163,2.5465689
31,2.368599,2.3674455,2.3861861
32,2.4805188,2.3101723,2.4024518
33,2.517453,2.309827,2.382793
34,2.448924,2.2442298,2.459926
35,2.5012915,2.1974099,2.4432693
36,2.493845,2.2341096,2.4211845
37,2.4293888,2.3308232,2.4723759
38,2.490837,2.2357273,2.4197989
39,2.4992557,2.2195454,2.495299
40,2.4744465,2.2309196,2.5416417
41,2.514577,2.2196045,2.492258
42,2.4937477,2.215285,2.4478316
43,2.442712,2.2685385,2.5429742
44,2.515075,2.2272217,2.3878868
45,2.5171509,2.1654623,2.5227695
46,2.506089,2.173026,2.4953175
47,2.4851108,2.1489892,2.501072
48,2.4481971,2.1665146,2.4568214
49,2.4871738,2.2168171,2.448022
50,2.4724684,2.0721316,2.4930773
51,2.452918,2.1649892,2.4138188
52,2.4461083,2.130083,2.4737873
53,2.5008037,2.1131303,2.5243607
54,2.4308405,2.084357,2.490507
55,2.442808,2.1016977,2.4386292
56,2.400377,2.1062093,2.5685358
57,2.4315562,2.0627017,2.50715
58,2.4536397,2.1037836,2.3832128
59,2.5065854,2.068246,2.4323757
60,2.4455724,2.0238354,2.3748553
61,2.381259,2.0588336,2.466291
62,2.5096219,1.9310895,2.4313772
63,2.4024951,1.9390763,2.4303198
64,2.404277,1.8974609,2.4915192
65,2.4162636,2.0502377,2.5153415
66,2.2807796,1.9422046,2.4381263
67,2.325369,1.9793231,2.4658515
68,2.4311051,1.9427699,2.4253163
69,2.3780954,1.9102645,2.4643333
70,2.3114395,1.8339849,2.3405209
71,2.2882655,1.8624378,2.4258754
72,2.3606205,1.717331,2.299234
73,2.2889981,1.8731157,2.2738926
74,2.3343909,1.7600766,2.3902335
75,2.278951,1.7468436,2.3831952
76,2.260474,1.7222214,2.293301
77,2.3384182,1.6653893,2.3138835
78,2.2927375,1.7094163,2.3153613
79,2.229692,1.7273942,2.336543
80,2.2113605,1.6804556,2.2899957
81,2.1975672,1.7582694,2.2803452
82,2.1892474,1.7587451,2.2547855
83,2.2303274,1.6448386,2.2700353
84,2.1560998,1.6688856,2.076796
85,2.1275482,1.5803808,2.163672
86,2.1212957,1.6572104,2.2430294
87,2.0946994,1.6023762,2.1996045
88,2.1465573,1.570799,2.2200892
89,2.0833342,1.5465298,2.130691
90,2.0602295,1.5382286,2.1935942
91,2.0281727,1.5689466,2.1863503
92,2.0036592,1.47337,2.093376
93,1.9972486,1.5048702,2.1307886
94,1.9431353,1.4242439,2.119221
95,1.9812382,1.4750463,2.0906603
96,1.9948161,1.4524391,2.0469062
97,1.8737041,1.3507528,2.0263453
98,1.9230431,1.4358782,2.031453
99,1.9013538,1.4143118,2.0446126
100,1.8386307,1.3645357,1.9223952
101,1.8093371,1.3369427,1.9219978
102,1.9352956,1.4221461,1.8398316
103,1.8311424,1.3743923,1.8419354
104,1.8475732,1.3393066,1.9703696
105,1.8517966,1.3125865,1.905644
106,1.8194492,1.3093574,1.9636468
107,1.6877799,1.2454207,1.8974537
108,1.7576737,1.2018852,1.7819148
109,1.6561865,1.2581795,1.9186296
110,1.6636776,1.174878,1.7686216
111,1.6787982,1.2636094,1.6996634
112,1.581203,1.1953814,1.8225752
113,1.6349721,1.1974956,1.7198161
114,1.6536577,1.2204143,1.737034
115,1.5507852,1.0638479,1.6841818
116,1.6580683,1.1227925,1.6803275
117,1.6788335,1.1568644,1.6348906
118,1.5021415,1.1460423,1.642806
119,1.4880329,1.1961015,1.5688345
120,1.4755654,2.0936003,1.6489686
121,1.4785497,2.0884497,1.6274873
122,1.4889526,2.1315603,1.5505707
123,1.476891,2.1072586,1.6430503
124,1.5356473,2.1424575,1.5710225
125,1.4445885,2.1445677,1.4898428
126,1.4474483,2.0547812,1.434927
127,1.4306961,2.0202205,1.478667
128,1.3017619,2.040468,1.4204528
129,1.2957656,2.0440707,1.4740554
130,1.4439988,2.1008005,1.4042559
131,1.4132161,1.9987437,1.4102747
132,1.3139647,1.9663973,1.5123469
133,1.3337255,2.1188033,1.4177066
134,1.2837074,1.9853071,1.3904251
135,1.2856517,1.9984125,1.3574862
136,1.2629722,2.0224934,1.3888891
137,1.2592429,1.9505162,1.3214113
138,1.2973458,1.9515724,1.3411664
139,1.2355134,1.9364545,1.3881106
140,1.2215604,1.9554797,1.3882302
141,1.1339408,2.0549076,1.3204272
142,1.1532269,1.9349232,1.3177757
143,1.1371117,2.1148114,1.2641627
144,1.2595419,1.9539115,1.2306851
145,1.0759271,2.089188,1.2564383
146,1.1413846,2.041776,1.2503496
147,1.1460891,2.0475476,1.2398931
148,1.0991051,1.944668,1.2378033
149,1.1258552,2.0687149,1.1819311
150,1.1439109,2.005134,1.1804037
151,1.0882573,1.9592161,1.2775346
152,1.1776457,2.0184426,1.1454524
153,1.0692981,2.111904,1.15549
154,1.0358258,1.0725095,1.2183656
155,1.1426331,1.0106008,1.2174727
156,1.1636713,1.0902653,1.118981
157,1.1815659,1.081072,1.083384
158,1.0859151,1.0320956,1.1477549
159,1.0451177,1.1080534,1.0816735
160,1.1910098,1.1432478,1.1475749
161,1.0496674,1.0827619,1.0600777
162,1.1929063,1.1739497,1.1265652
163,0.99543756,1.219289,1.0844101
164,1.0889452,1.1132348,1.0774268
165,0.93631446,1.1714417,1.1478788
166,1.1064107,1.0649525,1.1331033
167,1.057438,1.1703243,1.0793012
168,1.1501783,1.145423,1.0801451
169,1.0606742,1.1104938,1.2137333
170,0.9924656,1.2164311,1.0730654
171,1.1495855,1.2105541,1.1412692
172,1.0828828,1.2861248,1.1574957
173,1.017406,1.1614861,1.1924866
174,1.171057,1.2074552,1.0581427
175,1.0633962,1.276995,1.0513766
176,1.1260624,1.2054247,1.1072938
177,1.1220042,1.2428626,1.0451676
178,1.06029,1.3419702,1.1021456
179,1.0615466,1.3535713,1.0394871
180,1.0870016,1.358831,1.106476
181,1.0683054,1.3658271,1.1737754
182,1.1039239,1.3038756,1.0790505
183,1.0957452,1.2957183,1.1155219
184,1.197239,1.4060985,1.1289182
185,1.1617488,1.4634471,1.2343556
186,1.1853135,1.4736453,1.1736628
187,1.1664429,1.404448,1.2167964
188,1.1357014,1.544274,1.1628588
189,1.1086962,1.4843334,1.0413594
190,1.1114578,1.5204679,1.1596823
191,1.0663686,1.4448869,1.2173904
192,1.2546084,1.5264382,1.0699185
193,1.2937595,1.6238099,1.2715722
194,1.1856967,1.4978564,1.2186261
195,1.302217,1.5796479,1.1986128
196,1.2180401,1.5734323,1.2054875
197,1.2091619,1.6867301,1.2088357
198,1.258302,1.7226968,1.2292764
199,1.2932366,1.578013,1.1597393
200,1.2532328,1.732929,1.2497497
201,1.396766,1.6898711,1.2216209
202,1.2840385,1.7534795,1.2983389
203,1.330896,1.6923599,1.2522676
204,1.4067765,1.7334983,1.2363497
205,1.3257962,1.7726799,1.3529577
206,1.4309869,1.7620517,1.2666938
207,1.3168217,1.7928823,1.3516499
208,1.3518668,1.8507657,1.3492419
209,1.3914169,1.8416034,1.4608164
210,1.3965236,1.8640624,1.2970924
211,1.292694,1.9286112,1.3834901
212,1.4988333,1.9797895,1.3901635
213,1.4654726,1.9509296,1.4125721
214,1.5033062,1.9255327,1.385125
215,1.5297858,1.995342,1.4200003
216,1.4952604,1.9916276,1.4149137
217,1.4731663,1.9855347,1.4389658
218,1.5442787,1.9500749,1.5084178
219,1.5403275,2.0061393,1.5029709
220,1.5343469,2.0962005,1.5274789
221,1.5896595,2.0111825,1.5076445
222,1.6182669,2.0519607,1.5133464
223,1.5999068,2.0667953,1.4927003
224,1.5402328,2.0916755,1.551875
225,1.7198627,2.1531026,1.5291387
226,1.5985605,2.1126928,1.5034703
227,1.6015242,2.0752378,1.5426726
228,1.7150226,2.141503,1.58426
229,1.7012429,2.2248902,1.6167343
230,1.6640173,2.2095323,1.6456611
231,1.6619859,2.1795235,1.6114268
232,1.7387048,2.1814835,1.6160123
233,1.740361,2.252778,1.5798376
234,1.7391723,2.3055732,1.4620521
235,1.6861221,2.1777194,1.6544492
236,1.7543,2.1532655,1.7194834
237,1.741674,2.242156,1.6446164
238,1.7480193,2.327484,1.6307776
239,1.8703189,2.3031988,1.7466613
240,1.8210152,2.3375213,1.701813
241,1.7921265,2.3323264,1.806002
242,1.9184153,2.3375344,1.7801758
243,1.8316817,2.3369052,1.6617645
244,1.8767945,2.4257917,1.7710836
245,1.849864,2.3552809,1.7966697
246,1.9394416,2.3921905,1.8601933
247,1.8352487,2.3840559,1.8696568
248,1.9398005,2.3310971,1.7976915
249,1.9336411,2.4365945,1.9045032
250,1.9552814,2.4514484,1.762187
251,1.9112802,2.397289,1.8578374
252,2.0070279,2.37374,1.841974
253,2.0045927,2.4268982,1.8263557
254,2.0225563,2.5363681,1.9189374
255,1.942605,2.5149932,1.8204435
256,1.9432969,2.500577,1.9044958
257,2.0365205,2.4613256,1.948996
258,2.0505605,2.5648057,1.9709148
259,1.9743947,2.4208326,2.0547185
260,2.1237712,2.444108,1.9612147
261,1.9880027,2.49134,2.0120955
262,2.0606968,2.3981404,1.9790316
263,2.1776586,2.4234781,1.941108
264,2.004343,2.5305007,1.9131479
265,2.0893595,2.3928142,1.9703897
266,1.9720697,2.5239005,2.0096245
267,2.0585685,2.3873398,1.9514263
268,2.059021,2.4276338,1.970519
269,2.0689433,2.4088905,2.0718765
270,1.9993658,2.4792552,2.044813
271,2.118936,2.429545,2.1047215
272,2.163795,2.418472,2.0162432
273,2.0748138,2.4375925,2.0165658
274,2.1994338,2.4159768,1.9886535
275,2.1193597,2.4718993,1.9498519
276,2.1616082,2.4269729,2.0136485
277,2.1575744,2.4659798,1.9840949
278,2.21233,2.3934948,2.1058025
279,2.1278694,2.3320549,2.0615692
280,2.1987207,2.288743,2.0681396
281,2.2760904,2.3614094,2.0237424
282,2.1496763,2.377491,2.1284475
283,2.116724,2.3609023,2.1830525
284,2.1036303,2.3794115,2.1503465
285,2.2487607,2.332816,2.0853531
286,2.1305792,2.2875798,2.0498338
287,2.117876,2.3365245,2.1372147
288,2.1267362,2.3493056,2.0268767
289,2.141479,2.3319101,2.1092186
290,2.069846,2.2845664,2.123832
291,2.1377401,2.4218225,2.0291543
292,2.1030858,2.3855214,2.1335874
293,2.1447976,2.3003638,2.0409803
294,2.1876755,2.2638621,2.1198468
295,2.1180077,2.3023913,2.1665637
296,2.140942,2.2212126,2.1358306
297,2.2070591,2.2637265,2.118696
298,2.165414,2.1924706,2.144765
299,2.1954181,2.2010791,2.048985
300,2.1944644,2.1411486,2.135112
301,2.1599529,2.1444492,2.1282165
302,2.081076,2.1622698,2.0792093
303,2.2317405,2.1499934,2.0811846
304,2.1539092,2.1635828,2.1388047
305,2.172067,2.2077456,2.10655
306,2.0541682,2.1652591,2.0599885
307,2.2339046,2.1114564,2.0892031
308,2.0558505,2.0231504,2.148449
309,2.2221339,2.075878,1.9756961
310,2.0295985,2.005815,2.07973
311,2.1603181,1.9689792,2.11078
312,2.0797515,2.0873275,2.097238
313,2.1727378,1.9748847,2.0638103
314,2.0744314,2.0270653,2.0523815
315,2.0604765,2.0290575,2.1054628
316,2.1163344,1.9800764,2.1018136
317,2.1534348,1.9373109,2.0312812
318,2.2035222,1.9213903,2.046227
319,2.097273,1.9527019,2.0896783
320,2.0633874,1.8533827,2.0799134
321,2.06862,1.8667836,2.067817
322,2.0191584,1.9229246,2.0714395
323,2.0512416,1.820769,1.9809587
324,2.0985377,1.9305336,2.0987015
325,2.121994,1.8850036,2.0844846
326,2.2015452,1.8832959,2.1010153
327,1.9322342,1.8253573,2.0560608
328,2.0561817,1.7186815,1.9988812
329,2.0352194,1.6743809,2.1064806
330,2.1029847,1.7553074,1.9935001
331,1.9649277,1.8048459,2.060797
332,2.047918,1.6682836,1.995733
333,2.02284,1.7747793,1.9841541
334,1.9739722,1.671826,2.0774784
335,1.979273,1.7004956,1.9565202
336,2.0411005,1.6566035,2.051221
337,1.9760736,1.7131553,2.0402594
338,1.9834057,1.6743298,1.965074
339,2.033491,1.6633425,2.121378
340,1.9593831,1.6198008,2.1156962
341,2.0272586,1.5944976,2.0860753
342,1.9718188,1.6232499,1.8668063
343,1.9351984,1.5855474,2.0367572
344,2.0030253,1.5686402,1.9235566
345,2.0134747,1.5825462,1.9296764
346,1.9454665,1.5245265,2.0062551
347,1.9841206,1.5182368,2.020885
348,1.8632832,1.4708165,2.0643315
349,1.954967,1.5213108,1.9795076
350,1.9193515,1.5671163,1.9750451
351,1.9932843,1.5322331,1.915157
352,2.0011706,1.4869149,1.9351786
353,1.8749582,1.4310857,1.9650733
354,1.9055225,1.50607,1.8829349
355,1.9242423,1.3399805,2.0738776
356,2.019485,1.4513994,1.8591326
357,1.9732879,1.401798,1.9600606
358,1.8890567,1.3709357,1.9206228
359,1.9043101,1.3544741,1.9654852
360,1.9307678,1.4367175,1.7974758
361,1.8423495,1.3738426,1.9595802
362,1.9402777,1.4031546,1.9604033
363,1.865969,1.5033095,1.8977957
364,1.931752,1.3371345,2.05667
365,1.9213316,1.2902403,1.9269884
366,1.781499,1.3759683,1.9661008
367,1.8804572,1.331921,1.9351771
368,1.8556948,1.3687024,1.9885008
369,1.8722785,1.3793459,1.9499129
370,1.8248305,1.3828518,1.8139641
371,1.846748,1.2793875,1.8288666
372,1.812371,1.2862815,1.92608
373,1.8737849,1.3006443,1.9317303
374,1.7830338,1.3284928,1.9830147
375,1.8743101,1.3364227,1.91846
376,1.8466091,1.2613171,1.8374354
377,1.8060464,1.3170173,1.8427469
378,1.8778546,1.267254,1.9086254
379,1.8739065,1.268393,1.8442639
380,1.6760756,1.279556,1.9429212
381,1.8479732,1.3699249,1.936099
382,1.8744053,1.3181527,1.842415
383,1.76035,1.317353,1.8949399
384,1.764812,1.3773605,1.8976035
385,1.7271308,1.306069,1.9531881
386,1.8015664,1.2947983,1.9215773
387,1.7467396,1.2362223,1.9319901
388,1.8199598,1.3465105,1.8187987
389,1.8624738,1.3692378,1.8387736
390,1.8301688,1.3405069,1.8574928
391,1.6841844,1.2883949,1.8132768
392,1.7609465,1.319835,1.8401004
393,1.769173,1.2647458,1.7866575
394,1.7214789,1.2575234,1.7852232
395,1.7668464,1.3742728,1.8085737
396,1.8283308,1.3470621,1.9072694
397,1.7823434,1.3305959,1.8968905
398,1.8180907,1.3131112,1.9440886
399,1.8179418,1.243634,1.8553725
400,1.7277079,1.3856351,1.9062253
401,1.7723453,1.3114942,1.7800623
402,1.7901309,1.3154169,1.909902
403,1.7264922,1.1820151,1.765112
404,1.7674872,1.2802222,1.8153216
405,1.815429,1.2533945,1.9603729
406,1.7553034,1.2596753,1.789712
407,1.7220658,1.3121151,1.8066583
408,1.7761395,1.3428614,1.822003
409,1.6965973,1.3432941,1.7366633
410,1.7523271,1.280118,1.8349992
411,1.6347256,1.3610239,1.760893
412,1.8285022,1.3715703,1.8012193
413,1.776295,1.3653363,1.8066833
414,1.6550093,1.2929866,1.7183502
415,1.8379956,1.3871723,1.8265772
416,1.726675,1.3372993,1.8372953
417,1.6996769,1.2893513,1.7434253
418,1.7329607,1.3994887,1.7495785
419,1.6583031,1.3674747,1.7027723
420,1.7447295,1.3140379,1.7250463
421,1.7424923,1.3718543,1.8740246
422,1.7674915,1.3272483,1.7678006
423,1.6801689,1.546865,1.7581741
424,1.7114227,1.3325936,1.7024077
425,1.6511937,1.5003679,1.7670411
426,1.7332021,1.4331397,1.6971502
427,1.7568407,1.4301054,1.7477719
428,1.5743895,1.3817185,1.7429768
429,1.7007319,1.3821603,1.7370535
430,1.590151,1.4643295,1.7001143
431,1.6882538,1.5104289,1.7769963
432,1.6650214,1.4887815,1.7071117
433,1.6654693,1.4429591,1.6696941
434,1.6736703,1.5123267,1.748197
435,1.5653044,1.5023983,1.7089089
436,1.6729723,1.4235208,1.6941814
437,1.6532632,1.449393,1.581007
438,1.5807984,1.50061,1.745945
439,1.6751347,1.519612,1.6781633
440,1.6698335,1.5416636,1.645299
441,1.5871534,1.4785398,1.6787485
442,1.5956774,1.5308045,1.6423875
443,1.5501157,1.462733,1.6722594
444,1.5880665,1.5461811,1.6825858
445,1.6423278,1.5813587,1.6474055
446,1.5671763,1.5532627,1.6504401
447,1.500205,1.558514,1.5621932
448,1.543872,1.5564322,1.5780855
449,1.6592592,1.59512,1.5445572
450,1.5247413,1.6358421,1.6130358
451,1.5890914,1.5489473,1.6005822
452,1.7171266,1.5750186,1.5876381
453,1.4875365,1.5208787,1.5835099
454,1.5461165,1.568448,1.5475208
455,1.5808388,1.5833405,1.5863974
456,1.5380204,1.6238453,1.5742099
457,1.4814364,1.7084731,1.504108
458,1.5183898,1.7466046,1.5306488
459,1.4951649,1.693801,1.4782165
460,1.5212864,1.6621776,1.5692892
461,1.5417211,1.6762958,1.4758329
462,1.4880878,1.781312,1.4781176
463,1.483927,1.644773,1.4902096
464,1.4647133,1.6598569,1.5399321
465,1.5572518,1.5977256,1.503129
466,1.400439,1.6635348,1.5007358
467,1.471937,1.7259974,1.4531142
468,1.4811411,1.7535057,1.4862646
469,1.4787097,1.7461356,1.5295674
470,1.5035975,1.7025105,1.4517913
471,1.4378849,1.706326,1.4303814
472,1.4670755,1.6431193,1.4200592
473,1.4352283,1.5627679,1.4883403
474,1.4446152,1.564633,1.4824287
475,1.4119289,1.783356,1.4091964
476,1.3487077,1.7767596,1.4342905
477,1.3650575,1.6620297,1.3541616
478,1.4033388,1.752687,1.4110768
479,1.4003625,1.701059,1.3630728
480,1.3778524,1.7909554,1.5135515
481,1.458359,1.6485738,1.3809967
482,1.3388964,1.6977333,1.4525676
483,1.3270109,1.7466276,1.3282057
484,1.4536371,1.794585,1.4698669
485,1.3611196,1.8353548,1.4767542
486,1.330762,1.8211648,1.2698861
487,1.3504847,1.7159852,1.3042104
488,1.3966326,1.8158,1.257055
489,1.4086525,1.7828984,1.3859575
490,1.3414527,1.7396737,1.4011617
491,1.2991637,1.8169732,1.310082
492,1.386436,1.7059565,1.453578
493,1.359062,1.7852615,1.3170137
494,1.2940153,1.8247651,1.3060777
495,1.2949538,1.800753,1.3237655
496,1.3544079,1.882871,1.2893369
497,1.3260484,1.8289285,1.2875483
498,1.3640678,1.8525393,1.3133928
499,1.4454263,1.8227452,1.1740093
500,1.2764605,1.8451387,1.2742293
501,1.2948239,1.8336347,1.3204781
502,1.3381784,1.7825843,1.2848054
503,1.1872976,1.8398579,1.2947795
504,1.3255343,1.8432561,1.2907532
505,1.3382075,1.8723524,1.3175372
506,1.2790558,1.7709519,1.3605481
507,1.2479309,1.8147945,1.3509098
508,1.3395466,1.7707334,1.3098631
509,1.3240048,1.8336964,1.3337958
510,1.2701803,1.8434842,1.3559698
511,1.2956372,1.7188873,1.2409457
512,1.2428263,1.850579,1.3781856
513,1.2786908,1.8622352,1.22011
514,1.2621461,1.764127,1.2696481
515,1.3416411,1.8684205,1.1855111
516,1.3975313,1.8227971,1.2884284
517,1.311077,1.8177294,1.2145376
518,1.3601152,1.9225318,1.178567
519,1.3031476,1.8638754,1.2711111
520,1.4200501,1.9267254,1.296205
521,1.3310491,1.870852,1.2627711
522,1.3878254,1.9444147,1.1850474
523,1.2958429,1.9434177,1.2979498
524,1.312999,1.912585,1.2632383
525,1.3447909,1.8971078,1.2100948
526,1.4210687,1.832251,1.2716026
527,1.3697029,1.8744516,1.2206503
528,1.4070432,1.8871326,1.3284464
529,1.3353486,1.9483306,1.3225636
530,1.4156228,1.8666321,1.3160931
531,1.5043378,1.8109387,1.2320681
532,1.4070752,1.8187335,1.3868289
533,1.3373506,2.0336268,1.2814627
534,1.4364359,1.8961853,1.3934689
535,1.3694435,1.8981364,1.3525302
536,1.471309,1.8535556,1.3201053
537,1.391062,1.9478471,1.2479646
538,1.4298122,1.8615758,1.4380277
539,1.5118349,1.8399076,1.3808583
540,1.444306,1.9279463,1.3683017
541,1.4606907,1.9546795,1.416963
542,1.5192499,1.9402492,1.4993382
543,1.4008822,1.9673177,1.4263277
544,1.4639827,1.9490848,1.4471172
545,1.5353491,1.9297907,1.3061526
546,1.5616778,2.0108962,1.3989954
547,1.4654421,1.9576235,1.4319099
548,1.490783,2.0470893,1.5377041
549,1.5981307,1.9998925,1.5085618
550,1.5291146,1.9859896,1.4867449
551,1.5321692,2.0492742,1.4549965
552,1.5920198,1.9781591,1.534866
553,1.5449164,1.9273129,1.4859035
554,1.5562274,2.0186646,1.5394988
555,1.71384,1.9561263,1.5081791
556,1.7006932,1.9967865,1.4776573
557,1.6054652,1.9987674,1.5254055
558,1.6711938,2.0179336,1.5868793
559,1.7049886,1.9379534,1.5926399
560,1.6678047,2.0201728,1.5821198
561,1.7815369,1.9730885,1.5413517
562,1.735855,2.0228918,1.6725079
563,1.8069526,2.0220253,1.639216
564,1.7206601,2.1369197,1.7154747
565,1.7435944,2.0475583,1.6434793
566,1.6877081,2.0027876,1.6962745
567,2.799309,1.9527043,1.7260921
568,2.6926956,2.0124688,1.6900902
569,2.7883165,2.0221848,1.7161937
570,2.881536,2.065703,1.8018352
571,2.8226583,2.01045,1.799018
572,2.843084,2.0462267,1.7155595
573,2.791299,2.0894904,1.907711
574,2.8578672,2.0008965,1.7995276
575,2.939852,2.0305696,1.7384223
576,2.9271789,1.9917895,1.8851547
577,2.851039,2.0509064,1.8354859
578,2.8901992,1.9832268,2.8674202
579,1.9680871,2.0201027,2.8497915
580,1.9864018,2.033724,2.8273869
581,1.9499892,2.1127074,2.9131455
582,1.9899323,2.1666787,2.8864312
583,1.9842954,2.11107,2.9107225
584,1.9329162,2.0926595,2.9201002
585,2.016786,2.0561638,1.9543414
586,2.063732,2.138379,1.9771389
587,2.0588968,2.0513601,1.9650488
588,2.1126556,2.1579835,2.018767
589,2.074074,2.1118326,1.9489805
590,2.0315585,2.0721831,2.065033
591,2.1471047,2.1463778,1.9975126
592,2.165057,2.1434317,2.0895643
593,2.060948,2.1244886,1.99955
594,2.177274,2.2168262,2.0547721
595,2.1544101,2.0612216,2.1101396
596,2.2013822,2.1527622,2.11168
597,2.152288,2.1008477,2.1175387
598,2.133563,2.1572952,2.1825309
599,2.1818588,2.1358442,2.1415603
600,2.2142506,2.1418235,2.1559076
601,2.2346518,2.201695,2.2684355
602,2.2662437,2.1611335,2.1733532
603,2.151058,2.1114678,2.2513025
604,2.2958972,2.187424,2.229515
605,2.2947109,2.1427891,2.3086169
606,2.2730446,2.1386323,2.2762392
607,2.3213742,2.0873399,2.205461
608,2.270521,2.100266,2.2930923
609,2.3688054,2.0652256,2.1600957
610,2.354004,2.079857,2.3171732
611,2.3660154,2.126145,2.1744485
612,2.2957995,2.0985863,2.2722354
613,2.3271337,2.1352093,2.3605788
614,2.3426828,2.1662047,2.3359933
615,2.2946918,2.1350667,2.3417108
616,2.3917184,2.0069401,2.3991916
617,2.3858452,2.09707,2.377633
618,2.3330436,2.1194744,2.3605623
619,2.4129045,2.062365,2.4034355
620,2.3689284,2.0910385,2.483753
621,2.3871992,2.0506127,2.4787893
622,2.3771563,2.0848505,2.4991488
623,2.4079883,2.0286963,2.4626188
624,2.3067832,2.0341015,2.4129303
625,2.4046075,2.0758634,2.3870301
626,2.4272966,2.127048,2.3164275
627,2.381746,2.0608764,2.3783073
628,2.4682176,1.9971308,2.4449794
629,2.4133122,2.0417044,2.4177227
630,2.3767543,2.0690558,2.4394674
631,2.3143282,2.077921,2.409669
632,2.417871,2.0090423,2.4206085
633,2.368342,2.0075784,2.4759202
634,2.4734175,1.9814616,2.494907
635,2.4792483,2.073432,2.4305305
636,2.5063624,2.0408494,2.5271287
637,2.3981874,2.0157204,2.5437217
638,2.412069,1.9508708,2.5046442
639,2.350859,2.024964,2.522425
640,2.4230137,2.0069137,2.4845357
641,2.4615371,1.9981434,2.4683459
642,2.3820693,1.9037987,2.477454
643,2.4016683,1.9706483,2.4442725
644,2.363087,1.9563506,2.4162111
645,2.408399,1.8904699,2.3642404
646,2.4290612,1.9815462,2.5270076
647,2.3931837,1.8869321,2.4386313
648,2.3783329,1.9052209,2.49137
649,2.367517,1.8936715,2.4515495
650,2.4086719,1.8953421,2.4564397
651,2.3872373,1.9720793,2.4072104
652,2.306925,1.8711392,2.4683852
653,2.3312094,1.9399805,2.4733407
654,2.2785418,1.8486849,2.3801684
655,2.358441,1.8273437,2.3792737
656,2.3324678,1.9621266,2.4211857
657,2.294313,1.7696989,2.3141937
658,2.290091,1.887319,2.3770535
659,2.2595975,1.7779057,2.3509197
660,2.211028,1.7616764,2.3529022
661,2.3339913,1.7606812,2.3668308
662,2.3088624,1.8103186,2.3204944
663,2.2237816,1.7265433,2.2961805
664,2.2631524,1.7268649,2.229839
665,2.1422858,1.7053125,2.285539
666,2.210692,1.671169,2.217415
667,2.2416623,1.6088381,2.2321968
668,2.2053316,1.5911851,2.2437634
669,2.1720324,1.5840796,2.293365
670,2.1602156,1.5851411,2.1921763
671,2.15853,1.6514498,2.2190952
672,2.1346974,1.6201035,2.2532525
673,2.105206,1.569846,2.2212965
674,2.1357007,1.4535114,2.1452515
675,2.0957525,1.6675144,2.1150753
676,2.083159,1.6208266,2.1202176
677,1.913714,1.5558,2.194395
678,1.9558036,1.4597708,2.1273398
679,1.9809963,1.5159872,2.0499923
680,1.9959195,1.5323696,1.9956442
681,2.0172493,1.4567708,2.1471114
682,1.9357746,1.524177,2.1059132
683,1.8768367,1.43102,1.95928
684,1.9004885,1.4865485,2.0019684
685,1.8928628,1.4044845,1.9401175
686,1.8951231,1.3873796,1.8789833
687,1.8857512,1.4494354,2.0026553
688,1.7885053,1.429794,1.9155376
689,1.8060359,1.3642267,1.857067
690,1.7716651,1.3030082,2.0517619
691,1.7963352,1.2780813,1.993525
692,1.8732445,1.3444071,1.9308738
693,1.7577049,1.3800856,1.8899626
694,1.78984,1.2474511,1.7882607
695,1.7348871,1.3211346,1.7919409
696,1.7071894,1.3126649,1.8041246
697,1.6125723,1.272246,1.7842684
698,1.6508788,1.2955798,1.7209722
699,1.5938127,1.2982274,1.729826
700,1.6518856,1.2905052,1.6776309
701,1.6683373,1.2587854,1.7014315
702,1.4962678,1.2523153,1.6554363
703,1.420381,1.1387794,1.6356136
704,1.6576148,1.2692645,1.6626121
705,1.4808861,1.2197045,1.5728939
706,1.4021659,1.2092944,1.6068776
707,1.5109371,1.1521678,1.5500002
708,1.4733031,1.2416189,1.5901083
709,1.4275024,1.1900955,1.5191088
710,1.5646354,1.2024736,1.5736935
711,1.4461429,1.2273175,1.4811863
712,1.4266341,1.1844941,1.5556178
713,1.3897427,1.1893886,1.4313002
714,1.4787086,1.1149817,1.3883259
715,1.4454062,1.1818875,1.3665555
716,1.3147573,1.1693062,1.3234731
717,1.3919641,1.1389592,1.4531665
718,1.389631,1.1318034,1.349046
719,1.1988143,1.0619818,1.403454
720,1.2551872,1.0813186,1.3042923
721,1.2122301,1.1908333,1.4032744
722,1.2903363,1.1232071,1.290622
723,1.1785266,1.1607139,1.2730217
724,1.2064861,1.015018,1.3326107
725,1.2548524,1.0498421,1.2786261
726,1.176503,1.0895971,1.2668966
727,1.2242683,1.2173812,1.2406005
728,1.1495316,1.1418515,1.3088329
729,1.1974967,1.0744517,1.2775472
730,1.2075497,1.1281374,1.2969582
731,1.084716,1.121514,1.1567701
732,1.1902199,1.0802423,1.1419135
733,1.141887,1.0426995,1.2193763
734,0.98723185,1.1485215,1.0845962
735,1.0518245,1.097842,1.174412
736,1.0577062,1.1892002,1.0512867
737,1.1233895,1.1737156,1.1626717
738,1.1065727,0.9788765,1.14623
739,1.0260186,1.0968775,1.1228883
740,0.98114514,1.1601666,0.99557686
741,1.1068107,1.1595,1.153674
742,0.9981334,1.1228902,1.0452888
743,1.0808691,1.195294,1.0991007
744,0.99362135,1.1163738,1.0795087
745,0.96763664,1.2001643,1.0487542
746,0.9733942,1.1812806,1.071469
747,1.0381827,1.2193866,1.0662754
748,1.0198797,1.1390513,1.0671101
749,0.96610683,1.2183964,1.0088459
750,1.0316157,1.1527666,1.1242728
751,0.9167504,1.1254199,0.96094054
752,0.9973558,1.180141,1.1299314
753,0.8768525,1.2469171,1.0084465
754,1.0590035,1.2305322,1.0781482
755,0.94415337,1.2121402,1.0853479
756,0.9681258,1.2742656,1.0397805
757,1.0209742,1.3314441,1.1198124
758,1.0074937,1.2859865,1.0080942
759,1.0120516,1.34654,1.0625452
760,0.96704924,1.3002067,1.0254215
761,0.9702998,1.2422088,1.024519
762,1.059162,1.2762568,1.0015858
763,1.0419185,1.279223,1.0518291
764,1.0941021,1.3548325,1.0564375
765,0.98513186,1.3530335,1.0670803
766,1.0862578,1.3905591,0.93548
767,1.0079223,1.3494924,1.0472093
768,1.022032,1.3880084,1.0153322
769,1.1320201,1.372465,1.0590308
770,1.0763116,1.4547138,0.9376209
771,1.1029782,1.4416537,1.0026966
772,1.0989723,1.3818829,1.0394957
773,1.1420056,1.4293108,1.0996385
774,1.1786844,1.4906732,1.0984232
775,1.0768473,1.3955156,1.0625368
776,1.0355873,1.5586637,1.1345088
777,1.0391684,1.5026301,1.0785307
778,1.1098104,1.4936936,1.0591435
779,1.1099358,1.5519674,1.1501764
780,1.1541235,1.5882943,1.1193295
781,1.1387678,1.6351545,1.1660116
782,1.2225537,1.587444,1.1361227
783,1.2614375,1.636948,1.1070335
784,1.2023084,1.5747441,1.058609
785,1.2442988,1.7693461,1.206848
786,1.201477,1.7177925,1.1302862
787,1.1946527,1.5975461,1.1892456
788,1.2208855,1.714606,1.2199713
789,1.2128115,1.7230716,1.2319908
790,1.254767,1.7644988,1.1928364
791,1.2699809,1.7581444,1.2224048
792,1.2469672,1.7957975,1.2598444
793,1.3466464,1.7839841,1.2587779
794,1.3669671,1.8718047,1.2499791
795,1.3363172,1.80386,1.351174
796,1.374728,1.8204668,1.2876117
797,1.3221924,1.8295411,1.3459264
798,1.3589908,1.8402361,1.3861824
799,1.3456057,1.9949311,1.3302273
800,1.4258491,2.0093112,1.401996
801,1.4534818,2.9581375,1.4103612
802,1.4600074,2.9653344,1.3732265
803,1.4632863,2.9350324,1.4498082
804,1.5662864,3.0782688,1.4478614
805,1.4788485,3.1537,1.4420698
806,1.523557,3.087283,1.460966
807,1.5847139,3.026401,1.458127
808,1.6182264,3.1351924,1.4781646
809,1.6321062,3.1819658,1.571416
810,1.578125,3.106146,1.4774221
811,1.530616,3.0904934,1.5442688
812,1.634564,3.261477,1.4938575
813,1.6546756,3.0182152,1.6077913
814,1.7466751,3.1197922,1.6032345
815,1.694414,3.129674,1.6121769
816,1.7005088,3.1936707,1.5943118
817,1.7273625,3.2629693,1.6544775
818,1.7166512,3.2380285,1.5138975
819,1.8137759,3.2974312,1.7246616
820,1.7693185,3.1981287,1.6993834
821,1.816449,3.3850214,1.7214404
822,1.8345839,3.2465537,1.799648
823,1.7578886,3.3870816,1.6455394
824,1.7304775,3.3138425,1.8000047
825,1.8442211,3.3756468,1.723651
826,1.8425112,3.390855,1.8317294
827,1.8103408,3.4212103,1.8209922
828,1.8902931,3.3204184,1.8142858
829,1.8582606,2.3369176,1.770963
830,1.7978306,2.3826582,1.8648182
831,1.9356205,2.3065643,1.8603861
832,1.9258004,2.4040806,1.8664169
833,1.9490155,2.413192,1.8889881
834,1.905692,2.4391966,1.7739885
835,1.9603958,2.3775816,1.9775908
836,1.9520162,2.3997777,2.0074651
837,2.122112,2.4614036,1.9963772
838,2.0425916,2.5733812,1.946506
839,2.071485,2.5114882,1.9825063
840,2.0431154,2.4825501,1.8999938
841,2.1061597,2.458543,2.052552
842,2.0496347,2.3917775,1.9865544
843,2.0971467,2.5318704,1.9845148
844,2.0695148,2.5154316,2.0202734
845,2.0348318,2.5451832,2.0220478
846,2.1416895,2.5398848,2.0128543
847,2.0951762,2.4466383,2.1116376
848,2.1562505,2.4550588,2.0915992
849,2.17614,2.4764285,2.1304424
850,2.1696486,2.4342723,2.1132874
851,2.1894677,2.435982,2.0808687
852,2.2810507,2.4645412,2.186566
853,2.1094954,2.520355,2.0412774
854,2.1777234,2.4458005,2.1897047
855,2.282498,2.3933158,2.0982156
856,2.254125,2.481619,2.2695482
857,2.2890763,2.455819,2.2102337
858,2.3080463,2.586977,2.179552
859,2.3139327,2.5363202,2.2140126
860,2.2812157,2.4787812,2.1177661
861,2.2678077,2.5436502,2.191358
862,2.4105642,2.5571177,2.1979332
863,2.3797865,2.500285,2.188204
864,2.279294,2.5118546,2.2689657
865,2.3278897,2.4980657,2.2513084
866,2.256277,2.3708797,2.2755272
867,2.3355553,2.4000943,2.2028801
868,2.3269985,2.346505,2.1617312
869,2.3239305,2.446255,2.169831
870,2.3156722,2.4639647,2.2782993
871,2.290618,2.3861985,2.2559142
872,2.268306,2.4706545,2.2309432
873,2.3332744,2.4442618,2.1547081
874,2.2764406,2.446188,2.1493747
875,2.3301983,2.369078,2.308891
876,2.3717873,2.3750455,2.283696
877,2.22422,2.4708555,2.341939
878,2.4103425,2.4248025,2.2927458
879,2.2925732,2.259978,2.2876573
880,2.3539252,2.328143,2.2997737
881,2.3432968,2.3134956,2.3187346
882,2.3264663,2.3124948,2.2625709
883,2.4257052,2.2173777,2.2456648
884,2.4176872,2.274525,2.2915862
885,2.2564068,2.308058,2.3141313
886,2.2850528,2.2641895,2.2259076
887,2.3089945,2.1942892,2.3280163
888,2.344603,2.2259843,2.1966984
889,2.3842566,2.1686215,2.2868977
890,2.2314932,2.1997337,2.316133
891,2.356288,2.1244035,2.2210236
892,2.2195692,2.1013553,2.1534114
893,2.2436109,2.0909183,2.3564348
894,2.3016315,2.1535516,2.2556248
895,2.2845554,2.138931,2.2894804
896,2.2514837,2.028556,2.290682
897,2.2284312,2.0543532,2.2418168
898,2.2149134,1.9658548,2.2168632
899,2.299332,2.1266124,2.2963746
900,2.24132,1.9837134,2.2666826
901,2.216898,2.022505,2.213166
902,2.1890824,2.0335283,2.196513
903,2.2391086,1.8971348,2.205788
904,2.2262788,1.923319,2.2213407
905,2.1467795,1.9557273,2.2586281
906,2.2397556,1.8829948,2.144015
907,2.1846306,1.8213055,2.2223847
908,2.1781476,1.8527666,2.2464087
909,2.1627564,1.813041,2.146041
910,2.1893554,1.8446954,2.2003574
911,2.126097,1.8531568,2.1671484
912,2.2360587,1.7831469,2.200624
913,2.178102,1.8463951,2.1406097
914,2.1687856,1.8350015,2.1248705
915,2.0980198,1.7234292,2.1548522
916,2.1124926,1.7646,2.1891158
917,2.1255503,1.7342727,2.064397
918,2.135678,1.6768885,2.0681813
919,2.215366,1.6945151,2.1463122
920,2.0438242,1.597822,2.1422362
921,2.0164838,1.6252383,2.2473207
922,2.0602102,1.687512,2.0531344
923,2.0131948,1.6237264,2.0564325
924,2.0134616,1.6653152,2.0420618
925,1.9818919,1.643084,2.0688941
926,2.0127811,1.6188753,1.9844618
927,2.0146863,1.5686245,2.1664355
928,1.9461063,1.5952197,1.9652479
929,2.0241385,1.5557287,1.9502853
930,1.9208878,1.5288334,2.013545
931,1.9562082,1.5052276,1.9516919
932,2.0240128,1.4491498,2.0138535
933,2.0288126,1.4368097,1.9298584
934,1.9123014,1.4802995,1.9726759
935,1.7744292,1.4627836,2.0083675
936,1.9477334,1.3988856,1.9414432
937,1.9580498,1.273958,1.9470954
938,1.8491575,1.3689146,1.9697679
939,1.9117044,1.3505968,1.8660902
940,1.8928528,1.2703779,1.9412286
941,1.8466276,1.3206561,1.9354078
942,1.808098,1.4142735,1.8587782
943,1.8014168,1.2808365,1.9044101
944,1.9018728,1.3493088,1.919429
945,1.9036441,1.2397897,1.781112
946,1.8275384,1.3928756,1.9054737
947,1.8284496,1.3646377,1.8635296
948,1.7805331,1.2623581,1.7805953
949,1.7231023,1.2016106,1.8277951
950,1.7885818,1.2785805,1.817176
951,1.7231965,1.2245033,1.8289063
952,1.756792,1.2958808,1.8593818
953,1.8691071,1.2425122,1.8581364
954,1.7061462,1.1822784,1.8117253
955,1.7162671,1.1495245,1.8265027
956,1.6862617,1.1736944,1.6676356
957,1.7293316,1.2289894,1.8085382
958,1.7101752,1.141283,1.794362
959,1.6928811,1.240488,1.8226165
960,1.6516789,1.195952,1.7656813
961,1.7397392,1.2006553,1.6917343
962,1.6394228,1.192996,1.7362528
963,1.7705073,1.1497779,1.8078156
964,1.7175866,1.124404,1.6753997
965,1.6576393,1.1483734,1.7008853
966,1.6702421,1.238911,1.6505365
967,1.662988,1.1401424,1.6984471
968,1.6270412,1.1718822,1.7710978
969,1.6347977,1.1392137,1.7784601
970,1.6187222,1.2044588,1.699103
971,1.5404626,1.152783,1.7156718
972,1.6025546,1.1798378,1.664967
973,1.5974483,1.1819504,1.7484876
974,1.5214969,1.2449827,1.6521626
975,1.6435184,1.1778717,1.7138969
976,1.476349,1.0445776,1.6880149
977,1.5413482,1.1364467,1.6824541
978,1.6126031,1.162055,1.7871718
979,1.5127527,1.1690394,1.6854454
980,1.5425134,1.0816481,1.6989068
981,1.5192279,1.2264978,1.681006
982,1.4748999,1.1057155,1.6541026
983,1.64506,1.1172403,1.7009202
984,1.5980126,1.1607809,1.6454105
985,1.572673,1.1593622,1.5736123
986,1.5453837,1.1244342,1.6517866
987,1.5082301,1.2333468,1.5560266
988,1.5745543,1.2247692,1.5505672
989,1.5473124,1.1562,1.6186112
990,1.5508022,1.172497,1.6567389
991,1.5402625,1.2897936,1.6048802
992,1.54833,1.1833638,1.5773715
993,1.5057915,1.2418381,1.5774268
994,1.445979,1.2498821,1.5682138
995,1.5848862,1.2626929,1.5822271
996,1.4195874,1.205465,1.592017
997,1.5191299,1.2858326,1.6010157
998,1.5453992,1.2751621,1.542431
999,1.6671283,1.1601179,1.6614912
1000,1.5292659,1.3487608,1.4419849
1001,1.427749,1.2294763,1.5701696
1002,1.5296876,1.2679338,1.5739416
1003,1.5060333,1.2072527,1.6221553
1004,1.5601673,1.3201693,1.5339541
1005,1.453882,1.3595041,1.5681626
1006,1.5499402,1.3346751,1.5874496
1007,1.5187821,1.3047632,1.5371736
1008,1.4363893,1.2612998,1.5609508
1009,1.4907643,1.3331039,1.6061094
1010,1.5210173,1.387398,1.5056101
1011,1.5505335,1.3402017,1.4910176
1012,1.4915264,1.3625735,1.5662018
1013,1.550119,1.3266114,1.4937897
1014,1.5994612,1.3708507,1.543372
1015,1.4419785,1.3732219,1.5427129
1016,1.49007,1.4644982,1.5414871
1017,1.5030203,1.3670527,1.6054343
1018,1.5864667,1.50197,1.6272023
1019,1.4557893,1.4428475,1.6063493
1020,1.5124173,1.3571199,1.5629901
1021,1.5181326,1.4306673,1.5432918
1022,1.497134,1.5159789,1.4737077
1023,1.5123564,1.484113,1.5298024
1024,1.490503,1.5119445,1.5581436
1025,1.549683,1.5014145,1.5970511
1026,1.4907157,1.5171517,1.536736
1027,1.4518703,1.559187,1.6134133
1028,1.5672616,1.6146455,1.6085738
1029,1.508012,1.5066918,1.5260197
1030,1.4437389,1.5442537,1.4640158
1031,1.5246934,1.5465112,1.5408685
1032,1.4654527,1.5418534,1.5746343
1033,1.5020301,1.5516,1.5066913
1034,1.5105041,1.7168617,1.585017
1035,1.4849482,1.6101388,1.525414
1036,1.428384,1.6465851,1.5557669
1037,1.4190601,1.7041276,1.5760982
1038,1.5178924,1.6549273,1.5687499
1039,1.4736282,1.6790034,1.545439
1040,1.4039737,1.6644683,1.4744684
1041,1.5059099,1.6377782,1.5567507
1042,1.4628445,1.7579681,1.4758807
1043,1.4863458,1.6887023,1.4509519
1044,1.4795281,1.7307999,1.4877017
1045,1.481597,1.7065617,1.5464754
1046,1.4929515,1.7257628,1.4891852
1047,1.5181446,1.7264084,1.4737725
1048,1.4380599,1.620262,1.4951829
1049,1.4398186,1.8475341,1.5214674
1050,1.5258354,1.8180009,1.5191588
1051,1.4454166,1.7572186,1.5321858
1052,1.5276097,1.8755343,1.4565587
1053,1.5791062,1.7102711,1.4779465
1054,1.5908598,1.8669729,1.5222249
1055,1.5204786,1.8425545,1.5067064
1056,1.4082639,1.7304534,1.5126127
1057,1.4942532,1.8307087,1.5042138
1058,1.5045267,1.765418,1.5773762
1059,1.5498179,1.8580905,1.5921929
1060,1.4256082,1.7940683,1.4780585
1061,1.5181285,1.8526499,1.5919882
1062,1.4756074,1.878322,1.5253447
1063,1.5689014,1.8715339,1.4206352
1064,1.4940871,1.9384986,1.4256842
1065,1.5398346,1.945185,1.5283966
1066,1.5427995,1.9565786,1.5016382
1067,1.4802792,1.9911174,1.5020033
1068,1.5008519,1.995594,1.5238038
1069,1.5031489,1.9766729,1.4716421
1070,1.5669825,1.9353253,1.4623022
1071,1.472289,2.0168552,1.451063
1072,1.4400944,1.9476088,1.485258
1073,1.469043,1.9396676,1.567952
1074,1.4359661,2.0151541,1.4563262
1075,1.4788888,1.9644865,1.4740282
1076,1.4457796,1.9618886,1.3621973
1077,1.5231303,1.9530997,1.3839576
1078,1.5201455,1.9950047,1.4391099
1079,1.5419592,1.9699765,1.4925456
1080,1.511449,2.0369208,1.5157527
1081,1.5118716,2.0188968,1.4608812
1082,1.5066916,1.9915861,1.4226066
1083,1.4843336,1.948004,1.427806
1084,1.4824672,2.0098436,1.5199336
1085,1.6078757,2.014373,1.4640405
1086,1.5020614,2.071511,1.4637098
1087,1.4794676,2.028543,1.3873427
1088,1.5155737,1.9892112,1.4434973
1089,1.437161,2.0188513,1.5277048
1090,1.5357841,2.0248654,1.4892178
1091,1.4797859,1.910316,1.3956895
1092,1.5282012,1.9599514,1.3837273
1093,1.6364188,2.0038598,1.4083925
1094,1.4886554,2.0389996,1.4340448
1095,1.5650017,2.0738854,1.5925474
1096,1.549769,2.0142817,1.4518515
1097,1.4511387,2.048755,1.4430526
1098,1.5381349,2.0313907,1.425092
1099,1.5867149,2.134782,1.4422327
1100,1.5005269,1.9526638,1.5843682
1101,1.5487173,2.103681,1.4191638
1102,1.5775814,2.0653799,1.491157
1103,1.4896638,2.0556033,1.4922051
1104,1.4186349,2.1161213,1.3937457
1105,1.5364046,2.1164017,1.3929758
1106,1.530561,2.0609598,1.4694943
1107,1.5136166,2.0660028,1.4577608
1108,1.4537036,2.0955667,1.4481851
1109,1.5784284,2.032619,1.4434036
1110,1.5370011,2.0831907,1.4358912
1111,1.5952303,1.9868352,1.5842055
1112,1.6016979,2.0753245,1.488051
1113,1.5250083,2.0536866,1.468906
1114,2.5864453,2.1084719,1.4985131
1115,2.592049,2.0744827,1.468232
1116,2.5878234,1.9157189,1.4277755
1117,2.5857465,2.0532222,1.466949
1118,2.551337,2.0174077,1.5137985
1119,2.6138885,2.0852787,1.470043
1120,1.4810411,2.0438483,1.4372791
1121,1.6354382,2.0739458,1.4737339
1122,1.5133376,1.9668674,1.5001383
1123,1.6048759,1.9744849,1.5266832
1124,1.5973805,2.0177329,1.441428
1125,1.6501341,2.0642653,1.4921446
1126,1.6716248,2.0397696,1.5144519
1127,1.6172771,2.0082347,1.5171142
1128,1.5448952,2.0113595,1.5306787
1129,1.6001447,2.1879318,1.5409561
1130,1.651433,2.1208794,1.5961996
1131,1.6741401,1.9990823,1.5882397
1132,1.6660465,2.014416,1.581976
1133,1.627657,2.0701797,1.5985123
1134,1.6604909,1.9806806,1.6386012
1135,1.7054588,2.061765,1.6563904
1136,1.5939224,2.1008015,1.6106251
1137,1.7085961,2.0723808,1.5175707
1138,1.6883245,2.024699,1.6400695
1139,1.702681,1.9919391,1.6436085
1140,1.7081116,2.0762227,1.5848228
1141,1.6968826,2.0004158,1.5658685
1142,1.7084757,1.9616529,1.5916858
1143,1.724607,1.9389443,1.6838216
1144,1.7844512,2.0631747,1.6551344
1145,1.7440506,1.897801,1.6092439
1146,1.7070442,2.0236897,1.6983179
1147,1.7937076,2.0750525,1.754475
1148,1.7819201,1.9653896,1.7753427
1149,1.8822588,2.0277038,1.7640975
1150,1.7729849,2.0004272,1.775727
1151,1.763601,1.9773546,1.7565157
1152,1.7780273,1.9859171,1.7174287
1153,1.8279371,1.9068434,1.8185456
1154,1.8289022,1.9791523,1.7802019
1155,1.9490349,2.0272353,1.8343275
1156,1.9368498,2.0022268,1.8572617
1157,1.8480867,2.002372,1.8721837
1158,1.9402341,1.9456381,1.8548654
1159,1.8703694,2.0418215,1.8450284
1160,1.8591704,2.0301425,1.8101634
1161,1.9981954,1.9148431,1.8378036
1162,1.8504522,1.9714957,1.908578
1163,1.8637493,1.9474636,1.8600456
1164,1.9245057,1.9113224,1.8060814
1165,2.0124924,1.953158,1.9951262
1166,1.9581903,1.8881766,1.8697813
1167,2.0196724,2.1669822,1.8575857
1168,2.0649865,1.9406878,1.9076554
1169,1.9240395,2.0331264,1.9925932
1170,2.0370584,1.9887222,1.8517323
1171,1.9455777,1.9745103,1.942781
1172,1.9678152,1.9276354,1.8968658
1173,2.0170102,1.8912159,1.975476
1174,1.9863169,1.9777851,1.9911729
1175,2.046925,1.893903,1.8764943
1176,2.0585678,1.9810055,1.9688354
1177,2.1057146,1.9899431,2.0418181
1178,2.1523864,2.0672724,1.9654102
1179,2.0559485,2.0279984,2.0021238
1180,2.068322,2.0634232,2.1421075
1181,2.1195002,1.9169158,2.1003473
1182,2.075223,1.9344279,2.077838
1183,2.066898,1.9183396,2.0527432
1184,2.140416,1.9458921,2.0856447
1185,2.1502326,2.018607,2.0088878
1186,2.0562584,2.0815241,2.05296
1187,2.172387,1.911218,2.1141245
1188,2.1706903,1.9367926,2.1316354
1189,2.1119897,1.8962649,2.1736715
1190,2.1355948,1.9657984,2.170307
1191,2.0302725,1.9438214,2.1504424
1192,2.1210494,1.9259443,2.19101
1193,2.2627673,1.9399693,2.1775634
1194,2.2453687,1.9297321,2.1485171
1195,2.2236197,1.9673326,2.1288066
1196,2.2148056,1.8711277,2.2722368
1197,2.24963,1.9282248,2.2825246
1198,2.2682133,1.9689186,2.2653842
1199,2.3004756,1.8920197,2.3851917
1200,2.3021834,1.8711265,2.2128227
1201,2.2718444,1.8747128,2.296865
1202,2.3665032,1.9270259,2.2822008
1203,2.3136413,1.9161913,2.2907212
1204,2.2158551,1.8642873,2.2835674
1205,2.2931905,1.9172356,2.3230498
1206,2.2370176,1.9209626,2.2792568
1207,2.2646441,1.8963474,2.3084166
1208,2.2567775,1.8646857,2.2617064
1209,2.2042418,1.877095,2.2828941
1210,2.266739,1.804544,2.207873
1211,2.299988,1.8929948,2.3324337
1212,2.2915442,1.8274829,2.3699486
1213,2.2715065,1.9072188,2.3176095
1214,2.2588418,1.8746561,2.3933535
1215,2.271542,1.8838896,2.312635
1216,2.434076,1.871476,2.381858
1217,2.2382767,1.9138935,2.353374
1218,2.3264763,1.8149126,2.3181555
1219,2.3274245,1.8631968,2.3260834
1220,2.362581,1.8492672,2.3400798
1221,2.2584035,1.7960743,2.3027174
1222,2.2862895,1.8153098,2.366005
1223,2.2417653,1.9478725,2.4726665
1224,2.2771668,1.8227061,2.2902634
1225,2.2585,1.795379,2.3706343
1226,2.3792057,1.8237789,2.439409
1227,2.262134,1.9221984,2.327446
1228,2.3540435,1.7199965,2.3233802
1229,2.3176372,1.8059192,2.3951585
1230,2.3880517,1.7161567,2.42869
1231,2.3027596,1.8163347,2.4048893
1232,2.2576158,1.7515457,2.224738
1233,2.3197176,1.7532494,2.2899685
1234,2.2600377,1.731176,2.2967098
1235,2.2588735,1.7737451,2.3682559
1236,2.2392924,1.8173974,2.3283725
1237,2.2458389,1.6294608,2.3740852
1238,2.2417505,1.7053336,2.3243377
1239,2.301346,1.7472284,2.315353
1240,2.2955682,1.7264441,2.2732666
1241,2.2384999,1.7479584,2.2799208
1242,2.2747118,1.7757974,2.289308
1243,2.3050637,1.683366,2.2913046
1244,2.1937587,1.6909099,2.409915
1245,2.1922421,1.6114358,2.2445903
1246,2.205977,1.6983187,2.256498
1247,2.186664,1.6456854,2.303948
1248,2.2290168,1.6989957,2.3385928
1249,2.1616971,1.701988,2.227367
1250,2.190194,1.6731954,2.2791324
1251,2.1246428,1.6268593,2.234362
1252,2.116882,1.6124502,2.199471
1253,2.042953,1.6065599,2.2003496
1254,2.095498,1.6058644,2.177551
1255,2.1584866,1.5436693,2.2011921
1256,2.0550494,1.6766602,2.2718482
1257,2.0991123,1.5710078,2.169899
1258,1.9004275,1.6094508,2.1705778
1259,2.0764148,1.5769898,2.1911056
1260,2.100084,1.6059797,2.1296682
1261,2.0320709,1.6480696,2.1449282
1262,2.006086,1.5429734,2.0808017
1263,1.9638194,1.6143199,2.0422482
1264,1.9013622,1.5019194,2.0751054
1265,1.8884779,1.5304457,2.0772586
1266,1.867138,1.4567068,2.0412197
1267,1.8974165,1.5045604,2.0677962
1268,1.9861902,1.3922741,2.0103388
1269,1.9313033,1.5761988,1.9505635
1270,1.9787903,1.4059949,1.9992695
1271,1.8147016,1.4606553,1.9620123
1272,1.8709464,1.466019,1.9660596
1273,1.8126343,1.502979,1.9276365
1274,1.7432824,1.4992205,1.9737188
1275,1.7867937,1.4032022,1.8844705
1276,1.7862318,1.4693453,1.8701485
1277,1.866107,1.3393513,1.8631595
1278,1.699919,1.3937725,1.8826289
1279,1.7150421,1.3658147,1.8622241
1280,1.7945218,1.2903839,1.9039711
1281,1.6628102,1.4385369,1.793966
1282,1.6803302,1.3702674,1.7263578
1283,1.7144328,1.3924103,1.7886307
1284,1.6147033,1.4041448,1.7295543
1285,1.5877184,1.3258716,1.7138009
1286,1.7230645,1.4160671,1.6754787
1287,1.6319844,1.3533832,1.7356888
1288,1.6191826,1.306022,1.7467688
1289,1.4621632,1.2769789,1.602131
1290,1.4934735,1.3364587,1.6137351
1291,1.5141917,1.3613343,1.6467834
1292,1.5859734,1.2315822,1.6438265
1293,1.5001355,1.2470325,1.5200601
1294,1.4840828,1.298188,1.5589567
1295,1.4333159,1.2760125,1.557279
1296,1.3944464,1.3043679,1.5505735
1297,1.4468206,1.2987412,1.3753524
1298,1.4677308,1.2921679,1.5535012
1299,1.4235576,1.3043771,1.5577564
1300,1.451685,1.3558918,1.471512
1301,1.3910154,1.2973704,1.5825298
1302,1.3987783,1.3911936,1.4063822
1303,1.38759,1.233768,1.3916333
1304,1.3802403,1.2499279,1.2998909
1305,1.2743932,1.1804402,1.3368434
1306,1.3641076,1.2444506,1.3975128
1307,1.2712619,1.1528108,1.4126606
1308,1.1913469,1.1228974,1.3776168
1309,1.2351018,1.356639,1.3242005
1310,1.2235672,1.2935169,1.3156463
1311,1.2951106,1.2205759,1.2448745
1312,1.1931705,1.1958143,1.3319818
1313,1.1271169,1.2598406,1.2344235
1314,1.296304,1.1830989,1.2666123
1315,1.2573174,1.2035508,1.2926258
1316,1.1923491,1.2540627,1.2329949
1317,1.0834882,1.2784666,1.2454114
1318,1.1341038,1.2913629,1.1957816
1319,1.1625563,1.2455424,1.1513765
1320,1.0846609,1.2259265,1.1235008
1321,1.0838702,1.2443577,1.1505325
1322,1.0364195,1.1108313,1.2615734
1323,1.1159037,1.2473514,1.107973
1324,1.043515,1.157516,1.0780195
1325,1.1332814,1.2055033,1.1556258
1326,1.0431309,1.2491765,1.0760736
1327,1.0644271,1.2593831,1.1641821
1328,1.0475248,1.194069,1.0856292
1329,1.029936,1.324517,1.1246598
1330,1.0547863,1.2142506,1.1822609
1331,1.0816783,1.3237226,1.0962938
1332,1.038966,1.3070189,1.0761404
1333,1.0173056,1.205685,1.0949327
1334,1.080739,1.3155432,1.0616168
1335,0.9986073,1.3445148,0.9773672
1336,0.94013417,1.309849,1.0275371
1337,0.9724136,1.2905998,1.1494231
1338,0.9956877,1.25552,1.0676359
1339,1.0128303,1.2997509,1.0157909
1340,1.0328453,1.351179,0.98936296
1341,0.9569702,1.278164,0.9901346
1342,0.8842228,1.3414825,0.9884571
1343,0.95949155,1.3967028,0.976866
1344,0.9769908,1.3295654,0.9918878
1345,0.9853258,1.3567345,0.961552
1346,0.9814387,1.3074591,1.0459257
1347,1.0366952,1.3552781,0.98610747
1348,1.0418941,1.3378685,0.97349787
1349,1.0494682,1.4090338,1.0479187
1350,1.0417293,1.4803151,1.0102711
1351,1.0617042,1.4023957,0.8887327
1352,1.0578119,1.3954098,0.99444205
1353,1.0206368,1.50487,1.0809413
1354,1.0844135,1.4147588,1.0559168
1355,1.0507244,1.4114246,1.0107496
1356,1.0572039,1.4612844,0.9855081
1357,1.0883807,1.4637537,1.079439
1358,0.9493402,1.5251323,1.0082743
1359,1.1247925,1.490928,1.1178981
1360,1.1160549,1.5705049,1.0232385
1361,1.0353732,1.504439,1.0674119
1362,1.1300093,1.5199894,1.0786903
1363,1.0864415,1.629074,0.9849493
1364,1.0905763,1.5359141,1.0382209
1365,1.0789508,1.5453112,1.0955893
1366,1.0382932,1.6595987,1.1646931
1367,1.012795,1.6845205,1.1206825
1368,1.1384534,1.6023703,1.1152854
1369,1.108429,1.620262,1.0736077
1370,1.2114148,1.6547157,1.0892481
1371,1.2701647,1.6085789,1.1065608
1372,1.2333996,1.7120007,1.0889509
1373,1.261504,1.7371453,1.1767825
1374,1.137979,1.7922851,1.1736853
1375,1.2503217,1.7424885,1.1947535
1376,1.2328248,1.6949848,1.2751291
1377,1.3100587,1.7712516,1.2350897
1378,1.2849222,1.817364,1.1912066
1379,1.2934061,1.7951424,1.1736301
1380,1.3246337,1.7338485,1.2521077
1381,1.2912112,1.8229755,1.3053037
1382,1.2998441,1.8282547,1.2893233
1383,1.3166933,1.79483,1.3647951
1384,1.4235301,1.8834432,1.3004717
1385,1.4127135,2.018288,1.283349
1386,1.4290122,2.0070443,1.3300594
1387,1.4331218,2.040966,1.3239517
1388,1.4369167,1.8768967,1.4205635
1389,1.4693989,1.9757338,1.3852015
1390,1.4719355,1.9257325,1.4457868
1391,1.4966207,2.050137,1.3872066
1392,1.5060782,2.12355,1.407313
1393,1.4764704,2.130619,1.5275073
1394,1.5606581,2.0119374,1.5009913
1395,1.5138631,2.0232885,1.5190887
1396,1.5678259,2.0839589,1.6125282
1397,1.5881588,2.0689032,1.5331221
1398,1.5073147,2.1275632,1.5981622
1399,1.6535836,2.112343,1.5517912
1400,1.7752148,2.2074175,1.5884308
1401,1.712101,2.181007,1.6284637
1402,1.6436982,2.273128,1.5510799
1403,1.7823912,2.194965,1.7547611
1404,1.7301571,2.1853843,1.6963401
1405,1.746035,2.1704187,1.7560934
1406,1.7489718,2.3027046,1.6562548
1407,1.8098569,2.2231364,1.6386889
1408,1.8307731,2.2933955,1.6928066
1409,1.8641726,2.2066405,1.7615013
1410,1.9876086,2.2400346,1.7990524
1411,1.7833973,2.1907954,1.7479666
1412,1.9605092,2.2465098,1.7737043
1413,1.8456928,2.3529391,1.8874396
1414,2.0465677,2.3266084,1.7887901
1415,1.9705575,2.2998097,1.7924435
1416,2.0329294,2.254206,1.8160194
1417,1.919642,2.3626525,1.8398439
1418,2.003139,2.298186,2.0050304
1419,1.9108456,2.3314629,1.8795156
1420,2.024992,2.3908477,1.9470416
1421,2.1055906,2.4854946,1.8996326
1422,2.0475311,2.3910496,1.9258604
1423,2.1325982,2.483502,1.98764
1424,2.0512166,2.4413273,1.9772027
1425,2.0733876,2.4645343,1.9903356
1426,2.097721,2.4337475,2.0519612
1427,2.1372123,2.5019855,2.1483476
1428,2.1977766,2.4222548,2.115882
1429,2.127367,2.5124698,2.0744777
1430,2.1242268,2.4661317,2.1309993
1431,2.1706545,2.421757,2.1456306
1432,2.257792,2.4644153,2.1868925
1433,2.1804783,2.4969687,2.1744695
1434,2.177559,2.4791257,2.1446798
1435,2.2657022,2.5452812,2.2374425
1436,2.2571828,2.3814194,2.1493165
1437,2.2870727,2.433584,2.205208
1438,2.2738285,2.5210164,2.3062997
1439,2.3732657,2.4567394,2.201135


==> figs/full_16_best_1.csv <==
x,0,1,2
0,1.1196098,0.17177536,1.1895162
1,1.137096,0.16543694,1.2277614
2,1.1796227,0.27791485,1.1892542
3,1.1205109,0.22874899,1.1984526
4,1.0773787,0.30019715,1.1559606
5,1.0055083,0.26352802,1.1200597
6,1.0423558,0.34257692,1.2060955
7,0.9980653,0.43108624,1.1602986
8,0.92386127,0.2990723,1.157463
9,0.9950747,0.4278902,1.1907474
10,0.948354,0.42110723,1.0590293
11,0.8461373,0.55101156,1.0108503
12,0.8903104,0.53023356,1.0613964
13,0.87925404,0.434389,1.0379626
14,0.8527696,0.56596726,1.0290585
15,0.75850415,0.54758763,0.9665357
16,0.6821758,0.5454264,0.9645738
17,0.70599174,0.7236993,0.8852869
18,0.694655,0.6430402,0.9486884
19,0.752951,0.78489155,0.97932243
20,0.6157653,0.74796885,0.9023996
21,0.5455275,0.69454986,0.8094217
22,0.6170222,0.79844606,0.90595424
23,0.5576756,0.79249567,0.83541495
24,0.58586466,0.7851932,0.83354753
25,0.5564113,0.844714,0.7693503
26,0.48915035,0.9938617,0.75067645
27,0.49434936,0.8839843,0.6405063
28,0.4311411,1.073322,0.62740844
29,0.36802116,1.0712881,0.6590482
30,0.3795262,0.9042231,0.4872653
31,0.40871853,0.9831379,0.57626665
32,0.27298525,1.0737741,0.5831293
33,0.2906285,1.0696293,0.5424939
34,0.35227174,1.0896814,0.42416978
35,0.25561616,1.1459455,0.36150688
36,0.20692083,1.0967171,0.44784048
37,0.23392197,1.126938,0.33598277
38,0.29842845,1.2284203,0.3170001
39,0.17406704,1.1550243,0.4034711
40,0.29427227,1.0946395,0.22959544
41,0.13654251,1.178621,0.34798756
42,0.19840287,1.25528,0.23680411
43,0.18572222,1.2711418,0.3226271
44,0.25384775,1.2196751,0.21301553
45,0.22523107,1.2342376,0.1449345
46,0.18706763,1.2163508,0.30323178
47,0.21621625,1.1881561,0.26975074
48,0.1642817,1.1960392,0.16656375
49,0.18192898,1.0798316,0.19366212
50,0.115200736,1.1393142,0.21008638
51,0.24586019,1.1258965,0.24798281
52,0.30148944,1.1914511,0.18389022
53,0.26456052,1.0801424,0.13307992
54,0.30178133,1.0802096,0.19468775
55,0.32044274,1.089486,0.10948951
56,0.3876124,1.0538386,0.13110277
57,0.36625177,1.086293,0.16826479
58,0.4592671,0.98502237,0.18625756
59,0.40918586,0.94205636,0.20663032
60,0.43020755,0.9531411,0.2050746
61,0.5117693,0.8588819,0.31558552
62,0.5111687,0.9428779,0.29183593
63,0.5028562,0.80282176,0.27710214
64,0.54932046,0.7746994,0.32293162
65,0.5361774,0.7998155,0.27363554
66,0.61401576,0.78777826,0.4102536
67,0.54760003,0.72228366,0.43244407
68,0.64835656,0.6471862,0.41750416
69,0.7298674,0.69530547,0.41152462
70,0.7188021,0.6086604,0.56200206
71,0.74309313,0.5607227,0.5412392
72,0.86164945,0.51034844,0.5909354
73,0.69452465,0.43400306,0.44647765
74,0.88368106,0.5288904,0.6105505
75,0.7959233,0.49233478,0.5648822
76,0.8448029,0.4272441,0.6943561
77,0.8714437,0.34622306,0.6328901
78,0.9020042,0.40331143,0.7025437
79,1.0304246,0.2849002,0.66903526
80,1.0079526,0.33367488,0.825377
81,0.9323305,0.28414288,0.8324851
82,0.93619514,0.20823783,0.7514938
83,1.088233,0.22969975,0.85474044
84,1.0009505,0.24235415,0.8855517
85,0.99565524,0.20394845,0.82034826
86,1.0434813,0.10501324,0.80312204
87,1.0572315,0.1591942,1.0037143
88,1.056658,0.11097493,1.0239935
89,1.159277,0.27111107,1.0580578
90,1.1497699,0.13172033,0.95709676
91,1.0358076,0.12658574,0.92041427
92,1.1757053,0.1255735,1.0546117
93,1.0421754,0.091509596,1.0652295
94,1.0970408,0.009326286,0.99567246
95,1.03622,0.19954476,0.9809081
96,1.0621381,0.20686232,1.0743357
97,1.0977293,0.1611358,1.0279189
98,1.0828997,0.11925511,0.94938344
99,1.0981787,0.04149268,1.1735796
100,1.1021519,0.100452766,1.0141221
101,0.97899103,0.11602213,1.0745116
102,1.0737152,0.14240766,1.1416632
103,0.9586154,0.11698038,1.1007291
104,0.95376086,0.13555676,1.1220186
105,0.9251703,0.18985,1.087275
106,0.9471579,0.19090433,1.1045526
107,0.91123825,0.34955108,0.9991291
108,0.87509775,0.32051265,0.9398292
109,0.8349662,0.22469002,0.9790271
110,0.84020203,0.3133096,0.9684644
111,0.74709344,0.37501085,0.8732962
112,0.77661824,0.39017197,0.8980723
113,0.66311234,0.4138971,0.929634
114,0.62069964,0.3567687,0.90354306
115,0.70279056,0.4346151,0.9131097
116,0.6274747,0.4392647,0.8652875
117,0.52963334,0.45622438,0.85345614
118,0.4852276,0.4956659,0.82920545
119,0.5607248,0.5126934,0.6985336
120,0.42906067,0.60317814,0.78219575
121,0.39010835,0.67659813,0.724802
122,0.4067841,0.5843735,0.70345885
123,0.3841766,0.60537225,0.602318
124,0.4068019,0.73193854,0.64421946
125,0.43113667,0.7867845,0.56052595
126,0.35295215,0.77386147,0.51217705
127,0.41340208,0.7330587,0.4593946
128,0.21461795,0.82642514,0.42834535
129,0.23900305,0.7869003,0.4602926
130,0.124346346,0.91593266,0.46973377
131,0.17325634,0.838114,0.3217714
132,0.13543086,0.97347456,0.4154188
133,0.11713381,0.9405308,0.30544803
134,0.1084737,0.9451029,0.19888899
135,0.13626781,0.98322076,0.35558328
136,0.07554843,0.9784128,0.28945994
137,0.004431595,0.9940444,0.1864113
138,-0.012651451,1.0084535,0.13119413
139,0.061720856,1.0246791,0.13568673
140,0.053922236,1.0787338,0.20594895
141,-0.008640792,1.0257227,0.12542732
142,-0.10752837,0.94056743,0.10608603
143,0.08184127,0.993751,0.08139593
144,0.057415646,1.0675058,0.09631777
145,-0.00045064132,1.0321494,-0.12927979
146,0.00068396004,1.0857079,0.08827824
147,0.08275357,1.0426676,-0.013392478
148,0.029549448,0.99225146,0.045867622
149,-0.004902728,1.0245146,0.017426558
150,0.09583293,0.8932909,-0.04716533
151,-0.0023159855,0.9050017,-0.033143982
152,0.059158467,0.97455525,-0.029168207
153,0.112473376,0.96371746,-0.00045033073
154,0.13417871,0.87892395,0.012258172
155,0.14210032,0.9377014,0.0075640804
156,0.14831632,0.85171103,-0.017273784
157,0.24808955,0.9049734,0.0686376
158,0.20848164,0.8350936,-0.033159163
159,0.24211706,0.8032388,0.044341397
160,0.26141268,0.75419986,0.07295782
161,0.25144893,0.73734343,0.06520566
162,0.29128054,0.7882498,0.21964432
163,0.32360226,0.74672866,0.16254285
164,0.35389534,0.53430533,0.045122717
165,0.4438124,0.52763426,0.22824953
166,0.46463394,0.505039,0.1671543
167,0.4365146,0.509824,0.21856514
168,0.4874908,0.5647759,0.31454974
169,0.5593851,0.546656,0.3081636
170,0.60214734,0.4314577,0.24907358
171,0.5146372,0.32560283,0.38903618
172,0.6562499,0.39567873,0.36325952
173,0.65801936,0.39987916,0.35383365
174,0.64388293,0.40642345,0.4155855
175,0.7639755,0.30514425,0.595438
176,0.72126055,0.34471613,0.47915652
177,0.8050694,0.14616457,0.56499976
178,0.73059696,0.168612,0.5508253
179,0.8489035,0.22484583,0.56869894
180,0.898198,0.14329524,0.6539081
181,0.84518564,0.1842791,0.7010979
182,1.0247468,0.068405196,0.58873993
183,0.91002876,0.16736399,0.7234171
184,0.9549439,0.17312922,0.73850256
185,1.0098065,0.113328695,0.79705805
186,1.0483166,-0.034989282,0.8844431
187,1.0761671,0.043320153,0.9202418
188,0.98108,0.11814414,0.8367566
189,1.0020899,0.104071006,0.7993362
190,1.0859628,0.053014677,0.92608047
191,1.0277727,0.06948444,0.8696034
192,1.0557256,0.028088076,0.9071977
193,1.0603182,-0.007165939,0.9459769
194,1.0203072,0.0792832,0.95761764
195,0.9400324,0.12926552,0.91248506
196,1.0855235,0.043908574,1.0077809
197,1.0785003,0.049839392,1.059431
198,1.069473,0.05235465,1.0154451
199,0.9515636,0.14506465,1.0885469
200,1.0247346,0.10119841,1.026345
201,1.0236152,0.10654037,1.0395112
202,1.0645862,0.13952282,1.0227802
203,1.069168,0.1354107,1.0155387
204,0.94237894,0.21895665,0.99681276
205,0.9801989,0.17582835,1.0173346
206,0.8821379,0.26636195,0.9522689
207,0.9299037,0.1571447,1.0115802
208,0.8886523,0.24902833,1.0046153
209,0.8384983,0.27064428,0.9549694
210,0.8480888,0.43319294,0.914185
211,0.88828975,0.3993671,0.942079
212,0.74505925,0.4469176,0.9843632
213,0.7533359,0.38510418,0.9964357
214,0.7560267,0.40850863,0.9669367
215,0.64334714,0.51928294,0.9124062
216,0.57367194,0.5198614,0.91634476
217,0.5681382,0.6561031,0.88670826
218,0.6660901,0.548973,0.77602154
219,0.7234737,0.6088566,0.8115789
220,0.52684873,0.6602844,0.80752116
221,0.54887253,0.68342954,0.7814121
222,0.5240618,0.7295118,0.71686476
223,0.45692974,0.76091576,0.59952044
224,0.43656805,0.7486398,0.81958675
225,0.3486776,0.90357214,0.6463962
226,0.37897077,0.8569332,0.65611213
227,0.4168361,0.86841863,0.6435649
228,0.31457037,0.94873863,0.55480814
229,0.4051133,0.98548895,0.5077282
230,0.29552767,1.0761938,0.5137228
231,0.2481938,1.0063415,0.41667205
232,0.30650306,0.9053184,0.39294115
233,0.2935484,0.99097407,0.43056265
234,0.11603062,1.0710602,0.4169722
235,0.20110418,1.0233293,0.34661168
236,0.111406565,1.0852498,0.38744903
237,0.20803392,1.0563138,0.28389415
238,0.18996985,1.0952024,0.2764814
239,0.18521257,1.1428611,0.33534238
240,0.17782368,1.1234374,0.25183272
241,0.118052155,1.0753067,0.25914842
242,0.12757917,1.2160277,0.21162099
243,0.13781582,1.0898814,0.15949434
244,0.122006476,1.1189771,0.2632602
245,0.17250992,1.1459012,0.14723402
246,0.11460126,1.2124102,0.19472092
247,0.27824464,1.0998727,0.22348228
248,0.1911254,1.0899186,0.17170124
249,0.1414329,1.198589,0.22993734
250,0.2773907,1.1120299,0.19060798
251,0.28892532,1.2406892,0.15143526
252,0.22070909,1.1112475,0.1968887
253,0.2722694,1.0891186,0.21094894
254,0.2665445,1.0821472,0.19061904
255,0.36861345,0.9845807,0.1830842
256,0.32203528,1.0376225,0.16545862
257,0.3664038,1.057005,0.16941573
258,0.3624407,1.0353576,0.16762055
259,0.40565398,0.95201594,0.29595667
260,0.50289494,0.8932409,0.18939143
261,0.52121305,0.9553256,0.25259367
262,0.5260801,0.8437393,0.34849432
263,0.49440095,0.83713734,0.2504232
264,0.54819,0.8619983,0.32334918
265,0.49302182,0.8343937,0.38754937
266,0.59875274,0.73858273,0.33139294
267,0.6918162,0.76251477,0.50957674
268,0.64516616,0.730936,0.35794905
269,0.68984145,0.71257883,0.48840222
270,0.66270536,0.62375593,0.44726208
271,0.76867497,0.6284645,0.45728436
272,0.76956666,0.5623918,0.5356523
273,0.87452674,0.6218087,0.5813578
274,0.8812163,0.49128142,0.624126
275,0.9511135,0.5673227,0.63136625
276,0.8150669,0.46423376,0.6923787
277,0.9658533,0.45897806,0.6553216
278,1.0611523,0.40222684,0.7343424
279,1.0347562,0.444652,0.7529141
280,0.9843325,0.3368705,0.7617438
281,1.0928916,0.33892033,0.87085396
282,1.0870315,0.31025398,0.9273231
283,1.0399601,0.20555194,0.8890235
284,1.0206338,0.38332406,0.8898935
285,1.0456822,0.074988715,0.88108534
286,1.1007302,0.31750637,0.99570405
287,1.1044953,0.23693098,1.006478
288,1.171301,0.23182502,1.1426837
289,1.1787218,0.23548621,1.063097
290,1.1701307,0.14992641,1.0272541
291,1.263037,0.2064464,1.1292775
292,1.2288028,0.2183131,1.1521367
293,1.2040253,0.13671742,1.1459831
294,1.1977495,0.18652265,1.1593779
295,1.2061739,0.16117804,1.1622002
296,1.2264653,0.293517,1.1641163
297,1.2117275,0.22354567,1.2161356
298,1.1695803,0.23259479,1.1528175
299,1.2086885,0.2977575,1.1686509
300,1.122793,0.14997397,1.1869034
301,1.0558007,0.30128765,1.2563031
302,1.123856,0.31345534,1.1688795
303,1.0090091,0.32035887,1.1953562
304,1.0310413,0.23291914,1.2318308
305,1.0145704,0.38428015,1.1399572
306,1.0532007,0.271756,1.1591476
307,0.991832,0.29949725,1.1904045
308,1.006137,0.4143618,1.1022947
309,0.9181439,0.46533144,1.1094788
310,0.95210946,0.30645075,1.0874386
311,0.84793013,0.3994304,1.0980066
312,1.0088742,0.5269813,1.0248879
313,0.9286995,0.5819478,1.1498355
314,0.8079948,0.56140536,1.0013593
315,0.8136862,0.5344477,0.94312483
316,0.75501716,0.57110065,0.8685531
317,0.66160536,0.58029515,0.9612849
318,0.68345195,0.58859897,0.92787343
319,0.5890903,0.6571595,0.93233883
320,0.65693617,0.6916948,0.89267963
321,0.5043975,0.6690482,0.78180933
322,0.6698142,0.8094109,0.76890385
323,0.47868463,0.74652654,0.7605037
324,0.5417762,0.71426344,0.75900835
325,0.3863829,0.7878223,0.6879199
326,0.39438882,0.8153182,0.7215189
327,0.33363214,0.81357294,0.60073274
328,0.34473687,0.84374875,0.50192904
329,0.28780502,0.90141094,0.6661246
330,0.29474837,1.0121838,0.5132509
331,0.3136393,1.0615146,0.48973832
332,0.3980027,0.97645295,0.50456023
333,0.20537214,1.0488261,0.4254674
334,0.26577115,1.0578295,0.38857388
335,0.105686985,1.0710504,0.3592942
336,0.2643746,1.1231211,0.3824367
337,0.2313171,1.0742594,0.23928991
338,0.13716953,1.0711668,0.23182717
339,0.14382988,1.04925,0.26545703
340,0.041396406,1.0809262,0.29479668
341,0.12963107,1.07305,0.19930187
342,0.102786034,1.1861193,0.16249901
343,0.19765797,1.0995024,0.20025648
344,0.13411896,0.98408717,0.009165559
345,0.16095108,0.9917499,0.11641071
346,0.16039672,1.090902,0.10393251
347,0.078719154,1.0246798,0.12710181
348,0.15640439,1.0914853,0.08531798
349,0.07118923,1.0938314,0.06186484
350,0.15107408,0.9982495,0.07054968
351,0.089011736,1.0321435,0.09093275
352,0.1234581,1.0701282,0.09496852
353,0.12208977,0.9904211,0.056062564
354,0.2626586,0.8830301,0.1223613
355,0.26589718,0.9966591,0.071782745
356,0.27372462,0.8724383,0.04424267
357,0.22677913,0.852862,0.1500677
358,0.27395365,0.81741625,0.07962776
359,0.36739075,0.79015833,0.12554851
360,0.2896124,0.77960765,0.13121022
361,0.29510307,0.8843926,0.15070316
362,0.28224716,0.75592226,0.21299925
363,0.5124775,0.7060712,0.11961251
364,0.46194413,0.60338116,0.25082982
365,0.38601562,0.6959356,0.16827193
366,0.44965953,0.64638466,0.2799712
367,0.531034,0.53525937,0.29300097
368,0.58497685,0.53768665,0.28046498
369,0.54414296,0.53206944,0.3230802
370,0.61892635,0.50489134,0.3559233
371,0.68802994,0.5071418,0.35069188
372,0.62241894,0.52156436,0.36671793
373,0.6229887,0.44092473,0.45769063
374,0.6631104,0.31888142,0.5114497
375,0.7019961,0.34426856,0.5241468
376,0.7395031,0.35876787,0.51285005
377,0.7768946,0.36824372,0.48814029
378,0.74853224,0.20799361,0.53848857
379,0.90213364,0.30208433,0.6162263
380,0.8567954,0.22071916,0.6885799
381,0.79384077,0.15794295,0.7142782
382,0.9300103,0.09679202,0.7110317
383,0.94127345,0.2003346,0.75312424
384,0.95509773,0.049969472,0.7124028
385,0.8673704,0.06266297,0.81732655
386,0.82923484,0.18967828,0.84076273
387,0.9602906,0.15010905,0.84055966
388,0.99246114,0.022817077,0.8668071
389,0.99349844,0.056420073,0.8586007
390,1.0183033,-0.031611905,0.84558564
391,1.0466076,-0.005398332,0.8934546
392,1.047406,0.04541398,0.8823843
393,1.0653616,0.053728014,0.9974255
394,0.9463362,-0.097064316,0.9585351
395,1.0717973,0.02789254,0.85628885
396,1.0658863,0.017419964,1.0475724
397,1.0632298,0.011260866,1.0219812
398,0.8955461,0.0077963304,0.9465024
399,0.8598743,0.050517093,1.0158874
400,0.9099932,0.017019346,1.0067806
401,1.0272086,0.107532024,0.9711192
402,0.96567386,-0.028048277,1.0173429
403,0.90595114,0.112182386,0.9495809
404,0.850033,0.035059992,1.02791
405,0.8433264,0.12614916,0.93453616
406,0.80155337,0.116637416,1.0021943
407,0.878266,0.1448354,0.91615504
408,0.704489,0.21585153,0.96004236
409,0.8396046,0.27564088,0.9761631
410,0.7617626,0.19552828,0.83652604
411,0.72327757,0.23673652,0.93163645
412,0.6096205,0.2526049,0.90794295
413,0.7388801,0.3239301,0.83107215
414,0.7183548,0.30673644,0.8881035
415,0.55198133,0.38351122,0.79833835
416,0.6214749,0.30299196,0.80450296
417,0.6227424,0.5239235,0.80876565
418,0.60003805,0.42327708,0.6648665
419,0.47017676,0.5241509,0.78818125
420,0.5590473,0.5171998,0.6896163
421,0.45620143,0.5919478,0.5763851
422,0.4050936,0.5122575,0.71258116
423,0.3829034,0.67003113,0.5643054
424,0.3749825,0.68441325,0.5795872
425,0.32782656,0.7715522,0.5779092
426,0.27032274,0.71409243,0.5201427
427,0.31324637,0.750753,0.47595072
428,0.25301558,0.80598545,0.49215686
429,0.21651864,0.8256619,0.37906927
430,0.14131762,0.8867957,0.3513564
431,0.0690176,0.81119627,0.3291652
432,0.1520956,0.89615965,0.3413129
433,0.18009435,0.94139594,0.37223962
434,0.08834113,0.9284837,0.34815452
435,0.1273651,0.9135526,0.24330258
436,0.022753902,0.9869612,0.3149405
437,0.13372728,0.95876175,0.2539449
438,0.03886216,0.9857348,0.21351287
439,0.025468435,1.0647668,0.18881033
440,0.036954314,0.98537403,0.08613434
441,-0.041606896,1.0545943,0.13315259
442,0.07385813,0.997694,0.19466338
443,3.0186378e-08,1.0617678,0.041613594
444,0.007560371,0.8922741,0.021274801
445,0.02589945,0.9982081,0.091856666
446,0.008830138,1.097579,0.02002057
447,0.10495797,1.0731696,-0.033788245
448,0.030301718,1.0498365,0.004314402
449,-0.029659053,1.0798761,0.027567994
450,0.043613765,0.98134595,0.08088979
451,0.18169858,0.9845241,0.033441465
452,0.081508175,0.88531345,0.07963062
453,0.032163106,0.8857966,0.14836219
454,0.12081131,0.9727783,0.031945143
455,0.14671245,0.955396,0.1036033
456,0.24025746,0.8846897,0.05182035
457,0.25905594,1.0355061,0.12853017
458,0.35483593,0.92432284,0.16966139
459,0.3071455,0.9175985,0.16077842
460,0.25723246,0.8290609,0.16682951
461,0.412844,0.84380364,0.19684108
462,0.3788785,0.741948,0.12788044
463,0.44688642,0.834855,0.16189331
464,0.45675105,0.75913554,0.2130813
465,0.5024967,0.66120106,0.2685125
466,0.53002536,0.71348786,0.20253
467,0.6033211,0.63754153,0.27063897
468,0.5566859,0.58445704,0.30462298
469,0.6359701,0.55987227,0.32224283
470,0.6572534,0.6328454,0.47834623
471,0.70858204,0.56354845,0.39770085
472,0.73314905,0.4466657,0.5176357
473,0.7928621,0.55871886,0.5510953
474,0.82575905,0.44654176,0.4662614
475,0.720796,0.39611378,0.5773859
476,0.8683272,0.38936168,0.5987581
477,0.85115355,0.3205173,0.57957596
478,0.9016181,0.3412371,0.6703456
479,0.877073,0.3480266,0.7703211
480,0.97767055,0.13969848,0.68966186
481,1.0278648,0.19244339,0.8674913
482,1.0357399,0.24695079,0.82061505
483,0.94310105,0.29111126,0.85058653
484,1.1110309,0.27377772,0.86261135
485,1.0568266,0.22012028,0.8887378
486,1.055702,0.15486614,0.9309374
487,1.1903911,0.21475343,0.9542601
488,1.0656401,0.12820208,0.9422435
489,1.1975594,0.12780374,1.0540851
490,1.201268,0.17605302,0.99969345
491,1.0750256,-0.0010745989,1.032267
492,1.1570723,0.19030273,1.0909775
493,1.0847282,0.074698545,1.0834363
494,1.172344,0.21410432,1.0177108
495,1.1730075,0.16834643,1.1509408
496,1.1470357,0.10079954,1.1391462
497,1.1605178,0.23216946,1.1153005
498,1.1100278,0.16914634,1.0806406
499,1.1741155,0.13262717,1.1881766
500,1.1114959,0.14144532,1.1953034
501,1.0938694,0.2514158,1.1362941
502,1.0696497,0.25631323,1.1918027
503,1.1623349,0.19984418,1.1563607
504,1.1086668,0.217151,1.1121873
505,0.9961908,0.29219133,1.1152046
506,0.9877774,0.31661585,1.1353377
507,1.0040461,0.38231653,1.1839188
508,0.9001457,0.32639846,1.1886337
509,0.92309034,0.48532462,1.1679112
510,0.9257833,0.32263184,1.0778546
511,0.78373545,0.5378028,1.1097697
512,0.8570423,0.4427711,1.0677639
513,0.865287,0.48207337,1.1007557
514,0.8484374,0.45392266,0.9728154
515,0.8251719,0.49053442,1.112989
516,0.7269324,0.6607668,0.9846828
517,0.8025616,0.6610972,0.95926064
518,0.66867566,0.72061074,0.9206109
519,0.6769655,0.74349374,0.9529162
520,0.5624847,0.6875308,0.9235007
521,0.5802442,0.7822591,0.81527096
522,0.6860771,0.8220342,0.7466162
523,0.630925,0.8598367,0.8256392
524,0.5689507,0.8543835,0.7715492
525,0.5202011,0.893482,0.6418811
526,0.49679747,0.9011161,0.6949795
527,0.44231725,1.0197089,0.75204253
528,0.4474815,0.97440064,0.6121757
529,0.3888097,0.9757179,0.5775797
530,0.3542407,1.0908294,0.5284493
531,0.41171578,1.0832629,0.5225599
532,0.3775579,1.0955191,0.38197008
533,0.3434841,1.0623478,0.5486502
534,0.25709063,1.1243863,0.55787295
535,0.25401264,1.1035315,0.40929833
536,0.24435103,1.1280557,0.47232476
537,0.26964602,1.1514395,0.36344972
538,0.2536429,1.1024396,0.35855564
539,0.2778672,1.1741706,0.38595203
540,0.20062083,1.212653,0.34286055
541,0.21746066,1.1668296,0.3618305
542,0.16094519,1.2028276,0.23021567
543,0.1638071,1.1491455,0.31783432
544,0.15812753,1.19439,0.18595298
545,0.20087965,1.1822262,0.19793914
546,0.19640104,1.1555619,0.20220946
547,0.19359207,1.1273512,0.27132207
548,0.18846603,1.1355511,0.22734429
549,0.25354072,1.1461171,0.23642446
550,0.20678143,1.1471738,0.21417184
551,0.21382545,1.0695875,0.13526255
552,0.24158005,1.0678936,0.23535806
553,0.27427894,1.07186,0.1637293
554,0.3986017,1.026647,0.18882747
555,0.22053215,1.0255847,0.19084121
556,0.25195783,1.0207905,0.19708024
557,0.3538758,0.96730596,0.21200262
558,0.31631595,1.0538644,0.29272917
559,0.358409,1.0504724,0.23040101
560,0.43721765,0.91585314,0.2315932
561,0.37904146,0.95476955,0.2892516
562,0.44961563,0.83463794,0.1964786
563,0.37620646,0.7546694,0.2297348
564,0.4577553,0.7741299,0.36674985
565,0.5556426,0.7436544,0.39484596
566,0.52473205,0.78008544,0.33480322
567,0.5871296,0.7126826,0.46180317
568,0.65194064,0.7208986,0.42638713
569,0.6163258,0.6850197,0.53750294
570,0.64943767,0.6456352,0.4181981
571,0.81306785,0.6140646,0.48696303
572,0.7631375,0.52909184,0.5160507
573,0.7310758,0.4597281,0.46730536
574,0.87136114,0.46047974,0.56576383
575,0.8432904,0.3877886,0.6308167
576,0.8554699,0.41367283,0.597531
577,0.8270507,0.37345967,0.60509425
578,0.9539071,0.3843874,0.64747834
579,0.92817426,0.43985525,0.7692085
580,0.99238056,0.3834896,0.7558372
581,0.9789117,0.24314755,0.7675343
582,1.0164689,0.24010113,0.7726575
583,1.0217422,0.12970248,0.82509965
584,1.0175606,0.20854685,0.83397686
585,1.0291684,0.24731474,0.9893738
586,1.1911024,0.12099061,0.9134012
587,1.1566241,0.20103133,0.8900673
588,1.1060697,0.2636105,0.97471416
589,1.0674092,0.13987409,1.0269091
590,1.0490588,0.14552294,0.9350175
591,1.103428,0.08957182,1.0980192
592,1.1302608,0.18845382,1.0570099
593,1.1250205,0.0927092,1.0091133
594,1.0708025,0.095573075,1.0839618
595,1.0784583,0.07161145,1.0073973
596,1.0717355,0.057103988,0.99397916
597,1.0458871,0.14029494,1.0159535
598,1.082778,0.13127165,1.1124071
599,1.1522323,0.15949394,1.2172263
600,1.0675364,0.09169833,1.1498923
601,0.9912093,0.18569551,1.1017929
602,0.96904236,0.1228746,1.0820907
603,1.039537,0.20081477,1.0288066
604,1.0378436,0.16051857,1.0977298
605,0.9489894,0.28273472,1.0340574
606,0.9002162,0.2590637,1.0641638
607,0.8540331,0.2812674,1.0012239
608,0.862084,0.29802382,1.0347252
609,0.80342716,0.29033065,1.0218493
610,0.7797087,0.30297142,1.0012355
611,0.88829124,0.3064131,0.88428277
612,0.73838544,0.39027008,0.9999621
613,0.6399839,0.35538816,0.931559
614,0.7070948,0.48739678,0.96563923
615,0.64971256,0.4064902,0.9098374
616,0.63769156,0.33948958,0.8876231
617,0.5683387,0.5210126,0.9002373
618,0.6173329,0.4796619,0.8391015
619,0.5582905,0.4989615,0.7736213
620,0.46512896,0.5660045,0.77905566
621,0.55358124,0.585571,0.6890179
622,0.49449956,0.6242797,0.7488623
623,0.36098704,0.646079,0.7468118
624,0.30090955,0.73291504,0.65620625
625,0.23129487,0.7354207,0.59843504
626,0.22490782,0.7231003,0.57935876
627,0.31392482,0.7964846,0.42488065
628,0.35830134,0.906308,0.4660707
629,0.21869144,0.82705915,0.39652887
630,0.17759342,0.839477,0.4039575
631,0.17907391,0.92525387,0.381031
632,0.13934043,0.9218289,0.3504403
633,0.113698944,0.89070374,0.37730283
634,0.05744371,0.8892756,0.21670122
635,0.11095576,0.90600514,0.25758865
636,0.06894876,0.9135419,0.23894836
637,0.13065124,0.8989287,0.15906335
638,0.060711984,1.0047913,0.06402573
639,0.011531923,1.0526463,0.16826816
640,0.10797121,0.92850375,0.092905946
641,0.0022731274,1.0973788,0.11126815
642,-0.038090855,0.9671383,0.13249798
643,0.03823047,0.97367644,-0.026553761
644,-0.035274073,1.1143931,-0.020278666
645,-0.010414366,0.97581226,0.011589848
646,0.08543697,1.0196083,-0.029343588
647,0.036714207,0.9983969,0.12374216
648,0.04950779,0.99192435,-0.0071768626
649,-0.017534142,0.9240251,0.07481055
650,0.054093093,0.8674542,0.061214846
651,0.0696789,0.94149065,0.038769554
652,0.063136585,0.997489,0.0075619994
653,0.09303918,0.91175234,0.11477682
654,0.0887545,0.8427959,0.02904848
655,0.117597125,0.9130567,0.07094542
656,0.07958268,0.8480312,0.010245562
657,0.1589116,0.7907831,-0.055582132
658,0.102686584,0.8501685,0.044052497
659,0.16609725,0.8163046,0.12037999
660,0.27653953,0.740777,0.07964196
661,0.30721888,0.76303303,0.0062044724
662,0.34909022,0.6873512,0.12815823
663,0.32892713,0.656967,0.11942624
664,0.456351,0.674276,0.15525842
665,0.38376647,0.6307506,0.15771617
666,0.41600075,0.5746494,0.18293042
667,0.46864775,0.5887602,0.19795455
668,0.47015682,0.56099635,0.29077
669,0.5115836,0.3880021,0.3316828
670,0.49563926,0.54233617,0.23285109
671,0.51564085,0.4051562,0.3742232
672,0.6002291,0.3828515,0.33340415
673,0.66088367,0.33511224,0.4134635
674,0.6638681,0.2919797,0.42490366
675,0.6960069,0.2881863,0.46782744
676,0.7590227,0.2378206,0.47399583
677,0.7663523,0.28766075,0.5847873
678,0.68486583,0.21746919,0.5860536
679,0.8331391,0.30120093,0.58505744
680,0.8122174,0.19321002,0.65569603
681,0.85754555,0.10327022,0.6779838
682,0.9800856,0.10047622,0.7466164
683,0.8233235,0.12855841,0.7046685
684,0.8896948,0.1620902,0.69474065
685,0.9274153,0.063464135,0.8208181
686,0.98207515,0.08694485,0.76952213
687,0.8687161,0.09430687,0.9328561
688,1.1148669,0.116622716,0.8979263
689,0.9837365,0.0453407,0.89509815
690,1.0899938,0.065672345,0.98738855
691,1.037316,0.059746813,0.9172829
692,0.99333674,0.05662249,0.9606951
693,1.0663767,0.056765925,0.9914208
694,1.08438,0.03960319,0.920775
695,1.0181551,0.10335317,1.0136812
696,1.0542485,0.05327674,1.0871919
697,1.0381943,-0.013017709,1.102627
698,1.045176,0.01804644,0.9700573
699,1.1023029,0.051972784,1.0057088
700,1.0503252,0.03326527,1.0350691
701,1.0203556,0.11410064,1.0805178
702,0.95535785,0.16312885,1.0368896
703,0.906906,0.152535,1.0516373
704,0.9528213,0.2849981,1.1265417
705,0.9897136,0.092443846,1.1021336
706,0.9420609,0.24135695,0.97735375
707,0.7907828,0.37013447,1.0476764
708,0.8953441,0.14083757,0.9255021
709,0.83089715,0.25207266,1.0398004
710,0.8122498,0.25907502,0.99375695
711,0.7990089,0.4065119,1.0620611
712,0.85825604,0.42229083,0.95143735
713,0.73199433,0.3650727,0.94641244
714,0.73812026,0.44134864,0.9020419
715,0.673441,0.45975012,0.8693119
716,0.6798629,0.39782456,0.89692336
717,0.70509696,0.6540419,0.81536645
718,0.67062217,0.4910305,0.82714206
719,0.6588133,0.63856345,0.83981603
720,0.62928283,0.5259762,0.7595514
721,0.4846705,0.6798671,0.80562156
722,0.5789234,0.6515921,0.67569363
723,0.5496165,0.6336785,0.71108896
724,0.4888568,0.76492923,0.57479763
725,0.42021143,0.7607325,0.68360615
726,0.35544175,0.78935385,0.5719182
727,0.3835663,0.9119702,0.6244224
728,0.39105886,0.99082386,0.60921156
729,0.27921256,0.88832855,0.51034397
730,0.29627052,0.98534495,0.57851356
731,0.28383556,1.0275517,0.4666634
732,0.2336041,1.134222,0.4237621
733,0.23197795,1.0086169,0.5219143
734,0.14039229,1.0100014,0.47183275
735,0.16559234,1.0262461,0.36294448
736,0.21325524,1.0826356,0.39089692
737,0.10084576,1.2184851,0.3384403
738,0.11527889,1.1281083,0.36034375
739,0.10439261,1.1154876,0.32030153
740,0.23442695,1.1100945,0.23601899
741,0.14821346,0.9918186,0.24219587
742,0.2003167,1.1809998,0.23808391
743,0.13613643,1.0873923,0.25971505
744,0.083730526,1.2007266,0.26354787
745,0.1891049,1.1351341,0.26272514
746,0.16632155,1.2110225,0.2928462
747,0.1446367,1.2319392,0.19149044
748,0.15974894,1.186925,0.19600369
749,0.13498226,1.2447058,0.1634498
750,0.24145073,1.1206871,0.16026077
751,0.23946519,1.1166966,0.20081381
752,0.2175713,1.2025737,0.23876609
753,0.22772473,1.1589271,0.2141442
754,0.23963977,1.0732422,0.12627473
755,0.30644214,0.9848023,0.18778768
756,0.39707854,0.95942605,0.22591566
757,0.36825466,1.0550123,0.27089173
758,0.3415694,0.96972865,0.30528212
759,0.4001432,0.9500218,0.29817224
760,0.3953214,0.8904652,0.2609905
761,0.47986415,0.9620419,0.27727082
762,0.54304117,0.9366501,0.2750775
763,0.45808414,0.9302252,0.30208635
764,0.43492028,0.99253374,0.34819952
765,0.561205,0.7960877,0.2853818
766,0.53990716,0.7820606,0.3706071
767,0.59052455,0.687504,0.3798999
768,0.7228239,0.68650335,0.46570015
769,0.72153974,0.69656295,0.5321388
770,0.65492976,0.6848203,0.44209793
771,0.6525461,0.5357422,0.5272751
772,0.8596445,0.49339312,0.5746635
773,0.9121824,0.5958751,0.6137424
774,0.8426378,0.47403136,0.5600065
775,0.86243606,0.4451095,0.62954855
776,0.9869683,0.50838053,0.64480865
777,1.018741,0.40196586,0.79789776
778,0.9298105,0.42211345,0.7530146
779,1.0071051,0.33451957,0.80760974
780,1.0563482,0.33903638,0.8199786
781,1.0058653,0.37191713,0.9047956
782,1.0417053,0.22431858,0.8577556
783,1.1152277,0.26625448,0.911371
784,1.1045592,0.213989,0.9890736
785,1.1213433,0.30825117,0.96269304
786,1.1423835,0.23826519,1.0245643
787,1.1962016,0.2096367,0.9834475
788,1.2117275,0.23947585,1.0269693
789,1.1378379,0.13324386,1.0301999
790,1.1983435,0.20042466,1.0270652
791,1.1905873,0.25289637,1.1383231
792,1.2151135,0.17233439,1.1935407
793,1.3134727,0.2303484,1.1887796
794,1.1542708,0.2256351,1.094685
795,1.1955231,0.19996619,1.178401
796,1.2330302,0.25803322,1.1312852
797,1.1652542,0.14825186,1.1806798
798,1.1765791,0.22548452,1.1631626
799,1.1600978,0.18489139,1.1748549
800,1.1184506,0.3009454,1.1763331
801,1.1840615,0.23200947,1.1554377
802,1.1546677,0.25272012,1.1569375
803,1.0282431,0.22851269,1.1270486
804,1.1323185,0.18755227,1.1704766
805,1.0857826,0.40666434,1.1826743
806,1.0834367,0.354718,1.1004257
807,0.9547971,0.3294996,1.1365366
808,0.9507547,0.37957507,1.1449664
809,0.9680301,0.4203258,1.1316844
810,0.91087043,0.4277523,1.0524495
811,0.9922997,0.52485955,1.018218
812,0.86497235,0.5076579,1.0887085
813,0.81756645,0.45389935,0.98258924
814,0.81059855,0.5201955,1.0265064
815,0.89202935,0.5669386,0.9681806
816,0.70651424,0.5851332,1.0280838
817,0.7584532,0.65606636,0.96576214
818,0.6735516,0.54754573,0.9103714
819,0.70859784,0.6306831,0.8981715
820,0.65993553,0.729998,0.9475083
821,0.5810868,0.7284782,0.87876767
822,0.5509358,0.8038063,0.808663
823,0.57658714,0.7985223,0.7446873
824,0.512112,0.8482161,0.6628456
825,0.43362543,0.8457248,0.7152748
826,0.39889693,0.8767752,0.67535144
827,0.44930658,0.83741575,0.49169657
828,0.29043669,1.0175252,0.5016142
829,0.4160122,1.0781848,0.4973837
830,0.304345,1.0342174,0.4501247
831,0.2487437,0.98977864,0.4860358
832,0.23056018,0.99962336,0.5212623
833,0.29971033,1.0469108,0.42156127
834,0.15817222,1.1045294,0.4722413
835,0.18243901,1.0489067,0.3594253
836,0.08000402,0.99438703,0.32036176
837,0.14595929,1.1397179,0.3161118
838,0.12032154,1.0977471,0.26726675
839,0.17834833,1.1199763,0.27706847
840,0.059235755,1.1675934,0.20345531
841,0.050116926,1.0963477,0.3064864
842,0.12879026,1.0852537,0.12992023
843,0.1004979,1.0466647,0.17215948
844,0.057373375,1.0392183,0.13414745
845,0.097372934,1.0213367,0.21266678
846,0.12908264,1.0071496,0.1003253
847,0.08049806,1.1074684,0.12956251
848,0.09585568,1.0915513,0.14836703
849,0.18261287,1.0825515,0.12037824
850,0.07956582,1.04469,0.10659237
851,0.14617954,1.0671991,0.117200695
852,0.120413974,0.9750973,0.03452043
853,0.17192076,1.0253792,0.1526679
854,0.22944495,0.92088395,0.119771115
855,0.22774015,0.9081626,0.11037766
856,0.25203416,0.97022325,0.19607478
857,0.22206293,0.8263369,0.14705677
858,0.27143875,0.97128487,0.17983861
859,0.34308288,0.8841251,0.21170585
860,0.28497687,0.8419268,0.09137924
861,0.29709548,0.88966453,0.21611519
862,0.40725544,0.7780651,0.24003337
863,0.46806833,0.74123424,0.14458188
864,0.41954407,0.71002555,0.3050915
865,0.349408,0.57937914,0.28191954
866,0.53055733,0.73063815,0.21363124
867,0.4499767,0.54059374,0.29525545
868,0.5168605,0.59370387,0.38882604
869,0.552828,0.50914985,0.32041436
870,0.61104846,0.510547,0.31977683
871,0.5729139,0.49329564,0.43871668
872,0.5970973,0.42595738,0.3939913
873,0.7052181,0.4020091,0.45348924
874,0.66117096,0.34832844,0.49723423
875,0.7180196,0.31531426,0.5211077
876,0.68680626,0.2755727,0.4954648
877,0.79451114,0.34829834,0.5005949
878,0.781118,0.21259645,0.6187225
879,0.76414734,0.19485901,0.658349
880,0.8152112,0.17726228,0.6672471
881,0.91574425,0.14651337,0.68452597
882,0.8368502,0.27358136,0.70497996
883,0.8644763,0.121710196,0.72745717
884,0.94923556,0.099005006,0.8065927
885,0.94727653,0.03817403,0.8262881
886,0.8864658,0.065873325,0.84258837
887,1.0853866,0.13489398,0.8540633
888,1.0560657,0.0017878133,0.81967646
889,0.9092019,0.036692522,0.8808487
890,0.96239126,0.07295277,0.9580775
891,0.95422167,0.027229955,0.9139757
892,0.99368995,0.038165864,0.8877659
893,1.002914,-0.07472113,0.9481679
894,1.0085466,-0.07301926,0.9733052
895,0.93262476,0.04683562,0.95083964
896,0.9661376,-0.008195916,0.92230654
897,1.0648392,-0.08843506,0.904499
898,0.93458086,0.08654598,0.9924286
899,0.9117657,-0.002829152,0.9712169
900,0.9712222,0.06640258,0.9948419
901,0.87126416,0.105862625,1.0537289
902,0.86413455,0.0054664877,0.9700868
903,0.8796564,0.104253106,0.93498313
904,0.90752256,0.13967979,0.97836
905,0.8935642,0.10832423,1.0311911
906,0.8891997,0.11058852,0.9792611
907,0.829974,0.21656859,0.940773
908,0.74908966,0.20275567,0.96149755
909,0.83210623,0.19908614,0.99016744
910,0.74286807,0.2656259,0.9199832
911,0.70929766,0.22830848,0.93620974
912,0.74016666,0.33382434,0.92269504
913,0.6475604,0.3143086,0.9174401
914,0.66219455,0.3957049,0.95086
915,0.6647302,0.4101314,0.87609035
916,0.62843317,0.4617198,0.8543835
917,0.597605,0.37631485,0.78295785
918,0.58823663,0.5765976,0.7476805
919,0.53948325,0.45983168,0.62950337
920,0.46755424,0.552383,0.6389314
921,0.40022442,0.54374367,0.7119731
922,0.29954794,0.5665764,0.63869506
923,0.30038798,0.6744535,0.5729402
924,0.3634892,0.71161205,0.58522
925,0.25764182,0.6578458,0.5875132
926,0.26825234,0.6639362,0.57323766
927,0.265714,0.8724073,0.52835333
928,0.3236654,0.8203246,0.42943627
929,0.24928957,0.84581006,0.46599057
930,0.23966642,0.84732103,0.47014487
931,0.1175489,0.9288109,0.30091524
932,0.14557773,0.91163665,0.4156819
933,0.14638737,0.90981615,0.28643358
934,0.098319046,0.9526428,0.22237241
935,0.1195023,0.8914164,0.25072965
936,0.037513006,0.9630234,0.20022886
937,0.1055952,0.9831537,0.18112737
938,0.019031448,0.9188329,0.19094324
939,0.14805421,1.0006502,0.24133895
940,0.0065015927,1.0025846,0.17833708
941,-0.08630396,1.0250415,0.08100985
942,-0.016822336,1.0083357,0.05891589
943,0.01413257,1.068777,0.072719395
944,0.038936567,0.9944233,-0.0033449403
945,0.08115791,1.1218964,0.13317305
946,-0.011073522,1.0072956,0.1100798
947,0.042490028,1.0561217,0.1318532
948,0.096072845,1.0144675,0.06534598
949,0.112826146,0.9584076,0.0013248287
950,0.107864454,1.04977,0.10233716
951,0.050806317,1.0454919,0.14903216
952,0.14804426,1.0494955,0.05348943
953,0.16455491,0.91209406,0.015759388
954,0.21252432,1.0387354,0.06828188
955,0.16451034,0.9158213,0.13559358
956,0.27925208,0.852525,0.05253825
957,0.18832329,0.9019636,0.08083928
958,0.31685042,0.8545385,0.08327077
959,0.25112373,0.8333704,0.17264736
960,0.2889973,0.85244876,0.07767084
961,0.37945974,0.78948945,0.1737124
962,0.45141634,0.7948649,0.25660795
963,0.35027418,0.7550115,0.1944615
964,0.49636045,0.71208376,0.230449
965,0.38367122,0.66228884,0.20403875
966,0.52752596,0.63157576,0.30615917
967,0.485111,0.6536563,0.24440417
968,0.5204141,0.6118702,0.35390863
969,0.5904276,0.5729285,0.45058575
970,0.67156565,0.56768113,0.33379382
971,0.7051391,0.51959014,0.30199897
972,0.7318061,0.4254154,0.41552305
973,0.73383546,0.55735064,0.5063413
974,0.77022594,0.47721627,0.5180746
975,0.831744,0.38791382,0.61939025
976,0.82780164,0.40681916,0.60245055
977,0.83687145,0.3501331,0.57493633
978,0.8959583,0.38145298,0.6634163
979,0.88641506,0.35757706,0.70491856
980,0.98501897,0.33575684,0.7264016
981,1.0233713,0.2916589,0.7626205
982,1.0187796,0.25952095,0.81907874
983,1.0990046,0.25944364,0.83215743
984,1.0603312,0.23975754,0.8490917
985,1.076232,0.28877696,0.89408517
986,1.1330953,0.14987482,0.8592028
987,1.07819,0.25854734,1.0423558
988,1.1473093,0.20899478,0.8971295
989,1.1711818,0.13740906,0.9998493
990,1.2266483,0.11541676,1.0192426
991,1.1454887,0.23939884,1.0409919
992,1.104348,0.1544068,1.077902
993,1.0926402,0.1934978,1.1302452
994,1.0955697,0.10811457,1.0208783
995,1.1827,0.1984651,1.1571567
996,1.2020144,0.125542,1.0667424
997,1.1705172,0.19478841,1.1323174
998,1.1857558,0.09901414,1.1014881
999,1.2006241,0.21135123,1.2637343
1000,1.1363662,0.14101478,1.1890699
1001,1.1163396,0.2454967,1.1837149
1002,1.1659706,0.1419118,1.2309895
1003,1.1841766,0.21511964,1.1424053
1004,1.0680038,0.24952956,1.0607648
1005,1.0462567,0.34137055,1.1699358
1006,1.0471632,0.29713148,1.2341189
1007,1.0076662,0.41239086,1.1374794
1008,0.9598343,0.2906851,1.0976349
1009,1.0009454,0.42681822,1.0881684
1010,0.8783439,0.40042153,1.1469011
1011,0.94291955,0.49610972,1.0528339
1012,0.92040294,0.5702797,0.9945117
1013,0.8243496,0.56770253,1.1175802
1014,0.90248823,0.5849997,1.0245764
1015,0.7490912,0.5560555,1.0935444
1016,0.85908264,0.5547357,0.84487426
1017,0.6621399,0.6364414,0.98086905
1018,0.7322487,0.7851801,0.88358796
1019,0.67391574,0.73602855,0.8535077
1020,0.5576369,0.7638795,0.87156975
1021,0.62090147,0.87060034,0.91514975
1022,0.55755514,0.83356744,0.88313377
1023,0.64687943,0.87473387,0.82962745
1024,0.5734964,0.92042816,0.7872719
1025,0.5543477,0.8792503,0.73377824
1026,0.40977708,0.95340294,0.74089956
1027,0.42207527,0.975476,0.7546329
1028,0.44175828,0.93563163,0.7505953
1029,0.4253856,0.9787298,0.596504
1030,0.40987027,0.9856475,0.64430183
1031,0.3173829,0.9466634,0.48495242
1032,0.31988633,1.0950145,0.48572764
1033,0.28950936,1.062268,0.52063894
1034,0.2443088,1.2371633,0.42705622
1035,0.3452475,1.1311295,0.43642834
1036,0.26741952,1.1641053,0.38199207
1037,0.134914,1.1704324,0.33585384
1038,0.223427,1.1450906,0.3706466
1039,0.28564408,1.256189,0.28583443
1040,0.24886887,1.1531265,0.3089648
1041,0.19048372,1.2314513,0.40086183
1042,0.18673266,1.1619047,0.3584745
1043,0.16779903,1.1704872,0.28730923
1044,0.11297996,1.1381737,0.28188273
1045,0.22969319,1.2856323,0.18737324
1046,0.23310745,1.1615127,0.21471076
1047,0.17611142,1.163723,0.25912628
1048,0.23754448,1.1512376,0.17284581
1049,0.18082435,1.1401515,0.15139131
1050,0.24301377,1.1348884,0.17091668
1051,0.15689425,1.065654,0.09220528
1052,0.23862758,1.0389247,0.17633899
1053,0.21990481,1.0832415,0.17091972
1054,0.26492554,1.1087809,0.25375855
1055,0.31993595,1.0510535,0.15443712
1056,0.27344954,1.1175994,0.23810925
1057,0.40346682,0.96496624,0.15645963
1058,0.3313766,1.0034373,0.20991747
1059,0.38044047,1.0297202,0.22966686
1060,0.48042494,0.9043369,0.1938979
1061,0.4660359,0.899981,0.29684842
1062,0.49770257,0.90453386,0.32289317
1063,0.4412296,0.80196446,0.37782443
1064,0.56946933,0.8119984,0.34810266
1065,0.5601945,0.7415975,0.35188848
1066,0.5328748,0.79247195,0.36273095
1067,0.58363444,0.7779213,0.366301
1068,0.6682502,0.70201385,0.38927785
1069,0.7488964,0.6965141,0.42922577
1070,0.6300185,0.6516596,0.44057736
1071,0.7898626,0.60693115,0.51233727
1072,0.68255305,0.5003556,0.49129423
1073,0.8422883,0.4986065,0.44829178
1074,0.8217326,0.38933676,0.5980485
1075,0.76050514,0.48572505,0.5895861
1076,0.8371613,0.44810286,0.65848583
1077,0.83949536,0.37947327,0.6111147
1078,0.91537416,0.3429667,0.6960658
1079,0.9156068,0.36740333,0.7192333
1080,1.0238068,0.23132783,0.79351276
1081,1.0297554,0.31497738,0.81343585
1082,1.1137898,0.28296295,0.831526
1083,1.0545422,0.20792985,0.8684375
1084,1.0694321,0.1658054,0.8559983
1085,1.0379254,0.14079168,0.898495
1086,1.2050151,0.18520898,0.93743885
1087,1.0775632,0.16278496,0.9217213
1088,0.9916774,0.21233751,0.8705317
1089,1.0548165,0.074990414,0.96442246
1090,1.0664227,0.07090912,0.9338942
1091,1.1139069,0.043364704,1.0158014
1092,1.1193337,0.0652717,1.007147
1093,1.1157074,0.22006561,1.0055819
1094,1.1741093,0.09191348,1.1067666
1095,1.2018801,0.012351641,1.052301
1096,1.087274,0.07784696,1.1597102
1097,1.009188,0.14929885,1.0821421
1098,1.0703253,0.15174027,1.0568496
1099,1.0972894,0.053947266,1.0503834
1100,1.0397977,0.05248135,1.0726593
1101,1.0257132,0.17150886,1.1939057
1102,1.0518159,0.09519383,1.0291475
1103,1.0593348,0.16494724,0.98526
1104,0.9027793,0.14361264,1.024414
1105,1.1016296,0.20230313,1.0489421
1106,0.90185827,0.3146414,1.0283788
1107,0.94377446,0.24705057,1.0060302
1108,0.9164224,0.28358927,1.0102994
1109,0.8530086,0.29593268,1.0146435
1110,0.78608584,0.39196196,1.0123833
1111,0.72594607,0.32626933,0.9141534
1112,0.7290822,0.35771126,0.94869936
1113,0.6852227,0.39761904,0.8920993
1114,0.6413342,0.43080547,0.7861241
1115,0.62192905,0.5233698,0.8483949
1116,0.55126125,0.4813079,0.8144345
1117,0.55059457,0.51521546,0.8487863
1118,0.5618402,0.42621967,0.7563427
1119,0.45827678,0.5889265,0.76956844
1120,0.4575004,0.5642835,0.8072318
1121,0.48574215,0.5341905,0.7493614
1122,0.49797785,0.62949663,0.70497364
1123,0.36788777,0.68998533,0.6839659
1124,0.40603754,0.7083186,0.673182
1125,0.30661795,0.74319535,0.58516335
1126,0.31645125,0.7979026,0.53367275
1127,0.2417178,0.7403336,0.49466172
1128,0.26465648,0.83229864,0.37490463
1129,0.26965392,0.8499127,0.45951274
1130,0.13048114,0.84342444,0.31883243
1131,0.15854591,0.8637835,0.36224303
1132,0.10537335,0.9242287,0.27597675
1133,0.05522491,0.88501763,0.3659174
1134,0.11636652,0.9248605,0.33363613
1135,0.068350114,0.9861317,0.19701229
1136,0.10373005,0.9134028,0.2122074
1137,0.066568434,1.1173023,0.18577433
1138,0.09573238,1.00813,0.1184954
1139,0.08171744,1.0603524,0.09022818
1140,-0.04803208,1.021823,0.13023749
1141,0.010629043,1.0514113,0.12834184
1142,0.03990851,1.0303433,0.1485495
1143,0.022202475,1.0031409,0.034815956
1144,-0.006050977,0.95598876,-0.036664635
1145,-0.04569133,1.0415874,0.053564966
1146,-0.0066187903,1.045328,-0.06184505
1147,0.054793805,1.0180485,0.072375685
1148,0.0121602155,0.98231524,0.029469457
1149,0.070159264,1.0278697,-0.08201536
1150,0.07082016,1.0396283,-0.03600157
1151,0.06532772,0.9357572,-0.06305107
1152,0.021898106,0.9182142,-0.05134846
1153,0.0068618613,0.9516683,-0.10493414
1154,0.08518036,0.95064,0.021601966
1155,0.10948894,0.9076616,-0.06198564
1156,0.16315737,0.8676022,-0.017665328
1157,0.19033714,0.91812783,-0.02189589
1158,0.18243015,0.8942984,-0.00019072616
1159,0.28949273,0.78031105,0.027279709
1160,0.26032695,0.7393813,0.027581591
1161,0.22693399,0.7505811,0.07732869
1162,0.33193967,0.69567484,0.10501214
1163,0.32858056,0.6028189,0.09792684
1164,0.39145404,0.66099924,0.1787168
1165,0.3761921,0.6615342,0.14164756
1166,0.44709575,0.58764213,0.16165163
1167,0.50759083,0.53612703,0.2391887
1168,0.54071164,0.54136145,0.25469682
1169,0.49254465,0.45868754,0.214473
1170,0.56727713,0.47177324,0.31636378
1171,0.622501,0.42039248,0.43107212
1172,0.61869866,0.43132004,0.41073155
1173,0.53667027,0.35463557,0.3247316
1174,0.6729723,0.30068672,0.46982047
1175,0.6769094,0.33870214,0.3871201
1176,0.68413943,0.25207883,0.5049286
1177,0.71530676,0.29364654,0.52987915
1178,0.74456155,0.19281204,0.54019237
1179,0.75146765,0.15944983,0.5488593
1180,0.86603963,0.13864054,0.64149237
1181,0.9135998,0.093938366,0.69952524
1182,0.9174686,0.17003696,0.7212723
1183,0.92375237,0.1060851,0.7490938
1184,0.8945389,0.13479558,0.67840546
1185,1.0702418,0.1436066,0.72515285
1186,0.9800376,0.114496656,0.86884695
1187,1.0094221,-0.045567516,0.9088498
1188,0.9368454,0.11309956,0.88638663
1189,0.9706567,0.03900955,0.8778162
1190,0.99459016,0.03914692,0.94503075
1191,1.0173393,0.118456535,0.8764353
1192,1.0244238,0.05925645,0.99292564
1193,1.076524,0.06709774,0.9635179
1194,1.0566369,-0.01202865,0.92059416
1195,1.0455736,0.12236567,1.0277464
1196,1.069872,0.04991095,0.9846093
1197,1.0138552,0.13964789,1.1082363
1198,1.012343,-0.00051027676,0.93935627
1199,1.1012907,0.06489526,1.0551887
1200,0.96558446,0.06585175,0.98608536
1201,1.0815479,0.018495249,1.1212491
1202,1.0258688,0.15811273,1.1016384
1203,0.9284554,0.048839517,1.0498929
1204,0.967324,0.12474028,1.0791217
1205,0.86451524,0.27755806,1.0053084
1206,0.84527665,0.13731173,0.99553025
1207,0.82519484,0.26612726,1.0459268
1208,0.9255726,0.26183054,1.0199914
1209,0.7904694,0.2954824,1.0068194
1210,0.827085,0.29221323,0.9282844
1211,0.7803587,0.41670334,0.94358945
1212,0.78283,0.3995069,0.8888349
1213,0.7269842,0.41002455,0.9856244
1214,0.8250766,0.434585,0.95161253
1215,0.6518615,0.46023637,0.8081725
1216,0.68609565,0.46887493,0.92024374
1217,0.6241231,0.52230227,0.83706325
1218,0.6175772,0.54679286,0.81551075
1219,0.625114,0.5678966,0.8597318
1220,0.5117105,0.61380595,0.7353154
1221,0.48990428,0.7255667,0.73859024
1222,0.46721745,0.69465303,0.7519432
1223,0.5940011,0.7317277,0.64729154
1224,0.41424918,0.76553315,0.65958995
1225,0.4625798,0.8060324,0.72505283
1226,0.38162813,0.8159329,0.62070656
1227,0.3625626,0.91379815,0.63356733
1228,0.3690639,0.8842902,0.58351415
1229,0.35466024,0.8895905,0.60321975
1230,0.33286762,0.9530527,0.47770828
1231,0.21294555,0.89635277,0.45729616
1232,0.26945546,0.97470754,0.3959997
1233,0.1962897,0.9857546,0.40016052
1234,0.24129917,1.0469913,0.30840433
1235,0.22522609,0.96455294,0.43821484
1236,0.21497263,1.0230311,0.36094987
1237,0.2173683,1.0127091,0.37362602
1238,0.09202947,1.1228415,0.39186162
1239,0.18184905,1.0663502,0.305759
1240,0.16823147,1.0820045,0.42791346
1241,0.13970068,1.1595263,0.3337963
1242,0.11627693,1.0879269,0.2317829
1243,0.20188726,1.1688851,0.19912085
1244,0.14387603,1.1329997,0.11229561
1245,0.17833146,1.1403023,0.20158224
1246,0.26016295,1.2322537,0.20523947
1247,0.22586922,1.1245414,0.14464448
1248,0.26285976,1.1827234,0.119406216
1249,0.22857793,1.136192,0.20850524
1250,0.18507847,1.0615705,0.17364152
1251,0.2594861,1.1451404,0.18513006
1252,0.15491165,1.072528,0.16450143
1253,0.26828048,1.122009,0.12177156
1254,0.21442245,1.042579,0.21078108
1255,0.22812574,1.0388246,0.108562045
1256,0.34222907,0.9722205,0.14027518
1257,0.41872698,0.95884514,0.2510296
1258,0.48271745,0.98297226,0.21606523
1259,0.39221102,0.9542494,0.27942517
1260,0.48833206,0.9558547,0.21892373
1261,0.49454987,0.84752965,0.36340213
1262,0.5306826,0.8410192,0.32969758
1263,0.5748526,0.7923301,0.25826985
1264,0.64772743,0.8070588,0.31856254
1265,0.63183594,0.8686541,0.32631263
1266,0.6030246,0.86034936,0.31160292
1267,0.63359827,0.70909524,0.314334
1268,0.7283936,0.5639232,0.40246722
1269,0.6715754,0.69803643,0.5152749
1270,0.75517666,0.62563664,0.51609296
1271,0.7347594,0.7385466,0.5710064
1272,0.7700607,0.5620134,0.53988427
1273,0.8289958,0.5078751,0.58129644
1274,0.85041857,0.47978005,0.6962168
1275,0.8826855,0.48749048,0.69733906
1276,0.9557331,0.47373274,0.62441677
1277,0.9216152,0.46380082,0.7751521
1278,0.9487519,0.41035408,0.7484723
1279,0.83606285,0.32400084,0.7543815
1280,0.98225147,0.35962507,0.81322837
1281,1.0307593,0.3110863,0.89305145
1282,1.1045946,0.40799972,0.7747668
1283,1.0971667,0.34006068,0.8931325
1284,1.1909566,0.18862107,1.0363147
1285,1.0852213,0.29283866,1.0353211
1286,1.125748,0.27923074,0.932705
1287,1.0841761,0.33981985,1.0420772
1288,1.1238476,0.26112702,1.0281416
1289,1.2835593,0.32931945,1.0918304
1290,1.2156222,0.28602722,1.1102012
1291,1.2550011,0.2649888,1.0564656
1292,1.164023,0.1667603,1.1290717
1293,1.2149181,0.25750583,1.1347365
1294,1.2476135,0.16070881,1.1347092
1295,1.1378765,0.23216915,1.037572
1296,1.1735816,0.22322309,1.1172237
1297,1.2099785,0.16975911,1.195076
1298,1.1090875,0.20106822,1.1061174
1299,1.1460111,0.17735708,1.1347369
1300,1.1335051,0.2949352,1.1663088
1301,1.16499,0.29681754,1.2386827
1302,1.1151453,0.2472222,1.1626943
1303,1.124917,0.29099435,1.1973584
1304,1.0402364,0.2737852,1.1843643
1305,0.99393237,0.30008012,1.1563993
1306,1.0823,0.42251185,1.1873144
1307,1.0467186,0.3493748,1.1356814
1308,0.9304971,0.41409427,1.0928476
1309,1.047003,0.4142521,1.1148723
1310,0.94743425,0.42278773,1.1382267
1311,0.90978736,0.39730018,1.1242429
1312,0.78788716,0.50217503,1.0703448
1313,0.86888975,0.56534266,1.0483356
1314,0.7842997,0.48632938,0.97748023
1315,0.78590214,0.5744776,1.0087674
1316,0.6857183,0.6528873,0.98561156
1317,0.7676966,0.5828661,0.94142175
1318,0.7161664,0.7016913,0.8667454
1319,0.63114554,0.5834531,0.8437473
1320,0.52816135,0.6949917,0.76866895
1321,0.5589547,0.7654153,0.9057925
1322,0.60782635,0.75702417,0.73117006
1323,0.57425016,0.8517581,0.8582497
1324,0.46927187,0.7378846,0.77263606
1325,0.41410604,0.87448514,0.6535785
1326,0.36598912,0.8929608,0.6891649
1327,0.3687533,0.87159395,0.6823981
1328,0.34989956,0.92656916,0.6047414
1329,0.3192952,0.96374726,0.5584984
1330,0.3309323,1.1387372,0.54392225
1331,0.31357342,0.9940029,0.48193958
1332,0.22423722,1.0156792,0.47263974
1333,0.25196832,1.0368135,0.45107913
1334,0.19943136,1.064096,0.38377255
1335,0.2292732,0.98478174,0.3931665
1336,0.22571826,1.1358386,0.44935665
1337,0.21296214,1.0317445,0.32514036
1338,0.17961532,1.0472002,0.3559138
1339,0.12825833,1.1086853,0.2800849
1340,0.19955774,1.1009243,0.17631501
1341,0.11768961,1.1755688,0.18986133
1342,0.07407933,1.21866,0.14679365
1343,0.1251317,1.0126777,0.14161381
1344,0.21402761,1.0379198,0.18528461
1345,0.051041953,1.1462412,0.18638477
1346,0.11433284,0.99745077,0.074697465
1347,0.1341755,1.0346005,0.109635055
1348,0.023295766,1.0528556,0.053721014
1349,0.06274073,1.1027691,0.11844879
1350,0.14014232,1.0832812,0.08049451
1351,0.1067504,0.9924965,0.038165607
1352,0.19877994,1.0710983,0.07635233
1353,0.17307027,1.0722764,0.11867649
1354,0.19566907,0.99642134,0.073569976
1355,0.23543815,1.0493262,0.11365709
1356,0.23346461,0.9853509,0.16901131
1357,0.29032126,0.8635744,0.14355552
1358,0.21735218,0.9029153,0.12787297
1359,0.31778985,0.8451843,0.19558682
1360,0.28032643,0.844677,0.21534653
1361,0.29311877,0.77630407,0.22191896
1362,0.3267517,0.7865448,0.15964913
1363,0.29893252,0.6689916,0.17847447
1364,0.46970928,0.6743884,0.2554067
1365,0.43678746,0.58350056,0.26515424
1366,0.524847,0.5945999,0.27956766
1367,0.5178932,0.6004761,0.23122074
1368,0.47345254,0.5987491,0.28622946
1369,0.52993405,0.44848752,0.30164093
1370,0.5406738,0.46258676,0.37278906
1371,0.6179699,0.4170932,0.32104665
1372,0.6046865,0.49138725,0.39478815
1373,0.70862037,0.34679955,0.38335162
1374,0.7161422,0.37979323,0.37361455
1375,0.7938732,0.33741727,0.40497252
1376,0.6921354,0.36935207,0.5749064
1377,0.7416287,0.3021082,0.51158845
1378,0.8541639,0.27550426,0.5388399
1379,0.81898254,0.22281566,0.68333155
1380,0.89436156,0.18091044,0.6022692
1381,0.8574368,0.20851518,0.6288824
1382,0.86778325,0.23934421,0.7096195
1383,0.83751833,0.08949874,0.7083774
1384,0.9676636,0.028293723,0.74061084
1385,0.90519536,0.12669015,0.843659
1386,0.8557774,0.06283347,0.7606796
1387,0.93654674,0.052591637,0.7090477
1388,1.062449,0.07909289,0.8578928
1389,0.97334105,0.11249652,0.84829605
1390,0.9284326,0.061745,0.8524097
1391,0.9639607,0.0012895111,0.9322476
1392,1.007863,0.03498278,1.0141196
1393,0.9424255,-0.0416688,1.005617
1394,1.1126891,-0.03296252,0.9285353
1395,1.0420245,-0.0362643,0.92267257
1396,0.93433344,-0.038948078,1.0042526
1397,0.9599654,-0.005016831,0.978304
1398,0.98830765,0.077211864,0.84735
1399,0.9208393,0.038503002,0.92987466
1400,1.014436,-0.03373707,0.993347
1401,1.0136324,0.07424636,1.0643308
1402,0.9549197,0.054928906,1.0233316
1403,0.912399,0.059483424,0.9998327
1404,0.77018857,-0.0050109797,0.9420106
1405,0.9001538,0.04455902,0.98588276
1406,0.84119064,0.16201101,0.9981286
1407,0.8761511,0.20124325,0.9606909
1408,0.7564698,0.23188402,1.0004953
1409,0.76859134,0.17484315,0.837993
1410,0.7557074,0.22684975,0.8820521
1411,0.7119086,0.3391317,0.97297066
1412,0.7118831,0.36491206,0.99775416
1413,0.68816465,0.32252315,0.8565246
1414,0.6464502,0.30773133,0.83684444
1415,0.58427423,0.3228187,0.8405189
1416,0.5690467,0.32820165,0.7840014
1417,0.61232287,0.42641363,0.7746328
1418,0.5816806,0.4878454,0.79250586
1419,0.5243225,0.4373073,0.70011944
1420,0.37869048,0.5060733,0.6932276
1421,0.42994502,0.51370436,0.6531357
1422,0.3942819,0.60794765,0.54426724
1423,0.44807342,0.66970676,0.528417
1424,0.27034855,0.65758705,0.5103092
1425,0.35101104,0.54978114,0.52943873
1426,0.3097273,0.6931129,0.570288
1427,0.2631249,0.8606306,0.5507634
1428,0.23653935,0.75474906,0.42299858
1429,0.17027257,0.8592107,0.45883828
1430,0.16797028,0.84387624,0.3909205
1431,0.21724662,0.8897386,0.42321572
1432,0.07124938,0.934205,0.4663531
1433,0.067305565,0.9211914,0.28343436
1434,0.109061375,0.94609433,0.23047356
1435,0.091792114,0.94234324,0.23388456
1436,0.1095541,1.0203869,0.23637061
1437,0.051007792,0.94718283,0.13209292
1438,0.10618167,1.011507,0.17845468
1439,0.059552036,1.0020036,0.203051


==> figs/full_16_best_2.csv <==
x,0,1,2
0,2.142581,2.173596,2.4068017
1,2.3009543,2.0676873,2.1999257
2,2.145901,2.2031434,2.457131
3,2.1715662,2.1958146,2.395065
4,2.3892043,2.1147568,2.3049133
5,2.2564528,2.3846402,2.454534
6,2.4669442,2.1600294,2.3610613
7,2.2240524,2.3590884,2.2184234
8,2.2683828,2.233771,2.284745
9,2.3507118,2.4645476,2.4492507
10,2.2533555,2.3379762,2.4533355
11,2.2373078,2.1401196,2.3215
12,2.1851032,2.4484096,2.5640376
13,2.2182312,2.2797673,2.4243364
14,2.4951453,2.432468,2.4322817
15,2.4499915,2.1817627,2.5134254
16,2.333699,2.5112863,2.4099102
17,2.2631984,2.254424,2.4482737
18,2.5675306,2.1187432,2.4013424
19,2.3547065,2.3220856,2.389161
20,2.4687095,2.4762988,2.209148
21,2.3333576,2.3930435,2.523593
22,2.2579622,2.3501668,2.6154292
23,2.3958418,2.4903522,2.2744203
24,2.4644456,2.3875566,2.4639423
25,2.3231354,2.4438934,2.4794464
26,2.3769615,2.569137,2.3611348
27,2.0806623,2.5409217,2.45768
28,2.299203,2.3794026,2.3226068
29,2.1825478,2.362344,2.2448947
30,2.20055,2.3596194,2.5064905
31,2.3130636,2.591794,2.4960618
32,2.160785,2.4606383,2.303156
33,2.283004,2.5107079,2.280577
34,2.4666023,2.3437488,2.32031
35,2.2324128,2.2753603,2.225596
36,2.2813923,2.3762884,2.4241965
37,2.1483417,2.6878579,2.294824
38,2.2772827,2.5055957,2.1946528
39,2.1587694,2.3829112,2.278845
40,2.2038212,2.179456,2.3679407
41,2.4257944,2.4124925,2.487627
42,2.2222447,2.5838747,2.1914182
43,2.431955,2.4412222,2.3640196
44,2.3768334,2.465893,2.2338383
45,2.2403471,2.1531885,2.346594
46,2.2042797,2.3643863,2.419829
47,2.2136605,2.3792653,2.2573183
48,2.3163342,2.34897,2.2613316
49,2.2367816,2.281982,2.2555735
50,2.3318455,2.328979,2.189776
51,2.4419615,2.106974,2.2380376
52,2.4322772,2.1921008,2.3166902
53,2.2020602,2.4428933,2.2150235
54,2.2324347,2.188345,2.2463531
55,2.398977,2.3869133,2.3540463
56,2.408955,2.3552916,2.3031979
57,2.2817066,2.338346,2.1430852
58,2.3410738,2.2926652,2.3523052
59,2.2222433,2.4182372,2.2208562
60,2.4312718,2.4864786,2.13639
61,2.251168,2.0303843,2.2129424
62,2.3014982,2.315399,2.2728884
63,2.2534204,2.092197,2.297782
64,2.4696376,2.1450703,2.224207
65,2.545587,2.3678818,2.5787702
66,2.2962646,2.3191445,2.2974594
67,2.3506563,2.1887674,2.3396156
68,2.3295982,1.9919841,2.4705791
69,2.4143915,2.1944478,2.320912
70,2.340324,2.3082817,2.3169081
71,2.539501,2.1617918,2.2906568
72,2.4600654,1.7251389,2.3690572
73,2.4340675,1.9573499,2.3614419
74,2.4663212,2.0369072,2.3238988
75,2.490093,2.0115216,2.3323536
76,2.3765805,1.948158,2.372492
77,2.398217,1.8323857,2.3281107
78,2.4767134,1.9076993,2.4372787
79,2.393644,1.9648458,2.3409534
80,2.3482223,1.878899,2.4420063
81,2.4879892,2.241442,2.3632164
82,2.3811922,2.1396573,2.5779982
83,2.3629189,1.7219309,2.3585794
84,2.1614575,1.880084,2.230028
85,2.3543336,1.8991895,2.2196386
86,2.2284317,2.0678875,2.3432279
87,2.2540436,1.8017325,2.4005744
88,2.298521,1.7813287,2.4944773
89,2.2776625,1.8391929,2.4050627
90,2.2808442,1.8694664,2.314244
91,2.2141273,1.9266008,2.3542707
92,2.1791534,1.8659781,2.2043009
93,2.2341301,1.8114823,2.2398784
94,2.1515136,1.8126006,2.3028665
95,2.0639908,1.8645821,2.2011843
96,2.256278,1.6700093,2.3616645
97,2.2158778,1.8997197,2.2830718
98,2.276968,1.7059431,2.197915
99,2.2779768,1.8367531,2.3124342
100,2.1339688,1.6452945,2.1603112
101,2.1161156,1.6464813,2.2464325
102,2.4249177,1.6167489,2.299809
103,2.159196,1.7354863,2.2046294
104,2.127303,1.7617785,2.2001224
105,2.2419758,1.7940007,2.0833766
106,2.215436,1.6264474,2.3449957
107,1.9784274,1.7656462,2.2638233
108,2.1887963,1.8130788,2.0479667
109,2.086128,1.5723861,2.1394305
110,1.8723849,1.6938986,2.1206074
111,2.1484303,1.6977917,2.0609896
112,2.06631,1.5538756,2.1428463
113,1.9552985,1.8998694,1.991837
114,1.9660814,1.974437,2.1200147
115,1.9165243,1.8005552,2.0703576
116,2.211647,1.653329,2.1560795
117,1.9649515,1.6911781,2.028412
118,1.8536422,1.7549,1.8964986
119,1.990601,1.6314406,1.9488492
120,1.7667321,2.1770024,2.0733507
121,1.9723314,2.4248357,1.8081127
122,1.7491652,2.0873153,2.0027058
123,1.8087357,2.125009,1.8946863
124,1.9086409,2.4341223,1.9533818
125,1.7408884,2.2772105,1.779292
126,1.7094558,2.3581426,1.8728185
127,1.8165255,2.1322014,1.8650367
128,1.8055849,2.1380773,1.9582952
129,1.7827543,2.187019,1.922302
130,1.6999656,2.4230788,2.0634131
131,1.7472842,2.1453507,1.6364514
132,1.5964677,2.2604501,1.8070673
133,1.6403099,2.3031905,1.8454525
134,1.6085296,2.3667517,1.7525756
135,1.65165,2.3740408,1.7969302
136,1.479573,2.268371,1.7778462
137,1.625545,2.2268355,1.7589049
138,1.7135162,2.3043532,1.8875712
139,1.6436411,2.3179436,1.6208885
140,1.550971,2.3484547,1.7328178
141,1.3525846,2.2124512,1.6345941
142,1.438198,2.0482676,1.7193569
143,1.5257347,2.3374968,1.6767516
144,1.5311909,2.1001413,1.5984044
145,1.5174595,2.41343,1.3830552
146,1.6004214,2.2264228,1.4797072
147,1.6481715,2.2710872,1.5381464
148,1.6072881,2.2716792,1.7435931
149,1.4716969,2.237744,1.4920136
150,1.6594993,2.008051,1.4636163
151,1.6691537,2.0915549,1.7122635
152,1.4730783,2.1712213,1.5408679
153,1.5258135,2.0629015,1.6094612
154,1.599812,1.8241391,1.6571357
155,1.3669978,1.6257678,1.3780648
156,1.6366903,1.6229616,1.6574162
157,1.8082587,1.8432561,1.5119884
158,1.6799836,1.7990565,1.5429243
159,1.5409493,1.7350565,1.5489396
160,1.7846092,1.6749841,1.5267764
161,1.56974,1.6897262,1.3901505
162,1.5176203,1.7785804,1.6824285
163,1.720825,1.8076177,1.4597725
164,1.6698182,1.7388847,1.6890099
165,1.6449231,1.7114269,1.672811
166,1.596175,1.7533932,1.6303365
167,1.6218729,1.782436,1.6043718
168,1.644157,1.6939749,1.6437104
169,1.721393,1.7171261,1.6789852
170,1.6429793,1.7759771,1.5901182
171,1.8452313,1.5086786,1.6876934
172,1.5879103,1.7300785,1.7862111
173,1.7045268,1.658064,1.6370871
174,1.7800883,1.9536152,1.486337
175,1.770385,1.6493104,1.6336827
176,1.8775507,1.7592485,1.7801689
177,1.4534031,1.7312047,1.7885082
178,1.659292,1.8043135,1.6839767
179,1.7432652,1.8082724,1.4014972
180,1.8106557,1.7733916,1.6905818
181,1.777373,1.6450722,1.5804895
182,1.8754153,1.673669,1.8811004
183,1.8632476,1.6545168,1.6223992
184,1.9432414,1.7933497,1.6672798
185,1.8487034,1.6805968,1.8236506
186,1.9873927,1.7764624,1.9158304
187,1.9056356,1.9376546,1.8399296
188,1.753238,1.8172098,1.7557358
189,1.7902722,1.9372821,1.5385941
190,1.7687894,1.7576523,1.8298593
191,1.7703117,1.8111044,1.8048168
192,1.8753066,1.7749559,2.0032215
193,2.0085263,1.6160183,1.8606509
194,1.8307638,1.8113841,1.8939263
195,1.7466296,1.7861019,1.9916505
196,1.813959,1.7918234,1.9026839
197,1.9197383,1.9320338,1.7397037
198,1.9309801,1.777093,1.9578338
199,1.7602735,1.9167526,1.816704
200,1.9143747,1.9130311,1.8493712
201,2.0061173,1.7145367,1.8491807
202,1.8531208,2.0348217,2.1224327
203,1.9120752,2.057923,1.9600784
204,1.8080827,2.0071197,1.7623569
205,1.9880319,2.2029982,1.910968
206,1.9534656,1.8280653,1.8213261
207,1.8068889,1.9863987,2.0649042
208,1.9942739,1.9514163,1.9055816
209,1.9756676,1.9939088,1.9240874
210,1.9359192,1.9793911,1.8228191
211,1.9601834,2.096356,1.8950849
212,1.8096292,2.151117,1.9207938
213,1.8963234,1.9966391,1.9689299
214,1.9488267,2.1502578,1.9704171
215,2.1222558,1.8694227,1.9708341
216,1.9744753,2.068806,2.0874403
217,1.6588378,2.1340094,1.889977
218,1.7941023,2.114033,1.920277
219,1.9572601,1.9680836,2.1519794
220,1.9390677,2.3196461,1.9750139
221,1.9156994,1.9334388,2.0306556
222,1.6633024,2.2689183,2.081789
223,1.9497559,2.2663713,1.7892286
224,1.9903884,2.3099933,2.1509676
225,1.8014646,2.5873508,1.7174233
226,1.8687091,2.24272,1.9988775
227,2.0342166,2.1676683,1.8832114
228,2.0182004,2.3313901,1.8886993
229,1.7594434,2.3486724,2.0125837
230,1.9377323,2.3151696,1.9365624
231,1.6944537,2.2717006,1.9359334
232,1.9361236,2.1296904,1.9568641
233,1.9386162,2.416611,1.7989587
234,2.1154628,2.4004977,1.9242908
235,1.9431537,2.2876148,2.0504758
236,1.9421408,2.3535376,1.9904743
237,1.9149685,2.325018,1.7129182
238,1.8652831,2.4938827,1.9220093
239,1.9522777,2.3258147,2.0818708
240,1.8960238,2.4719415,2.125671
241,2.0279658,2.3213608,1.9281552
242,1.8403237,2.4433181,2.0430822
243,1.9692006,2.1198556,1.8226924
244,2.0663924,2.5806983,1.923037
245,1.9764853,2.5575826,1.9349495
246,2.127815,2.4739487,2.0284421
247,1.8547691,2.4345267,2.02081
248,1.9505298,2.6203625,1.9621258
249,1.9450496,2.5240757,2.003606
250,1.8929734,2.454634,1.9251083
251,2.03795,2.5087366,1.9997278
252,2.0455647,2.5347745,2.0034883
253,2.0154705,2.1979187,1.9767947
254,2.1616364,2.5147421,1.7980232
255,1.9220954,2.4271774,1.9050905
256,1.9333969,2.5920262,2.0198364
257,2.2992294,2.2941396,1.8457981
258,1.928939,2.5557725,2.1315618
259,1.960729,2.3990164,1.9643714
260,2.2777855,2.4018357,1.9186233
261,1.9916441,2.5457704,2.2768142
262,2.271008,2.4087434,2.1584158
263,2.2990131,2.3942218,2.0241702
264,2.3737488,2.586922,2.2002008
265,2.2484832,2.383351,2.1440706
266,2.1623013,2.4988215,2.2347693
267,2.3737001,2.6466837,2.0833542
268,1.941604,2.5818825,2.1378825
269,2.3032155,2.115024,2.2482631
270,2.2584848,2.3816173,2.2792065
271,2.29014,2.2034478,1.9823703
272,2.2466033,2.2701306,2.2002048
273,2.1360252,2.3492882,2.0335264
274,2.2718441,2.1902866,2.1837478
275,2.2898426,2.4124763,1.9802128
276,2.4077852,2.2781618,2.1093915
277,2.3713245,2.4302654,2.3307147
278,2.3995185,2.3226843,2.1642985
279,2.403213,2.1780312,2.318768
280,2.3059287,2.2504084,2.1525168
281,2.332938,2.184538,2.1822307
282,2.350876,2.2263367,2.367036
283,2.3489404,2.3011742,2.2181501
284,2.2774997,2.145915,2.4804468
285,2.525359,2.21215,2.147836
286,2.4036913,2.2563221,2.2457461
287,2.4430382,2.2576904,2.1789842
288,2.4408908,2.2186606,2.3439915
289,2.589603,2.2527468,2.2923126
290,2.229991,2.3210948,2.3408144
291,2.3981586,2.1964138,2.436899
292,2.3498118,2.2590196,2.2915556
293,2.3388677,2.267862,2.2346337
294,2.2722192,2.2631257,2.4278717
295,2.250494,2.0977361,2.2817664
296,2.4470577,2.2642176,2.390521
297,2.4224756,2.0902317,2.3609436
298,2.2873204,2.2088647,2.2822256
299,2.3879957,2.1619174,2.2910094
300,2.427366,2.1942868,2.3435762
301,2.310704,2.0415778,2.370254
302,2.3087845,2.1611779,2.3513672
303,2.5329058,2.0372577,2.1652997
304,2.2983449,2.2390835,2.42305
305,2.3962564,2.3615384,2.362066
306,2.2519195,2.1604497,2.2121224
307,2.5033953,1.971358,2.4945104
308,2.3551025,2.044226,2.2410085
309,2.2403986,2.1707366,2.316178
310,2.2077284,2.118601,2.148399
311,2.2713172,2.2267492,2.3181896
312,2.2281287,2.1023498,2.1346548
313,2.2022073,2.1468685,2.419084
314,2.142481,2.0984437,2.3400738
315,2.1450346,2.0665464,2.2710636
316,2.26169,2.1822417,2.3514316
317,2.2307255,2.0104475,2.301732
318,2.2597432,2.0321348,2.2039165
319,1.9086128,2.2094448,2.344709
320,2.1794393,2.0582972,2.2806394
321,2.1982267,1.95904,2.3631864
322,2.2788892,2.1440964,2.3218575
323,2.1597977,2.0754898,2.1691172
324,2.2009883,2.2121034,2.075191
325,2.0502594,2.0851598,2.2141156
326,2.2850714,2.0044181,2.4496117
327,2.0294027,2.2044733,2.0865197
328,1.9726783,2.0880978,2.087205
329,1.909726,2.3282635,2.1601667
330,2.2077458,2.0367434,2.0466073
331,1.9446111,2.0550694,2.0289314
332,2.216323,2.1365335,2.238491
333,2.200952,2.0373213,2.0869982
334,2.0231757,2.229771,2.093219
335,2.097138,2.1283543,2.1499712
336,2.1299613,2.1197062,2.2474186
337,1.8388443,2.1250894,2.2904997
338,2.069528,2.2634473,2.0065222
339,1.9914522,1.9674059,2.309927
340,2.0093203,2.3001785,2.174276
341,2.0136154,2.0129244,2.052311
342,1.9809034,2.0792751,1.998118
343,2.014704,1.9323987,2.1315885
344,2.1175635,1.9390237,1.8927274
345,2.1001768,2.0612378,1.9584781
346,1.9101176,1.9809768,1.9081265
347,1.9748522,1.9979168,2.070919
348,1.9967933,1.9915764,2.1329608
349,1.8324132,2.026442,1.892693
350,1.9372845,2.1339633,1.9651415
351,2.0512762,2.071698,1.8298198
352,1.9219167,2.1581385,1.7232647
353,2.0214696,1.959727,2.0524106
354,2.0381582,2.0530534,1.9622084
355,1.9858105,1.878273,2.07294
356,1.8715974,1.8537611,2.0619676
357,2.0366588,1.90588,2.1763308
358,1.9358226,1.8520237,1.9937072
359,2.0686262,1.6626394,1.9440652
360,2.0027206,1.8849946,1.817263
361,2.1418073,1.9357339,2.1782436
362,1.9505775,1.868759,1.9749336
363,1.9997009,2.109218,1.8256682
364,2.03243,1.9044465,2.2001
365,2.2620206,1.9437808,2.0644572
366,2.0442514,1.741062,2.021062
367,2.1056309,1.6956065,2.0504336
368,2.1802635,1.8263948,2.1029654
369,2.2575624,1.7765354,1.9469616
370,1.9837947,1.7285849,2.0075598
371,2.1422892,1.7356913,1.999345
372,1.9668016,1.9118026,2.0090785
373,2.0475857,1.7341149,2.098783
374,1.9745921,1.5660206,2.2841015
375,2.032192,1.7667338,2.0817797
376,2.251128,1.7017444,2.1223404
377,2.075546,1.8026489,2.0425968
378,2.107737,1.6192695,2.1042492
379,1.9490541,1.7084852,2.1190255
380,2.0482664,1.6469244,2.1578407
381,2.1446316,1.7981856,2.2317736
382,2.0580575,1.8008841,2.064195
383,2.0545697,1.816566,2.2188463
384,2.2510762,1.542604,1.9111812
385,2.092776,1.7161479,2.1192758
386,2.1340697,1.6331503,2.1653192
387,2.2138293,1.7436575,2.271367
388,2.235344,1.7039349,2.2138717
389,2.153665,1.9207919,2.1999574
390,2.1182513,1.6373544,2.2331195
391,2.1736383,1.4717268,2.0292428
392,2.309176,1.58656,2.2668223
393,2.1815264,1.5860171,2.1484656
394,2.2594185,1.7489533,1.9566202
395,2.1935742,1.6628361,2.1503186
396,2.2369416,1.4801775,2.2288485
397,2.142605,1.597886,2.1554341
398,1.9983886,1.691545,2.2853212
399,2.2350655,1.5102983,2.045768
400,1.9496015,1.7736905,2.1237907
401,2.1043062,1.6725702,2.0383825
402,2.0775657,1.5197711,2.1576827
403,2.009838,1.5611076,2.0911272
404,2.1072366,1.7326995,2.1766784
405,1.9195936,1.6303486,2.035492
406,2.0178888,1.5833565,2.0161114
407,2.3038423,1.7654756,2.097555
408,1.9867564,1.5714921,2.169433
409,2.1249259,1.7223601,2.066573
410,2.025474,1.6552029,2.2262113
411,1.9930456,1.6871667,2.1234176
412,2.0159752,1.7848955,2.2038558
413,2.079752,1.602306,2.2370822
414,1.9175668,1.7982562,2.116602
415,2.0027504,1.8191317,2.0267754
416,2.2200687,1.5831411,2.202447
417,2.0188549,1.7302392,2.0363963
418,2.1217506,1.6687946,2.033301
419,1.909133,1.7938452,2.0641332
420,2.1171944,2.010462,2.1049592
421,2.1193624,2.014083,2.0149758
422,2.1247692,1.7753489,2.0031202
423,1.885598,1.9899912,2.1134703
424,1.9103589,1.9069352,2.0782182
425,1.8874506,1.868022,1.9246095
426,1.9439634,1.881908,1.8497379
427,1.8646052,1.918936,1.9398055
428,1.8358912,1.7558804,1.9490398
429,1.8539873,1.8895406,1.9163032
430,1.7768593,1.8071865,1.9057349
431,1.7512356,1.9690651,1.8827938
432,1.6446948,1.8725663,1.9085387
433,1.8014408,1.9524076,1.8817307
434,1.8536768,2.0501213,1.9885143
435,1.8185548,2.0070345,1.8180467
436,1.82005,2.3094501,2.217624
437,1.766816,1.9661622,1.8634102
438,1.8838671,2.0957704,1.7862228
439,2.0426626,1.9705511,1.9250528
440,1.9372858,2.0570805,1.8926941
441,1.701775,1.8644601,1.7125673
442,1.8569885,1.9307334,1.7546479
443,1.744037,2.1307132,1.6805977
444,1.7365994,2.0221355,1.8688792
445,1.8167999,2.011151,1.8683987
446,1.7578503,2.034128,1.8696381
447,1.5655384,2.0430462,1.8217679
448,1.7850767,1.8718958,1.7098299
449,1.7868171,2.0655177,1.8799378
450,1.7557019,2.1364944,1.7475563
451,1.8762667,2.1040816,1.849222
452,1.7887523,1.9279379,1.8265184
453,1.9318397,1.9282321,1.811536
454,1.990087,1.8206254,1.8914937
455,1.7540283,2.058798,1.7344964
456,1.7842911,1.9805652,1.7117009
457,1.8646895,2.1783218,1.9775509
458,1.7374743,2.0871172,1.8253987
459,1.9159187,2.07029,1.92162
460,1.8055216,2.017394,1.6867743
461,1.8267889,1.9892759,1.6345294
462,1.8559618,2.0874608,1.7378302
463,1.8638414,2.0102196,1.8259206
464,1.9009761,1.9320432,1.9236059
465,1.6827749,2.1156044,1.767669
466,1.8316966,2.0869935,1.6792322
467,1.9201355,2.1979198,1.771226
468,1.7765639,2.1373675,1.8464191
469,1.9632831,1.8287584,2.0537627
470,1.9264665,1.8506875,2.0129046
471,2.015988,1.9122282,1.9608423
472,2.0100458,1.8623252,1.8241718
473,2.0532577,1.9824792,1.6933194
474,1.8790973,2.051004,1.859591
475,2.037243,2.0871956,1.8507036
476,1.5762872,1.9392782,2.0009162
477,1.8930302,2.0004213,2.0532756
478,1.8088282,2.147304,1.6863877
479,1.9034762,2.0160766,1.8931274
480,1.9460454,1.966576,2.0958536
481,2.0813293,1.8689234,1.8421018
482,2.0233557,1.829631,1.9056829
483,1.8932093,1.8621964,1.8397324
484,2.0568094,2.0817096,1.9701717
485,1.9122268,1.9334753,1.9672898
486,1.8638659,2.0461078,1.8671119
487,1.9376339,1.8181922,1.8936594
488,2.0564914,2.005607,1.8252785
489,1.7847846,1.8888053,1.8696154
490,2.0117097,1.973051,2.011706
491,1.9125674,1.9962072,1.8694066
492,2.0701587,1.822552,2.1317964
493,2.0239604,1.8348511,1.975634
494,2.0555773,1.9753679,1.8883891
495,2.0147345,1.9786987,1.9784063
496,2.0145597,2.0424526,1.9056252
497,2.0602126,2.083085,1.8267611
498,2.0570786,1.9906435,1.8942022
499,1.8955076,1.8687618,1.835748
500,1.9453094,1.9340552,1.8265187
501,1.8749672,1.847479,2.0262547
502,1.8802786,1.8768107,1.9266574
503,1.848016,1.9885311,1.821783
504,1.8221014,2.0870957,1.9196446
505,1.739376,2.0468624,2.0035596
506,1.9585505,1.8979276,2.0166745
507,1.6987509,1.937376,1.9516873
508,2.0318983,1.8714714,2.1419697
509,1.7813319,1.9216969,2.1861286
510,1.9605807,2.0774214,1.9375316
511,1.920801,1.9869285,1.8584396
512,1.8355514,1.9446086,2.213468
513,2.0921648,1.9717939,2.0525744
514,1.784178,2.145205,1.8246468
515,1.8116162,2.028715,1.8973467
516,1.8153377,1.9749262,2.023362
517,1.9096388,1.8813161,1.804653
518,1.9385726,1.964919,1.6992002
519,1.913852,2.2512803,1.9226334
520,1.7806712,2.0698795,2.0087147
521,1.9174286,2.0277689,1.8140247
522,1.7032853,2.2912405,1.7723382
523,1.677943,2.2027595,1.896762
524,1.6831659,2.0998118,1.4692131
525,1.9387773,2.1026208,1.7645209
526,1.8989825,2.1134875,1.7630025
527,1.827843,2.2380152,1.4999473
528,1.6660023,2.2144098,1.8638599
529,1.8050106,2.2038136,1.8292043
530,2.0236902,2.2087543,1.6645008
531,1.7744894,2.1149757,1.6770291
532,1.6796526,2.2222607,1.7149543
533,1.7596394,2.3727918,1.7075659
534,1.5816895,2.1498523,2.0114114
535,1.7439045,2.1378403,1.8592414
536,1.8690464,2.2938097,1.7903272
537,1.8783361,2.2398636,1.6614598
538,1.7810918,2.1943007,1.7248251
539,1.896099,2.1080961,1.7284995
540,1.6841983,2.3283455,1.798608
541,1.7265763,2.3493414,1.696982
542,1.9269876,2.0849082,1.7943792
543,1.6663703,2.2212732,1.762412
544,1.8108487,2.1904862,1.676533
545,1.7975554,2.2566607,1.8147545
546,1.735037,2.3616939,1.774466
547,1.8705453,2.3061614,1.9125408
548,1.6668979,2.1911852,1.9817926
549,1.7912736,2.2082107,1.8931425
550,1.7926738,2.3255146,1.7573949
551,1.8249521,2.3570123,1.5775863
552,1.7055532,2.3619041,1.740424
553,1.789264,2.0152724,1.8371593
554,1.9637163,2.1610866,1.7220849
555,2.0979538,2.227609,1.8650512
556,1.9751005,2.4612327,1.682973
557,1.9260617,2.0663075,1.7356217
558,1.8281623,2.1348016,1.8451346
559,1.8749907,2.2703226,1.847844
560,1.839178,2.159853,1.9281726
561,2.0474584,2.428002,1.8320771
562,1.8778028,2.3071148,1.8762416
563,1.9461676,2.1231174,1.8418479
564,1.7772497,2.2053285,1.8805493
565,1.7204647,2.2429717,1.9052739
566,2.0175982,2.2722516,1.9171095
567,2.5077667,2.0470707,2.133909
568,2.5590608,2.1746607,2.0444164
569,2.534667,2.3462372,1.8952328
570,2.4729695,2.0585854,1.923936
571,2.6767812,2.1474087,1.9835006
572,2.6475186,2.2250931,2.0042245
573,2.547387,2.3235412,2.1325903
574,2.7614136,1.9255157,2.0341249
575,2.663043,2.1275823,2.0430233
576,2.6898236,2.0423057,2.075816
577,2.5976083,2.0742376,2.0018811
578,2.6594393,1.9721066,2.5354936
579,2.165541,1.9858382,2.4249604
580,2.0412087,2.2103536,2.6480403
581,2.1143088,2.0492873,2.5656955
582,2.0946035,2.1445212,2.786792
583,2.3037522,2.3044393,2.6912947
584,2.1862295,2.1638517,2.7172828
585,2.2933552,2.196831,2.1323013
586,2.383255,2.1344893,2.4667222
587,2.2897074,2.1404228,2.3265843
588,2.3413694,2.121676,2.290106
589,2.4047544,1.8962473,2.2711296
590,2.2091966,2.105849,2.3949838
591,2.4088504,2.0905647,2.2182617
592,2.3392665,2.1265213,2.3285618
593,2.3614447,2.18193,2.3159645
594,2.4012556,2.0937054,2.1634262
595,2.3882673,2.0277169,2.22534
596,2.5200605,2.0597742,2.309428
597,2.2518935,2.1544685,2.4626985
598,2.3543894,2.2231991,2.339778
599,2.4310994,2.0788593,2.2135177
600,2.3641233,2.0604658,2.3807108
601,2.5685265,2.0208502,2.4642951
602,2.1279685,1.0401543,2.3031394
603,2.234323,1.1619644,2.31596
604,2.287619,1.0754826,2.3142657
605,2.3598225,1.0545024,2.3537571
606,2.4269114,1.0011523,2.3959997
607,2.3294911,0.9665794,2.4408998
608,2.2609475,0.88542765,2.3270411
609,2.3737206,2.2111323,2.381166
610,2.27675,2.083123,2.414778
611,2.306842,2.1862867,2.154555
612,2.4016607,2.007377,2.551426
613,2.3053114,2.237777,2.5100477
614,2.3028147,2.249662,2.2085774
615,2.3248658,2.4293642,2.275458
616,2.322091,1.8711311,2.3479834
617,2.355372,2.3223839,2.351807
618,2.1981652,2.215382,2.5866485
619,2.4507093,2.0343904,2.4773707
620,2.3168454,2.2262945,2.4811454
621,2.429677,2.1554205,2.5024765
622,2.092645,1.9674516,2.4179006
623,2.3176498,2.2989552,2.517799
624,2.063944,2.1949763,2.314991
625,2.1380641,2.2384477,2.302305
626,2.1691518,2.2626858,2.2965539
627,2.1567397,2.0398173,2.2787952
628,2.231291,2.3182845,2.4437273
629,2.2158172,2.3254545,2.4772525
630,2.1917803,2.2008078,2.3671877
631,2.2456353,2.4040465,2.6478834
632,2.2812998,2.2750125,2.1906788
633,2.312441,2.240031,2.253818
634,2.2398303,2.1978118,2.287503
635,2.4018207,2.3456407,2.0683951
636,2.3397777,2.0829287,2.3641899
637,2.4198651,2.0603006,2.50352
638,2.0839908,2.2622867,2.2394617
639,2.1151738,2.339628,2.459923
640,2.1346934,2.2463555,2.2582078
641,2.1672852,2.2437594,2.1672516
642,2.3019013,2.1093593,2.1825569
643,2.2746742,2.085295,2.3441992
644,2.0716972,2.1233087,2.146458
645,2.2468665,2.1988378,2.2840319
646,2.2356853,2.299622,2.1172276
647,2.1028333,2.1220868,2.1347783
648,2.2182257,2.1592798,2.2516987
649,2.3953748,2.0064354,2.0797205
650,2.225167,2.1298926,2.170086
651,2.3831189,2.2117527,2.489954
652,2.2196574,2.3684697,2.1834807
653,2.1842396,2.3842447,2.2424486
654,2.228189,2.1020339,2.0515568
655,2.1786242,1.8247966,2.2043562
656,2.0403934,2.2842898,2.22831
657,2.1499956,2.1895502,2.0762658
658,2.202008,2.1292424,2.191033
659,2.139896,2.1789734,2.1650958
660,2.1769004,2.0659297,2.1946275
661,2.3381886,2.1505013,2.123062
662,2.2055562,2.1937137,2.2826989
663,2.1233165,1.8525003,2.2528572
664,2.2415965,1.8928682,2.327106
665,2.3281305,1.9355826,2.1514838
666,2.3182874,2.0296865,2.0468903
667,2.144674,1.8418396,2.1710687
668,2.369191,2.006365,2.2566237
669,2.2658656,1.7231481,2.3547199
670,2.1736076,1.9980122,2.3017583
671,2.4060845,1.9459026,2.1818976
672,2.2037356,2.0795336,2.1571302
673,2.2180471,1.9403068,2.0825067
674,2.305901,1.6495674,2.280229
675,2.1491861,1.945899,2.159001
676,2.260454,1.9440495,2.1272693
677,2.014673,1.9562601,2.3759408
678,2.2004242,1.8364869,2.280786
679,2.2913015,1.5794874,2.1574101
680,2.3661098,1.7553813,2.251095
681,2.1999009,1.8280938,2.3028457
682,2.241941,1.6670523,2.1466815
683,2.1508455,1.8083555,2.0055158
684,2.2251017,1.7248652,2.1320736
685,2.094246,1.708611,2.1549516
686,2.0179863,1.7305225,2.0883458
687,2.0965483,1.5950284,2.2535865
688,2.0895813,1.6487284,2.1924195
689,2.085479,1.702587,2.2803042
690,2.245295,1.587166,2.2414718
691,2.263247,1.5511339,2.293836
692,2.2139704,1.6151198,2.0683205
693,2.2859955,1.7175312,2.3411746
694,2.094468,1.655729,1.9985698
695,2.1107235,1.6334219,2.3084328
696,2.0388315,1.6658564,2.1930332
697,2.002337,1.7230787,2.1276264
698,2.1441863,1.7058042,2.166341
699,2.0566497,1.6966925,2.1448486
700,2.1146526,1.573216,2.0902336
701,1.9854268,1.4691416,2.1591802
702,2.1784203,1.7382472,2.0264866
703,1.9417303,1.5896207,2.129838
704,2.1334355,1.9507152,2.0978644
705,1.895697,1.611906,1.9934002
706,2.1248648,1.5363443,1.9521606
707,2.1342816,1.6023121,2.2324748
708,1.9232032,1.6990836,1.8406502
709,2.130765,1.7293884,2.062715
710,2.0896401,1.5823838,2.0756037
711,1.8808851,1.6431329,2.0140622
712,2.0033705,1.6301984,1.9523402
713,1.8819686,1.6812283,1.8535868
714,1.8926268,1.6685848,1.8951298
715,2.0221007,1.7499998,1.7186992
716,1.898438,1.7391132,1.9386898
717,1.7058318,1.7803634,1.68114
718,1.8064375,1.7032125,1.8289955
719,1.6604171,1.643008,1.8958539
720,1.7496748,1.6608733,2.004093
721,1.7417076,1.8168552,1.9737203
722,1.8157197,1.732572,1.8895756
723,1.7692294,1.6307913,1.9441631
724,1.8877895,1.662829,1.8352159
725,1.8009999,1.8302946,1.7588874
726,1.5739473,1.7356588,1.6694856
727,1.6825154,1.7638907,1.7102274
728,1.6690363,1.7819875,1.693976
729,1.7952102,1.7959701,1.8010463
730,1.8406293,1.9734232,1.9034157
731,1.5825346,1.984977,1.6932203
732,1.7975174,1.9368614,1.6921275
733,1.6094946,1.8583796,1.7672521
734,1.5005769,1.9642138,1.7221017
735,1.4274031,1.8428704,1.8332715
736,1.6873792,1.659408,1.6680237
737,1.7210364,1.8871857,1.6670179
738,1.503623,1.8670423,1.6124958
739,1.5148798,1.7836717,1.6722721
740,1.5558299,1.8681316,1.4566407
741,1.5051699,1.7481121,1.6803328
742,1.3587506,1.810309,1.532246
743,1.4528747,1.8434523,1.6127338
744,1.501947,1.7921461,1.4902201
745,1.659149,1.8731732,1.6306518
746,1.5544653,2.0373363,1.5649912
747,1.4096744,1.9360234,1.5874096
748,1.4276108,1.5999156,1.6815124
749,1.5164914,1.9425702,1.3077615
750,1.4963493,1.9644157,1.6552954
751,1.4808451,1.7823128,1.4032953
752,1.690552,1.9599447,1.6045443
753,1.5232633,1.974934,1.5678239
754,1.7792828,1.7607658,1.6754953
755,1.6997197,1.8489156,1.4776587
756,1.6897763,1.7870836,1.5259585
757,1.5969328,1.8970095,1.7130055
758,1.5832222,1.8060584,1.6989956
759,1.4603292,1.9515575,1.712247
760,1.803106,1.8782222,1.427995
761,1.5301863,1.9954429,1.5959599
762,1.8031024,1.9349692,1.5773411
763,1.6645079,1.6614579,1.4959606
764,1.5561465,1.8950063,1.4245278
765,1.5510587,1.7458445,1.7448374
766,1.8012207,1.8693297,1.4818782
767,1.7907321,1.9424282,1.690842
768,1.6895959,1.7603923,1.6234883
769,1.5853177,1.8536258,1.6785039
770,1.8389881,1.9485943,1.516906
771,1.7638824,1.7297251,1.8016212
772,1.912694,1.7211269,1.4745198
773,1.6474408,1.9024838,1.8459783
774,1.8885076,1.974403,1.5272604
775,1.7507265,1.7900594,1.5101317
776,1.672485,2.0016162,1.7497653
777,1.7815561,2.010056,1.9527113
778,1.674249,1.7859777,1.7744886
779,1.6839311,1.893961,1.697403
780,1.9211005,1.8514342,1.6942556
781,1.6995955,1.7632911,1.8023534
782,2.0335062,1.979868,1.7178489
783,1.9173243,1.8688388,1.7645148
784,1.7735869,1.8525218,1.8504068
785,2.0570467,1.949474,1.991054
786,1.8404285,1.9724456,1.584661
787,1.8641524,1.8032084,1.8577739
788,1.7782664,1.7857225,1.8648612
789,1.9220222,1.8471689,1.8034937
790,1.939297,1.8952521,1.8933285
791,2.0128446,1.9879742,2.0074053
792,2.0998776,1.9795899,1.8439384
793,1.0611718,1.9753532,1.9667671
794,0.9174028,1.9119086,1.9562272
795,1.805592,1.9791533,1.8006138
796,2.0537643,1.8235224,1.9207057
797,1.8871256,1.8792185,2.0449438
798,1.8396356,2.0856905,1.9119513
799,1.9547126,2.2368534,1.7779342
800,1.8982686,2.1133883,1.9490899
801,2.0429938,2.46705,1.9752978
802,2.0122876,2.4703734,1.983177
803,1.9155798,2.6911805,1.9947001
804,1.9517831,2.457833,2.0648506
805,2.1945732,2.7229269,2.1230848
806,2.1152906,2.6421988,1.9944521
807,1.8629453,2.5269265,1.9744313
808,2.0027921,2.9071405,2.0976799
809,1.9030615,2.743106,2.1131485
810,2.1072974,2.7440658,1.9773322
811,2.0875554,2.6096833,1.9910666
812,1.970727,2.7204213,2.1091638
813,1.9856027,2.7676995,1.8749994
814,1.9206651,2.690841,2.082798
815,2.1896644,2.6343555,1.9963557
816,1.8873057,2.4477937,2.0102654
817,2.098485,2.8118637,2.150506
818,2.121204,2.6923053,1.9156836
819,1.9712032,2.9441464,2.0957072
820,2.03619,2.8988235,2.0085344
821,2.1277158,2.7657447,2.0034616
822,2.1500204,2.9146068,2.0323544
823,2.0795164,2.8015482,1.8687282
824,1.9736433,2.8268616,2.0541563
825,2.075186,2.7957447,2.0070033
826,2.1592233,2.9535108,2.1901262
827,2.0628781,2.9184904,1.9180053
828,1.9952431,2.870275,1.9934525
829,2.0537076,2.5860958,1.9451811
830,1.9742391,2.3040106,2.2085087
831,2.0785308,2.3147361,2.1744206
832,2.0650346,2.3377528,2.1233943
833,2.232958,2.4741042,2.1106672
834,1.9705744,2.5167704,1.9688555
835,1.8580406,2.5569403,2.0000286
836,1.9613872,2.5585103,2.1087766
837,2.1023204,2.4867332,2.0240114
838,1.9760219,2.5714312,2.0129724
839,2.061389,2.5527384,1.9722608
840,2.142451,2.5523217,1.9311613
841,1.949703,2.5980399,1.9235209
842,2.1481729,2.5595179,2.0712671
843,2.056963,2.436799,2.065702
844,1.9441991,2.508597,2.1171253
845,2.125479,2.5152493,1.975675
846,2.0489445,2.709089,2.1867993
847,2.0631208,2.5622776,2.0208054
848,2.0128582,2.5137365,2.14053
849,2.237948,2.6818666,1.9533666
850,2.2965043,2.5763423,2.260399
851,2.0941567,2.6325865,1.9742763
852,2.2455447,2.411009,2.1440628
853,2.1184115,2.3278308,1.9296703
854,2.065868,2.3098638,2.3137069
855,2.3364077,2.5327682,2.1056247
856,2.0624728,2.4737046,2.078097
857,2.3032281,2.505322,2.1356752
858,2.0278568,2.5771046,2.1597483
859,2.36117,2.4988964,2.1008961
860,2.2008033,2.6040103,1.9786144
861,2.1574771,2.3360822,2.0411327
862,2.1932845,2.5089161,2.1656947
863,2.2787852,2.365769,2.110012
864,2.128423,2.322922,2.297545
865,2.2672343,2.1770897,2.0994446
866,2.1675158,2.3931916,1.9517667
867,2.3561733,2.4687994,2.1252909
868,2.1008294,2.380563,2.2106369
869,2.3230138,2.355191,2.0520394
870,2.256966,2.4669576,2.021912
871,2.2382593,2.3192081,2.4504092
872,2.296163,2.3839529,2.272908
873,2.352569,2.34666,2.1191194
874,2.4421368,2.4129746,1.8979375
875,2.292203,2.2969978,2.1826942
876,2.5026553,2.2010715,2.2664878
877,2.4041538,2.431961,2.2290883
878,2.323842,2.2915783,2.417003
879,2.347383,2.1106179,2.3828058
880,2.2142725,2.421145,2.2220967
881,2.4542162,2.084728,2.2166343
882,2.3597813,2.206242,2.331125
883,2.4059381,2.0762246,2.4517546
884,2.3266435,1.9769918,2.393257
885,2.1879501,2.257466,2.4534073
886,2.2941256,2.2225857,2.4528418
887,2.4232864,2.2722287,2.4326665
888,2.335084,2.1662197,2.45555
889,2.3998115,2.0139012,2.318283
890,2.4623077,2.0472915,2.5481339
891,2.4725692,2.1409159,2.2942162
892,2.2383595,1.9169542,2.219032
893,2.4832652,2.0201716,2.4282653
894,2.4961302,2.098421,2.3885732
895,2.4029496,2.0404112,2.3976626
896,2.4374034,1.970227,2.3193586
897,2.4660542,2.072692,2.3822122
898,2.0390537,2.0847473,2.3799589
899,2.184758,2.0194912,2.383433
900,2.2653325,2.0087597,2.579336
901,2.316271,2.1427643,2.3825295
902,2.297665,2.0468407,2.4399056
903,2.5780406,1.9673704,2.2721767
904,2.5350535,2.1270301,2.3376005
905,2.459853,1.981339,2.2994387
906,2.233399,1.927553,2.2867143
907,2.2807891,1.8470122,2.3962824
908,2.2119508,2.097306,2.2647064
909,2.1994948,2.1259556,2.1226509
910,2.2031894,2.1555269,2.22203
911,2.3621972,2.062157,2.2714257
912,2.30886,1.8127198,2.41916
913,2.3452055,2.02948,2.3112047
914,2.2248845,1.928251,2.27056
915,2.1711597,1.9126015,2.5166955
916,2.0732324,1.9312551,2.3788445
917,2.171836,1.8601565,2.1812131
918,2.1473746,1.8650328,2.051882
919,2.2540038,2.0187237,2.187246
920,2.2290363,1.7465824,2.1333168
921,1.9156307,2.0247676,2.1909735
922,2.0223832,1.8648509,2.1552403
923,2.2203636,2.038379,2.0667279
924,2.1712446,1.9596442,2.0620422
925,1.9914081,1.9819703,2.1108718
926,1.955424,1.9372352,2.1122708
927,2.0310123,2.0401177,2.1623185
928,2.0588484,2.0717676,1.9944152
929,2.1798754,2.0328376,2.0170212
930,2.0483558,2.0985515,2.1067047
931,2.0403414,1.9021249,2.1251647
932,1.9878397,1.8947924,2.0467236
933,1.8786459,1.8973653,2.0438247
934,2.101839,2.1004746,1.9252709
935,2.0314765,2.0904057,2.0349407
936,1.9824686,1.6336445,1.9355882
937,2.022361,1.9457939,1.8822597
938,2.0338702,1.921402,1.8655801
939,0.95539427,2.0623598,2.0781877
940,0.7828829,1.9634786,1.9352746
941,0.69401264,1.8147457,2.0008218
942,0.7983677,1.9194078,1.9387512
943,0.7507527,1.994756,1.9897249
944,0.9266759,1.850899,1.9731973
945,0.99794114,1.9036402,1.9218557
946,0.87492615,2.0202541,1.9766327
947,0.77827406,1.8345181,1.9061921
948,0.8273093,1.7715838,1.923118
949,0.8171643,1.731384,1.9467602
950,2.1592839,1.9450315,1.9236397
951,1.521539,1.914429,2.0960577
952,1.9991649,1.8624328,1.910333
953,2.0138178,1.7626657,1.9718165
954,2.0030742,1.8815477,1.9440114
955,1.8918253,1.7419977,2.1020718
956,1.9084506,1.9941891,1.709961
957,2.0488935,1.8626915,2.0405998
958,1.9354694,1.6001168,1.8917973
959,1.954814,1.7658633,1.8104905
960,1.8256958,1.7753872,1.8674686
961,1.8666742,1.8836468,1.9027979
962,1.9153041,1.7358074,1.7750015
963,2.0584302,1.7264276,1.9476249
964,1.9268605,1.8461437,1.8295465
965,1.8755238,1.8214867,1.8687512
966,1.9799558,1.7107805,1.9636977
967,1.8537298,1.9360573,2.01405
968,1.928133,1.8492693,1.8950304
969,1.835178,1.6364893,1.877138
970,1.9593529,1.6438718,1.9246861
971,1.8998678,1.8403038,1.85305
972,1.8739548,1.5621314,1.925964
973,1.7744685,1.8434258,2.0402002
974,1.8930666,1.7492996,1.9742379
975,2.0764258,1.6795263,1.9413689
976,1.9797577,1.5593203,1.8217963
977,1.8884724,1.6723549,1.948165
978,2.0552595,1.7583039,2.0743513
979,1.8115604,1.586392,1.9199668
980,1.9684802,1.4682863,1.8625927
981,1.9720747,1.6930857,2.1289873
982,1.9645131,1.5751898,2.014573
983,2.181431,1.6366812,2.1343927
984,1.9292278,1.5492136,1.9951783
985,1.9777398,1.6073244,1.9182805
986,2.089975,1.5560675,2.2207835
987,1.9994485,1.6320907,2.0667546
988,2.109836,1.7587713,2.2141232
989,2.0643828,1.5813351,2.010374
990,1.9983574,1.5741903,2.184327
991,2.2050605,1.8354424,1.9169025
992,1.9991622,1.7159595,1.968549
993,2.1438715,1.6583647,1.932868
994,1.9100703,1.6115856,2.2159274
995,2.0302615,1.5886683,2.3023229
996,1.98746,1.633489,2.0966303
997,2.0618224,1.7084383,1.9150792
998,2.0219853,1.7143453,2.0954604
999,2.3012893,1.6747975,2.069711
1000,2.105652,1.5682387,1.9570049
1001,2.1158524,1.8402128,2.1391912
1002,2.030703,1.5568254,2.1147113
1003,2.0177853,1.8463335,2.0976236
1004,2.1007602,1.6990199,2.0054538
1005,1.944871,1.7908379,2.0092075
1006,2.0177515,1.704091,2.2145467
1007,2.0747218,1.8927985,2.026679
1008,1.8627311,1.8161882,1.9785501
1009,2.071812,1.8973817,2.1723669
1010,2.1539814,1.8219482,2.0658352
1011,2.1039042,1.7791344,2.0480006
1012,2.0028458,1.4904199,2.0005598
1013,1.8574165,1.5095937,2.142393
1014,1.9056495,1.8634925,2.0264208
1015,1.7668257,1.7376865,2.1588736
1016,1.7163061,1.9122915,1.990844
1017,1.9100873,1.9802178,2.2695272
1018,1.9279273,1.8806299,2.0975666
1019,1.8244363,2.101078,2.0274136
1020,1.6938094,1.8763577,2.0741534
1021,1.8298938,2.0182762,2.0745513
1022,2.0023215,1.9651108,2.0041113
1023,1.9304633,2.1650083,1.9185208
1024,1.7633607,2.0281951,2.0391583
1025,1.8588737,2.1108656,2.1226451
1026,1.8078367,1.9123766,1.7573166
1027,1.6781881,2.1114,1.6703206
1028,1.9675307,2.0131874,1.9815803
1029,1.9091165,1.9656134,1.797054
1030,1.9312242,1.9992702,1.9498705
1031,1.6165271,1.9683826,2.1755338
1032,1.6929446,2.0299113,1.9589995
1033,1.7697334,2.0191002,1.7814587
1034,1.8693526,2.2257667,2.0587554
1035,1.8437788,1.9108312,1.8668522
1036,1.697913,2.119802,1.8251582
1037,1.8888739,2.0498567,1.7467932
1038,1.6529851,2.1977792,1.7565348
1039,1.8646636,2.0975518,1.7834061
1040,1.7982514,2.1909795,1.9391217
1041,1.631356,2.2281234,1.9108279
1042,1.6192689,2.0479033,1.8227788
1043,1.7688113,2.0799842,1.9486098
1044,1.7509993,2.218945,1.7800267
1045,1.953265,2.2470083,1.6782359
1046,1.8679427,2.124808,1.8385905
1047,1.874682,2.1426778,1.7079388
1048,1.7681789,2.1696696,1.9114327
1049,1.696343,1.239384,1.8316941
1050,1.8351619,1.4781418,1.8188493
1051,1.7881165,1.22698,1.6155856
1052,1.8588923,1.220196,1.8663872
1053,1.8621598,1.0393164,1.8095154
1054,1.8726072,1.1578566,1.9083889
1055,1.8506514,1.1261063,1.9515195
1056,1.6754633,1.297216,1.7490547
1057,1.8678471,1.1812917,1.8295786
1058,1.7447256,1.210228,1.9442139
1059,1.8243182,1.158067,1.7719603
1060,1.8230816,1.2797226,1.6409149
1061,2.0125594,2.146573,1.7446836
1062,1.9418532,2.2187643,1.7158616
1063,1.9661235,2.0879445,1.749135
1064,1.8233395,2.086719,1.8337446
1065,1.989289,2.185106,1.7203544
1066,1.9097779,2.3068671,1.6416212
1067,1.7823883,2.0981865,2.0452037
1068,1.9196004,2.229268,1.8797047
1069,1.750783,2.330335,1.9725635
1070,2.1500957,2.1092212,1.8341738
1071,1.8632693,2.3739965,1.9088848
1072,1.7938677,2.2583492,1.9839183
1073,1.8609201,2.1076844,1.8456
1074,1.8349563,2.3012116,1.8435785
1075,1.9256867,1.972469,1.8738136
1076,1.9318925,2.0828285,1.7136569
1077,1.8693366,2.230251,1.8570048
1078,1.9523138,2.0843542,0.7590661
1079,1.9863871,1.9017396,1.0691134
1080,1.8501655,2.0592268,0.8811431
1081,1.943827,2.1461744,0.8626627
1082,1.9504969,2.2474136,0.9090971
1083,2.0600843,2.062033,0.7764424
1084,1.9749897,2.0634205,0.9479571
1085,1.9691532,1.9140981,0.9410517
1086,2.1838953,2.2072446,2.1282568
1087,2.0034978,2.0361857,1.9082779
1088,2.0768461,1.9952515,1.8278515
1089,1.8524795,1.8501242,1.8753896
1090,1.9508632,2.0158393,2.136366
1091,1.8712054,2.0168052,1.8057255
1092,2.0174372,2.0577896,1.8529685
1093,2.3512607,1.9690236,1.955894
1094,2.0708148,2.068742,2.0079987
1095,2.089314,2.0416808,2.2189357
1096,1.856705,1.947415,2.1203902
1097,1.9498501,2.0511365,1.8912292
1098,1.9423575,2.021124,2.0280569
1099,2.1068878,2.115428,1.8358879
1100,2.0365813,2.0102448,2.0258834
1101,2.159261,2.011057,2.2513843
1102,2.2432253,1.9663237,1.9151299
1103,2.0853949,2.1704884,1.9957542
1104,1.9379058,2.0797331,2.0526955
1105,2.0473459,2.139307,2.030122
1106,2.1792095,2.0283458,2.031023
1107,1.8824301,2.1562402,1.8253871
1108,1.835442,2.1524456,1.6888995
1109,2.0724978,1.9586554,2.1086593
1110,2.0296082,2.0744627,1.963616
1111,2.0540912,1.985746,1.9612097
1112,2.0216827,2.041128,1.9966196
1113,1.9382126,2.2919605,1.8425268
1114,2.5451717,2.1560938,1.9475077
1115,2.4179015,2.1995215,1.8894775
1116,2.4076056,2.0638337,1.9923124
1117,2.4768271,2.328112,2.0947638
1118,2.4748015,2.0414655,1.9520686
1119,2.5284195,2.3048427,1.7425352
1120,1.7439976,2.327953,2.0841365
1121,2.0675821,2.1613894,1.9445454
1122,1.9179442,2.1048434,1.880057
1123,1.8771011,1.9495547,1.9954475
1124,1.9207616,2.1344142,1.9144199
1125,1.9646115,2.0784004,1.8663125
1126,1.9752141,2.0557742,1.8146633
1127,1.9973522,1.9884741,1.8306248
1128,1.928122,2.1920407,1.7624424
1129,1.8169279,2.043137,1.817365
1130,1.7445614,2.33086,1.77166
1131,1.9393113,2.1071544,2.001248
1132,1.7695789,2.199598,1.9259987
1133,1.918555,2.186793,1.8356756
1134,1.8984352,2.4106474,1.932571
1135,1.7914411,2.1998606,1.7933682
1136,1.8019243,2.3119075,1.9766597
1137,1.6945795,2.302953,1.7697246
1138,1.7060679,2.294501,1.9778757
1139,1.9094048,2.2184534,1.7206068
1140,1.8342333,2.1539738,1.6436259
1141,1.8866343,2.0560343,1.8118359
1142,1.5492485,2.1057162,1.8041438
1143,1.7841552,2.2879188,1.9655709
1144,1.831623,2.317401,2.054259
1145,1.9794298,2.3493428,1.7593175
1146,1.9213312,2.2217271,1.8500794
1147,2.0295727,2.2482698,1.8235719
1148,1.7758838,2.172724,1.8050231
1149,1.7856246,2.0749495,1.8105588
1150,1.8892119,2.2075856,1.9588052
1151,1.8272728,2.206868,2.0203483
1152,1.7128096,2.2108,1.8881735
1153,1.963531,2.160592,2.0349972
1154,2.0413492,2.1464922,2.004129
1155,2.0051816,2.338469,2.0417976
1156,1.854071,2.1540432,1.8541849
1157,1.8058053,2.2826698,1.8320259
1158,1.9957275,2.0285583,1.9150624
1159,1.8783033,2.0878265,1.9412206
1160,1.8255304,2.2570739,1.9718518
1161,1.9333713,2.1536813,1.7861421
1162,1.8596475,2.187425,2.0193825
1163,1.9076468,2.1303627,1.874257
1164,2.1388426,2.0625951,1.8421223
1165,2.1687355,2.2679179,2.127637
1166,1.9729552,2.0079818,1.9923016
1167,2.1998239,2.1686375,1.9774212
1168,2.0511067,1.9901896,2.0119488
1169,2.102386,2.2747996,2.0085125
1170,2.0875857,2.096296,2.1144469
1171,2.2935026,2.1951191,2.133566
1172,2.2350125,2.027704,2.0835528
1173,1.980646,1.9791813,1.990034
1174,2.2959452,1.963332,2.188157
1175,2.3723078,2.024309,2.263235
1176,2.0419703,2.0004687,2.0869613
1177,2.3804257,2.1036105,2.2910638
1178,2.3769517,2.0604854,2.0152493
1179,2.1024284,1.9327754,2.1654253
1180,2.1409113,2.0857105,2.2285044
1181,2.2831585,1.8390429,2.2926774
1182,2.3029149,2.0163548,2.359747
1183,2.126446,2.074791,2.2946603
1184,2.235077,2.0510707,2.1898303
1185,2.2608495,1.9041203,2.1354165
1186,2.4423175,2.2004368,2.114878
1187,2.2840118,1.8284539,2.4673705
1188,2.1938543,1.9419602,2.2578454
1189,2.2239494,1.919349,2.3450048
1190,2.2455173,2.011096,2.26505
1191,2.0973988,2.0533469,2.3096776
1192,2.2592962,1.9251746,2.4625404
1193,2.4881766,2.011042,2.2666914
1194,2.3196633,1.9153125,2.2266824
1195,2.0844533,2.1172292,2.2653763
1196,2.5152142,1.8991785,2.3282802
1197,2.328188,2.0162516,2.3496206
1198,2.1047547,1.8781042,2.3195374
1199,2.3198087,1.969133,2.3300738
1200,2.3558652,1.9160558,2.3851051
1201,2.395377,2.0324786,2.4662218
1202,2.3847709,1.9031031,2.5243356
1203,2.5472836,2.022284,2.514718
1204,2.3359487,1.8248497,2.289439
1205,2.4443345,1.9993519,2.5247111
1206,2.3926015,1.9763646,2.2601771
1207,2.2894475,2.1908345,2.4440207
1208,2.4429393,2.0353792,2.3651059
1209,2.3321998,2.1128805,2.382028
1210,2.3237207,1.8855089,2.2995722
1211,2.2847197,2.1461926,2.4075236
1212,2.4488266,1.9277961,2.4040232
1213,2.355456,2.073463,2.4568124
1214,2.3465428,1.9947093,2.2514348
1215,2.2669506,2.1831064,2.1115906
1216,2.4627092,2.0622525,2.5481224
1217,2.3792536,2.0277827,2.2440221
1218,2.335893,2.2748308,2.310391
1219,2.2770278,2.148364,2.3183782
1220,2.4328914,1.8906729,2.2738185
1221,2.205495,2.0834072,2.2326365
1222,2.3303392,2.1588528,2.3660567
1223,2.440842,2.0506382,2.1864321
1224,2.254051,2.136279,2.3058634
1225,2.4339612,2.0964596,2.3801064
1226,2.5255358,2.0727847,2.3674572
1227,2.0815883,2.3372955,2.304901
1228,2.061207,2.023915,2.4679515
1229,2.249131,1.9664526,2.2555223
1230,2.2602546,2.0311537,2.2409286
1231,2.2561014,2.0647676,2.2541933
1232,2.1899126,2.1909294,2.1894326
1233,2.181582,2.1284401,2.2525656
1234,2.3746855,1.9742508,2.0471065
1235,2.020964,2.077976,2.1766098
1236,2.1196887,2.2520368,2.1565511
1237,2.3031888,2.1360524,2.2673078
1238,2.1630158,2.1613166,2.340205
1239,2.3804514,2.1561723,2.158373
1240,2.2531602,2.1586752,2.1376302
1241,2.1483872,2.1916068,2.2098904
1242,2.0974019,2.2406857,2.0970721
1243,2.192001,2.1681368,2.2689729
1244,2.3090174,2.0630248,2.34748
1245,2.189555,2.0143847,2.1778877
1246,2.2953706,2.36789,2.1004663
1247,2.1805837,2.0275838,2.1283293
1248,2.1440866,2.024796,2.074621
1249,2.0305896,2.143473,2.192947
1250,2.1691213,2.2473102,2.176415
1251,1.934207,2.0446625,2.1238062
1252,1.9604241,1.9847093,2.1191504
1253,2.1567314,2.082364,2.1243148
1254,2.0785375,2.0187948,2.141712
1255,2.1969502,2.0174513,1.9726226
1256,2.0836592,1.9418434,2.261095
1257,2.2142787,2.2311945,2.1699486
1258,2.1313238,2.1618419,2.2530828
1259,2.214747,2.2000163,2.2221313
1260,2.1694636,2.0646644,2.3185894
1261,2.0344446,1.9488595,2.2845585
1262,2.3397343,2.0816987,2.1216183
1263,2.2589064,2.0010242,2.2518606
1264,2.2861967,1.8260252,2.071124
1265,2.1454034,1.9708384,1.9801271
1266,2.076862,1.9291644,2.0339952
1267,2.0477443,1.9582033,2.2602658
1268,2.0560637,1.8710774,2.0900617
1269,2.133392,1.7728267,2.0083518
1270,2.2027617,1.7328588,2.1148348
1271,2.2261488,2.0999577,2.0999777
1272,1.8748723,1.9536712,2.299565
1273,2.1553113,1.9759221,1.9964609
1274,1.8251412,1.8287698,2.0679314
1275,2.277268,1.7085309,2.1498659
1276,2.0512323,1.6666499,2.1908634
1277,2.2142508,1.9170165,1.9804214
1278,2.0772698,1.7668886,2.060635
1279,1.9189199,1.7358711,2.0715685
1280,2.112437,1.7205215,2.065904
1281,1.951289,1.702301,2.1795614
1282,2.067287,1.6946652,2.147822
1283,2.1541803,1.5784105,2.0450766
1284,1.9316648,1.6268463,2.1550643
1285,1.952095,1.8684305,2.080304
1286,2.0481827,1.8609657,2.1618001
1287,2.0749695,1.6129324,1.8567224
1288,2.1164129,1.6490692,2.087742
1289,2.0258856,1.4748224,2.2294128
1290,2.008999,1.6926572,2.2161407
1291,2.1196663,1.7360089,2.141888
1292,2.1195729,1.6279294,1.9306406
1293,2.0095363,1.8058169,2.130539
1294,1.9485514,1.6016631,2.0771706
1295,2.0919967,1.6484731,2.0676255
1296,1.9458416,1.6974492,2.220141
1297,2.0374894,1.7827756,1.8772696
1298,2.018902,1.8104947,2.080181
1299,1.9907057,1.8137472,1.960335
1300,1.7687614,1.8460655,1.9576335
1301,2.014785,1.6739223,1.8492876
1302,1.8252091,1.9358231,2.1179812
1303,2.1136963,1.8101524,1.9305791
1304,2.0267844,1.6146,1.9171008
1305,1.9036573,1.6427168,2.0063143
1306,2.0475447,1.5029631,1.9077036
1307,1.9109327,1.6353244,2.1107888
1308,1.8107952,1.6902249,1.8852485
1309,1.7636781,1.9697703,2.0042238
1310,1.8362961,1.8015101,2.0184336
1311,1.7733935,1.669385,1.7993908
1312,1.8474288,1.6587895,1.8806031
1313,1.7958531,1.7758867,1.7369375
1314,2.0164254,1.7564518,1.859245
1315,1.8938628,1.8901185,1.9556516
1316,1.6217277,1.8054392,2.0391188
1317,1.7801218,1.6148261,1.6522021
1318,1.5813202,1.8376405,1.7252916
1319,1.6298318,1.8633084,1.8958665
1320,1.5502039,1.7564114,1.6326634
1321,1.6089337,1.7053281,1.7983085
1322,1.6380165,1.8535801,1.801712
1323,1.5731305,1.8987589,1.7753538
1324,1.6696048,1.883519,1.6572267
1325,1.701071,1.790482,1.9826565
1326,1.5064478,1.8433185,1.570086
1327,1.5184493,1.6914445,1.5217867
1328,1.6503029,1.7411032,1.7461722
1329,1.4995911,1.9312212,1.5363647
1330,1.545268,1.9044186,1.8164139
1331,1.5898526,2.0234182,1.8780627
1332,1.4503402,2.0043013,1.6932274
1333,1.5708979,1.8336732,1.8071448
1334,1.6748452,1.8994664,1.6058347
1335,1.5285275,1.8148847,1.5471779
1336,1.4152857,2.0546522,1.5798541
1337,1.6588602,1.959023,1.6650547
1338,1.4807317,1.7895254,1.6254919
1339,1.4935563,1.8466084,1.6216062
1340,1.5413164,2.0208192,1.5868597
1341,1.5065504,1.8955886,1.6736871
1342,1.3178362,2.0867074,1.5231998
1343,1.6597217,1.9068291,1.5292257
1344,1.479561,1.909209,1.4894053
1345,1.5515465,1.9205277,1.5771596
1346,1.3845648,1.7991356,1.6582135
1347,1.3861474,1.8277199,1.4172381
1348,1.4988335,1.8721944,1.4704453
1349,1.5570271,1.9417592,1.5334985
1350,1.4769902,2.2056627,1.6702379
1351,1.2161658,1.8608086,1.2364988
1352,1.7456238,1.9275213,1.5359404
1353,1.395016,2.0985022,1.5909609
1354,1.6470474,1.8663204,1.5141993
1355,1.5266913,1.8835262,1.5656447
1356,1.6859487,2.0583994,1.6685406
1357,1.4756409,2.006124,1.4285394
1358,1.6462274,1.9860047,1.555047
1359,1.7049787,2.0623465,1.6495066
1360,1.632228,1.9974562,1.4482822
1361,1.7588463,1.8992118,1.4234114
1362,1.5457664,1.7753443,1.6601856
1363,1.7617114,1.9419056,1.4217559
1364,1.8170549,1.9738448,1.6233016
1365,1.6203033,2.1678026,1.6885624
1366,1.6981875,1.8956714,1.8520129
1367,1.6922803,2.0290978,1.6232688
1368,1.7972302,1.95637,1.5387795
1369,1.632237,1.9654039,1.6763417
1370,1.7226017,1.8264638,1.4164497
1371,1.7587279,1.9705386,1.5157764
1372,1.6573828,1.9256176,1.7203693
1373,1.8933345,1.8921431,1.5465872
1374,1.639539,2.0645988,1.6995574
1375,1.7295332,2.0146224,1.6545607
1376,1.7391057,1.891461,1.7620488
1377,1.764726,1.8200569,1.7846819
1378,1.8118125,1.8778828,1.7926928
1379,1.9044116,2.035377,1.826001
1380,1.6937189,1.8322378,1.7171676
1381,1.8720055,2.0853143,1.6891955
1382,1.8271222,2.0797863,1.6887993
1383,1.7816079,1.9157835,2.0153418
1384,1.845527,1.9243281,1.8505616
1385,1.97582,2.0865128,1.8852068
1386,1.9191487,2.1706743,1.7609009
1387,1.877521,1.9448527,1.7781045
1388,1.961139,2.052771,1.9514999
1389,2.1852438,2.0384078,1.9560452
1390,1.8572092,1.9842098,2.0537982
1391,1.7999487,2.024723,1.9047835
1392,2.091573,2.1411297,1.9871795
1393,1.8963945,1.980777,1.8513658
1394,1.9827486,2.0180457,1.8837104
1395,2.1436055,2.011138,1.8897936
1396,2.061236,1.9760195,1.9103829
1397,2.1785607,2.0007136,2.1240957
1398,2.0852087,2.2003422,2.0006459
1399,1.9681648,2.2888968,1.9475379
1400,2.111565,2.2688606,2.0405025
1401,2.1685402,2.0499542,1.8885772
1402,2.1392083,2.1872213,1.9843204
1403,2.1221185,2.093492,2.1508315
1404,2.042465,2.0020468,1.9598273
1405,2.1504068,2.1699004,2.3259058
1406,2.1663344,2.2184446,2.0331626
1407,2.294471,2.0321243,2.120059
1408,2.2228816,2.168043,2.085282
1409,2.207989,2.186869,1.8977169
1410,2.3267543,2.3137722,2.0685663
1411,2.0964153,2.2074492,2.164807
1412,2.1600444,2.1545851,1.9865118
1413,2.099875,2.285667,2.1743743
1414,2.0510173,2.4320145,2.2491965
1415,1.9084942,2.2749593,2.0071204
1416,2.258783,2.1530356,2.0329788
1417,2.225558,2.3634763,2.0607665
1418,2.1814685,2.3950293,2.2483168
1419,2.1392784,2.3120298,2.1246889
1420,1.9880356,2.3795624,2.0729496
1421,2.2437835,2.3872228,1.9074316
1422,2.1510513,2.3917603,2.031216
1423,2.2476888,2.2863278,2.1374948
1424,2.0849273,2.4307039,2.2348285
1425,1.9429793,2.3461866,2.064289
1426,2.1313071,2.4632618,2.3433943
1427,2.1436918,2.388992,2.041314
1428,2.072286,2.4183757,2.14264
1429,2.060106,2.4389656,1.9897276
1430,2.1957157,2.4975543,2.0878887
1431,2.1292608,2.4075341,1.9981415
1432,2.150614,2.461715,2.3718007
1433,2.118557,2.340031,2.0667062
1434,2.1426299,2.5360234,2.227076
1435,2.0913959,2.4339726,2.2799
1436,2.1417203,2.464917,2.1760054
1437,2.258409,2.5638678,2.1322193
1438,2.0786638,2.5192375,2.0371394
1439,2.0590756,2.4236712,2.0685084


==> figs/full_16_best_3.csv <==
x,0,1,2
0,3.021261,2.4125512,3.277639
1,3.156881,2.3352168,3.1270247
2,3.032164,2.500156,3.3713582
3,3.0217524,2.5197349,3.3424542
4,3.2836058,2.449116,3.1888518
5,3.0782382,2.7242246,3.3390753
6,3.3466575,2.527728,3.3318567
7,3.034072,2.7915888,3.1311536
8,3.0057192,2.5808992,3.2292008
9,3.205748,2.8887227,3.397794
10,3.054453,2.8046682,3.3352892
11,2.9532797,2.7357798,3.1504157
12,3.0186677,2.9989412,3.4949982
13,2.9948134,2.7576025,3.3721743
14,3.2871897,3.0116525,3.3244145
15,3.1411774,2.704254,3.3799162
16,3.0145466,3.097528,3.2717009
17,2.990549,2.928687,3.2293432
18,3.2620952,2.7458656,3.2378795
19,3.0776057,3.0835838,3.301355
20,3.133869,3.1452322,3.038476
21,2.9112284,3.079495,3.3079736
22,2.911467,3.1196678,3.4682806
23,3.0107217,3.283467,3.0788083
24,3.1113343,3.1233552,3.2936454
25,2.9326105,3.2023857,3.259239
26,2.9431827,3.494637,3.1822531
27,2.6380503,3.3533285,3.1172268
28,2.7996795,3.3147948,2.972086
29,2.6708722,3.3066626,2.9397964
30,2.708263,3.1710951,3.145224
31,2.803902,3.5128703,3.1213548
32,2.6057835,3.421055,2.9417286
33,2.7597017,3.4678433,2.8788438
34,2.9552681,3.2831247,2.8684003
35,2.6747706,3.2335243,2.7183607
36,2.6835053,3.315881,2.970669
37,2.5384774,3.698473,2.7829988
38,2.7465227,3.5447743,2.6423023
39,2.5389476,3.3589518,2.8290977
40,2.6617486,3.1158953,2.810958
41,2.7854896,3.4062605,2.9947467
42,2.6179209,3.6329772,2.592937
43,2.7926028,3.5288477,2.877477
44,2.8247566,3.49426,2.5875432
45,2.6678457,3.1615977,2.7166796
46,2.597625,3.3631625,2.8949113
47,2.6183782,3.344877,2.7101672
48,2.663644,3.3292565,2.6146653
49,2.616815,3.2002642,2.624831
50,2.6544802,3.2195303,2.5938792
51,2.8528156,3.0338907,2.630934
52,2.8814483,3.1507304,2.6915014
53,2.6508825,3.3095653,2.5770137
54,2.674191,3.0406806,2.6376224
55,2.860713,3.2548766,2.655478
56,2.8998528,3.1987753,2.685793
57,2.7721736,3.1844165,2.5228589
58,2.912344,3.0833237,2.6836047
59,2.7824254,3.1589024,2.592017
60,2.9767137,3.213252,2.4776237
61,2.8256245,2.7039626,2.682777
62,2.9396856,2.988102,2.707454
63,2.8318102,2.6638513,2.7207685
64,3.0837667,2.6748254,2.712165
65,3.1558518,2.9928622,3.0416675
66,2.897166,2.8810804,2.8242128
67,2.9240408,2.7201416,2.8968744
68,3.0314183,2.4487586,2.9963653
69,3.1508398,2.6710591,2.861722
70,3.0351453,2.6817694,2.9086702
71,3.2409534,2.513553,2.909524
72,3.2866127,1.9665657,2.9618757
73,3.09946,2.21941,2.8332465
74,3.2962773,2.3136132,2.9769285
75,3.226511,2.2541945,2.9476128
76,3.1404197,2.1297019,3.0399096
77,3.221009,1.9247476,2.9597201
78,3.2995853,2.064891,3.121867
79,3.2813084,2.042218,3.0110013
80,3.2098668,1.9693829,3.2060368
81,3.2860205,2.3336837,3.127753
82,3.1779623,2.1752083,3.2690113
83,3.2942574,1.716625,3.1346524
84,2.9902203,1.8962924,2.9325895
85,3.164849,1.8423412,2.916736
86,3.0716906,1.9752526,3.067084
87,3.094317,1.7223164,3.2531624
88,3.1642933,1.6499593,3.372517
89,3.1887875,1.815791,3.2639515
90,3.1732864,1.737371,3.1288636
91,3.0050693,1.8060135,3.1377566
92,3.062762,1.6968433,3.0419476
93,3.014386,1.6325495,3.1041949
94,2.9458618,1.5317173,3.1092312
95,2.831775,1.7517637,2.9821954
96,3.0502896,1.5513755,3.1908693
97,2.976027,1.695948,3.0671835
98,3.0506644,1.5133235,2.925679
99,3.0522876,1.5750285,3.214925
100,2.879898,1.402902,2.8821006
101,2.7550273,1.4019692,3.0133152
102,3.197852,1.4346277,3.0759723
103,2.7937286,1.5104177,2.951144
104,2.76641,1.5330993,3.0268211
105,2.8617518,1.5926815,2.851655
106,2.835529,1.4243044,3.1552336
107,2.5057461,1.6505198,2.961897
108,2.7239563,1.654406,2.643796
109,2.5404458,1.3699934,2.8330157
110,2.3343751,1.5163198,2.7312663
111,2.5481496,1.6108545,2.5657935
112,2.4393752,1.4441953,2.7276883
113,2.270119,1.8090401,2.5489705
114,2.258435,1.8522207,2.666189
115,2.2190099,1.6584405,2.5972807
116,2.5112872,1.5441738,2.6452088
117,2.2015934,1.6117786,2.4859495
118,1.9686338,1.6996707,2.3398056
119,2.155161,1.6140114,2.2571666
120,1.8263103,3.6761863,2.4844818
121,2.0041876,3.976509,2.165458
122,1.7987295,3.5913756,2.3055854
123,1.8353137,3.6326675,2.16795
124,1.981566,4.054305,2.2220576
125,1.786535,3.9395828,1.9446079
126,1.6978941,3.9659295,1.9744148
127,1.841925,3.6921058,1.9489162
128,1.6174293,3.77813,1.9897807
129,1.6098894,3.7992299,2.004549
130,1.5152248,4.1604285,2.1178415
131,1.5838345,3.773308,1.5829173
132,1.3550233,3.9737546,1.8748049
133,1.395023,4.06799,1.783392
134,1.3317385,4.068232,1.596955
135,1.3966767,4.1106625,1.7423607
136,1.1677204,4.0134273,1.6893857
137,1.2584902,3.9476268,1.559419
138,1.3527005,4.0364795,1.6565499
139,1.3076885,4.0546803,1.4167088
140,1.2021929,4.135245,1.5813946
141,0.91307443,4.0091968,1.3888781
142,0.9341651,3.7211547,1.4578093
143,1.1556714,4.140216,1.3698798
144,1.2040235,3.8777263,1.2859854
145,1.0550851,4.2321362,0.91431445
146,1.1716267,4.0615916,1.1710907
147,1.2832812,4.076862,1.1480485
148,1.1790028,3.9882019,1.3968955
149,1.0309474,4.040488,1.0960491
150,1.3033295,3.6805863,1.0184442
151,1.2115453,3.7499142,1.3261727
152,1.10627,3.911359,1.0917181
153,1.1448176,3.8416417,1.1868685
154,1.218359,2.0195868,1.2755122
155,1.0448896,1.8343444,0.99247414
156,1.3297632,1.8068775,1.2039514
157,1.5851088,2.0625222,1.1051587
158,1.3793024,1.9414245,1.0919324
159,1.2450961,1.8915124,1.1230323
160,1.5761737,1.8122579,1.1552821
161,1.2831604,1.7841147,0.9690936
162,1.332534,1.9567426,1.4104444
163,1.4612454,1.9773086,1.1238846
164,1.4797122,1.6962311,1.2615653
165,1.4459397,1.6928734,1.4179376
166,1.4978559,1.6646487,1.3222538
167,1.4779779,1.7499663,1.3079463
168,1.5848643,1.6902684,1.4196953
169,1.6712689,1.6823651,1.5169746
170,1.5908226,1.707786,1.3134562
171,1.806002,1.3581578,1.5501051
172,1.6215391,1.6699,1.6374036
173,1.7067443,1.5387166,1.4987056
174,1.848529,1.8621603,1.3270974
175,1.8750648,1.516666,1.6059495
176,1.9815273,1.620498,1.6931832
177,1.6182072,1.4622595,1.7348417
178,1.7373847,1.6017576,1.6481683
179,1.910716,1.6536924,1.3477651
180,2.0278049,1.5602785,1.7342508
181,1.9454148,1.4661951,1.6932006
182,2.1959374,1.3769107,1.8621807
183,2.0936418,1.427899,1.722723
184,2.2580688,1.626246,1.7856158
185,2.1869326,1.4973168,2.038622
186,2.3662868,1.4870431,2.165994
187,2.2959824,1.6723688,2.138509
188,2.0568988,1.677955,1.9647326
189,2.0961876,1.757502,1.6587759
190,2.1389904,1.5576472,2.1042607
191,2.0743256,1.5856612,2.0657146
192,2.294405,1.5592409,2.2185788
193,2.4506447,1.4225489,2.2059197
194,2.1888425,1.6197747,2.2214525
195,2.1027625,1.6728749,2.2753205
196,2.2371216,1.6114709,2.2612634
197,2.3331945,1.8127785,2.1386948
198,2.3622358,1.6777074,2.334056
199,2.1205645,1.8145576,2.2129838
200,2.3095422,1.8553944,2.2440047
201,2.4722118,1.6393775,2.2396245
202,2.2935796,2.0162036,2.5386872
203,2.3793993,2.0056612,2.347866
204,2.2182553,2.0380864,2.1281412
205,2.3860793,2.2212095,2.3504477
206,2.3305624,1.9088627,2.1688747
207,2.1627276,2.0006983,2.4994144
208,2.3366966,2.0635705,2.333664
209,2.3002498,1.1176937,2.3707225
210,2.2702477,1.236317,2.157004
211,2.2727478,1.3601867,2.293389
212,2.1178403,1.4762001,2.354148
213,2.1940618,1.2609321,2.4225428
214,2.2674997,1.4194056,2.3881822
215,2.369659,1.2565559,2.365139
216,2.1523592,1.4545157,2.4821558
217,1.8215246,1.618854,2.274491
218,2.0658092,1.5008003,2.2565022
219,2.2700293,1.4277958,2.512149
220,2.1013777,1.8629595,2.3443942
221,2.1221836,1.4516022,2.370537
222,1.8654822,1.8420324,2.3761108
223,2.0924065,1.8704557,1.985219
224,2.0879307,1.917311,2.541595
225,1.9229041,2.3415813,1.9667898
226,1.9522175,1.9417661,2.2426968
227,2.147606,1.8566014,2.1372213
228,2.1116395,2.1136956,2.0969355
229,1.9138998,2.2002342,2.201747
230,1.9913868,2.227081,2.144685
231,1.711592,2.1162183,2.0541508
232,2.0353532,1.899421,2.0595763
233,2.028958,2.2862306,1.9117994
234,2.072072,2.3565795,1.968046
235,1.937043,2.1439714,2.1376593
236,1.9028457,2.2441077,2.1408029
237,1.9418309,2.2383313,1.748147
238,1.8817703,2.4790263,1.9447592
239,2.0263464,2.33456,2.2067082
240,1.9398992,2.48328,2.165452
241,2.0125682,2.294004,2.0255175
242,1.8952157,2.5241063,2.091886
243,1.9884033,2.1057193,1.7731954
244,2.0962946,2.6328268,2.006024
245,2.0307996,2.5946488,1.94371
246,2.1834867,2.5793517,2.1045794
247,1.981077,2.451459,2.12325
248,2.063774,2.60335,1.9897474
249,2.0179448,2.6413145,2.1283107
250,2.0786572,2.5143807,1.9491578
251,2.2102842,2.6378982,2.042223
252,2.2146106,2.5550802,2.072142
253,2.221969,2.2282066,2.0481844
254,2.3728228,2.5945368,1.9004562
255,2.169858,2.4231098,1.9526254
256,2.1465719,2.6205316,2.0961783
257,2.5922925,2.3175561,1.9473579
258,2.2260497,2.6146936,2.2427347
259,2.252167,2.3234446,2.2136981
260,2.7168422,2.2938201,2.0412743
261,2.3765554,2.5079346,2.4723072
262,2.6959167,2.240618,2.4093025
263,2.7586432,2.2338138,2.1825416
264,2.787063,3.498671,2.3992865
265,2.6629293,3.2055535,2.4199274
266,2.5974007,3.3147087,2.4881263
267,2.9218464,3.4122398,2.44125
268,2.4549892,3.3439014,2.3916037
269,2.8550682,2.8539033,2.650503
270,2.7551966,3.089062,2.6370597
271,2.9261143,2.8895688,2.3776941
272,2.9056756,2.9011605,2.6100657
273,2.829327,3.034441,2.4778278
274,3.0324733,2.766736,2.6461692
275,3.0628576,3.0739179,2.4286635
276,3.0998895,2.8398235,2.6354997
277,3.1745017,3.0074887,2.8142533
278,3.3015478,2.821102,2.7679565
279,3.2432148,2.6775477,2.9142382
280,3.1435382,2.647433,2.7578945
281,3.2906518,2.619433,2.8472424
282,3.2409878,2.6477728,3.1267521
283,3.1872723,2.6357894,2.976444
284,3.09479,2.6231139,3.2230403
285,3.434001,2.4347997,2.8513265
286,3.2945287,2.6382418,3.017441
287,3.3303475,2.6036508,3.0024498
288,3.3827345,2.5671823,3.2144427
289,3.5443838,2.5953166,3.1442447
290,3.1425118,2.5758226,3.173171
291,3.4143062,2.5621598,3.298434
292,3.3229568,2.6155152,3.2224517
293,3.3142855,2.5205822,3.1146111
294,3.264369,2.5349486,3.3573287
295,3.2141283,2.369815,3.2366984
296,3.4373777,2.5949616,3.3315234
297,3.4348009,2.3897543,3.3323934
298,3.2472126,2.479546,3.219221
299,3.3922212,2.4857752,3.19199
300,3.366693,2.3773415,3.3013096
301,3.1825309,2.3397682,3.3765895
302,3.1922145,2.477404,3.2676315
303,3.405533,2.3525233,3.1024091
304,3.1485803,2.4955642,3.4163253
305,3.2432177,2.7536213,3.2703087
306,3.0689042,2.4468963,3.1114774
307,3.3642216,2.251709,3.4319155
308,3.1376305,2.3665726,3.1419542
309,3.0400734,2.5576742,3.1361353
310,2.9366097,2.3513467,3.003843
311,2.987424,2.5108116,3.1970847
312,3.02466,2.5412495,2.9519396
313,2.985101,2.5707717,3.313366
314,2.785693,2.5330303,3.117284
315,2.7855375,2.481911,3.0311387
316,2.8861198,2.6006052,3.0537531
317,2.8036468,2.4143243,3.0383363
318,2.8740933,2.4342792,2.922935
319,2.3990672,2.6786654,3.088802
320,2.7038352,2.5037596,2.9901059
321,2.6108348,2.394218,2.9834518
322,2.7908292,2.712617,2.9342551
323,2.544432,2.5457692,2.7299745
324,2.6565893,2.7130678,2.6937978
325,2.4010434,2.6185284,2.7722979
326,2.6816356,2.557555,3.0412586
327,2.245744,2.7273316,2.5650997
328,2.259322,2.58025,2.4630923
329,2.1431894,2.8415122,2.7130005
330,2.4802992,2.6735349,2.4282954
331,2.1623044,2.7536283,2.4266336
332,2.538784,2.703015,2.6147778
333,2.3664012,2.7113307,2.3981757
334,2.20949,2.859056,2.4233885
335,2.1660395,2.78189,2.397702
336,2.3487926,2.7903488,2.5598564
337,2.0003688,2.7873616,2.4900968
338,2.164108,2.9039874,2.1629295
339,2.11607,2.5860147,2.5697086
340,2.020059,2.9207737,2.4532218
341,2.124468,2.6149607,2.244825
342,2.0439022,2.7804897,2.0533953
343,2.1305466,2.5497992,2.3001595
344,2.2196653,2.4614093,1.8613799
345,2.2276275,2.5963235,2.0106242
346,2.0031486,2.5614164,1.9892035
347,2.0259519,2.5255451,2.1766877
348,2.0457382,2.5455985,2.229115
349,1.8632886,2.607471,1.9288454
350,2.0102658,2.6662085,2.0055764
351,2.1146772,2.611922,1.8555979
352,2.0150957,2.7041922,1.7620804
353,2.050516,2.4180858,2.0769942
354,2.1879134,2.468361,1.9954468
355,2.1473546,2.2957575,2.163716
356,2.0866334,2.2337894,2.024716
357,2.1933873,2.2464256,2.2689118
358,2.0858161,2.1505537,2.0137393
359,2.2963245,1.9324951,2.0209692
360,2.1853137,2.188059,1.8144085
361,2.2843094,2.2859497,2.2710612
362,2.1324017,2.137278,2.1148849
363,2.3170435,2.390426,1.8642755
364,2.344764,2.0255497,2.4165573
365,2.5121982,2.1108527,2.1541553
366,2.2722456,1.9138347,2.2140908
367,2.444135,1.7630115,2.237773
368,2.5468435,1.914011,2.3075645
369,2.6018088,1.8652604,2.1642284
370,2.3604047,1.7986794,2.1814842
371,2.5816858,1.7557415,2.1767972
372,2.3398013,1.9461167,2.2471569
373,2.4517198,1.7151306,2.407916
374,2.3634417,1.4694281,2.6591961
375,2.495844,1.6931466,2.4341197
376,2.7290597,1.6014789,2.4256957
377,2.5612402,1.7373403,2.3300753
378,2.6080637,1.4088918,2.4624283
379,2.5626075,1.569245,2.5033271
380,2.5289009,1.4522417,2.6457362
381,2.6639988,1.6016053,2.7355318
382,2.6927679,1.5325545,2.5186763
383,2.6406999,1.6254935,2.7311594
384,2.8498056,1.2687613,2.394285
385,2.6068692,1.4161797,2.7088647
386,2.656779,1.4228083,2.7566798
387,2.807417,1.4743503,2.8677819
388,2.8896697,1.394303,2.7733762
389,2.830026,1.6477258,2.7632947
390,2.7970634,1.2838988,2.796055
391,2.8006861,1.1118755,2.605972
392,2.9752038,1.280538,2.8486607
393,2.865134,1.2586861,2.7898633
394,2.8299103,1.3049167,2.568133
395,2.8808453,1.3708919,2.696822
396,2.9505215,1.1667736,2.9681625
397,2.8311992,1.2716296,2.8703656
398,2.5790937,1.3539479,2.9672422
399,2.788942,1.170003,2.7353697
400,2.4959505,1.4792726,2.8319888
401,2.7608855,1.4089663,2.656753
402,2.6968865,1.1564434,2.875641
403,2.5525477,1.236252,2.6858687
404,2.628505,1.3991055,2.8552716
405,2.4598029,1.3516577,2.7165804
406,2.4967055,1.3006723,2.6626132
407,2.8235745,1.5301597,2.6880002
408,2.403193,1.4048114,2.8004665
409,2.602928,1.6007378,2.667027
410,2.4729598,1.441908,2.7711053
411,2.3528664,1.5452311,2.7025914
412,2.3874416,1.6601344,2.7854226
413,2.5220594,1.5279218,2.763728
414,2.2838376,1.6748017,2.6418548
415,2.3357341,1.8003514,2.5388176
416,2.5495124,1.4790348,2.7244718
417,2.3357503,1.7678574,2.514683
418,2.4382596,1.6859968,2.4067404
419,2.090917,1.8706957,2.5066552
420,2.4088447,2.0553808,2.4846945
421,2.3327596,2.143971,2.384277
422,2.312335,1.8231663,2.4214563
423,2.01286,2.265947,2.4157863
424,2.0473073,2.086542,2.3641124
425,1.9589174,2.19687,2.241562
426,2.0133066,2.1340473,2.08842
427,1.9779602,2.1970534,2.1706545
428,1.8128476,2.0512288,2.1896458
429,1.8667421,2.1998672,2.0691319
430,1.6779231,2.204448,2.0193093
431,1.6471256,2.3326766,2.0181658
432,1.5912772,2.2890768,2.0180793
433,1.7692462,2.379934,1.9957575
434,1.7567677,2.5026474,2.1237288
435,1.6967309,2.4433982,1.8549781
436,1.6736015,2.7614315,2.30092
437,1.693743,2.40993,1.8443724
438,1.7034129,2.5853765,1.81933
439,1.8993313,2.528932,1.905742
440,1.7999183,2.566943,1.7799444
441,1.4641465,2.3946757,1.651806
442,1.7102209,2.4444063,1.7218392
443,1.519095,2.6584055,1.5479375
444,1.5363029,2.4644315,1.7261282
445,1.6573883,2.5504863,1.760994
446,1.548061,2.6339433,1.7098736
447,1.3943595,2.6271803,1.5775234
448,1.579739,2.4374893,1.5021086
449,1.5942024,2.6729846,1.6728923
450,1.5507828,2.690425,1.6147416
451,1.8070863,2.6169484,1.674594
452,1.7084467,2.3794322,1.6800604
453,1.6997303,2.3530188,1.7145625
454,1.8537537,2.334433,1.6892129
455,1.6544821,2.5670152,1.6053976
456,1.7334944,2.456005,1.5376711
457,1.7996997,2.809188,1.8260025
458,1.7627962,2.6536617,1.7179692
459,1.8938602,2.6053894,1.781312
460,1.7590891,2.4702785,1.596541
461,1.9072824,2.4602766,1.5200766
462,1.8841646,2.5345778,1.5727993
463,1.9409697,2.4587474,1.6924453
464,1.975896,2.3313231,1.8533831
465,1.8382733,2.4103682,1.7206179
466,1.9294351,2.4538767,1.5814976
467,2.1085947,2.5390747,1.7007624
468,1.9346489,2.4524632,1.8180187
469,2.1796155,2.1217303,2.0602283
470,2.1712053,2.1765769,2.09756
471,2.2663672,2.1880524,1.9743086
472,2.293445,2.0188842,1.9224281
473,2.3655183,2.1829023,1.850811
474,2.2207243,2.1682267,1.9505013
475,2.2838042,2.275959,1.9883413
476,1.9018865,2.1196792,2.16713
477,2.213924,2.071824,2.1650383
478,2.1867113,2.2795753,1.8946851
479,2.2614622,2.127626,2.1524048
480,2.3682244,1.9668275,2.3698757
481,2.5814075,1.8375429,2.1832187
482,2.469609,1.8637106,2.247428
483,2.2640407,1.9538437,2.1417751
484,2.6169012,2.1843355,2.3520637
485,2.3854065,2.0162427,2.3722203
486,2.3210232,2.0728397,2.200258
487,2.5056696,1.83725,2.2614596
488,2.5540376,2.0096586,2.1604888
489,2.3872805,1.8761073,2.353158
490,2.583387,1.9749275,2.462057
491,2.3684182,1.9038879,2.2986479
492,2.631181,1.8182572,2.6768184
493,2.5170374,1.7835058,2.446718
494,2.581843,2.0483286,2.304711
495,2.541967,2.005335,2.5034945
496,2.5520406,2.0594876,2.4046533
497,2.593625,2.1716764,2.3070107
498,2.5716336,2.043773,2.361379
499,2.4988074,1.8796047,2.3138852
500,2.4171615,1.9627086,2.360111
501,2.3427813,1.9528582,1.5387142
502,2.351605,1.9603378,1.4629122
503,2.313416,2.0583432,1.3364433
504,2.3163686,2.171587,1.3991616
505,2.155623,2.202182,1.4987316
506,2.3389113,2.0208654,1.5484519
507,2.0757508,2.1315107,1.5150813
508,2.376781,2.001637,1.6883764
509,2.135652,2.2025385,1.7289598
510,2.2900083,2.2411375,1.4239075
511,2.1564212,2.2497244,1.3112396
512,2.0997462,2.2019763,1.7033839
513,2.3804755,2.2644665,1.4881963
514,2.0515792,2.3677106,2.1890824
515,2.1013157,2.330826,2.3248441
516,2.0593026,2.3818998,2.406088
517,2.1670985,2.2860036,2.1313674
518,2.120137,2.466643,1.9789418
519,2.07315,2.7408383,2.272876
520,1.9125597,2.5488904,2.3494427
521,2.0181363,2.5498893,2.0568635
522,1.9117558,2.8799734,1.924824
523,1.7990582,2.819346,2.1649663
524,1.7663785,2.696892,1.6794941
525,2.0013237,2.7212863,1.8509792
526,1.9821149,2.70545,1.9200385
527,1.8444324,2.9400227,1.6743044
528,1.705135,2.8887765,1.9872149
529,1.7642921,2.9097674,1.9236709
530,1.997182,2.9601924,1.7188845
531,1.8354452,2.8328924,1.6849831
532,1.6663586,2.9532669,1.6948463
533,1.6859277,3.186366,1.7597849
534,1.4927255,2.9412346,2.1265507
535,1.6191357,2.9145572,1.8424802
536,1.7879641,3.0666292,1.8046234
537,1.7761016,3.0773668,1.5580294
538,1.6862301,2.9519184,1.7127557
539,1.8604169,2.9086778,1.7083927
540,1.5568169,3.2018085,1.7399042
541,1.6200172,3.2018032,1.6768365
542,1.8073214,2.9571536,1.71671
543,1.4896667,3.066791,1.7139515
544,1.6614356,3.060821,1.5395563
545,1.7158898,3.1082258,1.6162852
546,1.6631767,3.2338133,1.6256208
547,1.7484603,3.1304865,1.8319874
548,1.5536389,3.0663934,1.9211528
549,1.7804946,3.0677447,1.8247417
550,1.7123172,3.1788898,1.6613961
551,1.751406,3.18384,1.4065315
552,1.6827481,3.1519039,1.6843755
553,1.7674314,2.7828236,1.702908
554,2.0407813,2.940404,1.6334549
555,2.1202729,2.9748607,1.7622715
556,2.0144155,3.2252188,1.5696118
557,1.9942012,2.7911708,1.6573265
558,1.9009962,2.9341667,1.858121
559,1.9962918,3.0271535,1.8169646
560,2.0009935,2.8568292,1.8929274
561,2.2225082,3.1306233,1.8196917
562,2.082942,2.9445393,1.8598545
563,2.1317987,2.7001321,1.8337569
564,1.9808962,2.8543859,2.013349
565,2.0089939,2.8244917,2.023148
566,2.2550013,2.8587096,2.016349
567,4.3477683,2.5579348,2.3433075
568,4.3943644,2.721569,2.2092519
569,4.3910694,2.8710945,2.1564567
570,4.400816,2.575663,2.1385021
571,4.6979113,2.6131823,2.248232
572,4.6414137,2.6450253,2.2490425
573,4.491343,2.7130826,2.436925
574,4.8438683,2.2713237,2.3582115
575,4.7654366,2.4337084,2.385347
576,4.7950153,2.3484552,2.4665415
577,4.643416,2.3797858,2.3734448
578,4.819969,2.2520106,4.4548125
579,2.845715,2.3257809,4.4267626
580,2.778695,2.5148327,4.6286116
581,2.823487,2.2880018,4.597919
582,2.8519213,2.4079363,4.8095007
583,3.0622065,2.457251,4.7654805
584,2.915858,2.3665917,4.8028154
585,3.0736246,2.4103987,2.8515024
586,3.3084478,2.294422,3.1403425
587,3.1866238,2.3168764,2.9766593
588,3.2272494,2.3983757,3.0305252
589,3.2423482,2.057069,3.0158017
590,3.0117698,2.2510827,3.1287634
591,3.3099737,2.2309325,3.0405326
592,3.2694907,2.3395777,3.1661012
593,3.235684,2.3137062,3.0725744
594,3.2929945,2.2737982,3.0037835
595,3.274316,2.1120362,3.0359576
596,3.4245532,2.1789832,3.1107523
597,3.1124527,2.3101134,3.283433
598,3.2332544,2.4003005,3.2653487
599,3.386203,2.266402,3.1972175
600,3.271901,2.2001512,3.321084
601,3.4292595,2.2609694,3.4248576
602,2.9878721,2.212877,3.2013843
603,3.0895047,2.3683095,3.213216
604,3.2139506,2.2895834,3.2523208
605,3.2189198,2.337948,3.2836087
606,3.238596,2.2647662,3.3322423
607,3.130703,2.2212,3.2945483
608,3.0427709,2.1590786,3.2496312
609,3.1606936,2.461493,3.2276008
610,3.0385337,2.35028,3.3242912
611,3.156068,2.4791691,2.9049914
612,3.1033494,2.3493726,3.4375153
613,2.9488661,2.5719228,3.3890061
614,3.004477,2.6983118,3.1008034
615,2.959496,2.8017652,3.1286917
616,2.996219,2.1292183,3.2132967
617,2.9745483,2.7616782,3.2158015
618,2.8276865,2.6348658,3.3962557
619,3.0758796,2.439794,3.2593043
620,2.8501563,2.696317,3.3073137
621,3.0384624,2.6199052,3.2586346
622,2.6520977,2.4780865,3.2291217
623,2.7923841,2.7978625,3.309217
624,2.443018,2.7617133,3.0136108
625,2.513839,2.827945,2.9446461
626,2.551481,2.868535,2.8892868
627,2.5830562,2.667619,2.7866094
628,2.734126,2.9965808,3.01577
629,2.5864918,2.9666011,2.9835105
630,2.5133524,2.8649435,2.8898897
631,2.5371048,3.1369474,3.1384912
632,2.5947406,2.9709053,2.6638134
633,2.5818863,2.911848,2.7747552
634,2.5196216,2.8554993,2.6974826
635,2.7246616,3.0618603,2.476852
636,2.6446705,2.7885098,2.8069656
637,2.7169473,2.7423573,2.894678
638,2.3355594,2.9913156,2.5398033
639,2.299252,3.141595,2.8473368
640,2.4271789,2.94619,2.5701551
641,2.3997586,3.0658653,2.4848757
642,1.464368,2.7866125,2.5206573
643,1.5041813,2.8008764,2.54642
644,1.2267851,2.9372787,2.3393545
645,1.4432553,2.875932,2.4748445
646,1.5142937,3.0551014,2.3587236
647,1.3269608,2.8143506,2.4469004
648,1.4445229,2.8558335,2.492001
649,1.5659828,2.64629,2.3616033
650,1.4700727,2.7281544,2.444217
651,1.6289967,2.9039102,2.7226362
652,1.4204723,3.0521562,2.4233449
653,1.4196239,3.0380492,2.5652015
654,1.4340258,2.6584733,2.2634273
655,1.4460427,2.423261,2.447202
656,1.2663141,2.9013765,2.446587
657,2.4163358,2.667487,2.1916761
658,2.4240687,2.7105281,2.4125988
659,2.3942676,2.6801548,2.4308407
660,2.489819,2.5023506,2.4308102
661,2.7355986,2.6031165,2.3111308
662,2.6218052,2.6143863,2.539065
663,2.4819028,2.2084973,2.4905171
664,2.715436,2.2620075,2.5584693
665,2.6870985,2.2613018,2.4125402
666,2.7356339,2.296258,2.2927957
667,2.616991,2.0878286,2.4356332
668,2.8244743,2.2227046,2.596583
669,2.7355695,1.8061895,2.7501645
670,2.625445,2.197335,2.572485
671,2.87208,2.0754945,2.5721128
672,2.7212563,2.176724,2.5338097
673,2.766313,1.976564,2.5032527
674,2.8716526,1.5953078,2.6715326
675,2.7190676,1.995796,2.5674093
676,2.8713005,1.9328282,2.5428748
677,2.5462942,1.9499056,2.9117286
678,2.6919754,1.7294742,2.783996
679,2.906654,1.5633817,2.6211994
680,2.9732327,1.6664736,2.740689
681,2.8516848,1.6339318,2.8848894
682,2.9448924,1.5044979,2.7596006
683,2.7067566,1.6202842,2.513657
684,2.842617,1.5897071,2.6541133
685,2.7362387,1.4584514,2.7406237
686,2.702104,1.489421,2.604979
687,2.6909611,1.3904762,2.9545562
688,2.819984,1.4510924,2.8236332
689,2.7262993,1.4187058,2.8801613
690,2.948623,1.2879244,3.0078943
691,2.9394019,1.2349846,2.9785607
692,2.8955953,1.3297902,2.7542787
693,2.9646304,1.4501485,3.0297213
694,2.802673,1.309157,2.5832815
695,2.7417834,1.3715041,2.9646642
696,2.6831126,1.3621464,2.9104896
697,2.5872688,1.3494384,2.8467307
698,2.7535079,1.367129,2.7543702
699,2.6802833,1.3847858,2.764043
700,2.7283392,1.2434175,2.7053506
701,2.584862,1.1841097,2.8202844
702,2.6430726,1.4867514,2.631872
703,2.3321004,1.2734116,2.7363727
704,2.676859,1.799096,2.774077
705,2.3784254,1.2910911,2.6064475
706,2.5324934,1.3220092,2.4886148
707,2.4828372,1.4559969,2.7932322
708,2.3313627,1.4255213,2.329831
709,2.467689,1.5134907,2.6021197
710,2.4811451,1.3779268,2.607768
711,2.2032132,1.5616755,2.551201
712,2.3603797,1.5391636,2.4437273
713,2.1258357,1.5497271,2.279046
714,2.1855714,1.5570872,2.2658243
715,2.2498846,1.6857561,2.0539608
716,2.0657136,1.6221347,2.273119
717,1.9306365,1.8403745,2.019248
718,2.0042195,1.6373872,2.1238751
719,1.7539343,1.6529214,2.227443
720,1.8492305,1.5960149,2.2259026
721,1.7113254,1.9221722,2.2795737
722,1.8950804,1.7828696,2.0416567
723,1.7707051,1.6864071,2.1139905
724,1.8576751,1.744035,1.9326196
725,1.7435846,1.925765,1.910905
726,1.4287801,1.8724728,1.7318724
727,1.5823243,2.056559,1.7988445
728,1.5370963,2.0960312,1.8053011
729,1.603368,1.9994423,1.8225778
730,1.6666071,2.2765007,1.98578
731,1.3377693,2.3163977,1.6216028
732,1.5678304,2.327649,1.5809058
733,1.3544215,2.136192,1.7683759
734,1.0994871,2.2959757,1.6182743
735,1.0775095,2.161476,1.6926858
736,1.3761737,2.0659847,1.4868397
737,1.3583655,2.3879075,1.502184
738,1.1433685,2.2025616,1.4558686
739,1.1061835,2.1687262,1.4739424
740,1.2222226,2.2807858,1.1314434
741,1.1697353,2.071726,1.4388167
742,1.0080547,2.257504,1.2334534
743,1.0954115,2.2566438,1.3570704
744,1.0615556,2.250878,1.2276354
745,1.284796,2.324606,1.3520728
746,1.1659036,2.5362434,1.3203604
747,1.0372432,2.469671,1.264165
748,1.0573623,2.0596352,1.3620701
749,1.1007816,2.4852977,0.93477184
750,1.1932453,2.3813143,1.3376274
751,1.1188192,2.1825452,1.0343759
752,1.3524084,2.4519455,1.3485845
753,1.1324831,2.467588,1.2326552
754,1.4885144,2.1809635,1.3092755
755,1.4016279,2.1935873,1.1611735
756,1.4716481,2.143786,1.2152854
757,1.3836108,2.3539908,1.4760805
758,1.3431461,2.1763482,1.4320043
759,1.2664624,2.337344,1.4671487
760,1.5831215,2.1961744,1.1364486
761,1.3752342,2.3380787,1.3161725
762,1.7399642,2.2755852,1.2844422
763,1.5290302,1.9987383,1.2484399
764,1.4293878,2.316823,1.213896
765,1.4645283,2.019427,1.4924138
766,1.74928,2.1511548,1.2275734
767,1.7375867,2.1328025,1.4993715
768,1.7427299,1.9692739,1.4804295
769,1.6924826,2.0622804,1.6071234
770,1.8683412,2.1895666,1.31729
771,1.8047811,1.8523587,1.6984259
772,2.1069136,1.7821132,1.4252654
773,1.9025804,2.0640454,1.8561043
774,2.1098282,2.075263,1.4964769
775,1.9359772,1.8216493,1.5135616
776,1.9305048,2.1622334,1.8006262
777,2.065196,2.0628455,2.0904
778,1.9265122,1.8494096,1.8688213
779,1.9942278,1.9208343,1.8781985
780,2.2904234,1.8998586,1.8689042
781,2.0233784,1.8598063,2.0639558
782,2.426062,1.9418291,1.929227
783,2.3844638,1.8870037,2.0015597
784,2.2031605,1.8003856,2.1215165
785,2.5202034,2.0653355,2.3164978
786,2.2979546,2.0100408,1.9182273
787,2.35863,1.7592088,2.1899822
788,2.2975047,1.8226324,2.2450738
789,2.3818064,1.8086376,2.192139
790,2.4654381,1.92782,2.2600455
791,2.5407755,2.0567186,2.47235
792,2.6346965,2.0067394,2.3690162
793,2.7195995,2.0401065,2.4877408
794,2.4665895,2.0170372,2.4022305
795,2.370393,2.0310578,2.3600016
796,2.665901,1.9272808,2.4129753
797,2.4221625,1.905178,2.6034167
798,2.4015653,2.174922,2.4774144
799,2.4975889,2.3729875,2.324189
800,2.450031,2.3437529,2.5323377
801,2.6577806,4.1201262,2.5470567
802,2.608292,4.1425805,2.5374932
803,2.4184053,4.330081,2.5648906
804,2.584165,4.1376314,2.6666386
805,2.7483344,4.604775,2.7311254
806,2.6896465,4.4518785,2.5502543
807,2.3714,4.287252,2.5558972
808,2.5249712,4.759418,2.695487
809,2.4451373,4.649333,2.7476199
810,2.5795128,4.617953,2.5053804
811,2.5970883,4.5485744,2.5268645
812,2.4367383,4.7319036,2.6726239
813,2.4261153,4.617232,2.415837
814,2.4019516,4.6408834,2.654295
815,2.7058935,4.6243963,2.5285795
816,2.2674458,4.483479,2.578484
817,2.531006,4.935398,2.7020664
818,2.4846933,4.7219787,2.355411
819,2.4095395,5.0658746,2.6316667
820,2.4158008,5.0453863,2.5688574
821,2.4717555,5.004614,2.5232575
822,2.480514,5.1407385,2.5386758
823,2.3909009,5.093981,2.2500134
824,2.222966,5.119945,2.451293
825,2.3225157,5.1178617,2.405285
826,2.3796515,5.30652,2.6125045
827,2.3050284,5.2571573,2.197274
828,2.1582172,5.293628,2.276806
829,2.294847,3.5631933,2.2037003
830,2.1014132,3.2710028,2.4785113
831,2.2328987,3.2103524,2.4691405
832,2.200855,3.2895107,2.4475493
833,2.4322486,3.4658833,2.3713324
834,2.0420494,3.5647657,2.2100306
835,1.9750677,3.532411,2.258393
836,1.9973983,3.5041893,2.3527806
837,2.2728457,3.5722234,2.2592838
838,2.0875587,3.681432,2.1866753
839,2.230893,3.6484647,2.1713152
840,2.2084355,3.6692917,2.0337496
841,2.0403705,3.6495721,2.1796618
842,2.269583,3.569347,2.1619844
843,2.1809099,3.487733,2.1870792
844,2.0219865,3.5457265,2.2278724
845,2.2159247,3.5538435,2.146199
846,2.2166011,3.7343934,2.2684703
847,2.1710825,3.616198,2.173796
848,2.1628752,3.5599294,2.297605
849,2.4629776,3.7319944,2.1088717
850,2.4410028,3.576996,2.3969872
851,2.2985253,3.650977,2.102611
852,2.4763806,3.3746028,2.2632363
853,2.3021,3.3570428,2.06481
854,2.3268135,3.223427,2.4983876
855,2.6484616,3.4105482,2.2375157
856,2.378561,3.4421813,2.3599274
857,2.6143134,3.352984,2.3510847
858,2.385459,3.5990567,2.3844035
859,2.7754486,3.4301503,2.3666818
860,2.5551438,3.4748461,2.106032
861,2.5142028,3.2751555,2.2988982
862,2.7040083,3.371024,2.4446864
863,2.8197298,3.171837,2.3125505
864,2.5827281,3.1113684,2.6608465
865,2.6932352,2.860657,2.4365385
866,2.6935723,3.12661,2.2497537
867,2.8614335,3.0742917,2.4481723
868,2.651974,2.9990935,2.583122
869,2.8996,2.960181,2.3772657
870,2.8730886,3.08185,2.4008942
871,2.8132536,2.8822792,2.9074037
872,2.878139,2.9387484,2.683873
873,3.0481198,2.8702977,2.5365903
874,3.0762353,2.8973148,2.3455505
875,2.995817,2.7180226,2.7279704
876,3.2036536,2.5952737,2.7799344
877,3.112147,2.9286125,2.775504
878,3.114852,2.6634269,3.0274177
879,3.0667803,2.3867512,3.0203962
880,3.0026436,2.7181633,2.8724189
881,3.3126726,2.3513608,2.8893962
882,3.1506522,2.5676754,2.9911454
883,3.267148,2.276196,3.1201797
884,3.2474139,2.188508,3.1439946
885,3.0266109,2.4401257,3.230189
886,3.1015012,2.4040854,3.1977367
887,3.3918238,2.4705439,3.237222
888,3.2994347,2.2805526,3.1686563
889,3.2738414,2.1257315,3.1223686
890,3.2998478,2.2018728,3.4247584
891,3.3663795,2.22354,3.0902095
892,3.0934114,1.9962562,2.9615622
893,3.3572562,2.00959,3.3176086
894,3.4033558,2.1204324,3.2463646
895,3.2446957,2.1450036,3.2555325
896,3.2877483,1.9783581,3.1564293
897,3.378899,2.0335424,3.181495
898,2.847446,2.1325843,3.232712
899,3.018248,2.0806756,3.260033
900,3.114409,2.0504184,3.4588087
901,3.0781682,2.233414,3.2794092
902,3.0403073,2.0677047,3.265727
903,3.357337,1.9941276,3.076308
904,3.3288348,2.1934495,3.182041
905,3.2034159,2.0404458,3.202146
906,3.0201764,1.9519918,3.0931678
907,2.995585,1.9200913,3.2130544
908,2.8628416,2.1757562,3.109034
909,2.9049528,2.1817906,2.938297
910,2.8550181,2.2770941,3.012196
911,2.957219,2.1599667,3.0571573
912,2.9820144,1.9546616,3.211493
913,2.919927,2.188409,3.0695896
914,2.8059232,2.1425304,3.0461404
915,2.7187173,2.0819147,3.2511892
916,2.6008036,2.159845,3.11419
917,2.6828148,2.009529,2.80063
918,2.6563914,2.1359253,2.646733
919,2.766299,2.210855,2.7325296
920,2.601614,1.9597807,2.6836333
921,2.224041,2.2451944,2.8486137
922,2.2771494,2.1335392,2.6608288
923,2.452252,2.3560822,2.5246491
924,2.4505923,2.3260107,2.5219882
925,2.1755853,2.2968967,2.5859537
926,2.1630037,2.244625,2.53443
927,2.237641,2.4787354,2.641801
928,2.2746506,2.484621,2.2991164
929,2.3789117,2.4450595,2.3416567
930,2.1885495,2.4984589,2.4660857
931,2.106607,2.3513467,2.326697
932,2.1090295,2.3030949,2.3654118
933,2.0028427,2.2981324,2.2235792
934,2.1317291,2.5551064,2.0783882
935,2.008318,2.4903598,2.227172
936,1.98447,2.0553548,2.0564816
937,2.0805824,2.320138,1.991653
938,1.9727226,2.2949839,1.9936715
939,2.0222871,2.4881458,2.192237
940,1.7341855,2.350606,2.0396416
941,1.5525985,2.2438548,2.029283
942,1.6897999,2.3827963,1.9123273
943,1.6620605,2.436757,1.9964695
944,1.9068148,2.271371,1.930403
945,2.0106316,2.3649573,1.9122914
946,1.7803903,2.4721637,2.0119293
947,1.7243663,2.3089283,1.9368467
948,1.7896305,2.1636136,1.8624251
949,1.7633351,2.050995,1.8616514
950,2.134473,2.3716493,1.9089805
951,1.421242,2.3107996,2.1222851
952,1.988594,2.297495,1.880141
953,2.0717876,2.0679924,1.9127042
954,2.0155404,2.2517385,1.9010855
955,1.8733416,2.0036259,2.1170182
956,1.9610205,2.2204301,1.5831826
957,2.0548017,2.1536589,2.0054984
958,2.0281947,1.8116622,1.8514314
959,1.9895973,2.011135,1.8512843
960,1.8682832,2.0126998,1.8085624
961,2.0211387,2.0760915,1.8789494
962,2.0735776,1.928454,1.8355839
963,2.2063894,1.867575,1.9973788
964,2.1579242,1.9424084,1.840083
965,1.9920968,1.89239,1.8722229
966,2.2107213,1.8039178,2.0185852
967,2.049057,1.9963708,2.0465767
968,2.1319642,1.8941131,2.0460107
969,2.0953975,1.6357925,2.1043074
970,2.2723882,1.671862,2.0245829
971,2.1989534,1.8063879,1.9373852
972,2.2240865,1.4711119,2.0700898
973,2.1235693,1.8524139,2.2942
974,2.2314847,1.7297033,2.1888752
975,2.5219932,1.5593976,2.26286
976,2.3387833,1.3867235,2.1176417
977,2.2868001,1.5031781,2.2205944
978,2.5335298,1.6254212,2.4654994
979,2.232748,1.4390945,2.2913785
980,2.478501,1.260928,2.2568474
981,2.499217,1.5250787,2.5414557
982,2.4660478,1.3226883,2.4559333
983,2.8282144,1.3898841,2.608971
984,2.5234826,1.3094223,2.4547024
985,2.5712502,1.4035882,2.3756506
986,2.7124884,1.2306907,2.691079
987,2.562206,1.4426746,2.6265347
988,2.7575953,1.527902,2.6622539
989,2.7164254,1.262492,2.5695667
990,2.693745,1.2470014,2.7771285
991,2.8343084,1.6598884,2.5000865
992,2.601588,1.4234465,2.5656612
993,2.7162473,1.4244071,2.5692654
994,2.454737,1.3176126,2.765693
995,2.7097297,1.3688636,2.961304
996,2.5987644,1.3303779,2.6926956
997,2.6992753,1.497446,2.564825
998,2.684002,1.426187,2.692792
999,3.0353217,1.4133699,2.8482573
1000,2.7225597,1.3483803,2.5697997
1001,2.6669815,1.6390735,2.812062
1002,2.6700249,1.2972262,2.824924
1003,2.6589344,1.6112996,2.765505
1004,2.6818466,1.5462517,2.5680046
1005,2.4565043,1.7266178,2.6707406
1006,2.578094,1.594277,2.9338608
1007,2.5898626,1.8544732,2.6483753
1008,2.3008015,1.664852,2.5822515
1009,2.567903,1.8840473,2.791548
1010,2.573248,1.8159633,2.678816
1011,2.5863607,1.8213176,2.583135
1012,2.4389112,1.5994165,2.5295444
1013,2.2507381,1.5986763,2.727473
1014,2.3822463,1.9876676,2.5665393
1015,2.0496333,1.8413391,2.7503884
1016,2.105653,2.0605924,2.3952432
1017,2.1582024,2.1410754,2.807896
1018,2.270347,2.2205,2.5738585
1019,2.0577676,2.3745232,2.4707189
1020,1.8682457,2.1278272,2.5093257
1021,2.0546362,2.38656,2.5325596
1022,2.169055,2.348276,2.4033155
1023,2.171801,2.5631154,2.3056426
1024,1.9387345,2.4744885,2.408684
1025,2.049476,2.5210106,2.4715044
1026,1.8605273,2.3860047,2.0813591
1027,1.7206798,2.6226003,2.0430021
1028,2.0824802,2.522234,2.3488135
1029,1.9821616,2.4530067,2.0074418
1030,1.9604964,2.5106328,2.1651049
1031,1.6169109,2.4516358,2.3096821
1032,1.6655858,2.6220987,2.1106124
1033,1.7378805,2.5916011,1.9252837
1034,1.8078363,3.0120702,2.1715562
1035,1.8451886,2.5642478,1.9568803
1036,1.6126697,2.8161736,1.8895358
1037,1.6995895,2.7797449,1.7867326
1038,1.5795015,2.8840606,1.8188947
1039,1.8157108,2.8791952,1.7705015
1040,1.6868899,2.8880587,1.9080795
1041,1.5271738,2.9706008,1.9898496
1042,1.4907407,2.7983158,1.8295751
1043,1.6378335,2.8022008,1.8895677
1044,1.5754983,2.9379754,1.7352896
1045,1.8663334,3.0645134,1.5920035
1046,1.7892491,2.858824,1.7442162
1047,1.7658379,2.8786743,1.6391697
1048,1.6653674,2.8432288,1.7886585
1049,1.5518706,3.0182648,1.7059714
1050,1.78034,3.2383087,1.7066163
1051,1.6284955,2.9048297,1.4508325
1052,1.8016679,2.9371567,1.7269208
1053,1.8166416,2.706883,1.6766784
1054,1.8667313,2.9229288,1.8598202
1055,1.8508426,2.8356736,1.8207005
1056,1.5846825,3.0006423,1.6839429
1057,1.9175738,2.8203707,1.6990303
1058,1.7455213,2.845515,1.8903401
1059,1.8845575,2.8594024,1.7403069
1060,1.8962044,2.8550093,1.5253675
1061,2.1211507,2.7478838,1.763314
1062,2.0529337,2.8363256,1.7207038
1063,2.0814965,2.6251848,1.7428209
1064,1.997485,2.664967,1.8076638
1065,2.1793523,2.7138968,1.7484691
1066,2.0808337,2.8795104,1.6644884
1067,1.9602537,2.6771863,2.0709312
1068,2.171214,2.7535756,1.933565
1069,2.0640297,2.8410568,2.030304
1070,2.4061007,2.5656285,1.8957579
1071,2.1918106,2.8376224,2.0186691
1072,2.0258298,2.6074202,2.095018
1073,2.2271578,2.451473,1.9657949
1074,2.1692388,2.6007912,2.020278
1075,2.2355099,2.319006,2.0530174
1076,2.2826533,2.3998501,1.8886199
1077,2.2605233,2.491406,2.0073195
1078,2.3989172,2.3390815,2.0006704
1079,2.4440718,2.1622803,2.3548112
1080,2.3737452,2.2511828,2.234154
1081,2.4720793,2.391856,2.20318
1082,2.539185,2.4554288,2.2440448
1083,2.5931578,2.1919825,2.1416736
1084,2.5182972,2.1926963,2.3499227
1085,2.5515351,2.0268786,2.3469434
1086,2.8386874,2.381907,2.5631907
1087,2.551404,2.172546,2.2932403
1088,2.578391,2.1491103,2.202499
1089,2.3621724,1.9157927,2.3625588
1090,2.5185723,2.0814538,2.5813956
1091,2.4465287,2.0044868,2.2654214
1092,2.6210382,2.086719,2.3001924
1093,3.0062506,2.1360025,2.4142766
1094,2.6957245,2.157177,2.5550961
1095,2.7732248,2.0878873,2.8044353
1096,2.447045,2.0129411,2.7160985
1097,2.4323106,2.187488,2.424362
1098,2.514169,2.1506245,2.53324
1099,2.7232122,2.2232795,2.344792
1100,2.566693,2.0259378,2.622562
1101,2.7029045,2.191529,2.8563955
1102,2.820878,2.070409,2.432569
1103,2.6247277,2.3220005,2.4808018
1104,2.3243077,2.2455032,2.5178788
1105,2.6417706,2.3492353,2.5133166
1106,2.6208837,2.2948067,2.5370543
1107,2.3470693,2.3745296,2.3087902
1108,2.2496107,2.412921,2.1707165
1109,2.5014687,2.1969144,2.5913436
1110,2.3876731,2.4100296,2.440849
1111,2.3961658,2.2238657,2.4389274
1112,2.3693435,2.3470736,2.4521697
1113,2.2146337,2.617018,2.2460542
1114,4.319395,2.533434,2.2863574
1115,4.1803727,2.6292903,2.2598896
1116,4.1149635,2.3826742,2.3170261
1117,4.1826463,2.7411346,2.4648278
1118,4.17185,2.3698342,2.2762249
1119,4.1790714,2.789177,2.054733
1120,1.8276434,2.77309,2.4081998
1121,2.2496078,2.599005,2.2434332
1122,2.0480964,2.5603995,2.1588564
1123,1.9554548,2.454286,2.2717636
1124,2.0239801,2.6745195,2.1400204
1125,2.019642,2.6679294,2.0512574
1126,2.0483649,2.674086,1.9721438
1127,1.9872792,2.5478418,1.9601783
1128,1.899062,2.8219445,1.8089602
1129,1.8192407,2.7745376,1.9324776
1130,1.6681387,3.0238678,1.8088841
1131,1.8952907,2.754533,2.0670497
1132,1.6816323,2.8999777,1.9239693
1133,1.7738023,2.8856463,1.9093698
1134,1.8159555,3.094633,2.0020988
1135,1.695433,2.970342,1.7693226
1136,1.6766832,3.0473604,1.9411278
1137,1.5988039,3.1771202,1.6678407
1138,1.6220294,3.062948,1.8867819
1139,1.8220333,3.0096874,1.6100821
1140,1.6522651,2.9584525,1.5337154
1141,1.7430474,2.8448007,1.6910266
1142,1.4334178,2.8593001,1.7113987
1143,1.6631106,3.0097468,1.8335936
1144,1.7193103,3.06598,1.8543279
1145,1.8171866,3.0794337,1.6041131
1146,1.7698892,3.017568,1.6528546
1147,1.9675219,3.0493324,1.7550912
1148,1.675964,2.8921552,1.7147965
1149,1.7793734,2.8597035,1.631096
1150,1.8288194,2.9875207,1.8196676
1151,1.758069,2.8973632,1.8513179
1152,1.6182468,2.892419,1.7083764
1153,1.882646,2.8277652,1.8655694
1154,2.0196855,2.8490484,1.9104313
1155,2.0618157,3.0328329,1.9124721
1156,1.944864,2.8058581,1.7695667
1157,1.8726015,2.9724517,1.7516959
1158,2.102667,2.672101,1.8423522
1159,2.0306075,2.6939704,1.8841946
1160,1.9503609,2.8266811,1.8976196
1161,2.1026695,2.6740386,1.7630404
1162,2.0338283,2.694929,2.0524304
1163,2.0859568,2.5562088,1.8777249
1164,2.3946857,2.5140057,1.8792006
1165,2.4571257,2.7406476,2.2314358
1166,2.287372,2.3928018,2.048431
1167,2.5903533,2.654224,2.0856056
1168,2.4891338,2.3665545,2.156799
1169,2.433814,2.6353784,2.165664
1170,2.5315726,2.444487,2.277586
1171,2.7331672,2.4976687,2.4282606
1172,2.6829443,2.3150117,2.3400345
1173,2.3916538,2.190766,2.2213209
1174,2.793833,2.1777396,2.536109
1175,2.9034524,2.225287,2.4918222
1176,2.5843587,2.1800306,2.4500754
1177,2.969763,2.3188171,2.7093823
1178,3.0115662,2.2387304,2.4030986
1179,2.6940033,2.066362,2.5781317
1180,2.8246021,2.2214024,2.7806776
1181,3.0281086,1.8679546,2.867495
1182,3.0286279,2.1110964,2.93962
1183,2.8527093,2.1135244,2.8828523
1184,2.976189,2.1251132,2.7414567
1185,3.138647,2.021129,2.6837249
1186,3.2054749,2.3270714,2.792993
1187,3.1272717,1.7498873,3.20607
1188,2.9818335,1.9951812,2.9884531
1189,3.007937,1.8967385,3.0902028
1190,3.0592573,2.0233552,3.0589764
1191,2.8755393,2.1141,3.0422254
1192,3.0881388,1.932589,3.3027396
1193,3.4269533,2.0313501,3.0781114
1194,3.2348254,1.871157,2.9913864
1195,2.9804432,2.1926699,3.1005895
1196,3.425021,1.8721756,3.2028556
1197,3.2133944,2.0851,3.3220603
1198,2.9981186,1.8621808,3.1567469
1199,3.2960145,1.9638143,3.3140612
1200,3.2311454,1.9010078,3.2310805
1201,3.34246,1.9837064,3.455591
1202,3.337424,1.9852006,3.491665
1203,3.400446,2.0170093,3.4474983
1204,3.1693695,1.8505486,3.240564
1205,3.239316,2.1661382,3.4402175
1206,3.145068,2.0398297,3.1464534
1207,3.0406656,2.3386037,3.3826742
1208,3.2655075,2.164095,3.2609527
1209,3.0271726,2.2730398,3.2785895
1210,3.0774038,2.0069408,3.099722
1211,3.0199828,2.4052174,3.2814326
1212,3.181721,2.1411679,3.2556236
1213,3.0364475,2.3345907,3.3548355
1214,3.0947711,2.257976,3.161821
1215,2.8916178,2.4702287,2.8740375
1216,3.194319,2.3496468,3.4292343
1217,2.9664843,2.3764563,3.0485065
1218,2.962314,2.5923817,3.081102
1219,2.9095757,2.505885,3.1262186
1220,2.9979646,2.275661,2.995345
1221,2.702125,2.5256193,2.9379377
1222,2.823897,2.5874975,3.1130164
1223,3.0072253,2.5733702,2.9082341
1224,2.7033212,2.621782,2.9456875
1225,2.910146,2.5986733,3.1092134
1226,3.0013597,2.596624,3.0526917
1227,2.4845774,2.9837434,2.9437995
1228,2.5150268,2.547131,3.0672772
1229,2.673945,2.5366051,2.9055164
1230,2.703931,2.6040218,2.8135548
1231,2.5671902,2.6451995,2.7996101
1232,2.520812,2.7977328,2.5988014
1233,2.488658,2.7443807,2.6976705
1234,2.6856787,2.6250823,2.4267645
1235,2.3193202,2.6882632,2.6893988
1236,2.4005644,2.9280088,2.5914497
1237,2.5891345,2.7103148,1.7345698
1238,2.352913,2.8561144,2.7962701
1239,2.6675112,2.829549,2.545369
1240,2.527118,2.8334005,2.5951986
1241,2.3724127,2.9352307,2.600198
1242,2.3219655,2.9445295,2.4155633
1243,2.4959483,2.886484,2.5639656
1244,2.513804,2.7582295,2.6366591
1245,2.4194245,2.6753292,2.4513695
1246,2.5934813,3.1412394,2.382645
1247,2.4433177,2.6938326,2.3887866
1248,2.4557397,2.7613366,2.333472
1249,2.2828715,2.846611,2.4630094
1250,2.403027,2.880086,2.4462123
1251,2.1911428,2.7169476,2.3798347
1252,2.1350489,2.5953302,2.3422618
1253,2.3794184,2.7271507,2.3158183
1254,2.2871034,2.6036613,2.3885734
1255,2.4472878,2.5684044,2.1546402
1256,2.3678555,2.5093389,2.5022254
1257,2.5778801,2.7358322,2.4431703
1258,2.4435756,2.7037964,2.5004206
1259,2.5471127,2.7041981,2.5272532
1260,2.5857549,2.5845451,2.5476162
1261,2.4213924,2.4085414,2.6295743
1262,2.7407894,2.4839497,2.4092922
1263,2.6719556,2.4024317,2.4666872
1264,2.7226734,2.182279,2.3475988
1265,2.5635192,2.3875518,2.263491
1266,2.4626997,2.30278,2.2883072
1267,2.471651,2.242305,2.5299144
1268,2.595454,1.9901569,2.3970814
1269,2.6027253,2.0844533,2.3700898
1270,2.7585392,1.9050838,2.5015392
1271,2.6845691,2.3841953,2.5092387
1272,2.387891,2.1081908,2.6875079
1273,2.6833754,2.108318,2.3962514
1274,2.3345964,1.9382151,2.5769534
1275,2.832679,1.7757499,2.6151054
1276,2.661148,1.7566222,2.5942502
1277,2.8385158,1.9345428,2.4933653
1278,2.6387932,1.7715404,2.5633037
1279,2.4034882,1.6617789,2.5684664
1280,2.7463865,1.6354322,2.6278107
1281,2.5557637,1.6548841,2.7463331
1282,2.735898,1.6857988,2.5920758
1283,2.8342717,1.5296612,2.6092415
1284,2.6322339,1.4703845,2.7970774
1285,2.5598702,1.7509953,2.7136953
1286,2.7540262,1.7784224,2.6990683
1287,2.7040937,1.5444889,2.5061247
1288,2.7688897,1.4979255,2.7322326
1289,2.7196367,1.3603014,2.8493512
1290,2.6674523,1.575407,2.855659
1291,2.818013,1.6154176,2.757629
1292,2.7855768,1.3687907,2.5993576
1293,2.6707926,1.6224625,2.7416213
1294,2.626303,1.3712887,2.707681
1295,2.662062,1.4606063,2.624444
1296,2.523251,1.5170505,2.8333454
1297,2.6683836,1.5594655,2.461253
1298,2.584583,1.6073798,2.6865196
1299,2.561993,1.5989535,2.590266
1300,2.3447328,1.7452129,2.568121
1301,2.5840352,1.5452206,2.5695646
1302,2.3609571,1.8168365,2.693193
1303,2.651179,1.6452821,2.5244145
1304,2.4970818,1.4449028,2.4553194
1305,2.2863033,1.457997,2.5420353
1306,2.5413234,1.4420722,2.4969459
1307,2.3316026,1.473761,2.6688802
1308,2.1043415,1.5622443,2.3936927
1309,2.1664813,1.9587789,2.5024784
1310,2.1586554,1.7653593,2.5299268
1311,2.1032894,1.577648,2.26501
1312,2.0349295,1.6333278,2.3493526
1313,2.0110788,1.829814,2.140401
1314,2.2528021,1.7127483,2.2256613
1315,2.1119483,1.9227521,2.35854
1316,1.732191,1.922136,2.394825
1317,1.8976383,1.6912088,1.9809742
1318,1.6854968,2.0095906,1.9732414
1319,1.6844691,1.9236695,2.1043653
1320,1.4886554,1.8906184,1.7709155
1321,1.5700848,1.9015684,2.0529191
1322,1.612096,1.9767638,1.9808763
1323,1.56177,2.1612532,1.9730276
1324,1.5433161,2.0156906,1.7757134
1325,1.5782913,2.0490975,2.0506532
1326,1.3025051,2.1376274,1.6249965
1327,1.327228,1.9748316,1.6156763
1328,1.4364899,2.0330646,1.7425429
1329,1.2540305,2.3162901,1.5175685
1330,1.3208604,2.3655968,1.8154861
1331,1.3658718,2.4307818,1.7876643
1332,1.1380011,2.4195702,1.5857775
1333,1.2685269,2.2141259,1.6929204
1334,1.3647883,2.35531,1.4244726
1335,1.199786,2.2257285,1.3307364
1336,1.0546415,2.5614557,1.4306401
1337,1.3047886,2.3781312,1.4836215
1338,1.1132871,2.2026856,1.4262452
1339,1.0961652,2.3279977,1.3395654
1340,1.2074072,2.5221019,1.2137774
1341,1.0733027,2.4163473,1.3111504
1342,0.8155071,2.6714435,1.1275237
1343,1.2333163,2.3646886,1.1238691
1344,1.1285771,2.3524315,1.1243126
1345,1.0824908,2.4585757,1.1977242
1346,0.96103376,2.2009532,1.2371994
1347,1.0051266,2.2813094,0.99251807
1348,1.0372524,2.3307703,0.9974849
1349,1.1288167,2.473353,1.1462945
1350,1.1029617,2.7582812,1.2357442
1351,0.8270807,2.3063788,0.7094894
1352,1.4236147,2.42855,1.0904257
1353,1.035137,2.6551447,1.2204388
1354,1.3360059,2.3210158,1.0973351
1355,1.2286322,2.376233,1.1562624
1356,1.3896492,2.5280547,1.2880532
1357,1.2375722,2.3856819,1.0759256
1358,1.2839116,2.4257574,1.1550889
1359,1.5057173,2.4416986,1.3551457
1360,1.4005003,2.4162164,1.1214113
1361,1.496372,2.2336593,1.1235566
1362,1.3558348,2.1252475,1.3192676
1363,1.5291315,2.2581863,1.0480864
1364,1.7146249,2.2475932,1.3339671
1365,1.4873693,2.3780837,1.4352227
1366,1.6109693,2.1714206,1.6440352
1367,1.5870976,2.321715,1.3570256
1368,1.7215464,2.206617,1.3110943
1369,1.583902,2.1119006,1.4393761
1370,1.7338144,2.0007617,1.2406656
1371,1.8572876,2.087648,1.3098419
1372,1.7275975,2.1501584,1.560936
1373,2.0555518,2.0208154,1.4224921
1374,1.7456352,2.2455862,1.566611
1375,1.950099,2.1389296,1.5556669
1376,1.8746196,2.0159676,1.8307931
1377,1.9759771,1.9322639,1.7859181
1378,2.0948966,1.993193,1.792426
1379,2.1653514,2.10006,1.9253148
1380,2.026807,1.834845,1.7949234
1381,2.1606886,2.1531885,1.8135091
1382,2.1278818,2.1734219,1.8656756
1383,2.0680933,1.8803226,2.2290225
1384,2.2830398,1.88727,2.0562556
1385,2.3610733,2.1906743,2.1596255
1386,2.275488,2.2213213,1.9964403
1387,2.296492,2.0047796,1.9718661
1388,2.476434,2.050539,2.3052013
1389,2.649949,2.110647,2.2848678
1390,2.2895014,1.9933848,2.415999
1391,2.2712295,2.0507586,2.2975724
1392,2.6005094,2.2291417,2.4514258
1393,2.3414488,2.014835,2.3693323
1394,2.5975945,1.9992924,2.3306077
1395,2.6820552,1.995584,2.3413424
1396,2.545899,1.9887879,2.4698365
1397,2.6926143,2.0314026,2.6243846
1398,2.5800967,2.3220327,2.4352393
1399,2.4855862,2.3739457,2.4208395
1400,2.7599995,2.3472664,2.5797281
1401,2.784815,2.1961422,2.5010571
1402,2.6772473,2.3649821,2.5273592
1403,2.6976135,2.2355871,2.7780867
1404,2.485185,2.0909808,2.5145051
1405,2.6985395,2.2885292,2.9433644
1406,2.6717134,2.491305,2.6098864
1407,2.8565128,2.2946248,2.6599216
1408,2.7056205,2.4886537,2.682057
1409,2.7165186,2.4213214,2.4069624
1410,2.887339,2.6039267,2.6296315
1411,2.5220454,2.557196,2.7685182
1412,2.6742113,2.5515242,2.6216795
1413,2.5388448,2.7040288,2.7604878
1414,2.5591388,2.826117,2.771225
1415,2.3319786,2.6669784,2.5337312
1416,2.7020328,2.52629,2.5289896
1417,2.6446211,2.8646128,2.561663
1418,2.6192985,2.9100063,2.8452113
1419,2.4879432,2.8057418,2.5895362
1420,2.2845495,2.9545412,2.566391
1421,2.6190374,3.0152483,2.3470998
1422,2.4705284,3.043246,2.4023466
1423,2.6500428,3.0303588,2.5276277
1424,2.313297,3.144558,2.6061618
1425,2.2429314,2.9907897,2.4565358
1426,2.4124632,3.1999702,2.7970908
1427,2.4096415,3.2854576,2.5285602
1428,2.3485787,3.195565,2.5178301
1429,2.2514942,3.3396084,2.3710952
1430,2.383807,3.3635275,2.4465787
1431,2.377523,3.2857165,2.3883686
1432,2.332947,3.3945763,2.8150117
1433,2.2592752,3.279409,2.3665166
1434,2.3132055,3.485157,2.472271
1435,2.293091,3.4133706,2.5740347
1436,2.3524773,3.4209168,2.4279416
1437,2.440201,3.491047,2.333893
1438,2.2952144,3.5383759,2.3241303
1439,2.2903724,3.4035435,2.321364


==> figs/full_16_ref.csv <==
x,0,1,2,3
0,2.1476505,1.0592816,2.3844995,3.252786
1,2.1637068,1.1200603,2.3781674,3.3000662
2,2.1438603,1.0116735,2.3198063,3.1504917
3,1.9849432,1.195142,2.2071793,3.0960073
4,2.1898015,1.1355482,2.350487,3.297049
5,2.1300442,1.0433686,2.4448168,3.2923656
6,2.1500762,0.9620824,2.1505587,2.9471586
7,2.167592,0.9664438,2.1498048,2.9584336
8,2.2425194,0.8389464,2.4271405,3.17761
9,2.2345445,1.0092461,2.3041835,3.1783903
10,2.1959982,0.94480866,2.2938752,3.1004808
11,2.2615867,0.9138143,2.3409042,3.1570582
12,2.289107,0.884523,2.2393692,3.047315
13,2.2483268,0.86879224,2.5410502,3.3168077
14,2.305154,0.7639036,2.3041487,3.0296535
15,2.2777674,0.74235266,2.4362168,3.131865
16,2.3518724,0.773563,2.467723,3.2238314
17,2.3351645,0.67198724,2.275873,2.9474456
18,2.3337672,0.7043713,2.4604404,3.1556022
19,2.2214732,0.7071917,2.3358493,2.9769797
20,2.2771645,0.65100574,2.3901906,3.0170271
21,2.2953217,0.5458314,2.1889503,2.7459846
22,2.4427962,0.57802474,2.4525876,3.1075044
23,2.4092813,0.5153485,2.4056833,2.9968355
24,2.3770223,0.54794234,2.3559728,2.9554405
25,2.3906054,0.4321194,2.2366712,2.7560635
26,2.3444662,0.40364787,2.1882813,2.6632502
27,2.2909753,0.46664414,2.1555862,2.6510572
28,2.3886414,0.47827163,2.3923469,2.9453712
29,2.4207728,0.29324466,2.168834,2.5991538
30,2.499155,0.28310782,2.2153354,2.677244
31,2.38165,0.39715302,2.286776,2.7754657
32,2.396082,0.26227257,2.3372295,2.7319748
33,2.4474068,0.24224047,2.4605455,2.8659291
34,2.5045347,0.32550478,2.1966624,2.6930585
35,2.471177,0.3180034,2.3201978,2.7942889
36,2.520383,0.17658776,2.3669076,2.7595398
37,2.5196764,0.20853986,2.120422,2.536665
38,2.4870887,0.27728793,2.277996,2.7295065
39,2.541009,0.31211895,2.2495415,2.7541354
40,2.4817855,0.19995254,2.3288314,2.7196887
41,2.4521537,0.20529838,2.235942,2.6159925
42,2.41647,0.2075336,2.307389,2.6712744
43,2.500279,0.14112727,2.2232027,2.5791876
44,2.4664466,0.2420609,2.2500498,2.664819
45,2.5419242,0.21270621,2.3464036,2.7768953
46,2.4380538,0.21077783,2.3839142,2.7610245
47,2.4680684,0.10658912,2.4567978,2.770774
48,2.485246,0.27167234,2.356901,2.8032782
49,2.2792542,0.37541446,2.2135062,2.634694
50,2.4685423,0.23539934,2.3473573,2.758178
51,2.5290682,0.2801641,2.4296803,2.9043376
52,2.4624443,0.25845957,2.2676394,2.6927063
53,2.4653795,0.31628665,2.2397764,2.7096813
54,2.4988692,0.24209473,2.3189313,2.749937
55,2.41005,0.34261078,2.3584967,2.8204796
56,2.4557428,0.33241984,2.352589,2.829775
57,2.54505,0.48827732,2.3307004,2.9694333
58,2.4666421,0.38867706,2.3619318,2.8867607
59,2.4782436,0.5057117,2.395696,3.0141015
60,2.4683537,0.4654343,2.2108443,2.7940967
61,2.4830341,0.47692186,2.4134388,3.0126472
62,2.4620802,0.4519213,2.2451804,2.8151615
63,2.4141488,0.49183807,2.25869,2.8346431
64,2.4095578,0.59293485,2.4850469,3.134527
65,2.407347,0.45498168,2.131166,2.6760757
66,2.4736216,0.5848762,2.2939608,2.9694288
67,2.3858232,0.7002844,2.4076211,3.1257463
68,2.3500266,0.6740483,2.1778495,2.8583992
69,2.2915895,0.8009279,2.4334435,3.179934
70,2.332922,0.78327966,2.343254,3.097175
71,2.4114425,0.70619947,2.3490949,3.0844657
72,2.3094852,0.7535854,2.3212652,3.0411968
73,2.32024,0.8286294,2.3368297,3.1184216
74,2.225674,0.9480692,2.257835,3.0817237
75,2.281869,0.8180725,2.284701,3.03919
76,2.2537906,0.8991165,2.409552,3.2107847
77,2.1946645,0.9398703,2.5736113,3.3758464
78,2.221097,0.9555004,2.27832,3.105494
79,2.3249326,0.95491517,2.340211,3.2188635
80,2.2405818,1.0044597,2.3280175,3.201653
81,2.2829304,0.9837733,2.4921634,3.3714585
82,2.240834,1.0146834,2.3722217,3.2536514
83,2.1449082,1.030434,2.3563972,3.2016766
84,2.1014836,1.1408539,2.3455863,3.2519686
85,2.1325488,1.1281419,2.2558765,3.1682572
86,2.1516407,1.0968028,2.347536,3.2459586
87,2.0678847,1.1732106,2.3490047,3.2628553
88,2.0212498,1.1301346,2.3137155,3.1719413
89,2.074259,1.1313474,2.4397051,3.3253453
90,2.0811675,1.0999234,2.1703572,3.0358834
91,2.9894109,1.0840821,2.597131,4.904898
92,3.001124,1.1100541,2.4806247,4.813727
93,3.0667198,1.097076,2.754132,5.110299
94,2.9901536,1.0609599,2.6542144,4.945011
95,2.952799,1.1334835,2.7591074,5.0856194
96,2.9473462,1.0688142,2.904967,5.1802506
97,2.844276,1.1006473,2.5310466,4.7786703
98,2.9057395,1.0138211,2.5781982,4.791434
99,2.861909,1.0984795,2.6312776,4.8860917
100,2.953801,1.0528529,2.6827238,4.949264
101,2.8844178,1.0046207,2.7213228,4.916997
102,2.8281875,0.94982296,2.5848312,4.7112923
103,2.909878,0.96242946,2.6209755,4.7977366
104,2.8056002,1.0583775,2.5216808,4.718264
105,2.7634306,0.891732,2.4010296,4.451544
106,2.6865406,0.98282146,2.5881994,4.668586
107,2.7767286,0.8297851,2.584989,4.595692
108,2.599525,0.8528524,2.3853416,4.3247433
109,2.6705205,0.8434732,2.4175825,4.3854475
110,1.7204329,0.8395154,2.0110433,2.5008965
111,1.6518716,0.7515516,1.8910309,2.2806304
112,1.5884724,0.6900504,2.0379093,2.349683
113,1.639465,0.60996276,2.0335495,2.310754
114,1.6289451,0.62017465,1.963413,2.2430165
115,1.5501115,0.6187855,2.0894547,2.3285997
116,1.5993325,0.57462704,1.8268402,2.0574768
117,1.5580918,0.5815385,1.9604281,2.175628
118,1.6134839,0.51262724,1.8354208,2.0266333
119,1.4735372,0.47561195,1.8644726,1.9579501
120,1.4242966,0.42096987,1.9349595,1.9628352
121,1.5453013,0.34897083,1.9350863,1.969465
122,1.4964557,0.45939264,1.9252325,2.018005
123,1.5175297,0.3240023,1.7770375,1.7788041
124,1.3880223,0.42268386,1.9563206,1.9673448
125,1.516913,0.36460313,1.903405,1.9353139
126,1.4597445,0.25155276,1.834281,1.7528177
127,1.4773749,0.2601513,1.9508915,1.8846925
128,1.3594247,0.23210822,1.5546509,1.4084444
129,1.3529185,0.23641561,1.7532504,1.6070213
130,1.2652135,0.182963,1.881306,1.6511351
131,1.3225023,0.22794908,1.6916316,1.5238446
132,1.3523718,0.09685068,1.6084245,1.3572484
133,1.3199593,0.019100908,1.6192751,1.2935804
134,1.2645334,0.15897483,1.5434201,1.294918
135,1.2654637,0.043315604,1.6058896,1.271108
136,1.2813067,0.068369694,1.603544,1.2954746
137,1.2424312,0.037287343,1.6474695,1.2966505
138,1.3514065,0.008041642,1.7334144,1.415149
139,1.1965572,0.044357836,1.6289676,1.2605146
140,1.2189302,-0.025427539,1.7614013,1.3517958
141,1.2127595,0.02510645,1.5386494,1.163859
142,1.1661766,-0.06577449,1.6332866,1.1670439
143,1.1863136,-0.0036126329,1.7343689,1.3248162
144,1.1170578,0.10115235,1.5275985,1.1619917
145,1.2173703,0.03723388,1.5013831,1.1379937
146,1.2022626,-0.0456868,1.5632883,1.1301546
147,1.0761479,0.101150446,1.4962208,1.1101576
148,1.1596805,0.009721611,1.5603107,1.1474422
149,1.1326177,0.100126095,1.545246,1.1866494
150,1.0542971,0.027036367,1.4837188,1.0311445
151,1.1729239,0.10240469,1.6495506,1.312816
152,1.1699599,0.05076902,1.7242455,1.3473022
153,1.1928223,0.11941747,1.6241266,1.3101008
154,1.0908034,0.12928748,1.5602994,1.2026668
155,1.0474708,0.19599648,1.4738358,1.1445686
156,1.1928256,0.14703692,1.613583,1.3202734
157,1.1016886,0.23842245,1.4268396,1.1565007
158,1.179221,0.15559377,1.5911907,1.2974964
159,1.0763514,0.22394809,1.5097772,1.215914
160,1.16368,0.23336987,1.5574399,1.3143073
161,1.1273621,0.2907663,1.5966612,1.3784169
162,1.0764656,0.35602906,1.807067,1.6123217
163,1.1065564,0.3970226,1.6631503,1.5141956
164,1.0393555,0.433737,1.6029878,1.4479682
165,1.0410666,0.37782207,1.8786606,1.6825603
166,1.046372,0.44366732,1.685325,1.5412616
167,1.1161187,0.48527917,1.5649676,1.4869864
168,1.155572,0.51331615,1.6567924,1.6195655
169,1.0488614,0.5224099,1.6734409,1.589679
170,1.0208559,0.58385247,1.7723944,1.7207117
171,1.0983349,0.6602121,1.9192517,1.9635782
172,1.032409,0.52350146,1.5957339,1.5045644
173,1.028783,0.6043818,1.7762159,1.7438936
174,1.0582604,0.65578616,1.6629124,1.6838822
175,1.0854107,0.73119783,1.826128,1.9172318
176,1.0885235,0.7434533,1.7773832,1.8792349
177,1.105821,0.7695359,1.6961702,1.8262326
178,0.99171954,0.89014417,1.5798615,1.7433294
179,1.1304342,0.68962836,1.7330717,1.81551
180,1.0951469,0.9216176,1.8545439,2.0933306
181,1.1485052,0.8498203,1.7581329,1.9697506
182,1.1690165,0.9304023,1.9326626,2.2149725
183,1.1297238,0.9792953,1.6711303,1.9704636
184,1.1531113,1.0226442,1.8847182,2.228257
185,1.0950274,0.9514419,1.6589972,1.9200922
186,1.1467706,1.0337905,1.784484,2.133212
187,1.1539766,1.0620323,1.8017652,2.1752777
188,1.1774291,0.97338164,1.971391,2.2901418
189,1.1061372,1.0184494,1.739569,2.0564747
190,1.3236219,0.94278663,1.8843064,2.2532074
191,1.1631552,1.053219,1.7954686,2.1669605
192,1.132196,0.99338335,1.861648,2.1727834
193,1.2189986,1.0088341,2.102651,2.4687757
194,1.1680158,0.9783682,1.9268363,2.2446203
195,1.1505789,1.0568902,1.8395383,2.2074955
196,1.3295778,0.99455684,2.0015075,2.412214
197,1.2353382,1.0138121,1.7183431,2.0963714
198,1.2647879,0.9747495,1.7289569,2.092413
199,1.2838742,1.0487573,1.7620405,2.1905456
200,1.3458569,0.97288984,1.8461245,2.2487204
201,1.2545289,0.9573938,1.9172442,2.2625542
202,1.2772951,0.9410328,1.9548606,2.2992828
203,1.2672808,0.9198525,1.906963,2.2304928
204,1.3404375,0.9406263,1.8816462,2.2573347
205,1.3232043,0.905129,1.8953596,2.2358086
206,1.359873,0.9139765,1.800376,2.165795
207,1.2548646,0.78538555,1.693822,1.9102935
208,1.4135911,0.7549264,1.9955496,2.26854
209,1.3962387,0.8298644,2.0067475,2.327265
210,1.392272,0.74719816,1.8266276,2.0831623
211,1.3826524,0.7670805,1.8413551,2.1079917
212,1.4139711,0.7290038,2.2134292,2.4671676
213,1.4792075,0.6721935,2.0159218,2.259671
214,1.4549651,0.70747685,1.9014428,2.159533
215,1.5267546,0.6969248,2.0011487,2.2872195
216,1.5111604,0.66061145,1.9682726,2.2193112
217,1.5168812,0.5801801,1.9219294,2.115505
218,1.4657584,0.6583407,1.8473542,2.073989
219,1.5930258,0.5790867,1.9834002,2.2142282
220,1.4331717,0.5633018,2.0071802,2.1462426
221,1.5529854,0.4386749,1.7492515,1.8547503
222,1.5231855,0.42238972,1.7430255,1.8214107
223,1.675345,0.34434068,2.0506372,2.1465652
224,1.6049625,0.37316182,1.9051893,1.9875418
225,1.6744537,0.39386284,1.9277654,2.0603893
226,1.6005862,0.35615054,1.9100753,1.9774814
227,1.66584,0.24146177,1.950457,1.9644734
228,1.7155888,0.21413882,1.671112,1.6895105
229,1.6736002,0.29315028,1.8817295,1.9383923
230,1.7351665,0.29858807,1.9882162,2.0797405
231,1.6687845,0.35001415,1.7633592,1.860262
232,1.7029356,0.19756182,1.9525461,1.9521854
233,1.676945,0.22821508,1.7793919,1.7890257
234,1.7131362,0.17490844,1.8076406,1.79539
235,1.7370186,0.16157241,1.784776,1.7744646
236,1.7432657,0.22382748,1.9805398,2.0200431
237,1.8382955,0.21669371,2.0879917,2.1696596
238,1.86283,0.27636337,2.0805216,2.2192092
239,1.8342488,0.12889689,1.9021866,1.9159837
240,1.7939347,0.07607789,1.8833021,1.8373278
241,1.8110937,0.14142926,1.9425104,1.9541292
242,1.8945585,0.110893056,1.8843864,1.9148355
243,1.8704712,0.21611682,1.7993265,1.8966497
244,1.8214339,0.143474,1.9673924,1.9857149
245,1.8816838,0.19399175,1.8422474,1.928583
246,1.8696314,0.12954682,1.9699191,2.001895
247,1.9348716,0.16308844,1.9490995,2.0388517
248,1.9316417,0.2387803,2.105653,2.250559
249,1.8283674,0.27198508,1.9648374,2.08301
250,1.9394425,0.2900244,2.125102,2.3123417
251,1.9070016,0.31013495,2.0303092,2.216411
252,1.9564894,0.32329232,2.0567586,2.2774727
253,1.9007348,0.24150334,2.2173326,2.3488276
254,2.029989,0.27076927,2.379409,2.5974803
255,1.932152,0.35867795,1.9685608,2.2036452
256,1.9297627,0.3560846,1.9985195,2.2304645
257,2.0133164,0.392363,2.0766516,2.377582
258,1.954767,0.3651733,1.990686,2.2419496
259,1.9881638,0.55515087,1.9796766,2.3901217
260,2.0715742,0.42628953,2.2297904,2.5852945
261,2.1040034,0.4711795,2.3125446,2.717931
262,2.000578,0.5826034,2.2717912,2.7090328
263,1.9953507,0.4491609,2.0691185,2.4036646
264,2.0221384,0.6029987,2.224529,2.6878471
265,2.1269765,0.5612428,2.1199374,2.6043577
266,2.1275382,0.6280919,2.2915747,2.8264127
267,2.1351323,0.75140584,2.2434256,2.8745463
268,2.1119773,0.76477504,2.2919064,2.9214761
269,2.1036549,0.69916034,2.122639,2.6988366
270,2.0111375,0.80083865,2.1543558,2.7605536
271,2.11414,0.7780779,2.373769,3.0143974
272,2.174001,0.8465807,2.230772,2.952708
273,2.134048,0.8305569,2.155979,2.8459206
274,2.2135782,0.81119734,2.242122,2.957309
275,2.0658739,0.8473725,2.227164,2.8956304
276,2.082346,0.91878986,2.1771238,2.9073892
277,2.1828816,0.97434986,2.3218336,3.144037
278,2.2359235,0.88277316,2.3117838,3.0918255
279,2.1594586,1.1028059,2.4380493,3.344883
280,2.099572,0.98961747,2.3878202,3.1798193
281,2.1489239,1.0380358,2.3819764,3.234965
282,2.1987114,1.1293024,2.4587028,3.4050353
283,2.1969001,1.0951324,2.3131506,3.2329497
284,2.0319214,1.1681675,2.319219,3.2113054
285,2.1547406,1.1566466,2.41289,3.3577452
286,2.1395051,1.2063726,2.1538293,3.1283615
287,2.1324272,1.1687453,2.472357,3.4151297
288,2.126339,1.1424556,2.2596803,3.1796916
289,2.1503518,1.2063211,2.4547424,3.4346592
290,2.1862922,1.1802317,2.4788098,3.4571295
291,2.1499853,1.187694,2.4141598,3.3799229
292,2.1670752,1.1814008,2.4250007,3.3945887
293,2.2339232,1.1726818,2.408391,3.4048638
294,2.2205563,1.2142825,2.4849193,3.5059094
295,2.2512825,1.203379,2.3497107,3.377886
296,2.1770747,1.1595395,2.2840643,3.2422564
297,2.1004014,1.128998,2.27833,3.1752791
298,2.1718504,1.1555034,2.2865608,3.2391136
299,2.1534815,1.1200304,2.3739982,3.2907617
300,2.166021,1.0842036,2.3793676,3.2755308
301,2.1775932,1.2096006,2.3746989,3.370696
302,2.1322455,1.1264099,2.3808339,3.2917643
303,2.2397902,1.0931911,2.4952812,3.4350698
304,2.1785507,1.0278624,2.457911,3.3180833
305,2.186933,1.0161738,2.4316268,3.2872236
306,2.1462405,0.9868894,2.3172169,3.1305044
307,2.2156627,1.0043457,2.4211204,3.2822108
308,2.125714,0.96100855,2.2275586,3.011172
309,2.0592294,0.9618529,2.185659,2.9366632
310,2.1064248,0.8932889,2.2337937,2.9569728
311,2.143495,0.8134603,2.3090386,2.9908814
312,2.107131,0.8234022,2.4542167,3.125334
313,2.1888857,0.76324236,2.1541364,2.821011
314,2.1392767,0.72425145,2.211201,2.824028
315,2.187018,0.7112176,2.1782866,2.8052087
316,2.1318245,0.66156375,2.204362,2.7664468
317,2.0868776,0.6760142,2.1949055,2.7453551
318,2.0143611,0.60993046,2.1179776,2.582606
319,2.212761,0.6679592,2.2160053,2.8233552
320,2.0567544,0.5817156,2.1931262,2.65779
321,1.9873792,0.5955992,1.960031,2.40042
322,2.0592718,0.4860956,2.3426008,2.7368085
323,2.0829535,0.510944,1.9409304,2.365615
324,2.0616362,0.48735797,2.0134254,2.4097617
325,2.038825,0.44341078,2.266698,2.6186683
326,1.9116893,0.42301258,2.1491883,2.4222925
327,1.9750222,0.3226286,2.0902362,2.3197188
328,2.0556016,0.3220172,2.084792,2.3541055
329,2.125171,0.2243588,2.0213223,2.2521768
330,2.060739,0.2681018,2.3285987,2.5600445
331,2.1042562,0.28152993,2.1916509,2.4549265
332,1.9942604,0.27395877,1.9260852,2.1286845
333,2.059661,0.1385749,1.9090849,2.0428464
334,2.1132243,0.15912187,2.06236,2.2383134
335,2.0094519,0.21193181,2.032599,2.1962738
336,1.9940163,0.17807402,1.8297967,1.9603603
337,2.0748818,0.09291449,2.0961504,2.203277
338,1.9908684,0.18005095,1.9734352,2.1039076
339,2.0160923,0.18077227,2.026332,2.1699572
340,1.9359384,0.15416358,2.0153813,2.0989733
341,2.036739,0.09977032,2.2657752,2.3589725
342,1.9925483,0.11766395,2.1477065,2.2322285
343,1.9132547,0.14260386,2.1218147,2.1853952
344,1.99177,0.10630769,2.0740952,2.1497111
345,1.9739139,0.06872465,2.003452,2.0419526
346,1.9797517,0.16809677,2.0916655,2.207614
347,1.9243604,0.12147472,1.8648142,1.9181004
348,1.9877105,0.12537253,1.9372144,2.025099
349,1.9033172,0.061914634,1.9923298,1.9904244
350,1.9353912,0.11795679,1.9357427,1.9919059
351,1.8807178,0.17362748,2.0391836,2.1097631
352,1.9092346,0.11646685,1.9822059,2.0241733
353,2.013372,0.19458409,2.1190422,2.2716663
354,1.8829497,0.17143334,2.0764873,2.1465373
355,1.9377824,0.22161283,2.0766973,2.2117982
356,1.9393939,0.3000451,2.0037003,2.1984313
357,1.8300484,0.23200485,2.0981019,2.1871297
358,1.9415587,0.30389503,1.9602802,2.1589808
359,1.9483451,0.3280549,2.0353982,2.255612
360,1.9305333,0.35056254,2.1708548,2.3990433
361,1.9105012,0.34930766,2.2296681,2.4468994
362,1.7852061,0.4167322,2.006116,2.211268
363,1.9445633,0.40772882,2.2290614,2.5071397
364,1.9304509,0.45679006,2.1849654,2.4927833
365,1.8888708,0.43034986,2.0276847,2.2948825
366,2.009237,0.5537864,1.9788872,2.3988457
367,1.8786538,0.56176776,2.1513786,2.5120313
368,1.8257681,0.6114826,2.042149,2.413645
369,1.8138903,0.62696236,2.1747003,2.5518672
370,1.8760564,0.6577377,1.9961756,2.4275072
371,1.8318506,0.65906763,2.0701954,2.4804215
372,1.8872815,0.60524136,1.9508257,2.3483975
373,1.8502339,0.73434687,2.0050688,2.4809458
374,1.8481772,0.7361543,2.1439831,2.6201873
375,1.8915554,0.69744945,2.0274937,2.4963586
376,1.8970499,0.73056096,2.2572522,2.7536979
377,1.8595474,0.82406116,2.2350147,2.7828343
378,1.8485746,0.84192544,2.2146108,2.7703424
379,1.7222694,0.9026493,2.132472,2.6705937
380,1.7298763,0.86247784,2.1250625,2.636859
381,1.7344851,0.97403634,2.1441867,2.7419565
382,1.7273389,0.9006099,2.1988542,2.737981
383,1.7492311,0.92731285,2.2494726,2.819573
384,1.8590401,0.88902396,2.1027584,2.6990464
385,1.7591301,0.95885694,2.13377,2.732478
386,1.9061545,0.98521435,2.3982449,3.090233
387,1.8334155,0.95643735,2.1625082,2.7965438
388,1.7963592,1.0371892,1.9159269,2.5919983
389,1.8597397,0.91203654,2.228954,2.8428514
390,1.7445657,0.9964194,2.1349378,2.7545352
391,1.8136029,1.0241673,2.2742445,2.9491715
392,1.7483236,0.97205913,2.1404312,2.7436373
393,1.8699577,1.073682,2.092458,2.8326983
394,1.804299,1.0419028,2.0737126,2.757289
395,1.7891779,1.0338379,2.0630646,2.733032
396,1.7477162,0.9852336,2.0732725,2.6860557
397,1.731691,0.9483069,2.1212902,2.698366
398,1.79498,0.969203,2.190516,2.8149083
399,1.7990915,0.91146266,2.081734,2.6648767
400,1.7879115,0.98436725,2.0255244,2.6577556
401,1.7564096,0.8508529,2.1385832,2.6549275
402,1.7319176,0.911846,2.0002754,2.5501187
403,1.7194216,0.899113,2.0872009,2.6212466
404,1.7901496,0.8990108,2.1437752,2.713108
405,1.7528168,0.8655198,2.2276015,2.7531497
406,1.7650483,0.82278794,2.1598384,2.6594536
407,1.6117513,0.81012607,1.8353739,2.2488441
408,1.777856,0.75863326,1.9643506,2.4222536
409,1.7596531,0.7570397,2.167428,2.6150343
410,1.673796,0.6575034,1.814835,2.1448605
411,1.8257492,0.68089604,2.081038,2.5045848
412,1.7277411,0.70677775,2.0707746,2.4647284
413,1.7221601,0.645924,2.1657913,2.5113142
414,1.7013658,0.6042107,1.8198975,2.1237385
415,1.6984982,0.5697153,1.9733356,2.2498713
416,1.6198753,0.49299952,2.048969,2.2286563
417,1.601394,0.5498659,1.7652856,1.978382
418,1.6343327,0.45228937,1.8076613,1.9640446
419,1.777235,0.42264307,1.9912655,2.1968653
420,1.627093,0.3197637,1.9137673,1.9671366
421,1.6679761,0.3149518,1.668592,1.7387938
422,1.6337237,0.39083514,1.5511771,1.6611654
423,1.6083356,0.32435042,1.8894606,1.9368912
424,1.6825365,0.32279596,2.0169492,2.1003144
425,1.6169372,0.3083521,1.9145063,1.9542389
426,1.5940236,0.17484412,1.8865193,1.8146641
427,1.6734762,0.28766006,1.8641611,1.9166443
428,1.640251,0.15664403,1.9396056,1.8772142
429,1.6844211,0.21186939,2.0436296,2.0447423
430,1.5963179,0.14944169,1.7991279,1.7093682
431,1.651849,0.20626567,1.9542096,1.9348333
432,1.6306598,0.017443877,1.4763869,1.3047997
433,1.5789211,0.0735396,1.8695562,1.7141714
434,1.6176155,0.08543219,1.7700818,1.6429636
435,1.5502714,0.105354585,1.7711339,1.6252856
436,1.5890673,0.048375677,1.8649513,1.6957667
437,1.622755,0.06179826,1.6377469,1.4954731
438,1.6293676,0.059904203,1.9069663,1.7665783
439,1.5749267,0.020349951,1.8504272,1.653153
440,1.5305828,0.024466392,1.7070999,1.490741
441,1.5406364,-0.028161373,1.7119745,1.4611716
442,1.6515507,0.06524663,1.8117796,1.6864899
443,1.6258898,0.008521332,1.7049578,1.5242938
444,1.5751107,0.046961404,1.8450943,1.6678708
445,1.5961596,0.09598503,1.8282976,1.6983662
446,1.5355997,0.048622783,1.8943471,1.698614
447,1.6150075,0.030115824,1.8858483,1.7159389
448,1.5304695,-0.026775314,1.6802768,1.4254299
449,1.5375463,0.10750636,1.883969,1.7333719
450,1.572848,0.06500028,1.8674076,1.7025818
451,1.6079514,0.14590739,1.837871,1.7512772
452,1.5060456,0.31069738,1.8709339,1.8569797
453,1.5878904,0.13660009,1.8021065,1.6985018
454,1.5064627,0.21685234,1.7026707,1.6185414
455,1.5423744,0.21365249,1.8212498,1.7526764
456,1.4509729,0.29675385,1.6794021,1.6274539
457,1.4754574,0.27098343,1.7008009,1.6417671
458,1.4647038,0.3057127,1.8308724,1.7925088
459,1.4980654,0.30102488,1.7721905,1.7469919
460,1.4440513,0.33608976,1.9048207,1.8789136
461,1.5586424,0.3247391,1.8546994,1.8775749
462,1.602919,0.41703925,1.9177194,2.0319583
463,1.5053872,0.47731623,1.7893975,1.9000783
464,1.4664303,0.4763205,1.950179,2.0406344
465,1.470861,0.58263206,2.006192,2.1785965
466,1.4639912,0.59801275,1.8057102,1.9862154
467,1.4884398,0.49240828,1.8260655,1.9395916
468,1.432669,0.63149464,1.9062747,2.0962303
469,1.4656748,0.57559144,1.8974816,2.0620127
470,1.4743619,0.7336185,1.8839964,2.1713912
471,1.4713658,0.6797908,1.822215,2.067741
472,1.4136207,0.7486202,1.864009,2.1322846
473,1.443841,0.7660739,1.8847864,2.1812623
474,1.3127444,0.84188586,1.9471709,2.2349575
475,1.4333656,0.7429243,1.9136496,2.1875255
476,1.4553065,0.8613214,1.9988049,2.3724492
477,1.4408805,0.9506747,1.9769416,2.410388
478,1.4785441,0.924344,1.8057685,2.2382987
479,1.3679408,0.9209199,1.8184254,2.1930857
480,1.3793727,0.98419845,1.8916433,2.3194785
481,1.4020561,0.98308766,2.1556833,2.594027
482,1.4637007,0.96521467,2.1748838,2.6306453
483,1.4846923,1.0937667,1.9893981,2.5520692
484,1.3261607,1.1454363,1.9607599,2.4829175
485,1.4275434,1.055331,1.9632504,2.4685204
486,1.3528177,1.0865912,1.9407146,2.432067
487,1.4141011,1.1443268,2.1676726,2.7329683
488,1.3355861,1.019084,1.9959453,2.4280515
489,1.4080844,1.2065471,1.8945509,2.5035036
490,1.3008515,1.087572,1.8735988,2.3397036
491,1.3274184,1.1525849,1.8722076,2.4003556
492,1.3049344,1.1272931,2.0419016,2.5398386
493,1.3385488,1.1012462,1.7851828,2.280392
494,1.341428,1.1271719,2.0635707,2.5796635
495,1.3341526,1.1303935,1.9474914,2.4623628
496,1.2492955,1.1419755,1.8428403,2.3239696
497,1.2088144,1.1184133,1.7970225,2.2402396
498,1.3095553,1.1506842,1.910116,2.4279068
499,1.3005323,1.1216172,1.9455364,2.4370155
500,1.333964,1.011997,1.7704829,2.1964626
501,1.3394766,1.0963485,1.9267414,2.418741
502,1.4064379,1.1380831,2.1663616,2.7231429
503,1.3800129,1.0083213,2.1007955,2.547043
504,1.3405964,1.0474566,2.04932,2.5052109
505,1.3312197,1.1026192,2.0097644,2.5023386
506,1.3859777,0.98500973,1.934216,2.3659623
507,1.3380227,0.9437809,2.0331748,2.4100218
508,1.3412712,1.0163577,1.8541583,2.2870622
509,1.2629784,0.9348409,1.8147022,2.147322
510,1.3537408,1.0002667,1.9701118,2.3971822
511,1.2986511,0.9211625,1.891302,2.2314994
512,1.3244435,0.8220406,1.7177942,1.9965463
513,1.4019377,0.85847205,1.8502383,2.1950612
514,1.3982598,0.85821813,2.0793953,2.422189
515,1.3348513,0.8252163,1.8849224,2.17126
516,1.3681651,0.7537686,1.789518,2.038927
517,1.3519853,0.7361476,2.0037136,2.2318168
518,1.348629,0.71311086,1.9601352,2.169283
519,1.3560494,0.6220307,1.9164256,2.0609734
520,1.4430459,0.6461091,1.9842827,2.1903875
521,1.3762138,0.70199496,1.6867707,1.9013737
522,1.3535336,0.6103374,1.8742597,2.0087795
523,1.344144,0.6015206,1.6993454,1.8225577
524,1.266443,0.36770177,1.8379388,1.7469366
525,1.3785418,0.475008,1.6755136,1.7210405
526,1.4490026,0.5119299,1.8649284,1.9733771
527,1.4811108,0.37760633,1.8110874,1.8348475
528,1.2744147,0.4299289,1.7749608,1.7346147
529,1.4247602,0.39603674,1.8037982,1.8132058
530,1.3357322,0.36645842,1.7131618,1.6558717
531,1.4420819,0.3927497,1.9632862,1.9788895
532,1.369355,0.30297655,1.7769619,1.6888719
533,1.3984993,0.23034953,1.8327678,1.7047796
534,1.4426702,0.22200084,1.7027975,1.5906333
535,1.413644,0.2131815,1.8357072,1.7024152
536,1.4505149,0.31671992,1.7537825,1.7165799
537,1.3863924,0.26618782,1.9220843,1.8149214
538,1.4977603,0.13131696,1.71117,1.5585378
539,1.4503847,0.22144274,1.8222643,1.7135386
540,1.4691823,0.1983338,1.6697485,1.5530901
541,1.5384977,0.106857166,1.8336409,1.6830326
542,1.5008414,0.14630444,1.5935205,1.4536694
543,1.4701176,0.28109196,1.5865061,1.5323839
544,1.6065193,0.1164483,1.9726542,1.8632501
545,1.3796829,0.11112929,1.6740863,1.4472748
546,1.4860998,0.22363426,1.9594327,1.8702083
547,1.6032974,0.20941451,1.9137836,1.8724931
548,1.6130216,0.21187973,1.9075409,1.8729614
549,1.5485528,0.25906456,1.8273484,1.7959231
550,1.5664455,0.15693495,1.8648896,1.7658136
551,1.5993841,0.28782025,1.943376,1.9589332
552,1.6291338,0.22745982,1.8506945,1.8358563
553,1.4693941,0.38658506,1.9481772,1.972813
554,1.5949069,0.33146292,1.7773682,1.8234189
555,1.5506331,0.36003754,1.7965702,1.8419149
556,1.6427577,0.38530618,1.879165,1.9895235
557,1.6487699,0.46241045,1.933596,2.1047888
558,1.6322436,0.4495134,1.8037186,1.9569755
559,1.7291148,0.42939255,1.7325022,1.9191041
560,1.5992763,0.4962715,1.7428985,1.9147403
561,1.6944981,0.59337133,2.103,2.3952775
562,1.7440172,0.5996893,2.2888465,2.610622
563,1.7106193,0.5069223,1.8478733,2.0833747
564,1.7381777,0.5258286,2.0581686,2.321629
565,1.8081882,0.6109995,1.9979179,2.3602617
566,1.6941252,0.6628307,2.0838375,2.428023
567,1.859223,0.64438,1.9980056,2.410902
568,1.8661916,0.69651943,2.0545979,2.5100832
569,1.7586383,0.7208661,2.1954837,2.6154523
570,1.8293923,0.7518123,1.9475234,2.4260788
571,1.88243,0.8248973,2.0513577,2.6112456
572,1.9119866,0.75635594,2.2131007,2.736361
573,1.8678993,0.86028796,2.1299055,2.709071
574,1.9054244,0.8426859,2.261463,2.8461895
575,1.9130746,0.9782669,2.2157853,2.9060228
576,1.8722888,0.86665666,2.3000731,2.88621
577,1.8663347,1.0035951,2.1576867,2.8435504
578,1.9219481,0.92942286,2.053457,2.7114983
579,1.8749359,0.9938216,2.1780038,2.860838
580,2.0142035,1.0601004,2.238344,3.0405211
581,1.9570272,0.98369056,2.2150457,2.931327
582,1.980336,1.0767897,2.2897887,3.087549
583,1.9147652,1.1063194,2.2551205,3.0422428
584,1.9432265,1.0247219,2.2366118,2.9767663
585,1.9977539,1.0921605,2.0857117,2.9037092
586,2.0664027,1.1017348,2.3763928,3.2358954
587,2.0882974,1.1158408,2.254337,3.1353662
588,2.1326551,1.179751,2.3800468,3.3311877
589,2.1472964,1.1173123,2.2505994,3.162232
590,2.105431,1.0533412,2.4938605,3.336582
591,2.1370602,1.16889,2.471665,3.4168625
592,2.1226604,1.0829196,2.40096,3.2744799
593,2.099536,1.1302866,2.1807032,3.078186
594,2.0712419,1.0881734,2.3685322,3.220283
595,2.1188943,1.0171126,2.1753528,2.9976346
596,2.1966004,1.1450822,2.3257499,3.2828617
597,2.1211092,0.9483413,2.1583104,2.930121
598,2.2458766,1.0479579,2.5206938,3.4296005
599,2.272723,1.0001601,2.412298,3.2987795
600,2.2490492,1.00587,2.4058719,3.2847989
601,2.2585845,0.938401,2.325762,3.158855
602,2.2148232,1.0381154,2.3890126,3.2750108
603,2.228485,0.9504194,2.3156364,3.1426935
604,2.343867,0.93320256,2.4172435,3.289079
605,2.334436,0.94879866,2.0935175,2.9723344
606,2.2455797,0.92070085,2.5795906,3.3929062
607,2.3723445,0.90775543,2.2992554,3.1662443
608,2.3310356,0.7716544,2.3463473,3.090606
609,2.2773755,0.78514624,2.4136956,3.141243
610,2.3483577,0.8993326,2.4103258,3.2590039
611,2.2777636,0.7957326,2.5544233,3.2901046
612,2.3619516,0.7263243,2.5391288,3.264848
613,2.2695868,0.59857726,2.4881947,3.071921
614,2.3542123,0.71465373,2.376614,3.0897107
615,2.272241,0.6501722,2.4327176,3.056467
616,2.4098384,0.6369177,2.5284917,3.2110991
617,2.4030135,0.54799294,2.1509912,2.7634928
618,2.3327384,0.60509354,2.1313822,2.7515717
619,2.3544993,0.5636876,2.3479238,2.9479392
620,2.5429924,0.38779506,2.2388148,2.8011575
621,2.3548265,0.41423988,2.245829,2.7339222
622,2.3292975,0.43825012,2.2515023,2.7448387
623,2.3407524,0.36771578,2.2916331,2.737796
624,2.4257438,0.4716969,2.6072202,3.1738646
625,2.4120867,0.331509,2.1361675,2.5908427
626,2.5699244,0.2316094,2.390257,2.848926
627,2.4801345,0.25353146,2.385728,2.8159437
628,2.4622052,0.32026467,2.2736301,2.7449312
629,2.4121196,0.29834127,2.177656,2.6074717
630,2.4023504,0.2711152,2.2312841,2.6357958
631,2.411562,0.107630625,1.9940716,2.2805755
632,2.3820236,0.14561763,2.2188947,2.5191197
633,2.4467535,0.073868774,2.3364022,2.6151805
634,2.415405,0.09705033,2.2090347,2.4895248
635,2.5496123,0.12197118,2.4335809,2.7998655
636,2.3610585,0.03937,2.079874,2.2899308
637,2.3767173,0.031235786,2.2786183,2.490404
638,2.3589866,0.019021299,2.1639636,2.3577228
639,2.4363112,0.02139353,2.254263,2.4884636
640,2.4080093,0.046553347,2.384008,2.6229277
641,2.4401035,-0.0025730904,2.342786,2.560908
642,2.5062826,0.032423772,2.2281153,2.5055745
643,2.5120254,0.0034385356,2.117384,2.3759756
644,2.4071739,0.0073820045,2.1546543,2.3637776
645,2.4060235,-0.08149523,2.2634223,2.4053125
646,2.4301815,-0.020067643,2.0577545,2.2577946
647,2.3888245,0.015507162,2.1427236,2.348766
648,2.3708696,0.008895458,2.2739937,2.4661002
649,2.3504794,0.040776532,2.1464577,2.3522797
650,2.410281,0.020509146,2.3400822,2.5606043
651,2.417595,0.11360101,2.2215812,2.5155795
652,2.384216,0.118733816,2.1960523,2.4772108
653,2.3651357,0.14210322,2.1696079,2.458753
654,2.3513045,0.15954944,2.1609282,2.4562426
655,2.3318582,0.30500695,2.231028,2.6257124
656,2.3198128,0.10025334,2.3387814,2.5738778
657,2.2959492,0.18359776,2.1465251,2.432198
658,2.2938833,0.23744851,2.1661892,2.4912171
659,2.2954822,0.18240535,2.2574615,2.5420065
660,2.2719007,0.20503159,2.069854,2.359578
661,2.2493927,0.33723024,2.0299792,2.4075983
662,2.2384648,0.4002484,2.2004817,2.6199005
663,2.1408937,0.3225235,2.3719018,2.6842413
664,2.231342,0.44701242,2.3716664,2.8225968
665,2.210845,0.32746306,2.225901,2.5769207
666,2.200348,0.4507253,2.3815799,2.8197978
667,2.2669945,0.4933136,2.2538946,2.7573771
668,2.1102123,0.43832827,2.0351317,2.418984
669,2.0948937,0.6063439,2.3436725,2.8458772
670,2.2018538,0.61841697,2.2029085,2.7676482
671,2.117875,0.58594793,2.2440763,2.7424748
672,2.0929785,0.6878485,2.1156237,2.6779993
673,2.1573489,0.674932,2.405843,2.9907165
674,2.078858,0.7960292,2.3579118,2.9943626
675,2.1483827,0.67300177,2.354012,2.9329545
676,2.0588017,0.84310865,2.305466,2.9671981
677,2.0517132,0.7347376,2.2304356,2.8073454
678,1.9505858,0.82074505,2.1169465,2.7077982
679,1.9359285,0.903114,2.140525,2.7858248
680,1.8990065,0.84429955,1.9753412,2.5580692
681,1.9212697,0.95004904,2.1661355,2.839307
682,1.9588863,0.8965525,2.23947,2.8913274
683,1.9372059,0.94186014,2.242128,2.917126
684,1.9165034,1.0041984,2.131525,2.8429258
685,1.8748192,0.9365488,2.260889,2.9007103
686,1.8095219,0.97799647,1.9132922,2.5515504
687,1.7995082,0.9533752,2.2982488,2.9130344
688,1.8043996,0.95795035,2.1960917,2.8167543
689,1.7787834,0.9437892,2.2182128,2.8154464
690,1.7696501,0.93074065,2.1308553,2.7137358
691,1.7712306,1.0727917,2.2003248,2.8905337
692,1.6964451,1.0636274,2.0265486,2.6724918
693,1.6774186,1.034351,2.102497,2.7169697
694,1.7298776,1.0531456,2.3256207,2.9804187
695,1.7544967,0.9599665,2.3108668,2.90809
696,1.744224,0.9940115,1.9450536,2.5626743
697,1.6236472,1.0764043,1.9606731,2.5798001
698,1.5490063,1.1403546,2.0545146,2.6842837
699,1.6224389,0.9888334,2.1329982,2.6858428
700,1.5791795,1.0317203,1.9472966,2.5106766
701,1.5275186,0.9992133,1.9038317,2.417001
702,1.5745741,0.8962283,2.2340171,2.6934755
703,1.5426258,0.8940573,1.9558805,2.3977363
704,1.5210209,0.92551345,1.9552927,2.4099383
705,1.5967512,0.8516867,2.0314476,2.4685884
706,1.5659943,0.945532,2.0716279,2.563774
707,1.4105461,0.8088715,1.8535613,2.165488
708,1.5126473,0.91879785,1.971089,2.416511
709,1.4123644,0.7232416,1.7099698,1.9585831
710,1.4496483,0.7563568,1.9713198,2.2634115
711,1.5062121,0.7503993,1.8923714,2.208277
712,1.4656631,0.646686,1.7855424,2.0033884
713,1.3573455,0.72267264,1.9728518,2.193529
714,1.385339,0.70147836,2.0273654,2.2461436
715,1.3524494,0.6235565,1.6999807,1.8438729
716,1.2837828,0.62887347,1.9109815,2.024528
717,1.3025637,0.58909446,1.8306386,1.9237413
718,1.4047917,0.5652277,1.8100387,1.9363552
719,1.3601674,0.54455584,1.6909904,1.7794911
720,1.2827413,0.51846635,1.9097667,1.9399871
721,1.2565932,0.43477944,1.6767384,1.6311195
722,1.149393,0.34770495,1.6813443,1.5168196
723,1.2718462,0.48825848,1.8174133,1.8195304
724,1.3164675,0.39368448,1.8004094,1.7539066
725,1.2159673,0.4140543,1.4809315,1.3994559
726,1.2048414,0.35518655,1.6564387,1.5252492
727,1.2137433,0.35796234,1.6048954,1.4802388
728,1.124364,0.33509204,1.5249159,1.338417
729,1.1589072,0.23838337,1.7752947,1.5335358
730,1.1397148,0.20616464,1.710181,1.434662
731,1.1070191,0.20547493,1.7817495,1.4893652
732,1.1048638,0.23433836,1.7954876,1.5236733
733,1.134508,0.29307973,1.6402525,1.4273163
734,1.096535,0.23908722,1.5255399,1.2531227
735,1.0435958,0.21560322,1.6033363,1.2868366
736,1.1021923,0.26880178,1.541175,1.2938725
737,1.0333616,0.19941154,1.7358596,1.402099
738,1.017383,0.22839689,1.7781734,1.4581625
739,1.0698395,0.10644465,1.4990487,1.113802
740,0.9943355,0.18243998,1.453325,1.0873227
741,1.0874275,0.23158109,1.757453,1.4748526
742,1.0277685,0.16419427,1.6402203,1.2772503
743,1.0838387,0.11175394,1.6139857,1.2397205
744,0.98056394,0.2520539,1.6095923,1.2889148
745,1.0687828,0.1265477,1.505956,1.1352583
746,1.0477474,0.19292623,1.3429303,1.0114987
747,1.0119178,0.14868334,1.5232413,1.1407126
748,0.9914026,0.29446787,1.6292819,1.345834
749,1.078421,0.22410698,1.6101633,1.317454
750,1.007274,0.18519531,1.6580371,1.3005705
751,0.98789304,0.23516388,1.5585,1.2288195
752,0.9476742,0.23636876,1.6389695,1.2900832
753,1.0064683,0.2994364,1.5221822,1.2499936
754,1.0801485,0.38376874,1.4195355,1.2474364
755,1.0616868,0.28719938,1.5441642,1.290407
756,0.9764809,0.45108184,1.5028958,1.3294477
757,1.0356548,0.42227557,1.5148667,1.3494008
758,0.9664441,0.45202276,1.5169973,1.3392364
759,0.9825917,0.46658114,1.6414772,1.4827089
760,0.9177192,0.46875194,1.579999,1.3904225
761,1.0730735,0.5178677,1.716906,1.6418434
762,1.061788,0.589004,1.8702801,1.8429271
763,1.0488222,0.5751706,1.7336268,1.6894159
764,0.9663955,0.5764897,1.5890602,1.5046252
765,1.1108558,0.49245918,1.5886563,1.5134287
766,1.0592862,0.73278075,1.6039758,1.6832044
767,1.0740342,0.72248006,1.7188344,1.7977116
768,1.005402,0.6295655,1.6579356,1.6328106
769,1.1382905,0.77375674,1.9095416,2.0590043
770,1.0309958,0.6887698,1.7031804,1.7352557
771,1.0892006,0.7593011,1.6242511,1.7383273
772,1.0481381,0.8763146,1.741588,1.922893
773,1.068193,0.8266956,1.5664674,1.7205856
774,1.1119213,0.8788338,1.7515981,1.9666841
775,1.172536,0.9417505,1.9294404,2.2220213
776,1.1043435,0.9878316,1.7583127,2.051358
777,1.043435,0.998117,1.658437,1.9287423
778,1.083226,0.9252945,1.7500173,1.9856012
779,1.1266383,1.0201608,1.795726,2.1241658
780,1.1040934,1.134209,1.8391408,2.2418442
781,1.0868764,1.0963373,1.7968638,2.162555
782,1.1430638,1.0257714,1.7002609,2.0411212
783,1.2536565,1.151136,1.7196295,2.2098098
784,1.155057,1.131401,1.9371663,2.3632455
785,1.238141,1.2053682,2.0642784,2.587375
786,1.2040501,1.1525891,2.1267798,2.5932467
787,1.2011577,1.2955037,1.976682,2.5488884
788,1.1546633,1.1812943,1.7605408,2.223843
789,1.3062259,1.1953084,2.0492284,2.5988226
790,1.3019538,1.1940819,1.9549401,2.5014784
791,1.2519526,1.1998003,1.8839054,2.4097319
792,1.347472,1.16159,2.0108309,2.5557594
793,1.3677617,1.2511958,2.108893,2.7311707
794,1.3977315,1.1843808,1.9050524,2.4922037
795,1.3504635,1.2288094,2.0174968,2.6143355
796,1.2847171,1.1510494,1.971912,2.4775577
797,1.3878683,1.1756626,1.7347337,2.3104148
798,1.422126,1.0974201,1.8564144,2.3905425
799,1.4135662,1.1762527,2.0964513,2.6854239
800,1.5034628,1.0675687,2.0944722,2.6468801
801,1.5055354,1.0763696,1.9218624,2.4819071
802,1.5157399,1.0571426,2.0429168,2.5936437
803,1.5464244,1.1072491,2.2816582,2.8853073
804,1.5183125,1.0380628,1.9772701,2.5149734
805,1.5276537,0.9559792,2.1241198,2.604931
806,1.5681283,0.9817569,1.9646716,2.4850535
807,1.5570925,0.95490414,1.9813483,2.4760725
808,1.5636935,1.0023715,2.0991147,2.63274
809,1.5478595,0.8587785,2.1510074,2.5690212
810,1.6458068,0.8624867,1.9857919,2.4555604
811,1.6302851,0.81790674,2.1934445,2.6220171
812,1.7015679,0.79297924,2.0649407,2.510459
813,1.6026853,0.9064316,2.2210217,2.702188
814,1.5860924,0.7888459,2.1267643,2.5114448
815,1.787192,0.76790357,1.9904392,2.4599628
816,1.8057184,0.70015574,1.9424304,2.3704064
817,1.6195213,0.6729633,1.9246426,2.2391257
818,1.7077014,0.5657994,2.1560533,2.4342537
819,1.710621,0.5970889,2.0303369,2.3334641
820,1.7201284,0.55457616,1.9335871,2.2095835
821,1.784791,0.5655554,1.861376,2.177938
822,1.7672942,0.5206363,2.1236389,2.3977633
823,1.8527216,0.5475446,2.2402742,2.5772934
824,1.8444549,0.46515518,2.1877704,2.4588642
825,1.9202182,0.48445106,1.9827657,2.306213
826,1.8014039,0.3902791,2.0041497,2.197561
827,1.9288156,0.3639321,1.9857446,2.2231014
828,1.9765891,0.371581,2.1176727,2.3846529
829,1.914404,0.37509045,2.0474873,2.2860072
830,2.0439053,0.21402843,2.015599,2.198073
831,1.9280494,0.16426682,1.9812728,2.0684977
832,1.8799622,0.2626194,1.9610656,2.0980115
833,2.0452104,0.11792938,2.081895,2.1929471
834,2.001344,0.16440113,1.9583504,2.0823233
835,2.9423664,0.17390549,2.496458,4.09807
836,2.9889717,0.03554923,2.4526842,3.9738321
837,3.0918465,0.13577531,2.552793,4.2005477
838,3.0944037,0.0932984,2.565088,4.182264
839,3.0362267,0.22336882,2.6486301,4.33427
840,2.1926417,0.1497658,2.1706762,2.3793216
841,2.0809493,0.18672927,2.0933864,2.273908
842,2.1438768,0.1209658,1.980465,2.143128
843,2.1723058,0.14789958,2.1240876,2.321165
844,2.1430619,0.116828226,2.0524304,2.2115824
845,2.1468236,0.048054468,2.12353,2.2329824
846,2.1750746,0.109520465,1.888141,2.0578187
847,2.1292384,0.071173556,1.9020399,2.0200393
848,2.181633,0.02065993,2.1867578,2.2930694
849,2.115715,0.13784875,2.1736476,2.3348918
850,2.1838472,0.2362389,2.3870852,2.6561878
851,2.2086396,0.16241623,2.2684376,2.4945695
852,2.2563026,0.1899612,2.123891,2.3945134
853,2.2310967,0.20045926,2.010214,2.276107
854,2.2749748,0.25174332,2.2527776,2.5790725
855,2.280341,0.20653374,2.3048959,2.5999668
856,2.1497192,0.3105034,2.2065341,2.5142713
857,2.1858,0.17548142,2.1814,2.405911
858,2.2679365,0.32817182,2.0989165,2.4790134
859,2.2353275,0.35824075,2.0745013,2.4608457
860,2.2355726,0.26930794,2.1241415,2.4439087
861,2.265947,0.3594519,2.2386434,2.6412058
862,2.2673433,0.37303194,2.2880454,2.7014909
863,2.3311646,0.45496574,2.2141137,2.7209203
864,2.3599017,0.44343942,2.262079,2.7746093
865,2.234307,0.42497873,2.0789099,2.5147974
866,2.3220541,0.5502681,2.2305002,2.8042285
867,2.2366288,0.47369188,2.3656619,2.839245
868,2.3662362,0.58308583,2.3665693,2.9870017
869,2.317134,0.5769164,2.402577,2.9938312
870,2.242157,0.63055116,2.3958738,2.9898658
871,2.311051,0.6989978,2.3114464,2.9912202
872,2.2923872,0.65242964,2.26278,2.8982959
873,2.2596238,0.63261545,2.407443,3.0117166
874,2.3247948,0.62923163,2.2414048,2.875726
875,2.2897892,0.80988395,2.2938201,3.0461278
876,2.3339007,0.73265004,2.603668,3.3201058
877,2.215498,0.83383775,2.3655474,3.0986748
878,2.3518436,0.8242236,2.4592066,3.2532961
879,2.3054142,0.92306435,2.3005376,3.145543
880,2.274161,0.912999,2.420589,3.2424188
881,2.315223,0.9036989,2.0960736,2.9314592
882,2.3826053,0.9117787,2.4733794,3.3485162
883,2.3295298,0.98250175,2.2940729,3.195714
884,2.298905,0.88019633,2.5011504,3.31075
885,2.2762578,0.94978267,2.3784614,3.2289271
886,2.2193933,1.046801,2.3346634,3.2294607
887,2.221186,1.0318264,2.2288814,3.113344
888,2.3746548,0.90893584,2.4081347,3.277164
889,2.3196065,1.0621377,2.4350312,3.3914378
890,2.3677077,1.0253179,2.54171,3.4945521
891,2.3221905,1.0461193,2.3654258,3.3111107
892,2.2467134,0.9106769,2.32283,3.1291943
893,2.2535813,1.0843952,2.339013,3.2791002
894,2.2095337,1.0149045,2.4200284,3.2859738
895,2.2406209,0.9611815,2.1840532,3.0252497
896,2.248447,0.9948092,2.5805416,3.4508722
897,2.2801135,0.9207582,2.4980087,3.3286343
898,2.264392,1.0083466,2.5335233,3.4219792
899,2.230073,0.92014885,2.3964832,3.2016313
900,2.2485793,0.9201968,2.5104916,3.3249288
901,2.2618153,0.83072954,2.287264,3.041219
902,2.2038426,0.93341,2.3912852,3.193264
903,2.28321,0.8815596,2.4696412,3.272416
904,2.1353498,0.8803857,2.2579973,2.9859614
905,2.2547016,0.8303537,2.4287276,3.1788437
906,2.208165,0.76783746,2.2900658,2.9700263
907,2.2537282,0.7783842,2.1082244,2.8188767
908,2.1907532,0.809027,2.1712508,2.8733976
909,2.1497312,0.7317103,2.3515227,2.975171
910,2.1070566,0.76988435,2.3706367,3.001578
911,2.1653633,0.70381653,2.1714556,2.7819996
912,2.1605682,0.64052904,2.398167,2.9588478
913,2.133122,0.6292431,2.2402115,2.7787046
914,2.0800025,0.6410101,2.2861938,2.8069525
915,2.07484,0.673313,2.2500749,2.7924795
916,2.1389778,0.50076777,2.1934996,2.6385643
917,2.1256094,0.57901824,2.1891575,2.686226
918,2.0641723,0.5296174,2.1728303,2.6021295
919,2.0899918,0.37647364,2.355712,2.683063
920,2.042839,0.38670364,2.1235647,2.4350119
921,2.1105802,0.41944706,2.1084952,2.4783707
922,1.9962003,0.4384966,2.0743065,2.4012792
923,2.090774,0.36968717,2.1694293,2.4920816
924,2.030237,0.26728407,2.1868334,2.402415
925,1.965373,0.31112885,2.1244786,2.3405118
926,1.9741852,0.21903096,1.9941864,2.1455522
927,2.0050015,0.19256987,2.190939,2.3378673
928,1.8564786,0.20906915,1.8692659,1.9543071
929,1.9644142,0.29628164,1.9450537,2.149472
930,2.0194612,0.20565371,2.2007143,2.364685
931,1.8840206,0.16317615,2.0608878,2.1252804
932,1.951501,0.16417491,2.084761,2.1836426
933,1.8538651,0.12574217,1.9051195,1.9263587
934,1.9396117,0.049647357,2.148781,2.1558223
935,1.8738838,0.12985526,1.8301103,1.8644437
936,1.9114212,0.15110458,2.0470338,2.1160727
937,1.8994452,0.09157076,1.9233674,1.941768
938,1.8374846,0.08690816,2.0401947,2.024118
939,1.8918443,0.017725425,2.0954816,2.054698
940,1.9005039,0.043063674,1.9779394,1.9604892
941,1.863666,0.07508318,1.956633,1.9447783
942,1.8557289,-0.018868979,2.0664103,1.9801229
943,1.8078754,0.005914919,1.7341439,1.6425177
944,1.8415093,0.07218526,2.08992,2.0648139
945,1.7615677,0.08441868,1.8991984,1.8432963
946,1.7776651,0.14338553,1.8190252,1.8153969
947,1.6849587,0.033329133,1.7408217,1.608298
948,1.7301097,0.13049255,1.7822077,1.7451321
949,1.7856253,0.120344356,1.8978267,1.8808975
950,1.6804324,0.127924,1.9087858,1.8449451
951,1.7770933,0.11632041,1.9261166,1.9019035
952,1.7089853,0.18569788,1.9170532,1.9108193
953,1.7319783,0.09900319,1.894738,1.8349794
954,1.7263463,0.20414919,1.8403363,1.8566214
955,1.7499446,0.30843386,1.8815646,1.9878623
956,1.750161,0.19606376,2.004451,2.0265794
957,1.7510288,0.39563102,1.9079428,2.0801804
958,1.5982109,0.3527447,1.8580847,1.9217488
959,1.7649208,0.32421714,1.9807186,2.1063418
960,1.7018417,0.33563784,1.9677237,2.0703728
961,1.6249228,0.28709808,1.801051,1.828836
962,1.6668532,0.46406457,1.7333028,1.9147779
963,1.6632832,0.4539255,2.1055624,2.277648
964,1.5702977,0.5027256,1.972696,2.1348891
965,1.4987718,0.55789626,1.8060585,1.9738666
966,1.6243334,0.53426254,2.0695484,2.282412
967,1.6051844,0.49915573,1.8693016,2.0462606
968,1.6479251,0.6238328,1.9664049,2.2582421
969,1.6332339,0.61968464,2.0206854,2.3020656
970,1.6459564,0.7615584,2.1224663,2.5166132
971,1.6457565,0.65042466,1.8084841,2.119181
972,1.63984,0.81260145,1.9775777,2.4069488
973,1.5992372,0.7507879,2.0946019,2.4573114
974,1.5668951,0.816485,1.999984,2.3957953
975,1.5619133,0.82731307,1.8679183,2.2693598
976,1.5333856,0.83528376,2.005533,2.3986886
977,1.6538634,0.90166146,1.993572,2.4967496
978,1.6155764,0.91293687,2.0221827,2.5146735
979,1.4931079,1.0569687,1.8889921,2.4282725
980,1.5438771,0.93338287,1.9530089,2.4249847
981,1.5955284,0.97075725,1.9733877,2.49922
982,1.4728591,1.093679,2.0013022,2.557991
983,1.6075188,1.0169158,2.2287233,2.7951696
984,1.5336223,1.0962348,2.0635798,2.6525671
985,1.5131351,1.078682,1.8730227,2.4386017
986,1.5279262,1.0854771,2.2758138,2.8538847
987,1.5320774,1.0539192,2.1551902,2.7116683
988,1.4753429,1.1403977,2.1447842,2.737754
989,1.5390271,1.1977205,2.005297,2.673101
990,1.5885012,1.1920631,2.294603,2.9829009
991,1.512623,1.1719655,1.8385005,2.473786
992,1.4897752,1.1893597,2.082396,2.7193034
993,1.4075398,1.148073,2.1212118,2.6860366
994,1.5716373,1.1625826,2.0514426,2.7091982
995,1.5071985,1.222265,1.918506,2.588804
996,1.4564062,1.1276118,2.1250439,2.6989558
997,1.4943614,1.1212047,2.1072342,2.6953185
998,1.4514959,1.1044085,1.8651127,2.419167
999,1.3672729,1.0351592,2.0867445,2.5467503
1000,1.5594758,1.2216511,2.2422085,2.9381845
1001,1.4600375,0.9722154,1.93297,2.3921504
1002,1.4449716,1.016146,1.939773,2.4243681
1003,1.4600542,1.1000096,2.1526723,2.7077065
1004,1.4900061,1.0507513,1.8535035,2.38657
1005,1.5227512,1.0441055,2.1106472,2.655102
1006,1.5336552,1.0662477,1.9843792,2.5508926
1007,1.4693305,1.0217061,2.170997,2.6719418
1008,1.460451,1.0741825,2.046308,2.5821705
1009,1.5451255,0.8899808,2.0421946,2.482243
1010,1.4273726,0.8629325,1.845837,2.2067227
1011,1.4668138,0.897715,1.976786,2.383479
1012,1.542166,0.8722757,2.0353382,2.4606278
1013,1.5272763,0.82528466,1.9492052,2.331807
1014,1.5687143,0.8372654,2.2610388,2.6733449
1015,1.4536659,0.7260579,1.7459213,2.0172975
1016,1.526547,0.8122263,1.9302968,2.3027399
1017,1.4797639,0.66061884,1.8455293,2.0808754
1018,1.5523756,0.6448904,1.8899498,2.1498053
1019,1.4435723,0.62295836,2.0242856,2.2132905
1020,1.5434829,0.63662326,1.9017879,2.1509967
1021,1.5351404,0.60861933,2.0348651,2.2588997
1022,1.5146978,0.52093405,1.9817418,2.1297913
1023,1.4727751,0.62836206,1.8036321,2.0112913
1024,1.4901139,0.5473546,1.9641981,2.119771
1025,1.5255672,0.39606443,1.9271444,1.9869763
1026,1.5168233,0.3950269,1.9241891,1.9788709
1027,1.6148628,0.46562457,1.9720705,2.1287203
1028,1.4772481,0.3445676,1.6999159,1.6969657
1029,1.4749558,0.369633,1.8410883,1.8557909
1030,1.5297745,0.32237518,1.7507538,1.7574223
1031,1.4632406,0.31765115,1.837176,1.8070346
1032,1.5359365,0.32942733,1.9185758,1.9336145
1033,1.4302835,0.2871699,1.7925748,1.723094
1034,1.4742432,0.21081662,1.8234193,1.7186533
1035,1.508028,0.20819911,1.7612063,1.6713696
1036,1.4631315,0.22856003,1.6923317,1.5953175
1037,1.5003285,0.16383736,1.8742275,1.7472697
1038,1.3761082,0.1815085,1.7418928,1.5660783
1039,1.4513636,0.18841073,1.7116654,1.5786552
1040,1.5673413,0.1541166,1.9106344,1.8098925
1041,1.5330712,0.1454205,1.5930152,1.4686161
1042,1.4032265,0.14708388,1.6172848,1.429211
1043,1.5115848,0.16005819,1.789918,1.665754
1044,1.5298235,0.249183,1.8623046,1.8141036
1045,1.4846392,0.16285853,1.7320249,1.5964884
1046,1.4106466,0.26482308,1.772948,1.6768886
1047,1.5070287,0.2547667,1.8330998,1.7776891
1048,1.5209537,0.18641661,1.9790149,1.8793042
1049,1.4191469,0.25276572,1.8441397,1.7432874
1050,1.5774314,0.22340325,1.7609483,1.7172164
1051,1.5219808,0.23272857,1.7614679,1.6970048
1052,1.5210123,0.34522244,1.7664003,1.7858233
1053,1.5380555,0.30765375,1.9233016,1.9230697
1054,1.4563838,0.35138324,1.8638567,1.8555859
1055,1.5731138,0.30115122,1.7832482,1.7956685
1056,1.4906954,0.30575168,1.838578,1.8132395
1057,1.532327,0.32558605,1.9668912,1.9772443
1058,1.4290352,0.38646182,1.814415,1.8187789
1059,1.3989195,0.3534734,1.74255,1.7071148
1060,1.5005169,0.41789573,1.8654383,1.9291185
1061,1.4252553,0.47104064,1.7478849,1.813793
1062,1.4876877,0.58083737,1.7506444,1.9301164
1063,1.5248444,0.5396875,1.9776142,2.144802
1064,1.4863657,0.56105286,1.8387197,2.0026922
1065,1.5187278,0.54983807,1.8159236,1.987666
1066,1.5159055,0.6533723,1.7201768,1.9681588
1067,1.505104,0.6478462,1.9990631,2.2374997
1068,1.4599288,0.6426083,1.9316409,2.1435614
1069,1.4990891,0.72361225,1.939918,2.2321718
1070,1.4336154,0.7084859,1.9506413,2.1988134
1071,1.5066844,0.751301,1.9866863,2.3035042
1072,1.5670847,0.7806507,2.1114829,2.480513
1073,1.5336372,0.8674083,1.9195205,2.3368952
1074,1.5286573,0.88194275,2.0230649,2.4488506
1075,1.4809389,0.8494545,1.9452839,2.3228443
1076,1.5271801,0.865273,2.0665112,2.479056
1077,1.4734573,0.90838885,2.059878,2.4778986
1078,1.5581537,0.90285414,2.0371807,2.4933982
1079,1.5491158,0.8831513,2.0966825,2.533604
1080,1.5616233,0.9706944,2.1040387,2.6128714
1081,1.5145131,1.1076353,2.0761154,2.6640985
1082,1.5392649,1.0455934,1.915852,2.4696794
1083,1.632376,1.0070366,1.966766,2.5382316
1084,1.521097,1.101156,2.0761309,2.6625464
1085,1.5179007,1.0648681,1.9645189,2.5221205
1086,1.4210695,1.0819899,2.0835903,2.6056173
1087,1.4567415,1.071994,1.8416106,2.3739767
1088,1.5976713,1.2537208,2.2863345,3.0254607
1089,1.5362512,1.1224369,2.0928507,2.702804
1090,1.5735364,1.0233905,1.9936033,2.5479145
1091,1.4728394,1.0749582,1.9661297,2.508768
1092,1.4805746,1.1579924,1.9773262,2.5861077
1093,1.5753193,1.0945026,1.9973897,2.6059263
1094,1.6096867,1.10863,1.9310321,2.5673478
1095,1.591297,1.1084011,1.9774349,2.6043842
1096,1.5290433,1.0827402,2.1059725,2.6825495
1097,1.5544972,1.1183474,2.096225,2.7122343
1098,1.5234584,1.0368934,2.1689777,2.7083771
1099,1.5438156,1.0224704,2.0995035,2.638264
1100,1.5219831,1.0380523,1.9291688,2.4686997
1101,1.5720551,0.91720337,2.058205,2.532135
1102,1.5494257,1.0009735,2.1320126,2.6574554
1103,1.5876017,0.984367,2.0402932,2.5723693
1104,1.5313975,0.99465495,1.9857763,2.4974663
1105,1.5442457,0.96317524,1.9389414,2.4334457
1106,1.6142386,0.941823,2.0046082,2.5180945
1107,1.5903232,0.89891666,1.9544456,2.4237947
1108,1.662406,0.8655183,2.1113386,2.5916803
1109,1.615562,0.81599396,1.9666357,2.3864121
1110,1.5458565,0.8199149,2.0435321,2.4313965
1111,1.6129751,0.7644595,2.0542414,2.4340737
1112,1.6476414,0.77751267,2.156373,2.5633283
1113,1.5648324,0.7738846,2.1241443,2.4869738
1114,1.6373247,0.71019655,1.9001336,2.2514434
1115,1.5571645,0.6017461,1.9905819,2.2204738
1116,1.5348116,0.5171762,1.8743377,2.0296257
1117,1.6009153,0.5017362,1.8719714,2.0487313
1118,1.5287629,0.49374768,1.8918577,2.0265498
1119,1.6640283,0.47644344,2.081575,2.2709215
1120,1.5598147,0.45264745,1.8707495,1.9901423
1121,1.5710431,0.3936679,1.5069516,1.5877241
1122,1.5918258,0.39725772,1.9330653,2.0269215
1123,1.6105791,0.2827124,1.9972931,2.014617
1124,1.5898726,0.20780157,2.0458012,1.9965885
1125,1.5995911,0.3215104,1.868097,1.9090253
1126,1.6674035,0.3964865,1.8796864,2.010753
1127,1.5365934,0.18680395,1.8884686,1.7968683
1128,1.617297,0.2609338,1.9502957,1.9546444
1129,1.636263,0.18620093,1.917363,1.8751452
1130,1.649548,0.14374328,1.8255873,1.7581687
1131,1.6678143,0.1215707,1.6961459,1.6212311
1132,1.7051408,0.12694983,1.7365463,1.684329
1133,1.669343,0.06554096,1.8485947,1.7324219
1134,1.7454362,0.058552697,1.8813165,1.7979491
1135,1.7095616,0.10452729,1.7762619,1.7094382
1136,1.6594105,0.08911175,1.9132153,1.8097543
1137,1.6711626,0.13934529,1.8712481,1.8113384
1138,1.6517454,0.016019506,1.7152858,1.5531731
1139,1.7439141,0.012556978,1.8359317,1.7173065
1140,1.7619517,-0.03423794,2.003761,1.8590584
1141,1.7293881,-0.019997463,2.005803,1.8554991
1142,1.7119396,0.08183228,2.0016868,1.9190309
1143,1.7753035,0.05936733,1.9306186,1.862796
1144,1.8236648,-0.052650012,2.0035155,1.8758603
1145,1.8493755,0.028456619,1.8846983,1.8307285
1146,1.7362862,0.023937631,1.8036363,1.6897326
1147,1.7100754,-0.004983508,1.8068724,1.6581724
1148,1.8008429,-0.019580394,1.836598,1.7223343
1149,1.7678466,0.08360331,1.9856433,1.932269
1150,1.8324307,-0.073313296,1.74801,1.6092404
1151,2.7548144,0.07902849,2.1611125,3.5977912
1152,2.791587,0.10055685,2.3258412,3.7970524
1153,2.8382382,0.04930046,2.4541044,3.910199
1154,2.946249,0.16770934,2.5394955,4.138402
1155,2.8600206,0.08446842,2.5957394,4.089101
1156,2.8482,0.24931528,2.6175876,4.228674
1157,1.9563552,0.08301913,2.0637312,2.1041732
1158,1.8441828,0.137602,2.00394,2.029233
1159,1.9294845,0.15016422,2.068495,2.1458604
1160,1.9154328,0.21660334,2.0066984,2.1268673
1161,1.9096241,0.25397018,2.0901065,2.2353961
1162,1.9661102,0.23499884,2.01841,2.1777143
1163,1.8935355,0.3388002,2.1077273,2.3085952
1164,1.8909358,0.37860548,1.811954,2.041376
1165,1.9954407,0.33888006,2.1258402,2.3777206
1166,1.9150283,0.46977377,2.0760581,2.3859026
1167,1.9322634,0.55224365,2.3038256,2.68414
1168,1.9844104,0.467746,2.1117904,2.4548051
1169,1.9825357,0.5259757,2.0116239,2.3973734
1170,2.0083225,0.51873875,2.0995924,2.4928079
1171,2.006768,0.7142763,2.1581619,2.697253
1172,2.0482428,0.62956536,2.105151,2.6014464
1173,1.9683806,0.67951113,2.126947,2.6207707
1174,1.9164562,0.73108506,2.115839,2.622381
1175,1.9431232,0.6923131,2.1865351,2.6773314
1176,2.002941,0.7766764,2.305996,2.8899736
1177,2.1407459,0.8090945,2.3371258,3.0143197
1178,2.0920625,0.8739201,2.3239734,3.0254447
1179,2.023248,0.8419292,2.2906387,2.9337096
1180,2.185741,0.901611,2.381318,3.1503968
1181,2.1121588,0.89902407,2.2186866,2.949034
1182,2.0611207,0.83621967,2.290393,2.9481182
1183,2.1723049,0.82340264,2.2050645,2.9087691
1184,2.1453238,0.9238994,2.3392606,3.1048472
1185,2.0854058,0.95407474,2.1399155,2.8981745
1186,2.0442939,1.0183254,2.2267914,3.0126824
1187,2.2016962,0.91469437,2.3022733,3.089142
1188,2.1255074,0.9472979,2.319943,3.09317
1189,2.1878014,1.0855027,2.3892074,3.2972353
1190,2.2003214,1.0541894,2.1540172,3.0448198
1191,2.272248,1.04429,2.3038657,3.2232072
1192,2.139101,1.0715053,2.3504834,3.223663
1193,2.163168,0.9010613,2.263186,3.0205657
1194,2.1910307,1.0581502,2.3900924,3.2792203
1195,2.2043808,1.1112568,2.4897265,3.4253595
1196,2.2312944,0.98498195,2.3705373,3.224921
1197,2.1431012,1.0431011,2.307663,3.1615393
1198,2.2322423,1.0719472,2.3587565,3.2788382
1199,2.2856371,1.0261582,2.4140337,3.3264709
1200,2.3031018,0.93547946,2.4329073,3.2860677
1201,2.221755,1.0318989,2.4642074,3.3490093
1202,2.2966127,0.9583126,2.407621,3.2746618
1203,2.170943,0.9375859,2.41987,3.208531
1204,2.2519562,1.032208,2.4591901,3.3593242
1205,2.2320793,0.8118952,2.5019033,3.2268643
1206,2.2009683,0.8466821,2.256843,2.992339
1207,2.2842848,0.8454641,2.2071629,2.9834032
1208,2.2312167,0.8489528,2.2321734,2.9844964
1209,2.2169688,0.83579487,2.3080468,3.0433774
1210,2.3062923,0.81947863,2.2605243,3.0282793
1211,2.2505634,0.75217634,2.350708,3.040122
1212,2.2058432,0.7326133,2.1428077,2.7951894
1213,2.3483152,0.743973,2.5104291,3.2425666
1214,2.2822797,0.78753984,2.3949337,3.1267285
1215,2.287488,0.63025194,2.1979892,2.8144224
1216,2.3351498,0.6098391,2.1552002,2.7801545
1217,2.2414126,0.60928667,2.319043,2.8967142
1218,2.2938247,0.6391966,2.1448925,2.771202
1219,2.2844055,0.54388154,2.1493835,2.6994975
1220,2.3176942,0.478419,2.15541,2.6730714
1221,2.3622975,0.5744232,2.1584868,2.7704532
1222,2.3195338,0.6202342,2.127325,2.7522676
1223,2.3933127,0.45479897,2.2311022,2.7688577
1224,2.2216122,0.47707477,2.1022422,2.5708544
1225,2.2258527,0.4364999,2.1829069,2.623208
1226,2.3186862,0.27572036,2.0424092,2.4085426
1227,2.2522478,0.3497119,2.1439838,2.5323918
1228,2.3014138,0.28284112,2.2336624,2.5965002
1229,2.3032708,0.28653705,2.2803545,2.6468928
1230,2.34199,0.25560796,2.2493103,2.6120112
1231,2.2135262,0.26652873,2.1470978,2.4537575
1232,2.37936,0.2255617,2.1851702,2.5440214
1233,2.3174057,0.20662473,2.203942,2.5176134
1234,2.2931194,0.18474868,2.166795,2.4519162
1235,2.2661812,0.28480098,2.051716,2.3984075
1236,2.223366,0.16137469,2.2077942,2.4405081
1237,2.2528749,0.1979183,2.1319287,2.4068048
1238,2.277025,0.19239822,2.2695372,2.5523484
1239,2.3115067,0.16060293,2.2688196,2.545025
1240,2.1985333,0.16521265,2.0581295,2.2813058
1241,2.2527716,0.119707264,2.185604,2.4017704
1242,2.2207901,0.1508994,2.170475,2.3940446
1243,2.209431,0.14388567,2.2455015,2.458131
1244,2.2313936,0.14295536,2.0516963,2.2746098
1245,2.186785,0.14942592,2.0674617,2.2729235
1246,2.1172986,0.1725742,2.0108764,2.1989563
1247,2.217847,0.21164884,2.2458527,2.513513
1248,2.129474,0.17647572,2.1948767,2.3919704
1249,2.0931938,0.10570338,1.9672501,2.0931244
1250,2.1730247,0.20305961,2.136553,2.37536
1251,2.1235943,0.24389413,2.320394,2.5651119
1252,2.101961,0.25344065,2.1553764,2.3964374
1253,2.1023555,0.31686983,1.9411564,2.2299867
1254,2.1161969,0.3905988,2.094474,2.4455216
1255,2.1403604,0.37684044,2.0897388,2.4425495
1256,2.1212008,0.31425834,2.3117526,2.6080468
1257,2.024716,0.40058252,2.2376115,2.5504065
1258,2.0406697,0.35745966,2.0979447,2.3863742
1259,2.015374,0.43594238,2.11476,2.4494038
1260,2.021462,0.4378009,2.1408849,2.4799666
1261,1.91756,0.54216284,1.9343734,2.2997754
1262,1.9824711,0.54575694,2.124396,2.5249493
1263,1.9799323,0.51927537,2.044934,2.4243567
1264,1.916982,0.67155427,2.1348372,2.596994
1265,1.90707,0.55503196,1.8888583,2.2586672
1266,1.9491876,0.6820056,2.1210403,2.6071384
1267,1.8895326,0.64535105,2.037737,2.4665165
1268,1.9437834,0.74872386,2.1098726,2.6433072
1269,1.937134,0.74049944,2.1863823,2.7103238
1270,1.9415685,0.81006444,2.2671075,2.84544
1271,1.966022,0.7921453,2.2472186,2.8243387
1272,1.8775147,0.8340462,2.0592577,2.6235497
1273,1.7544953,0.76613563,2.0320816,2.483931
1274,1.8577607,0.9508459,2.0898445,2.7318592
1275,1.8175417,0.9022239,2.213206,2.798645
1276,1.7866979,1.0515794,2.1877112,2.8697448
1277,1.7530934,0.9754618,2.0169163,2.6250594
1278,1.7785069,1.0546037,2.090036,2.7702422
1279,1.8126619,1.011502,2.1637332,2.8286908
1280,1.6854131,1.0974222,2.1705236,2.8362968
1281,1.7609255,1.1448758,2.1077938,2.8469133
1282,1.7454157,1.102984,2.0971725,2.7971182
1283,1.6197907,1.0886276,1.9977392,2.6241052
1284,1.565609,1.1806124,2.1232092,2.7914732
1285,1.5753465,1.0436807,1.9936142,2.5640478
1286,1.6128322,1.2630961,2.038543,2.7922812
1287,1.5890477,1.2237145,2.0839531,2.796263
1288,1.6212245,1.1729401,2.1240191,2.8143365
1289,1.5617062,1.1961149,1.8737696,2.551709
1290,1.5749714,1.1964148,2.0730405,2.7578373
1291,1.5016935,1.24647,2.0493553,2.7350543
1292,1.4858719,1.2480326,2.0327816,2.711742
1293,1.5430617,1.2423427,2.0232508,2.726539
1294,1.497922,1.1216681,2.071074,2.6612859
1295,1.4642797,1.1406716,2.1666868,2.7543302
1296,1.495397,1.2633426,2.1596634,2.854869
1297,1.5070084,1.2096552,1.9102033,2.570949
1298,1.5266643,1.07229,2.0720735,2.639623
1299,1.4611728,1.1236961,1.898971,2.4723294
1300,1.3230175,1.1546278,1.9989914,2.526471
1301,1.4908234,1.1592696,1.967323,2.5821867
1302,1.4108108,1.1494383,1.9721055,2.5395896
1303,1.321734,1.0612726,1.9471234,2.403945
1304,1.3408996,1.0539739,1.804398,2.2653282
1305,1.3391361,1.0733676,2.0952837,2.5698776
1306,1.2961658,1.0696367,1.9825436,2.432854
1307,1.2774212,0.9815,1.9768226,2.3516583
1308,1.2491854,0.9971651,2.0458875,2.4183538
1309,1.2289433,0.9355003,1.927251,2.243348
1310,1.212725,0.86824965,1.8956835,2.1532333
1311,1.1691227,0.82795,1.8812708,2.0867946
1312,1.2118341,0.8679693,1.9567661,2.2136602
1313,1.2416286,0.8641341,1.9632986,2.2322135
1314,1.1889644,0.7466129,1.6341276,1.7885695
1315,1.206756,0.7713361,1.5684508,1.7503308
1316,1.1495502,0.72831386,1.8688891,1.9898996
1317,1.1172217,0.71980476,1.7270827,1.8255472
1318,1.1463548,0.5793021,1.6877118,1.6953658
1319,1.1683387,0.5714297,1.6676848,1.6804265
1320,1.1883602,0.51299185,1.6046169,1.5835409
1321,1.0314271,0.5773738,1.6464876,1.5952315
1322,1.1368651,0.5203886,1.7575941,1.7163181
1323,1.1093668,0.37555513,1.7810045,1.6173543
1324,1.1119416,0.44561738,1.5583768,1.4485606
1325,1.124232,0.44086462,1.7155012,1.6082656
1326,1.0307767,0.3200045,1.7266418,1.4820336
1327,1.0697459,0.3951062,1.5052639,1.3364666
1328,1.1197265,0.31649363,1.704411,1.5016445
1329,1.0490016,0.2658187,1.5447266,1.2685914
1330,1.0416372,0.26358095,1.5678879,1.2863921
1331,0.98357886,0.2385025,1.4715717,1.142238
1332,1.079256,0.24828225,1.4817251,1.2075648
1333,0.9973151,0.19113114,1.6646631,1.306669
1334,0.99330103,0.19532642,1.6603785,1.3035239
1335,1.0235403,0.15362051,1.4631723,1.0901577
1336,0.92997205,0.24517582,1.4967517,1.1456196
1337,1.0324847,0.04794726,1.534365,1.0865678
1338,0.9411514,0.0961895,1.4739393,1.0166571
1339,0.9907424,0.070468575,1.5516135,1.0998361
1340,0.96595633,0.19896252,1.616913,1.249113
1341,1.0487462,0.060489904,1.7223165,1.292057
1342,1.0452834,0.05313009,1.5756935,1.1381828
1343,1.0552334,0.021107562,1.5356873,1.0791346
1344,0.9999851,0.11579443,1.6164268,1.2032653
1345,1.0053812,0.07930574,1.384031,0.94620097
1346,1.0736006,0.19800977,1.5097928,1.1951005
1347,0.93472594,0.094270185,1.6477255,1.1857911
1348,1.0555453,0.201181,1.5085908,1.1872493
1349,1.008617,0.09812229,1.4672854,1.0451856
1350,1.024513,0.15399776,1.7066191,1.334374
1351,1.0633897,0.2167939,1.6524187,1.346709
1352,1.1066566,0.08526965,1.5230885,1.1403689
1353,1.0075859,0.18606015,1.5812763,1.2246143
1354,1.0394713,0.26071805,1.3334073,1.0486815
1355,1.0503739,0.20813839,1.5023013,1.1835921
1356,1.071638,0.19701438,1.726085,1.4096648
1357,1.0542212,0.3407596,1.6690615,1.4517418
1358,1.053856,0.30876502,1.6779845,1.4364862
1359,1.0647564,0.3499435,1.5755041,1.3703399
1360,1.1875472,0.27070564,1.5645543,1.3613572
1361,1.0976486,0.3535,1.7452425,1.5591917
1362,1.1034843,0.35315287,1.5589238,1.3755306
1363,1.0348719,0.4433314,1.4505999,1.3005344
1364,1.0965601,0.5183416,1.7178115,1.6548477
1365,1.1754416,0.41659173,1.7656878,1.6658524
1366,1.2769433,0.46986142,1.7087111,1.6995788
1367,1.1568449,0.5873013,1.8634382,1.8823366
1368,1.0919516,0.58345926,1.8049632,1.7885334
1369,1.2162814,0.4825398,1.6218692,1.5919148
1370,1.184419,0.6035835,1.8570181,1.9019153
1371,1.130261,0.6263698,1.6222332,1.657141
1372,1.1904957,0.63326746,1.8560349,1.9262334
1373,1.2759334,0.7035129,1.7324406,1.898042
1374,1.1041871,0.7193743,1.7690105,1.8606348
1375,1.2007469,0.89498276,1.7117637,1.9833742
1376,1.279085,0.8446968,1.8170106,2.0900757
1377,1.2473196,0.8213758,1.8711643,2.110856
1378,1.272011,0.7468734,1.9560995,2.15226
1379,1.3151083,0.7725453,1.7720149,2.008978
1380,1.3596979,0.8351664,1.9057674,2.2119913
1381,1.3923454,0.8818796,1.8269175,2.1845
1382,1.5039437,0.9334184,2.0001328,2.4521685
1383,1.3547956,0.83071524,1.756578,2.0570123
1384,1.3661399,0.9063334,1.9129368,2.2757568
1385,1.3781478,0.9149925,1.8301694,2.2054877
1386,1.4004214,0.96901166,1.9121965,2.339166
1387,1.4999769,0.96608967,1.9510254,2.425581
1388,1.4897976,0.98997915,1.9287751,2.4161582
1389,1.4519114,0.93949586,1.86748,2.2980578
1390,1.4249891,1.0486022,2.0197783,2.5187244
1391,1.555104,1.0941724,2.0565267,2.654708
1392,1.5270109,0.90412414,1.9748427,2.4164412
1393,1.6084421,1.0581404,2.2476957,2.8455222
1394,1.6444695,0.9538531,1.9891369,2.5267615
1395,1.4649649,1.0689696,2.01216,2.5463696
1396,1.6355565,0.98933184,2.026446,2.5862231
1397,1.6650516,0.97569406,2.1416636,2.70596
1398,1.537244,0.97782844,2.0702503,2.5722435
1399,1.7105446,0.91758865,2.0620236,2.6054876
1400,1.7551687,0.8886258,2.0983377,2.6423914
1401,1.6425121,0.89259696,1.9451346,2.4358385
1402,1.6753358,0.8758376,2.0895183,2.5840645
1403,1.6106905,0.81326175,2.033664,2.4489555
1404,1.7278839,0.84074134,2.0921822,2.5866802
1405,1.742973,0.81401545,2.1922495,2.6742475
1406,1.8578423,0.794391,1.9703301,2.4950445
1407,1.6826631,0.8140609,1.9159033,2.3677804
1408,1.8390709,0.7242422,2.1578147,2.6205318
1409,1.9226643,0.79358953,2.1764011,2.7329254
1410,1.928586,0.68819183,2.1525743,2.6330113
1411,1.8074105,0.7330307,1.9953988,2.448877
1412,1.8334426,0.6753809,2.1364577,2.5597146
1413,1.9052515,0.66492355,2.1800826,2.6314008
1414,1.8881133,0.5783261,2.1165452,2.4943466
1415,1.8794471,0.58781004,1.933839,2.31442
1416,1.9649053,0.49071643,2.0398686,2.3903587
1417,2.0034132,0.52137184,2.1346533,2.5273888
1418,1.9644096,0.5182701,2.2318733,2.6027806
1419,1.9960066,0.44549894,2.0998592,2.4319868
1420,1.9609957,0.46178728,2.1353607,2.462199
1421,2.1241548,0.36109477,2.18699,2.5198884
1422,2.008182,0.42918956,2.2521985,2.5781817
1423,2.11298,0.25304654,1.995712,2.241987
1424,2.0988846,0.32983732,2.190302,2.487122
1425,2.1379569,0.25505552,2.211369,2.471639
1426,2.1736424,0.2485069,2.0991378,2.3723392
1427,2.121544,0.27639514,2.0196552,2.2877235
1428,2.228582,0.18520881,2.2931478,2.5463455
1429,2.152484,0.24459828,2.166867,2.4265578
1430,2.1120777,0.10482256,1.850608,1.9852637
1431,2.10284,0.05503864,2.1016827,2.1943817
1432,2.1814682,0.16432045,2.1207664,2.3347409
1433,2.2176418,0.15273021,2.0754457,2.298814
1434,2.1655712,0.112555,2.0942514,2.2614534
1435,2.2203417,0.040822487,2.1828077,2.3235955
1436,2.2302506,0.019080926,2.0796025,2.2090385
1437,2.3530312,0.024341032,2.2221355,2.4169068
1438,2.2677238,0.031962834,2.4111679,2.569002
1439,2.2992265,0.024964718,2.2587435,2.4270804


==> figs/full_16_worst_0.csv <==
x,0,1,2
0,1.2432507,1.2721697,1.2993068
1,1.3210056,1.3379416,1.3087825
2,1.3685371,1.2732999,1.3421416
3,1.2705157,1.2999507,1.3886465
4,1.2839962,1.2930831,1.2524823
5,1.3181771,1.3718967,1.261207
6,1.29269,1.2965746,1.2578676
7,1.3113095,1.3374196,1.2996535
8,1.3431486,1.435337,1.2464936
9,1.4325908,1.4134618,1.3368596
10,1.377023,1.2936405,1.3368224
11,1.3857061,1.3376117,1.4462827
12,1.3657132,1.3531628,1.3721344
13,1.4454093,1.3595576,1.3146325
14,1.295398,1.2945516,1.3335842
15,1.3392882,1.3675889,1.4123145
16,1.354762,1.398139,1.3548164
17,1.3730726,1.3969775,1.4237224
18,1.3696761,1.376356,1.3387673
19,1.4471247,1.405753,1.3226157
20,1.351762,1.360623,1.4608094
21,1.4121917,1.3792793,1.3850513
22,1.4775913,1.3584338,1.3511986
23,1.3697046,1.3875136,1.4200413
24,1.4823822,1.4145188,1.4020565
25,1.4916761,1.4781497,1.4534781
26,1.5613229,1.5647035,1.3768253
27,1.499055,1.4041599,1.3931215
28,1.4739035,1.472818,1.4399356
29,1.4057256,1.4387602,1.5554329
30,1.3768278,1.4335169,1.4715853
31,1.4564655,1.4576579,1.4839864
32,1.3995457,1.3833103,1.4698702
33,1.4431064,1.5438741,1.5371432
34,1.3524828,1.4011784,1.4916806
35,1.455697,1.5355592,1.536649
36,1.5786773,1.5086275,1.5204064
37,1.4965544,1.4604728,1.4841384
38,1.5287962,1.4919145,1.6209342
39,1.4672418,1.5025749,1.5098904
40,1.4508044,1.5186874,1.5486095
41,1.538613,1.4614015,1.5602645
42,1.5601517,1.5587951,1.5420213
43,1.462125,1.487927,1.602235
44,1.483938,1.6488254,1.54964
45,1.4922966,1.5108688,1.6111513
46,1.5243337,1.619106,1.5999805
47,1.5604507,1.6375188,1.5459056
48,1.5357851,1.5733945,1.5526069
49,1.5356585,1.637105,1.6225001
50,1.586144,1.59579,1.518655
51,1.5625583,1.6470432,1.5089701
52,1.5343959,1.556733,1.6228546
53,1.5587845,1.644669,1.5650786
54,1.6255615,1.5933826,1.6901953
55,1.6461538,1.6348695,1.5974408
56,1.6170441,1.5176506,1.6755421
57,1.5487349,1.5738976,1.6667402
58,1.6712034,1.5890177,1.6914861
59,1.5806141,1.7105142,1.6184646
60,1.5820594,1.5529548,1.6268836
61,1.7198554,1.5002832,1.6465873
62,1.7353997,1.6038734,1.6728766
63,1.6002328,1.5811749,1.7002938
64,1.7040854,1.6319718,1.7269129
65,1.619358,1.6312448,1.5571651
66,1.6189197,1.5278611,1.6301161
67,1.662352,1.5629909,1.7247546
68,1.6348312,1.6543652,1.7523584
69,1.6059434,1.7553595,1.6951394
70,1.6297907,1.5711524,1.754151
71,1.6044363,1.7008734,1.7794352
72,1.6554668,1.7116101,1.6737562
73,1.5493646,1.6221809,1.7290617
74,1.6902866,1.6922331,1.8113786
75,1.6328171,1.6594467,1.7247549
76,1.604245,1.6568635,1.7152861
77,1.7062987,1.606879,1.735915
78,1.6771457,1.7554662,1.7954884
79,1.7387793,1.6729193,1.7503097
80,1.6611054,1.6402098,1.7092055
81,1.7104487,1.6676209,1.7556286
82,1.5806328,1.6235377,1.8258837
83,1.7586291,1.6299071,1.7224052
84,1.7110039,1.6166385,1.7205645
85,1.7055876,1.7149152,1.8621827
86,1.7613677,1.7563965,1.7171842
87,1.6825236,1.715142,1.8470736
88,1.6342149,1.7075139,1.8943291
89,1.6379378,1.7025135,1.8108437
90,1.682468,1.6642498,1.8399456
91,1.6823541,1.7353182,1.8511236
92,1.6138266,1.7765465,1.7944907
93,1.8111072,1.7597618,1.8508214
94,1.7693478,1.7977791,1.7920396
95,1.6943445,1.7802751,1.7982235
96,1.7478936,1.7472113,1.8822995
97,1.672368,1.8140886,1.8653371
98,1.7197043,1.722554,1.7987676
99,1.7544031,1.7479635,1.852479
100,1.7230399,1.7470245,1.7771971
101,1.8522943,1.7894342,1.8891549
102,1.7502027,1.8255583,1.9176137
103,1.7937735,1.8044288,1.8476139
104,1.6582097,1.7073995,1.790181
105,1.6938958,1.753899,1.7925558
106,1.6736001,1.7382743,1.8184837
107,1.7852978,1.7517315,1.9267522
108,1.7557386,1.7536949,1.9232914
109,1.7226213,1.7769686,1.8373868
110,1.7864126,1.7675508,1.9562237
111,1.7477257,1.8171921,1.7876226
112,1.7383507,1.7371706,1.9068404
113,1.8063109,1.8220694,1.78512
114,1.7933522,1.7541153,1.9814335
115,1.8104478,1.807483,1.9017985
116,1.8806424,1.8485352,1.8870637
117,1.7352049,1.8181821,1.8263243
118,1.7865841,1.8646537,1.8513504
119,1.7764322,1.9120771,1.9038396
120,1.7579454,1.8729825,1.9960326
121,1.810288,1.8432368,1.8255064
122,1.7947556,1.7535969,1.8337581
123,1.88049,1.8313001,1.9242437
124,1.880471,1.8375243,1.9264935
125,1.8518995,1.7778565,1.9490333
126,1.8794279,1.8905107,1.9422709
127,1.8902453,1.8754278,1.8965064
128,1.8784213,1.8475,1.9109311
129,1.8049406,1.8703562,1.8853064
130,1.8254225,1.9415367,2.0365076
131,1.9580156,1.8886559,1.9387043
132,1.8790854,1.9062297,1.920164
133,1.846201,1.9329972,1.9764165
134,1.8898343,1.8645841,1.8552294
135,1.8019549,1.9347439,1.8317584
136,1.8442975,1.7980143,1.8607002
137,1.8349401,1.8593841,2.0019941
138,1.8958559,1.8422184,1.872561
139,1.9447502,1.9840045,1.9567882
140,1.916072,1.9256883,2.0577319
141,1.8625942,1.8845989,1.8806177
142,1.8657618,1.8896595,1.9453577
143,1.8685015,1.8704845,2.03284
144,1.9357253,1.8871455,1.948742
145,1.8028446,1.8765079,2.0584714
146,1.91504,1.9398508,1.9899895
147,1.8781974,1.9009374,1.9815565
148,1.8985708,1.9680886,2.0587158
149,1.905945,1.9954484,1.9727286
150,1.869947,1.9603156,1.9785012
151,1.9117286,2.0336933,1.981901
152,1.9803915,1.9580404,2.0320196
153,1.8762009,1.9994265,2.0252113
154,1.9284931,1.9995983,1.964097
155,1.983137,1.9399505,1.9711785
156,1.9339253,1.9967934,1.9926991
157,1.9517928,1.9639261,2.030819
158,2.0245059,1.9944152,1.974086
159,2.0333686,1.9368972,2.0840633
160,1.9818804,2.0047553,1.994383
161,2.011002,2.045529,2.102819
162,2.0085907,2.0047631,2.0724442
163,2.0116997,2.0060363,2.0731192
164,2.0457993,2.0879548,2.0551925
165,1.950039,2.0219302,2.0918665
166,2.0630484,1.9301871,2.0535302
167,2.0774097,2.094433,2.0094004
168,2.086554,2.0110943,1.9713796
169,2.0331316,2.056016,2.0481448
170,2.0994768,1.9536791,1.9870763
171,2.136982,2.0472672,2.1020408
172,2.100736,2.0834832,2.0432456
173,2.029468,2.1359367,2.1131759
174,2.0604289,2.011509,2.0443084
175,2.0695002,2.1325355,2.0988257
176,2.0892177,2.025594,2.0004153
177,2.0871408,2.1232312,2.179292
178,2.0947537,2.0536509,2.0444918
179,2.0725172,2.1230884,2.066487
180,2.105469,2.1961434,2.0457442
181,2.0891423,2.0633307,2.140504
182,2.0762742,2.0883977,1.9881076
183,2.179554,2.0932922,2.1172602
184,2.022722,2.1242712,2.0496433
185,2.1208878,2.2077112,2.0693505
186,2.0712116,2.0881517,2.1512134
187,2.0905685,2.0742848,2.0493207
188,2.147482,2.0907352,2.1291714
189,2.1749568,2.1184237,2.0611758
190,2.1754336,2.1044595,2.119484
191,2.060711,2.2251318,2.0777798
192,2.1784997,2.0843832,2.0757616
193,2.1236684,2.1091127,2.1173983
194,2.1511357,2.1285357,2.196686
195,2.141629,2.122988,2.1837225
196,2.1437666,2.1813407,2.1172655
197,2.1397052,2.1514993,2.0909555
198,2.1261175,2.1399682,2.0655015
199,2.2675192,2.1144094,2.0625434
200,2.0825944,2.151357,2.092405
201,2.2169335,2.239705,2.1837811
202,2.1842184,2.1561399,2.1249008
203,2.2159028,2.1685843,2.1678429
204,2.192324,2.134107,2.0679295
205,2.233137,2.133915,2.1145227
206,2.0690339,2.1308644,2.056096
207,2.2485752,2.159501,2.1157782
208,2.1709769,2.1615698,2.1294255
209,2.107941,2.1232631,2.1790884
210,2.252741,2.166761,2.0985386
211,2.1961133,2.2191486,2.0086174
212,2.1574793,2.2421134,2.1488154
213,2.0779183,2.2077067,2.122477
214,2.105046,2.1723058,2.0840173
215,2.1329887,2.12825,2.112076
216,2.1241417,2.0731025,2.0872905
217,2.0929105,2.1059477,2.0385325
218,2.1890273,2.2162678,2.1113575
219,2.2377412,2.177579,2.018099
220,2.1636167,2.0882642,2.0564682
221,2.1535404,2.1538873,2.033733
222,2.0638745,2.1643941,2.1433918
223,2.2081912,2.0673628,2.1550186
224,2.0991127,2.2171965,2.021347
225,2.1340258,2.087146,2.0769756
226,2.1477811,2.0528831,2.0249085
227,2.0852287,2.0377903,1.9705878
228,2.23128,2.1087606,2.034241
229,2.112028,2.1340342,2.0483384
230,2.1360075,2.086994,2.0629365
231,2.1598148,2.1267958,1.8986902
232,2.0918088,2.0458047,1.9899058
233,2.0528631,2.1424422,1.9827913
234,2.0041645,2.1621234,2.0520105
235,2.0815253,2.1012578,1.9103593
236,2.070805,2.1585884,1.9285324
237,2.0224967,2.1508658,2.0461404
238,2.080779,2.0732827,1.9267195
239,2.1024125,2.0563936,1.9963895
240,2.0049,2.1145277,1.9835103
241,2.0403998,2.0425143,1.9987092
242,2.0200794,2.030422,1.9396708
243,2.0118482,2.0040433,1.9492489
244,1.9844943,1.9763284,1.969422
245,1.9542916,1.9525721,1.9385949
246,2.0367088,2.0069666,1.8555207
247,1.9756694,1.9782201,1.8570567
248,1.977548,1.9231821,1.9345697
249,1.8904717,1.9608314,1.8841596
250,1.9819843,1.9419448,1.7637917
251,1.9417964,2.0028374,1.7967978
252,1.9189556,1.9547507,1.9165515
253,1.823792,1.9325821,1.8038626
254,1.8572264,1.8115888,1.8136618
255,1.8607291,1.8797704,1.7389566
256,1.8389032,1.9050685,1.8351783
257,1.9147611,1.9048711,1.7076933
258,1.8384492,1.8999032,1.7230566
259,1.801293,1.8575287,1.7357432
260,1.900664,1.8345003,1.7334987
261,1.8705485,1.8435211,1.8111811
262,1.8232619,1.8026292,1.7642475
263,1.817551,1.8105788,1.6421448
264,1.7935027,1.791411,1.7179465
265,1.7865487,1.7621701,1.6725444
266,1.8371775,1.7583001,1.7117116
267,1.6872082,1.8111261,1.6389729
268,1.7562137,1.7491089,1.5552987
269,1.7798946,1.6773261,1.5627258
270,1.6499157,1.7457335,1.6301574
271,1.6928537,1.5948926,1.6047376
272,1.6175675,1.6864266,1.6020937
273,1.6131423,1.7034497,1.6298723
274,1.5678575,1.6663406,1.5268105
275,1.6432902,1.5137045,1.5113577
276,1.6731983,1.606515,1.6297882
277,1.6234589,1.5191494,1.517811
278,1.5978853,1.668337,1.6012602
279,1.5466545,1.5383884,1.4848427
280,1.4708095,1.6583297,1.51303
281,1.590721,1.6423024,1.5078764
282,1.5803967,1.5292343,1.4975834
283,1.5332345,1.4562268,1.4826115
284,1.5473666,1.4846822,1.4307992
285,1.536131,1.5296977,1.3247973
286,1.5029061,1.4713174,1.4979924
287,1.4317236,1.4371486,1.4693345
288,1.4469713,1.4298221,1.4329772
289,1.3671248,1.4146671,1.4187043
290,1.3682523,1.4737017,1.3961095
291,1.3444374,1.4095765,1.3786614
292,1.2701998,1.3864976,1.3139547
293,1.4597597,1.4357334,1.3400775
294,1.406256,1.3435261,1.3126578
295,1.325347,1.3143686,1.2430692
296,1.4466708,1.2785734,1.2604837
297,1.301391,1.3493946,1.3005784
298,1.2788621,1.3497208,1.2698265
299,1.265932,1.2160755,1.2534074
300,1.2719648,1.234859,1.2827501
301,1.2775464,1.2192239,1.2430631
302,1.3217286,1.2083123,1.204914
303,1.2603247,1.2898241,1.2854942
304,1.2191665,1.1781344,1.1884941
305,1.1960663,1.3177421,1.1751083
306,1.2206442,1.1168963,1.2024114
307,1.2360256,1.2510517,1.2071358
308,1.1654965,1.1937531,1.1961286
309,1.266456,1.1656156,1.2678367
310,1.0976162,1.1497079,1.13494
311,1.1737977,1.1244057,1.1696807
312,1.1792582,1.2074907,1.1826247
313,1.2386054,1.1357715,1.138947
314,1.1834788,1.1775739,1.0388814
315,1.048416,1.1434242,1.1410543
316,1.1208031,1.14057,1.0864259
317,1.1011126,1.1721131,1.1387643
318,1.0881485,1.166862,1.196771
319,1.03777,1.0342337,1.0515364
320,1.1901739,1.0869224,1.0926397
321,1.0633484,1.0454056,1.1795989
322,1.0821998,1.0988091,1.1408312
323,1.058302,1.0750612,1.0853529
324,1.0942742,1.0847789,1.0533744
325,1.2477866,1.0931621,1.1024998
326,1.0958046,1.0934106,1.1099691
327,1.1209997,1.0540662,1.11037
328,1.1062258,1.0497397,1.1376172
329,1.1713928,1.125733,1.0102109
330,1.062574,1.0773686,1.1440636
331,1.1107419,1.1027312,1.1268433
332,1.005788,1.066085,1.121686
333,1.0454557,1.1031436,1.0623308
334,1.0956833,1.0778626,1.0075685
335,1.0301015,0.9689713,1.0155393
336,1.0502248,1.0758247,1.1486839
337,1.0207525,1.104227,1.0828003
338,1.0803419,1.1057866,1.1467128
339,1.1006281,1.143891,1.1072696
340,1.0151073,1.1911802,1.2021613
341,1.1061414,1.0354513,1.1525759
342,1.0826843,1.1373738,1.0265676
343,1.069594,1.1184558,1.0620489
344,1.0767679,1.0086148,1.1693718
345,1.0639567,1.036822,1.0403867
346,1.0812849,1.1035339,1.1970901
347,1.0679992,1.1150546,1.1109482
348,1.0462205,1.0320791,1.1921177
349,1.099118,1.0876801,1.2313925
350,1.1393625,1.1260622,1.2115213
351,1.1376238,1.0888033,1.1320534
352,1.1994655,1.0992718,1.2731776
353,1.1671948,1.1200924,1.1987936
354,1.2464055,1.1835332,1.258774
355,1.185151,1.1232226,1.3080833
356,1.1659397,1.1791593,1.1561992
357,1.1552521,1.2270354,1.2270598
358,1.2241143,1.2368109,1.2643093
359,1.297365,1.1267344,1.3273972
360,1.2244132,1.1974475,1.2291728
361,1.270219,1.1929576,1.3320503
362,1.2484964,1.3044026,1.2634602
363,1.3075234,1.2476704,1.3245335
364,1.3324065,1.3239032,1.3689075
365,1.2873443,1.3023298,1.404681
366,1.2624395,1.2539414,1.403991
367,1.3479196,1.2609909,1.3158488
368,1.3089637,1.2589633,1.4230727
369,1.3334701,1.2976296,1.4648134
370,1.3215058,1.3554593,1.4410787
371,1.4175702,1.4198351,1.4381083
372,1.3803519,1.3864688,1.5315449
373,1.3824489,1.3959624,1.5145923
374,1.3959786,1.4469345,1.4874513
375,1.517873,1.4887855,1.5170738
376,1.4634122,1.4035226,1.4929811
377,1.4344492,1.4059325,1.5626646
378,1.487027,1.4159184,1.4999132
379,1.3587527,1.5165169,1.5901858
380,1.5285598,1.5312452,1.6712619
381,1.52687,1.5732727,1.5787299
382,1.5989505,1.5111952,1.6056812
383,1.5591238,1.589486,1.6724693
384,1.6440289,1.6114389,1.6703689
385,1.6044931,1.614078,1.643263
386,1.6043789,1.5647768,1.7182046
387,1.6433713,1.6543554,1.7368833
388,1.6477854,1.7332283,1.7357994
389,1.56737,1.7445163,1.7217795
390,1.6639726,1.6772636,1.8302027
391,1.7357937,1.7387335,1.8171846
392,1.695766,1.7792213,1.8727715
393,1.7662098,1.716795,1.754897
394,1.7398125,1.8321469,1.8229954
395,1.7744762,1.7883292,1.7739724
396,1.8848954,1.7690479,2.004016
397,1.8315359,1.8112701,1.9791591
398,1.815655,1.8028144,1.9513744
399,1.8860159,1.7754087,1.8629683
400,1.9124234,1.8878614,1.937436
401,1.9845886,1.8399014,1.9021976
402,1.8443364,1.880127,1.9720695
403,1.9047015,1.8222121,1.9520606
404,1.99188,1.8973836,1.9886941
405,1.9907908,2.0339592,2.0781157
406,2.0114427,1.981334,2.054224
407,1.9941404,1.9749184,2.0910795
408,2.0688047,2.028345,2.0630915
409,2.0506396,1.9979758,2.1003652
410,2.1642337,2.0754738,2.2321122
411,2.0529823,2.029552,2.1884124
412,2.0873199,2.136988,2.0778058
413,2.128111,2.1209219,2.195183
414,2.1259348,2.0267222,2.2325776
415,2.106145,2.108026,2.165097
416,2.161783,2.1205847,2.1914055
417,2.1443298,2.1902142,2.2629836
418,2.1373577,2.204802,2.190369
419,2.255406,2.210354,2.292081
420,2.2889178,2.1696036,2.248281
421,2.2187853,2.2349064,2.261694
422,2.2556,2.3232882,2.2808201
423,2.2355444,2.294204,2.3192062
424,2.1806018,2.3700302,2.340467
425,2.2084837,2.2957962,2.300171
426,2.347499,2.3738136,2.2804213
427,2.3058972,2.391161,2.4814134
428,2.3252916,2.3475192,2.473262
429,2.316354,2.38524,2.4376848
430,2.3175418,2.3833053,2.310984
431,2.367281,2.37562,2.4619315
432,2.350633,2.361663,2.3339841
433,2.4122384,2.4236162,2.3861744
434,2.409329,2.48668,2.3448017
435,2.3759272,2.4336162,2.4526837
436,2.40818,2.4102106,2.5084248
437,2.3391068,2.4062185,2.4437408
438,2.3798587,2.4565842,2.4389157
439,2.4290063,2.4595463,2.549476
440,2.4344597,2.3739464,2.4691358
441,2.4485638,2.3619058,2.4012935
442,2.4735572,2.4637482,2.5231576
443,2.389589,2.4607058,2.5182388
444,2.490208,2.5029795,2.5051317
445,2.5065694,2.4617913,2.5145147
446,2.5559363,2.4224782,2.580142
447,2.405417,2.411194,2.4642675
448,2.4298203,2.479578,2.5191576
449,2.452625,2.4923747,2.520254
450,2.4621933,2.436092,2.4431822
451,2.5851665,2.468222,2.5425851
452,2.395314,2.5586555,2.4959543
453,2.4543796,2.5687492,2.5357003
454,2.480275,2.4857674,2.4734864
455,2.4631531,2.5359282,2.4845068
456,2.5013928,2.4866073,2.4646406
457,2.3919995,2.4026926,2.5011477
458,2.4743395,2.5013356,2.5068214
459,2.4746046,2.4971201,2.5200362
460,2.5156496,2.542397,2.5103278
461,2.4685075,2.4398258,2.4027038
462,2.4713817,2.464685,2.5153658
463,2.4410226,2.4291594,2.5255048
464,2.4383435,2.4045002,2.4070785
465,2.5162702,2.4028254,2.3745997
466,2.4188251,2.4651616,2.4541848
467,2.4571483,2.4354725,2.4624934
468,2.5248654,2.3276575,2.4966333
469,2.4648266,2.4641974,2.3815918
470,2.408041,2.4247265,2.455789
471,2.476266,2.4795492,2.3930514
472,2.3658605,2.4840667,2.4492872
473,2.3623068,2.4193487,2.3901556
474,2.3011634,2.4821746,2.4117947
475,2.4804482,2.4062111,2.3382387
476,2.4224215,2.4243772,2.3394237
477,2.3886364,2.3591928,2.3963223
478,2.42827,2.3183444,2.295256
479,2.4426746,2.4185839,2.269649
480,2.2958028,2.2886782,2.3138745
481,2.3660657,2.284237,2.2891545
482,2.377445,2.3643692,2.3286269
483,2.303331,2.3327866,2.2293887
484,2.3622727,2.2568872,2.2543616
485,2.2797256,2.3034203,2.2235634
486,2.3222067,2.3026059,2.255676
487,2.256132,2.3064067,2.1908445
488,2.2986512,2.3268988,2.2865336
489,2.2429266,2.310647,2.280716
490,2.284414,2.2647188,2.1673384
491,2.1670325,2.188235,2.057227
492,2.134398,2.2200398,2.1157372
493,2.2252452,2.231722,2.063025
494,2.1305244,2.1435966,2.1263058
495,2.1646693,2.1063313,2.0251434
496,2.0710578,2.0983834,1.9796022
497,2.0953066,2.1125028,2.0379586
498,2.1236172,2.1156647,1.9997474
499,2.0630345,2.1460497,2.0772004
500,2.0692842,2.0817626,2.0666986
501,2.1086416,2.0857344,1.9927274
502,2.0087285,2.0595727,2.0004303
503,2.0553432,2.0134168,1.9245452
504,2.0129344,2.049094,1.8631089
505,1.9433163,1.9961871,1.9941459
506,2.0136893,1.9879528,1.9110674
507,1.9281651,1.9824771,1.9094785
508,1.975501,1.8749454,1.784817
509,1.9614975,1.978953,1.9093901
510,1.8528893,1.951205,1.8636118
511,1.9035639,1.9167907,1.7490675
512,1.8518661,1.8747176,1.7714278
513,1.8523536,1.8407824,1.8273342
514,1.7998811,1.8656536,1.690726
515,1.7922281,1.8344529,1.7664773
516,1.8138282,1.7761829,1.7247684
517,1.7813168,1.7774955,1.6465964
518,1.7717049,1.7684317,1.7247732
519,1.7440227,1.7696704,1.6329886
520,1.8116678,1.7082176,1.6852124
521,1.6784273,1.7177722,1.6553236
522,1.68547,1.6643096,1.5543754
523,1.714945,1.7182496,1.518479
524,1.6524498,1.7841271,1.5709733
525,1.5822939,1.6628364,1.5799798
526,1.6143247,1.6988069,1.5595471
527,1.5735285,1.5821322,1.5946705
528,1.5238066,1.5663434,1.5704476
529,1.6131577,1.6254779,1.4814278
530,1.631443,1.6146646,1.5014682
531,1.5158782,1.5859712,1.3941028
532,1.543004,1.5567247,1.4094306
533,1.5990863,1.5971634,1.3342116
534,1.4982054,1.4307414,1.4214902
535,1.5363216,1.506175,1.3937676
536,1.4752429,1.4812436,1.3905084
537,1.417711,1.4410084,1.4589444
538,1.4452368,1.4424046,1.3961277
539,1.4014819,1.5073336,1.3223484
540,1.4376014,1.3936434,1.3718761
541,1.4458797,1.3988228,1.3109816
542,1.3774884,1.422131,1.2338427
543,1.4240078,1.3517891,1.259093
544,1.4246318,1.399393,1.40761
545,1.3313736,1.364091,1.2749252
546,1.3852065,1.3136703,1.255545
547,1.3817316,1.4109718,1.2056373
548,1.3111757,1.2845064,1.2577034
549,1.2772466,1.348519,1.2079318
550,1.2835624,1.3150253,1.2192867
551,1.2671472,1.3724467,1.2213981
552,1.2326444,1.2533809,1.2721617
553,1.3138577,1.3712763,1.1954398
554,1.305131,1.2678462,1.1960884
555,1.2759682,1.2452381,1.0932488
556,1.2556022,1.2947131,1.2004272
557,1.2206904,1.2778263,1.1989572
558,1.3125582,1.2602963,1.2124075
559,1.3327034,1.2351592,1.144334
560,1.201764,1.2188723,1.0678197
561,1.2120537,1.2410663,1.149339
562,1.2521373,1.2222224,1.1829213
563,1.2038001,1.0950097,1.1599904
564,1.2315004,1.2415972,1.1223296
565,1.1542716,1.1637635,1.1606053
566,1.1772646,1.1548754,1.1826829
567,1.218644,1.1578006,1.1575234
568,1.1834487,1.2281159,1.1351672
569,1.1244292,1.200729,1.0984538
570,1.0975672,1.2266749,1.1744539
571,1.1243976,1.1306466,1.0985209
572,1.3014846,1.1653908,1.0753905
573,1.0964019,1.1671728,1.1296737
574,1.1210984,1.2343414,1.1590395
575,1.19146,1.1857746,1.0819805
576,1.2082987,1.1054811,1.0830476
577,1.1690372,1.0765321,1.2375411
578,1.1634194,1.2345473,1.0858682
579,1.1826123,1.1599257,1.1335658
580,1.153129,1.1653945,1.1771978
581,1.1611289,1.1928332,1.0926827
582,1.197257,1.1150723,1.0227561
583,1.1307967,1.0715336,1.1708775
584,1.190607,1.1706957,1.1022557
585,1.1989515,1.1315686,1.0779226
586,1.3175184,1.2246754,1.115902
587,1.173675,1.1854863,1.0931975
588,1.1485887,1.1797079,1.1369638
589,1.1185415,1.1934396,1.1499158
590,1.177425,1.1011556,1.1608555
591,1.3285661,1.0831838,1.1395997
592,1.2006658,1.243943,1.166939
593,1.0859388,1.1130337,1.1642216
594,1.2675203,1.2440941,1.2261854
595,1.2905284,1.2793326,1.1942322
596,1.2349705,1.3096491,1.3154663
597,1.2226816,1.2173045,1.2425661
598,1.2362622,1.2977334,1.1874762
599,1.3394575,1.1604111,1.2629542
600,1.290324,1.2480508,1.2569675
601,1.2121173,1.3008538,1.2048604
602,1.245565,1.2897357,1.3460358
603,1.3174495,1.2612242,1.2524209
604,1.3200428,1.2984234,1.3586032
605,1.3157536,1.2978667,1.2968286
606,1.2944387,1.2534277,1.386559
607,1.3191233,1.3246344,1.2934742
608,1.2911785,1.2994857,1.3231843
609,1.3145965,1.3415304,1.4378093
610,1.2347836,1.3542172,1.4190391
611,1.3883808,1.272621,1.3390256
612,1.3062266,1.4702649,1.4264032
613,1.4016472,1.355294,1.3515025
614,1.4148039,1.3587226,1.3507345
615,1.3353249,1.3536049,1.4514269
616,1.3536692,1.3343649,1.4541942
617,1.4127377,1.3461154,1.3569919
618,1.4000145,1.3981706,1.4755492
619,1.4440042,1.3489223,1.379737
620,1.4127885,1.3930646,1.4807383
621,1.4515606,1.473337,1.478565
622,1.4107766,1.4460187,1.4421468
623,1.4012384,1.3736527,1.4539336
624,1.4497834,1.4514943,1.5350856
625,1.4096402,1.5085047,1.5519425
626,1.5378022,1.4639409,1.5784911
627,1.4827589,1.4824473,1.5624287
628,1.5484471,1.5260152,1.5695667
629,1.5089856,1.6052923,1.5738571
630,1.4649963,1.5786352,1.5908916
631,1.5182828,1.5520182,1.615397
632,1.6583326,1.6063353,1.5885351
633,1.5762335,1.6542622,1.6057142
634,1.6189418,1.5636432,1.581854
635,1.5265296,1.5262263,1.6641636
636,1.552577,1.6288563,1.7151723
637,1.4268599,1.5370717,1.5845172
638,1.5666075,1.5747043,1.6825693
639,1.5472497,1.6162953,1.6325608
640,1.5755823,1.6388127,1.629227
641,1.620517,1.6351976,1.6329643
642,1.6221904,1.6306058,1.6749378
643,1.7054749,1.6720358,1.7061031
644,1.6495457,1.7611227,1.7768843
645,1.6426363,1.7400842,1.8437023
646,1.7264428,1.6248903,1.6927942
647,1.6886295,1.7494674,1.871141
648,1.7010317,1.7762208,1.8298904
649,1.6445856,1.7883452,1.8632042
650,1.6469697,1.7549706,1.8137424
651,1.733199,1.638122,1.7856565
652,1.7259139,1.7800815,1.85721
653,1.8201386,1.7660978,1.7697692
654,1.691331,1.7762678,1.8281128
655,1.8154404,1.7821096,1.910988
656,1.786571,1.8618122,1.9638114
657,1.7593715,1.7213154,1.9342452
658,1.8343848,1.7601839,1.8991153
659,1.911347,1.8291067,1.8366113
660,1.8503836,1.7987148,1.8909167
661,1.8039386,1.8673348,1.9300922
662,1.8509477,1.8053181,1.8475586
663,1.8216761,1.8826503,1.9733987
664,1.7994452,1.9139667,1.927208
665,1.7397779,1.8109478,1.968117
666,1.8440864,1.8591797,2.0340145
667,1.9305032,1.8578284,1.9020865
668,1.9794499,1.8905537,1.9230813
669,1.9189931,1.8242636,2.0673442
670,1.8075546,1.9451255,1.9986665
671,1.9318311,1.9901607,2.0342433
672,1.895305,1.8932321,1.9673707
673,1.8851677,1.8172654,2.0393548
674,1.8284976,1.9351627,1.9860773
675,1.8664134,1.9639463,2.0486693
676,1.9909524,1.950513,2.0446508
677,1.8624341,1.8506866,2.000706
678,2.0410454,1.8876766,2.0783558
679,1.9216313,1.9036095,2.0894008
680,1.8933679,1.936877,2.0341861
681,1.8786074,1.9187344,2.1127598
682,1.9202329,1.8936234,2.0436416
683,1.9522668,1.9994903,2.0724857
684,1.9940807,2.0034873,2.0143778
685,2.0065136,1.9597718,2.0071309
686,1.9586064,1.9061899,2.0413063
687,1.8735551,2.0157652,1.9788938
688,2.0254405,1.956249,1.9370503
689,1.9759903,1.8505762,2.0216658
690,1.8824307,1.9687818,2.1444225
691,1.9625702,1.8892324,2.1682062
692,2.0023046,2.058669,2.1805668
693,1.985943,1.9596399,2.0518763
694,2.1011777,1.9845158,2.0153978
695,1.8639957,1.9558228,2.0134337
696,2.0233173,2.0167751,2.0733764
697,1.973306,2.0323694,2.045519
698,1.8667499,1.9130108,2.083752
699,1.9907784,2.0410185,1.9702812
700,2.1197782,2.0210688,2.0800714
701,1.891774,2.0136693,2.083098
702,1.9692254,1.9698834,2.1872187
703,1.9397463,1.9983087,2.1334066
704,2.0067842,2.0383668,2.105976
705,1.9535034,2.0453107,2.0850167
706,1.9588566,2.0163991,2.040404
707,1.9839966,2.0028558,2.0496852
708,2.076936,1.9438394,2.0743818
709,2.0030973,2.1075034,1.978913
710,1.9756341,2.0135486,2.0295508
711,1.9922518,2.1284282,2.1168234
712,2.026502,2.0356028,2.1426687
713,1.9535806,1.9564984,2.0500422
714,2.032735,2.0179765,2.0831296
715,2.0214295,1.9968191,1.9953752
716,2.0378728,1.8875942,2.0508573
717,2.0610723,1.9814354,1.9738374
718,1.9735075,2.0669022,2.0890384
719,1.855583,1.9812331,2.0276272
720,2.0430167,2.0050764,2.089492
721,2.0533857,1.8451517,2.0572038
722,2.0540073,1.953806,2.0553927
723,1.9566908,2.0426452,2.0070653
724,2.0058663,1.9844903,2.1141183
725,1.9796714,2.0264332,2.0438848
726,2.0248344,2.0770059,2.0902958
727,1.9820487,2.0346117,2.028321
728,2.1441073,1.9603053,2.0542026
729,2.0096684,2.0450406,2.0927312
730,2.0591412,2.0324724,2.108347
731,1.8993554,2.059617,2.0196764
732,2.0429707,1.9158853,2.0012715
733,1.9817922,2.0388565,1.999718
734,2.0469394,2.0512242,2.0050237
735,2.0837567,2.0708206,2.0253313
736,1.9813939,1.9920698,1.9797482
737,2.0030951,2.0541432,2.0213008
738,2.115473,1.9777408,2.023766
739,1.979359,2.021148,1.9577695
740,2.0436168,2.0007687,1.9829322
741,2.0294104,2.0207734,2.0161288
742,2.0493896,2.0610592,2.0822911
743,1.9802998,1.9731456,2.0016308
744,1.9124763,2.051201,2.0741355
745,1.9585384,2.069517,2.095953
746,2.022462,2.0356019,1.9304019
747,1.9885753,1.9516487,2.012058
748,2.0291169,1.9825382,1.9876255
749,1.9641604,1.9617009,1.9576383
750,1.954566,1.9742357,1.9982347
751,2.0595877,2.0453389,2.0271952
752,1.9515702,2.0349514,1.9917668
753,2.0041325,2.0486934,2.0369189
754,2.0158172,1.9664152,1.9781029
755,1.9724362,1.9824022,1.9882201
756,1.9408884,2.0882843,1.9483753
757,1.9846739,2.0138354,1.9541625
758,2.0203354,1.9311117,2.0520453
759,2.0467443,2.029594,1.9429252
760,2.0122466,2.039387,1.9719925
761,1.9162817,2.0586803,1.9798206
762,1.9622059,2.0081277,2.002256
763,1.8757477,1.9513315,1.9340711
764,1.9800749,2.0091422,1.8895295
765,2.0262249,1.9807554,1.9421273
766,1.9369963,1.9787673,1.8918495
767,1.9672476,2.0876162,1.9178451
768,2.0515192,1.938304,1.9291044
769,1.9321232,1.9624376,1.978552
770,2.0823848,2.0081537,1.965711
771,1.8764971,1.9824767,1.9360359
772,1.9904541,1.9906805,1.8946261
773,2.0780973,1.9370227,2.002837
774,2.0639079,1.978567,1.9240903
775,2.026554,1.9752338,1.9562799
776,1.974639,2.047317,1.8809215
777,2.0068598,1.9461485,2.0023375
778,1.9886223,2.0006177,1.9499552
779,1.9335196,2.0193064,1.9598882
780,2.008724,2.0147715,1.9280738
781,1.9077904,1.9719296,1.9295362
782,2.0187135,1.9540037,1.9060383
783,1.9806958,1.9622215,1.9153126
784,1.9826125,1.9777596,1.8583804
785,2.0444896,1.9836959,1.8833576
786,1.9990743,1.9414202,1.9199582
787,1.9009372,1.8256716,2.0514662
788,2.0155926,2.0130112,1.9251355
789,1.9954114,2.0018275,1.9262141
790,2.0414515,2.0145097,1.9026388
791,1.9714817,1.967151,1.8837519
792,1.9593523,2.023024,1.9339213
793,1.9367852,1.898388,1.9420805
794,1.9743421,1.9619957,1.8441411
795,1.9967732,1.945346,1.8233358
796,1.9336371,2.010356,1.9482144
797,1.9344752,2.0235114,1.9241399
798,1.9404283,1.9366909,1.9375811
799,1.9069773,1.9583462,1.8911086
800,1.9840221,1.959411,1.8965707
801,1.9475689,1.9539255,1.9359357
802,1.9143624,1.9571555,1.7933192
803,1.9735771,2.0479548,1.8521944
804,1.9009345,1.9500632,1.8763969
805,1.9348824,2.0030591,1.8017642
806,1.9734985,1.9347208,1.8903288
807,1.8991468,2.0014856,1.8425893
808,1.966509,2.0356412,1.801952
809,1.8397788,2.0136242,1.887313
810,1.935936,1.921013,1.8374804
811,2.0381887,1.9408404,1.8535675
812,2.0490134,2.002752,1.875088
813,1.9528264,1.9505432,1.8799279
814,1.9659079,1.9065914,1.8024206
815,1.9186051,1.8731562,1.8078732
816,1.8866342,1.896195,1.8006221
817,1.9253439,1.8960446,1.8063661
818,1.8891872,2.0030608,1.8629435
819,1.770778,1.9633766,1.8689296
820,1.8801813,1.906576,1.7892706
821,1.8005177,1.817233,1.8200393
822,1.8407592,1.830367,1.7554742
823,1.9443408,1.8066518,1.8050799
824,1.8734697,1.8396088,1.777769
825,1.8601229,1.8893594,1.7871951
826,2.0062537,1.8461423,1.8665453
827,1.999855,1.8159543,1.7915325
828,1.8691958,1.9039676,1.7626231
829,1.8723013,1.7966386,1.8441061
830,1.9838037,1.8770168,1.7660314
831,1.9150468,1.8768821,1.7371359
832,1.8247774,1.8436042,1.730294
833,1.9042495,1.8114724,1.7220532
834,1.8174849,1.9169188,1.7494341
835,1.8043991,1.8446729,1.7855347
836,1.7858583,1.776522,1.75548
837,1.8272336,1.8222439,1.7154942
838,1.781334,1.8223208,1.6772345
839,1.7062854,1.7545612,1.637972
840,1.8261234,1.7901103,1.7777942
841,1.8739458,1.7296983,1.6426612
842,1.8004277,1.8199238,1.6785622
843,1.6623442,1.7611648,1.8021306
844,1.7455946,1.7334135,1.6495706
845,1.8326685,1.7539685,1.6870877
846,1.7166399,1.6816477,1.639781
847,1.6762512,1.8063809,1.5811164
848,1.7233974,1.6977322,1.6219589
849,1.6749647,1.7968023,1.6957366
850,1.7159911,1.6118736,1.6537279
851,1.616745,1.717676,1.6310428
852,1.7163314,1.8093752,1.6258682
853,1.5874543,1.5132672,1.6161779
854,1.6024407,1.6603092,1.5461742
855,1.6185586,1.645024,1.6809311
856,1.6351254,1.6869504,1.5610721
857,1.6337247,1.629273,1.5745579
858,1.6098121,1.5937163,1.6305655
859,1.6032739,1.6129458,1.5449523
860,1.6093459,1.6129959,1.5618979
861,1.5920346,1.6543958,1.6145403
862,1.4943463,1.5651929,1.4845568
863,1.5243449,1.5870963,1.6062353
864,1.5766568,1.5966283,1.5410489
865,1.5572712,1.5739386,1.5184028
866,1.5650812,1.5688021,1.5218686
867,1.5409217,1.5675235,1.4153405
868,1.4565332,1.504265,1.4342648
869,1.4788084,1.4164181,1.511744
870,1.4641229,1.5099572,1.4831569
871,1.479229,1.469688,1.4168618
872,1.571526,1.399567,1.3948133
873,1.3965157,1.4430465,1.4757698
874,1.4341465,1.4277844,1.4190177
875,1.5063014,1.4454868,1.4727194
876,1.4730589,1.4039134,1.4781163
877,1.4889928,1.3373411,1.4376863
878,1.4614136,1.4167707,1.4724971
879,1.3296529,1.3964651,1.4058325
880,1.3807509,1.389267,1.4527149
881,1.4155998,1.3228918,1.3662515
882,1.3909485,1.4859576,1.4623401
883,1.3054199,1.4615537,1.3915044
884,1.4575472,1.376619,1.4682599
885,1.3928175,1.326154,1.4391816
886,1.3780012,1.3381184,1.3178773
887,1.355824,1.3516941,1.3834738
888,1.269478,1.296603,1.3749661
889,1.4027303,1.295085,1.3494523
890,1.3595784,1.3553334,1.3084208
891,1.2286079,1.2895973,1.2409592
892,1.3567246,1.3311899,1.2683492
893,1.2450039,1.2569505,1.3076103
894,1.2705218,1.2411672,1.3876674
895,1.27601,1.3021145,1.3297303
896,1.2702003,1.3848407,1.2901413
897,1.2670755,1.2503554,1.2286271
898,1.3311212,1.28774,1.3310729
899,1.2733201,1.2313128,1.3689189
900,1.2516776,1.2846917,1.2552289
901,1.2794685,1.2627982,1.2825887
902,1.1695893,1.2004979,1.2713919
903,1.1999474,1.2619464,1.222971
904,1.2580483,1.2447449,1.2449301
905,1.2063277,1.185726,1.3455517
906,1.2835617,1.2062422,1.1730824
907,1.2044245,1.2433276,1.3116986
908,1.2063051,1.2660247,1.2540864
909,1.2269318,1.235973,1.221567
910,1.1568472,1.2495261,1.2294947
911,1.2555931,1.2018859,1.3003362
912,1.2382262,1.1669768,1.1734749
913,1.1895801,1.2542425,1.2562732
914,1.0986391,1.1402528,1.2120479
915,1.1836408,1.3275414,1.1968623
916,1.239447,1.2426856,1.2152421
917,1.2122416,1.2122533,1.2751294
918,1.1968658,1.2842758,1.273429
919,1.2021457,1.1775991,1.2486057
920,1.1748403,1.2003833,1.210016
921,1.2068914,1.2097964,1.2717651
922,1.1803166,1.1730556,1.2259505
923,1.2318625,1.0906506,1.2584662
924,1.1812958,1.1656212,1.3535653
925,1.1442544,1.2656368,1.3081715
926,1.236245,1.263898,1.301381
927,1.1198593,1.2332306,1.3385442
928,1.1295719,1.2792038,1.2422353
929,1.2070107,1.213522,1.2466103
930,1.277418,1.2439891,1.2595761
931,1.2669451,1.1942612,1.2457324
932,1.2353702,1.1619474,1.3646291
933,1.1499869,1.248459,1.229212
934,1.2978227,1.2254046,1.3492796
935,1.2731706,1.2242252,1.2624177
936,1.2444227,1.288955,1.3799756
937,1.3045703,1.2586505,1.2234472
938,1.3180649,1.2323248,1.3439635
939,1.1890846,1.3093079,1.376822
940,1.2694659,1.3901031,1.3456739
941,1.2358447,1.3230718,1.3431257
942,1.2720002,1.1864548,1.3789262
943,1.2994826,1.2867296,1.3961138
944,1.2384716,1.325832,1.3952168
945,1.288999,1.2662047,1.3859792
946,1.2850419,1.3499007,1.3126917
947,1.3381147,1.3275731,1.5104469
948,1.270363,1.3475373,1.4013441
949,1.2898155,1.2941272,1.3917626
950,1.3396951,1.3566391,1.4779629
951,1.3987178,1.2968336,1.3714246
952,1.3243281,1.4378618,1.5280719
953,1.3078427,1.3447733,1.428037
954,1.4693897,1.4447922,1.3935763
955,1.3526005,1.428246,1.4273028
956,1.4891078,1.337915,1.4559358
957,1.4747344,1.3669058,1.4364398
958,1.5112933,1.3735467,1.5716771
959,1.5384341,1.4450285,1.5323483
960,1.4151332,1.469234,1.5585914
961,1.520164,1.4525708,1.4844005
962,1.4299393,1.5038928,1.6343629
963,1.4957938,1.4703661,1.6176236
964,1.5190539,1.5151155,1.6263425
965,1.5161194,1.5074155,1.6867294
966,1.5694166,1.5332135,1.5703359
967,1.5974752,1.586442,1.6434977
968,1.6188438,1.5286133,1.6487429
969,1.6023308,1.5485653,1.6469443
970,1.6184984,1.6788101,1.6917596
971,1.5842246,1.6021585,1.7239295
972,1.5656459,1.7215731,1.8460715
973,1.6628941,1.6399324,1.750838
974,1.6873764,1.6273458,1.7087566
975,1.6788324,1.691213,1.7385015
976,1.6966938,1.6147641,1.8223351
977,1.7350649,1.6945933,1.8161862
978,1.7544998,1.7563398,1.9050301
979,1.7250081,1.832161,1.8431257
980,1.770364,1.788876,1.786757
981,1.8503721,1.7036579,1.9180446
982,1.8237854,1.7273786,1.8768029
983,1.7957593,1.782973,1.8764757
984,1.7948548,1.8247328,1.9237118
985,1.824709,1.8915777,1.918095
986,1.889559,1.8564798,1.9685133
987,1.8392154,1.8670682,1.9452544
988,1.8405406,1.8809284,1.9631487
989,1.9433745,1.9702172,1.8774018
990,1.9399405,1.9854748,2.0201
991,1.9737544,1.8787925,2.0743034
992,2.0472827,2.0223675,2.0377007
993,1.9447722,2.0494971,1.9139001
994,1.9480742,1.9300244,2.1184616
995,2.0234356,2.006779,2.0790951
996,2.0107467,2.092869,2.171887
997,2.0177946,1.9701574,2.1571043
998,2.0584426,2.0597224,2.1031766
999,2.0812767,2.0266914,2.2281113
1000,2.0646324,2.1522303,2.09592
1001,2.0939233,2.1233659,2.082728
1002,2.1072676,2.1469429,2.2031035
1003,2.159745,2.0943425,2.3122609
1004,2.121723,2.1171627,2.2162516
1005,2.1464047,2.1953688,2.1966653
1006,2.1836288,2.1794982,2.284859
1007,2.1761281,2.2198117,2.2321684
1008,2.1898637,2.0918741,2.2275167
1009,2.2203567,2.2944825,2.2342815
1010,2.1669407,2.277509,2.241706
1011,2.2645366,2.2841485,2.311509
1012,2.3094525,2.2459245,2.3471317
1013,2.2621334,2.2756956,2.3538356
1014,2.2718613,2.2522192,2.3626647
1015,2.3026557,2.2751021,2.3521698
1016,2.3861306,2.3896039,2.322847
1017,2.2981386,2.400647,2.335143
1018,2.2945247,2.3562992,2.3370433
1019,2.334086,2.348922,2.3348525
1020,2.306798,2.3576221,2.428763
1021,2.370786,2.3541062,2.3455408
1022,2.2735653,2.3695066,2.497942
1023,2.4664612,2.4485786,2.4736445
1024,2.3332374,2.3115182,2.5059874
1025,2.4006884,2.3809216,2.4336388
1026,2.447565,2.4497662,2.424416
1027,2.406762,2.5242994,2.4444172
1028,2.3738954,2.53523,2.429092
1029,2.3745487,2.444807,2.4290736
1030,2.450591,2.4824889,2.4165847
1031,2.4939003,2.460604,2.526905
1032,2.40273,2.3642793,2.4516392
1033,2.4155953,2.5013254,2.4811666
1034,2.4812057,2.4367528,2.4492137
1035,2.5254588,2.4248939,2.5039759
1036,2.4847593,2.550645,2.5678847
1037,2.4943657,2.4389853,2.4932907
1038,2.5353048,2.4116561,2.4798925
1039,2.4364724,2.4834478,2.4671056
1040,2.4640734,2.4893928,2.5401359
1041,2.489428,2.4877484,2.396507
1042,2.4033947,2.487427,2.5204613
1043,2.4571528,2.452715,2.4163888
1044,2.4940572,2.5066016,2.4904714
1045,2.4526212,2.5646396,2.4658394
1046,2.514039,2.4613652,2.438058
1047,2.5105188,2.4846056,2.3809981
1048,2.4759007,2.5206268,2.4192045
1049,2.433508,2.4866402,2.4876122
1050,2.4776044,2.5421944,2.447431
1051,2.4888268,2.4481208,2.4347095
1052,2.4449122,2.41609,2.4749265
1053,2.5489318,2.4005141,2.3160603
1054,2.484206,2.4677577,2.411424
1055,2.3981824,2.4294734,2.3899443
1056,2.445514,2.3914902,2.418197
1057,2.430867,2.4310496,2.315662
1058,2.421983,2.4954998,2.3703945
1059,2.5441208,2.3300445,2.3329816
1060,2.430232,2.4557464,2.3758512
1061,2.4070792,2.404048,2.4477777
1062,2.430358,2.4121447,2.2958226
1063,2.3422146,2.3001928,2.3970547
1064,2.4128442,2.333517,2.4102538
1065,2.34434,2.3821967,2.3400104
1066,2.334564,2.3974142,2.3293614
1067,2.3196757,2.346546,2.2775576
1068,2.31375,2.3993778,2.256714
1069,2.3617728,2.3163803,2.3101063
1070,2.3624585,2.3628697,2.2654436
1071,2.281033,2.3227575,2.268356
1072,2.3172174,2.3371966,2.3027704
1073,2.1721537,2.2535994,2.2398374
1074,2.303547,2.317338,2.2401197
1075,2.2400136,2.2792006,2.1992557
1076,2.270673,2.296166,2.163629
1077,2.2452395,2.2091358,2.1132078
1078,2.2334137,2.2616885,2.0891402
1079,2.1494076,2.1630666,2.1604316
1080,2.1927962,2.202794,2.1036763
1081,2.1038764,2.1303935,2.1015396
1082,2.0926988,2.0977714,2.064963
1083,2.1166058,2.080052,2.1581204
1084,2.18942,2.1273305,2.0560198
1085,2.0747635,2.0517664,2.0625014
1086,2.149124,2.1431062,1.8989935
1087,2.0657196,2.070136,1.9701582
1088,2.1261783,2.081483,1.9545524
1089,2.1151743,1.9531114,1.9577436
1090,2.0589075,2.105114,1.9628687
1091,1.9905307,1.946066,1.978908
1092,2.0569916,1.8778247,1.9494879
1093,1.9554172,1.9449581,1.8055958
1094,1.9415939,1.9281504,1.8360163
1095,1.8902175,1.9790784,1.7016504
1096,1.897159,1.9457699,1.783865
1097,1.8845364,1.9408025,1.7487262
1098,1.8605821,1.8451009,1.7660327
1099,1.8467727,1.9749146,1.8098594
1100,1.8352932,1.8761834,1.7551407
1101,1.7566468,1.8768586,1.7498536
1102,1.8916411,1.7508805,1.7278104
1103,1.801764,1.6747792,1.7212955
1104,1.7575066,1.7956007,1.6015923
1105,1.6909318,1.7236563,1.7160839
1106,1.7581998,1.7761105,1.656006
1107,1.7856214,1.7142502,1.6783354
1108,1.6898242,1.7071489,1.641023
1109,1.6581565,1.7456695,1.5809327
1110,1.6514748,1.7163111,1.5425179
1111,1.7111033,1.6560768,1.4346422
1112,1.5301785,1.5487738,1.5655693
1113,1.6401381,1.5873624,1.4590415
1114,1.6248536,1.6403602,1.4359847
1115,1.5988612,1.5424641,1.456066
1116,1.6319277,1.537568,1.4188211
1117,1.5192126,1.4960927,1.425703
1118,1.5269141,1.5775298,1.4616987
1119,1.5427859,1.5008583,1.3596065
1120,1.4395655,1.5124558,1.298431
1121,1.5092812,1.4671278,1.4052529
1122,1.4963219,1.5159783,1.4649708
1123,1.38732,1.2889236,1.3776416
1124,1.4600035,1.3612696,1.337913
1125,1.466927,1.3739703,1.3139286
1126,1.3558648,1.3740695,1.3160231
1127,1.3229398,1.3908049,1.2798878
1128,1.36039,1.3139514,1.2615255
1129,1.3772848,1.3287474,1.2817011
1130,1.3368571,1.3797547,1.2277402
1131,1.350516,1.2408222,1.2544575
1132,1.2878554,1.3306937,1.2434845
1133,1.2235367,1.2080828,1.1658268
1134,1.3057433,1.2404588,1.1610023
1135,1.2137133,1.2266371,1.1277059
1136,1.2825722,1.334299,1.1113409
1137,1.2322401,1.1886269,1.1647657
1138,1.2076424,1.2356912,1.2566578
1139,1.1435593,1.2358025,1.1145267
1140,1.1545405,1.2428569,1.0286274
1141,1.2009362,1.1602104,1.19364
1142,1.1622231,1.089753,1.1632189
1143,1.1813827,1.2194608,1.1036733
1144,1.1564336,1.1025994,1.0858757
1145,1.1505202,1.1310312,1.1223501
1146,1.1217862,1.1587825,1.0348873
1147,1.0981907,1.128758,1.0551683
1148,1.0972519,1.1886058,1.0832717
1149,1.2595154,1.1749629,1.1168438
1150,1.1358087,1.0710466,1.1341183
1151,1.1626167,1.03854,1.0667293
1152,1.0338696,1.244183,1.1166499
1153,1.060312,1.0140312,1.0383124
1154,1.0322397,1.0430588,0.9949419
1155,1.1292609,1.1214957,0.90789413
1156,1.0536977,1.1265619,1.0189658
1157,0.9896757,1.105587,0.9667955
1158,1.0946331,1.0936327,1.0801083
1159,1.0043272,1.0556102,0.96997005
1160,1.0797068,1.017628,1.0101411
1161,1.0804743,1.1337054,1.0798252
1162,1.0860758,1.0421935,1.0088052
1163,1.0683869,0.9795524,0.96463555
1164,1.0594906,1.071762,1.0406475
1165,1.1235582,1.0842717,1.0456041
1166,1.0293167,1.1098338,1.0619279
1167,1.1079335,1.1200404,1.1354278
1168,1.0632125,1.0157263,1.0825212
1169,1.0474033,1.0880021,1.0908775
1170,1.1219904,1.183632,1.0926427
1171,1.0748768,1.0768996,1.0440633
1172,1.1080316,1.04901,1.1199026
1173,1.0688584,1.1456177,1.0114058
1174,1.075261,1.113772,1.0367119
1175,1.0229794,1.0489932,1.0873939
1176,1.081349,1.0926161,1.0431808
1177,1.1288149,1.0942441,1.1414623
1178,1.0542095,1.1567379,1.1593131
1179,1.1152455,1.0510414,0.93755436
1180,1.0564215,1.09337,1.0939255
1181,1.0224351,1.1298758,1.0893294
1182,1.0901624,1.1417067,1.1568727
1183,1.1529303,1.1348449,1.1648595
1184,1.1524895,1.1589016,1.0698334
1185,1.1589547,1.157366,1.0830503
1186,1.12037,1.1862181,1.187739
1187,1.1654831,1.2203882,1.0892304
1188,1.1700397,1.102438,1.1785289
1189,1.165154,1.2134447,1.1954226
1190,1.0938917,1.1925058,1.2215594
1191,1.1714493,1.251484,1.2621032
1192,1.237236,1.1524905,1.2966429
1193,1.2359228,1.2352574,1.1899927
1194,1.1708316,1.1781535,1.3074503
1195,1.2922968,1.2888144,1.2687348
1196,1.2641734,1.3416445,1.3301382
1197,1.2931997,1.3280278,1.3005764
1198,1.2506162,1.2986895,1.3298948
1199,1.1960385,1.2878803,1.3363154
1200,1.3132826,1.3937571,1.3379666
1201,1.3605076,1.2495772,1.298226
1202,1.2937914,1.304423,1.361296
1203,1.3572589,1.3826128,1.3029232
1204,1.3277365,1.3124292,1.395376
1205,1.3536521,1.4349184,1.411474
1206,1.3206676,1.3793875,1.4640851
1207,1.3414963,1.4076694,1.4380293
1208,1.4054062,1.4375356,1.4903417
1209,1.4106266,1.3811063,1.416103
1210,1.4248835,1.3231772,1.4839281
1211,1.4908754,1.4170365,1.4796288
1212,1.4890486,1.4501975,1.4868374
1213,1.4915175,1.5315317,1.5390059
1214,1.55329,1.5412365,1.5780069
1215,1.3878458,1.4978367,1.6077029
1216,1.5361478,1.4637415,1.5579361
1217,1.5445198,1.515091,1.6144742
1218,1.583759,1.578753,1.6364452
1219,1.5631436,1.5681912,1.7137393
1220,1.4580885,1.690691,1.7380378
1221,1.5810136,1.5752472,1.632125
1222,1.5610763,1.5542554,1.7168549
1223,1.5152234,1.6294799,1.689246
1224,1.6975136,1.6096562,1.7381451
1225,1.5637685,1.5414128,1.7707044
1226,1.6322571,1.6377313,1.7150313
1227,1.647018,1.5988473,1.8219107
1228,1.7301571,1.734527,1.7744287
1229,1.7168386,1.6911415,1.7235539
1230,1.7095795,1.7775092,1.8191732
1231,1.6794823,1.7306527,1.7574247
1232,1.6970989,1.7990938,1.8123261
1233,1.7766539,1.7347443,1.7974774
1234,1.7203094,1.7189931,1.7977629
1235,1.6666462,1.8719616,1.8171172
1236,1.7801559,1.7678726,1.9042392
1237,1.7961956,1.7356821,1.8673898
1238,1.783736,1.8152584,1.8562096
1239,1.8641677,1.8810275,1.9470031
1240,1.8428724,1.8959104,1.9538484
1241,1.8619387,1.833644,2.0691347
1242,1.8036262,1.9080085,2.0632107
1243,1.8666677,1.8130243,1.9341412
1244,1.8647746,1.8924239,2.0888002
1245,1.8350105,1.9544063,2.072977
1246,1.9911662,1.880801,2.0176861
1247,2.001884,1.9490062,2.0251663
1248,1.8892773,1.8747205,2.0898778
1249,1.9656286,1.9322428,2.1218464
1250,1.9635404,2.0155697,2.0994189
1251,1.9720277,1.9710348,2.0474133
1252,1.983667,2.034243,2.001677
1253,1.9916576,2.0141487,2.1249845
1254,1.973934,2.0002978,2.1164572
1255,2.0339763,1.9828372,2.1276865
1256,2.0287905,1.9947835,2.0473318
1257,2.009684,2.1005526,2.1194644
1258,2.0943413,2.1421397,2.2078295
1259,2.0401573,2.1232247,2.2083502
1260,2.1289358,2.0546486,2.1349177
1261,2.1496773,2.1074703,2.1606808
1262,2.0694437,2.13965,2.0943573
1263,2.024385,2.0064485,2.1184914
1264,2.0743308,2.0722086,2.1490722
1265,2.0937278,2.0801167,2.2293615
1266,2.0911121,2.1544573,2.25898
1267,2.0694995,2.1827161,2.2039766
1268,2.138502,2.159536,2.1666982
1269,2.1144776,2.0782692,2.1604924
1270,2.1678965,2.1149771,2.2047815
1271,2.156712,2.1511233,2.1587732
1272,2.0885394,2.181938,2.1646597
1273,2.1705961,2.1157448,2.2249558
1274,2.1774395,2.1236887,2.1564982
1275,2.147865,2.185795,2.2726665
1276,2.1614797,2.2446249,2.1941319
1277,2.2363331,2.217049,2.243041
1278,2.119509,2.1968594,2.3603153
1279,2.2894604,2.2065055,2.233011
1280,2.215257,2.2011485,2.2884212
1281,2.1480417,2.2005646,2.2440975
1282,2.2559948,2.2478175,2.1820903
1283,2.2753012,2.1878135,2.2284002
1284,2.2208855,2.2566783,2.2715414
1285,2.128677,2.241374,2.2013805
1286,2.0814178,2.182082,2.196626
1287,2.1147833,2.1957922,2.171929
1288,2.2342353,2.217354,2.3300629
1289,2.1630814,2.250531,2.1652458
1290,2.1521592,2.2006736,2.2050676
1291,2.1811736,2.2730618,2.2892668
1292,2.1932774,2.1834786,2.2145936
1293,2.1919608,2.1892397,2.2119677
1294,2.2682137,2.1210778,2.170698
1295,2.1699102,2.153661,2.156763
1296,2.1657088,2.1961243,2.2387068
1297,2.1240754,2.1097767,2.159941
1298,2.205423,2.1576421,2.23978
1299,2.1585033,2.2506688,2.2781112
1300,2.1720212,2.227641,2.1686423
1301,2.2088819,2.2141178,2.1872797
1302,2.1859515,2.2050428,2.2430239
1303,2.1333568,2.206169,2.1658409
1304,2.130472,2.1613336,2.1947048
1305,2.122065,2.1728168,2.1997612
1306,2.1977303,2.2569144,2.2024355
1307,2.1677673,2.1719587,2.251978
1308,2.1337075,2.105143,2.1960394
1309,2.0884135,2.163025,2.144846
1310,2.0458875,2.1526227,2.1868858
1311,2.192766,2.1260817,2.1086695
1312,2.08664,2.173546,2.190595
1313,2.1154037,2.124152,2.1687346
1314,2.0992484,2.0576303,2.1310127
1315,2.137436,2.0765755,2.157221
1316,2.1502316,2.192063,2.2088916
1317,2.0914905,2.0197392,2.1529005
1318,2.131325,2.1018186,2.0677738
1319,2.1047578,1.9300255,1.9822764
1320,2.1398387,2.085099,2.0311584
1321,2.155651,2.177074,2.143998
1322,2.147256,2.1049857,2.1157293
1323,2.1129205,2.0079787,2.0731938
1324,2.0772102,2.206671,1.9757285
1325,1.9877874,2.0320113,2.0760214
1326,1.9714788,2.0178413,2.0118432
1327,2.0798025,2.0405734,1.9929461
1328,2.0210617,2.0541677,2.0347924
1329,2.1074736,2.078764,2.078367
1330,1.9239616,2.1244805,2.0757625
1331,1.900036,2.1150277,1.9901063
1332,1.9648522,1.9757555,1.9945086
1333,2.0635805,2.0789742,1.9249712
1334,1.9733976,2.0144997,2.0243406
1335,2.0526469,1.9154433,1.9510777
1336,2.0224206,2.0506678,1.9039708
1337,2.0220034,2.0359519,1.9584166
1338,2.0249286,2.0016668,1.9633147
1339,1.9579617,1.8991151,1.9504923
1340,1.9182105,1.9221486,1.9048082
1341,1.9511262,1.9865038,1.8763703
1342,1.941233,1.9534484,1.9261277
1343,2.0149894,1.9662716,1.9514714
1344,2.0437803,1.977298,1.8817121
1345,1.883588,1.99956,1.8041294
1346,1.9065024,1.8924592,1.9271815
1347,1.957251,1.9120296,1.785146
1348,1.9497825,1.926439,1.8164947
1349,1.9093906,1.9088465,1.8055086
1350,1.9253528,1.942923,1.8752416
1351,1.938623,1.9564093,1.9122851
1352,1.9073479,1.938153,1.9446503
1353,1.8726685,1.9650471,1.8251493
1354,1.8799876,1.9181138,1.7981044
1355,1.8733648,1.8956499,1.8482323
1356,1.9081156,1.8760918,1.8458384
1357,1.808117,1.7754244,1.7604218
1358,1.9403721,1.8084841,1.7899644
1359,1.8862513,1.8384336,1.80022
1360,1.8296943,1.9470859,1.8394647
1361,1.8564099,1.9287169,1.8629025
1362,1.8404357,1.93523,1.8256406
1363,1.8572692,1.9046022,1.8837177
1364,1.7695491,1.8083394,1.724353
1365,1.8202279,1.818051,1.7118863
1366,1.855306,1.8134737,1.7342193
1367,1.7921509,1.833691,1.8048924
1368,1.9109019,1.8752198,1.7651263
1369,1.8379891,1.819965,1.7217628
1370,1.7092196,1.8535672,1.681646
1371,1.7816869,1.8131878,1.7661325
1372,1.7765567,1.8351701,1.6716734
1373,1.8090967,1.7482222,1.7825477
1374,1.8488821,1.8295612,1.762147
1375,1.8548733,1.8562793,1.7525054
1376,1.7114469,1.8654399,1.6376613
1377,1.811293,1.831669,1.7112496
1378,1.8460423,1.8088387,1.7286581
1379,1.7305027,1.8446838,1.6871178
1380,1.8136488,1.7189362,1.6724601
1381,1.7172544,1.6129858,1.8173151
1382,1.8541552,1.7298505,1.6843667
1383,1.7172765,1.776856,1.5976063
1384,1.7811208,1.7848097,1.7064941
1385,1.7190032,1.6858417,1.6386663
1386,1.7103819,1.7052695,1.6738938
1387,1.8017097,1.7612151,1.7386531
1388,1.8065144,1.6887363,1.6447381
1389,1.8053253,1.7129523,1.6619724
1390,1.7087654,1.7458551,1.7542741
1391,1.7626188,1.6939178,1.6223733
1392,1.7587255,1.6387234,1.6772244
1393,1.787309,1.6825594,1.598279
1394,1.7868482,1.7183529,1.610935
1395,1.6347015,1.7576182,1.7002623
1396,1.6873719,1.7594239,1.723678
1397,1.6666458,1.730686,1.6583828
1398,1.7724583,1.6935565,1.6042297
1399,1.7103608,1.7902498,1.6180414
1400,1.6997114,1.7846432,1.6320754
1401,1.7842909,1.7020055,1.6713085
1402,1.657156,1.7791357,1.5805479
1403,1.6677363,1.6210693,1.581566
1404,1.6229844,1.6941286,1.4948437
1405,1.7391831,1.6803885,1.6414773
1406,1.696148,1.5888356,1.5574396
1407,1.8322988,1.6382607,1.6018533
1408,1.586413,1.661643,1.5834877
1409,1.7363251,1.6559912,1.6557006
1410,1.7536597,1.7391423,1.6101121
1411,1.6809982,1.7098377,1.6206328
1412,1.7011342,1.7427845,1.5533987
1413,1.6981517,1.6815416,1.6806486
1414,1.6041948,1.718149,1.6217111
1415,1.6310719,1.7367162,1.6107316
1416,1.7543035,1.5804393,1.5136501
1417,1.5892185,1.6689526,1.6682905
1418,1.5918992,1.7667001,1.6243746
1419,1.6020633,1.5831366,1.58292
1420,1.6650422,1.5874809,1.5516748
1421,1.6700314,1.5470155,1.5288984
1422,1.5618674,1.6223412,1.6109973
1423,1.5481431,1.6015278,1.6199667
1424,1.6646491,1.6322708,1.5368377
1425,1.6240183,1.6608849,1.5587739
1426,1.7364227,1.6075022,1.5716758
1427,1.6447257,1.6721606,1.485656
1428,1.5964096,1.6194416,1.6334312
1429,1.6660416,1.6211189,1.560813
1430,1.5574334,1.6263332,1.6409701
1431,1.6523218,1.5958174,1.6206616
1432,1.7093686,1.5861398,1.5345885
1433,1.63429,1.5427914,1.6101087
1434,1.5936807,1.5799816,1.5233037
1435,1.6682885,1.6749611,1.5888968
1436,1.5821186,1.6737481,1.4633868
1437,1.5790659,1.5731473,1.5372524
1438,1.6081344,1.5233247,1.4627109
1439,1.5698447,1.5803405,1.4826275


==> figs/full_16_worst_1.csv <==
x,0,1,2
0,0.6720904,0.2388862,0.846285
1,0.729208,0.23457257,0.9811963
2,0.73852295,0.37225404,0.9434068
3,0.7102864,0.32241616,0.9404921
4,0.8129749,0.4356924,1.0207072
5,0.83148754,0.36101386,1.0712043
6,0.843918,0.46981832,0.986457
7,0.85986847,0.44865042,1.106604
8,0.8918481,0.54105747,1.1820838
9,0.97859544,0.5672631,1.0884794
10,1.047856,0.5984041,1.0014426
11,1.0553453,0.6111777,1.2233542
12,1.0299119,0.60866725,1.1521968
13,1.0491315,0.7365706,1.1554478
14,1.1552975,0.74824333,1.0983166
15,1.0447326,0.81228775,1.173556
16,1.0673151,0.90402585,1.2111549
17,1.1194245,0.8576556,1.1666315
18,1.1689516,0.9041988,1.184738
19,1.1303473,0.8614384,1.2611318
20,1.169127,0.97613454,1.2270248
21,1.2044412,0.95942533,1.1532981
22,1.1652747,0.99083996,1.2477686
23,1.1865906,1.0196595,1.0527005
24,1.1614938,1.0670263,1.1056943
25,1.1967204,0.9914652,1.1637353
26,1.1303284,1.0327554,1.0720367
27,1.1283203,1.1124334,1.0112742
28,1.1870717,1.042035,1.0013316
29,1.1927929,1.1209902,0.9086278
30,1.1633784,1.1120934,1.0810727
31,1.1637754,1.154705,1.0113146
32,1.1440777,1.0998114,0.95391357
33,1.1579618,1.15419,1.0093613
34,1.0641719,1.1314908,1.0175627
35,1.0974488,1.2472787,0.9048567
36,1.0765569,1.158769,0.8966006
37,1.0879132,1.213401,0.8654279
38,0.9067287,1.1519932,0.8566454
39,1.0535467,1.1447538,0.83093774
40,1.0052942,1.1943698,0.7881815
41,0.991779,1.1722302,0.8150129
42,0.95075166,1.1574243,0.80095315
43,1.0555283,1.145323,0.6841336
44,0.8957602,1.1318079,0.6314146
45,0.8349015,1.1337,0.55141085
46,0.8032198,1.1652261,0.48991403
47,0.7732082,1.070244,0.43202582
48,0.83991057,0.97837317,0.44823053
49,0.5988383,1.1223745,0.49924254
50,0.6676014,1.0065824,0.55051565
51,0.5658304,1.0786188,0.4097482
52,0.6593674,0.98814493,0.308738
53,0.65828526,0.9969502,0.3826313
54,0.57597566,0.909175,0.39843723
55,0.5448852,0.9425322,0.30659783
56,0.62504965,0.8704247,0.27746752
57,0.36433786,0.76748586,0.2873317
58,0.4774325,0.796466,0.19752006
59,0.39490095,0.77260685,0.26044378
60,0.39893714,0.70753926,0.25666448
61,0.33075547,0.7398036,0.22891721
62,0.44826114,0.75075924,0.21733804
63,0.33048898,0.65365136,0.20738271
64,0.27461085,0.75442463,0.23295929
65,0.19859147,0.55827004,0.13074537
66,0.26005888,0.6185949,0.18297668
67,0.22461544,0.567793,0.22251529
68,0.228477,0.469329,0.13386257
69,0.29695955,0.4086768,0.19727412
70,0.14083825,0.4943082,0.13453755
71,0.09551377,0.36919972,0.1246521
72,0.20678277,0.37611055,0.20283869
73,0.27714252,0.34150124,0.19865164
74,0.18537599,0.30488095,0.12769447
75,0.13153158,0.27872634,0.19388965
76,0.11607966,0.18796635,0.2018297
77,0.15050523,0.33430165,0.16953886
78,0.22676751,0.3163663,0.2373209
79,0.15772802,0.226128,0.2759118
80,0.12889738,0.11757899,0.2883427
81,0.22710085,0.19813251,0.30544725
82,0.17405914,0.09299218,0.31817266
83,0.22629988,0.23099373,0.36292738
84,0.23724508,0.13730869,0.37324145
85,0.19114532,0.16021998,0.33446267
86,0.16301602,0.124791265,0.3819181
87,0.32460466,0.08651758,0.47182742
88,0.19310658,0.15939903,0.36617324
89,0.27484307,0.17193918,0.46448085
90,0.38117015,0.16244537,0.48154834
91,0.34945223,0.0655207,0.5622158
92,0.3710057,0.0856086,0.6501648
93,0.32666865,0.011651573,0.62869924
94,0.41473398,0.1640633,0.6439722
95,0.49595293,0.09051499,0.68245596
96,0.50563467,0.1740869,0.6989806
97,0.5015501,0.24400035,0.73081046
98,0.46231064,0.31271684,0.78460956
99,0.55944103,0.26310223,0.73329824
100,0.5147909,0.30119973,0.78978354
101,0.6762133,0.22901812,0.9108384
102,0.62434536,0.33228642,0.89766496
103,0.64119714,0.33416533,0.8620899
104,0.7099236,0.31359652,0.9386612
105,0.82461524,0.33805436,0.95983523
106,0.7034316,0.3766229,0.96858746
107,0.7763793,0.41446418,0.9636006
108,0.8724185,0.36641666,0.96388483
109,0.8759005,0.47245166,0.9677963
110,0.9014303,0.5036985,0.9306959
111,0.8903595,0.5051054,1.0234287
112,0.88733476,0.44237447,1.0341306
113,0.9368755,0.58388835,1.0372527
114,0.95069367,0.6606276,1.0773869
115,0.93760943,0.6580222,1.0646057
116,1.1089376,0.65687627,1.012541
117,1.1029398,0.7043656,0.92585075
118,0.9658864,0.7229142,1.1029829
119,1.0203166,0.75655764,1.0636064
120,1.0166396,0.8408808,1.0776696
121,0.9622902,0.7746287,1.0150071
122,1.0666867,0.7514698,1.0150421
123,0.9477238,0.74092895,0.9996849
124,1.0005648,0.8579669,0.99650234
125,1.1269557,0.9256535,0.9845984
126,1.0783525,0.90829074,0.9395826
127,1.0273862,0.8687697,0.971703
128,1.0442973,0.93519086,0.9571894
129,1.0285072,0.937237,0.8830872
130,0.9324031,0.9848722,0.8854436
131,1.1086302,0.9557939,0.82856363
132,0.96596676,0.97524506,0.85126376
133,1.0356789,1.033072,0.82103485
134,1.0055047,1.0243496,0.7584595
135,0.9049084,0.9722489,0.7490629
136,0.9885176,1.0666437,0.76320446
137,0.8968537,0.9764337,0.6868922
138,0.8463683,1.100719,0.73658943
139,0.81796527,1.0459149,0.6090467
140,0.8108385,0.99735546,0.6434504
141,0.8203952,1.0295225,0.591374
142,0.71570265,1.0175109,0.5716101
143,0.78278947,0.96135116,0.44764358
144,0.6831755,0.91965723,0.44069904
145,0.66849256,0.95600444,0.37724108
146,0.65968925,0.9190544,0.394198
147,0.72738266,0.8897067,0.30065536
148,0.5446941,0.9491545,0.32899228
149,0.41276038,0.96910715,0.3293623
150,0.4050583,0.89288384,0.16490932
151,0.4449253,0.8802737,0.24316202
152,0.3869726,0.8118781,0.20035549
153,0.42864516,0.7509764,0.24607931
154,0.46050504,0.7842308,0.14220588
155,0.26243356,0.79042643,0.13252899
156,0.25369567,0.68737996,0.05833032
157,0.2851147,0.6650129,0.037631266
158,0.25878376,0.70779145,0.033633146
159,0.22881156,0.68102556,-0.024073565
160,0.23769137,0.41588145,0.02020845
161,0.22040084,0.579371,0.047337223
162,0.17405847,0.5251944,0.050697725
163,0.06452399,0.4705701,-0.043558054
164,0.16856281,0.44956726,0.068963096
165,0.25315705,0.41026786,0.09877725
166,0.08151731,0.36876768,-0.0007033428
167,0.11222082,0.32006672,0.04002922
168,0.143358,0.29825234,0.058035273
169,0.0467014,0.30930588,0.032924518
170,-0.026751423,0.311384,-0.0048377127
171,0.021092083,0.20877162,0.082707904
172,-0.057069138,0.16448161,0.051517464
173,0.00803861,0.27037975,0.040343143
174,0.10950045,0.10720438,0.064845234
175,-0.020120146,0.10132648,0.061352346
176,0.014523912,0.12301306,0.021704223
177,0.0059133694,0.10480616,0.06443091
178,0.033614468,0.10812601,0.103619136
179,-0.02211151,0.05139802,0.121113494
180,0.107572794,0.120866016,0.09389832
181,0.057870507,0.1540476,0.23216946
182,0.09126382,0.036066208,0.22541809
183,0.10078565,0.0049831024,0.2893387
184,0.09168299,0.11147482,0.23705381
185,0.14776577,-0.06716929,0.2858653
186,0.16302249,0.051597092,0.2888504
187,0.08929682,0.043699853,0.39966875
188,0.26190987,0.00874186,0.4027248
189,0.22993931,0.008881483,0.45966178
190,0.23974957,0.11416231,0.47087413
191,0.22670823,0.06631133,0.5511635
192,0.26920688,0.0653363,0.56795883
193,0.20974877,0.024641264,0.6040461
194,0.31471765,0.07399513,0.6619463
195,0.3668599,0.03942447,0.59781957
196,0.35444075,0.082621686,0.6451787
197,0.45704287,0.18169023,0.68089753
198,0.5339275,0.14507273,0.6655018
199,0.51871085,0.32026878,0.76766247
200,0.41320947,0.26836833,0.82164836
201,0.55583006,0.18793538,0.7577828
202,0.61944103,0.2555927,0.8245354
203,0.66541475,0.25685522,0.90542996
204,0.72579074,0.35613924,0.9704088
205,0.7205987,0.36014012,0.9623134
206,0.73755044,0.30853313,0.9865541
207,0.7240532,0.47781757,1.042703
208,0.7903269,0.438007,0.95027643
209,0.8249342,0.4508765,1.0429126
210,0.92869586,0.54699606,1.0195919
211,0.92217183,0.54854596,1.1100953
212,0.8869851,0.5247572,1.0358236
213,0.91925704,0.6859722,1.0598708
214,1.0219904,0.56709063,1.1124818
215,0.9585815,0.60744345,1.2155634
216,0.98585725,0.710148,1.1378504
217,1.036679,0.71567863,1.1010506
218,1.0253017,0.8415046,1.1173701
219,1.0376298,0.83458996,1.0635909
220,1.0726202,0.78530025,1.0978627
221,1.13595,0.8060962,1.0680779
222,1.1374772,0.86344504,1.1226579
223,1.0882766,1.0183707,1.1026156
224,1.1735018,0.93129045,1.135924
225,1.0803771,1.068067,1.0850183
226,1.1036197,1.0162766,0.92784184
227,1.1134263,0.96898,0.9381708
228,1.0414629,1.0380304,0.9862634
229,1.1470335,1.0201284,0.999162
230,1.1551082,1.0863053,1.016494
231,1.1980743,1.0853922,0.95769775
232,1.0795202,1.1274419,0.89928585
233,1.0887532,1.1409659,0.918939
234,1.0917275,1.1129601,0.95073825
235,1.0131435,1.1858271,0.8414159
236,1.0238737,1.2191988,0.7945147
237,0.9536863,1.0914474,0.74326736
238,0.97318476,1.1262447,0.7191451
239,1.0090561,1.158071,0.83484536
240,1.0155759,1.1801811,0.700444
241,0.9860503,1.1438271,0.66901344
242,0.9095586,1.1576244,0.75812376
243,0.84754765,1.1019596,0.6506527
244,0.8964277,1.1724727,0.6219394
245,0.8728791,1.1635666,0.5929803
246,0.8181877,1.1117007,0.54759604
247,0.86618215,1.16087,0.48084584
248,0.71499,1.0751848,0.38916388
249,0.6979913,1.0002112,0.4658688
250,0.6969503,1.0612291,0.4401664
251,0.6729529,1.0317539,0.34293348
252,0.5971039,0.96550107,0.375275
253,0.55563766,0.9465993,0.38079214
254,0.5389975,0.9596027,0.2640081
255,0.47807556,0.89160454,0.40574253
256,0.5201445,0.8727358,0.33907816
257,0.4231283,0.8144126,0.27934948
258,0.503003,0.8475268,0.23273617
259,0.46205527,0.8536868,0.25063536
260,0.40744847,0.8060894,0.28080055
261,0.402232,0.7543399,0.23558277
262,0.3573255,0.66134423,0.15880038
263,0.30810508,0.6957018,0.2013878
264,0.24899875,0.6241799,0.19710806
265,0.2679085,0.4948704,0.12431643
266,0.33123222,0.51646465,0.17578803
267,0.24530824,0.5791917,0.21139695
268,0.17491892,0.53496665,0.19250272
269,0.20574677,0.5140143,0.12576833
270,0.23126741,0.50570124,0.16959746
271,0.17882457,0.4990289,0.15986407
272,0.2122509,0.42029142,0.12728469
273,0.21339092,0.44757444,0.2275704
274,0.055877235,0.34056032,0.28654814
275,0.26059592,0.40749517,0.21930766
276,0.15927833,0.29529178,0.2923922
277,0.20876512,0.31446132,0.31181598
278,0.2934491,0.35033897,0.3510696
279,0.13580787,0.29460526,0.3048504
280,0.2809983,0.2628754,0.44151816
281,0.27209073,0.11989411,0.35392797
282,0.30608892,0.22782566,0.36443108
283,0.23058006,0.281148,0.4494274
284,0.25380543,0.2289316,0.49479994
285,0.22310592,0.26831236,0.50723094
286,0.24770026,0.094189145,0.5231193
287,0.29670992,0.18242106,0.52874655
288,0.37644103,0.24738131,0.5234806
289,0.2723456,0.25243622,0.5834409
290,0.43237185,0.27756363,0.6495163
291,0.42144516,0.23905294,0.6251142
292,0.46700636,0.2904845,0.79066724
293,0.5410614,0.18812,0.72540075
294,0.518591,0.32480928,0.83468884
295,0.52199894,0.30062646,0.82125014
296,0.438773,0.24399331,0.87618315
297,0.6277984,0.26158556,0.8822222
298,0.66291946,0.20468315,0.89220077
299,0.6648601,0.28665978,0.85370183
300,0.7173688,0.34120992,0.85961455
301,0.7176836,0.36725396,0.9022898
302,0.67860085,0.39117175,0.9383779
303,0.8012082,0.4446388,1.0129964
304,0.8187462,0.4274536,1.0004995
305,0.87902117,0.4773176,1.0461214
306,0.9088653,0.39171857,1.0705136
307,0.84677273,0.4410126,1.0708728
308,0.8782291,0.6078033,1.1398407
309,1.027878,0.48544455,1.2135788
310,0.95581436,0.61321515,1.1057622
311,0.9683544,0.5851578,1.1280643
312,1.0288423,0.64803106,1.0938059
313,1.0072213,0.68508214,1.1311487
314,1.1437453,0.7192348,1.1824888
315,1.0273749,0.71791935,1.1533122
316,1.1052755,0.7473385,1.1339089
317,1.1328545,0.71672904,1.1855862
318,0.9486484,0.8555958,1.1657091
319,1.1300758,0.8502328,1.125932
320,1.1600062,0.9962058,1.099204
321,1.127107,0.9214923,1.1511716
322,1.20191,0.9641804,1.1141759
323,1.102167,0.94570667,1.0956739
324,1.1446749,1.0259024,1.1051357
325,1.1855475,1.0109115,1.0932465
326,1.0769606,0.98867977,1.0334797
327,1.1610488,1.0435283,1.0797926
328,1.1193537,1.1414813,1.0379102
329,1.0708458,1.0743845,1.0218197
330,1.0494486,0.9805127,0.90635526
331,1.1024011,1.0782837,0.9087665
332,1.0451468,1.1038802,1.0104424
333,0.9642557,1.0913697,0.987211
334,1.116825,1.0753864,0.89931315
335,0.94583684,1.1700441,0.788567
336,1.0382795,1.0370103,0.7818505
337,1.0762376,1.1467859,0.7703765
338,0.9557189,1.1357695,0.8431463
339,0.98443335,1.1389668,0.72026366
340,1.0094672,1.1611496,0.6715866
341,0.78479636,1.132612,0.57927537
342,0.7209539,1.1390051,0.5279986
343,0.81543136,1.1693549,0.5175485
344,0.8073385,0.970804,0.51465726
345,0.6722105,1.1086925,0.49031523
346,0.72332764,1.0138223,0.5311028
347,0.63923717,0.9849868,0.41765967
348,0.74326354,0.9347057,0.4700982
349,0.5798044,0.94589835,0.450583
350,0.60994244,0.8732769,0.33746034
351,0.48343077,0.852369,0.41140732
352,0.5213802,0.90634906,0.3348133
353,0.48362803,0.83315086,0.18855882
354,0.46534756,0.7842204,0.34008688
355,0.41476536,0.7530225,0.17484973
356,0.327466,0.74865574,0.2228047
357,0.39848536,0.76962674,0.15458147
358,0.44165894,0.6876075,0.10883211
359,0.31246886,0.61928356,0.08350101
360,0.25771466,0.616972,0.03325421
361,0.2574216,0.6251326,0.09823824
362,0.10615264,0.57830864,0.05929805
363,0.1389645,0.531936,0.03151012
364,0.1436144,0.4950171,0.10188348
365,0.20594455,0.53341293,0.096766025
366,0.13068287,0.45600083,0.03896051
367,0.122426875,0.46388778,-0.010984583
368,0.1761758,0.42968982,0.12182426
369,0.12353192,0.37536502,0.033203594
370,0.10084145,0.33363736,0.025941843
371,-0.017333535,0.25882784,0.028810421
372,0.11711712,0.22237316,0.055386487
373,0.08996929,0.24510548,0.036440574
374,0.089460686,0.16735514,0.14953214
375,-0.07331055,0.17719471,0.12081389
376,0.08037973,0.16841637,0.10693704
377,0.014464647,0.11626417,0.05564959
378,0.0915257,0.12044451,0.1418007
379,0.11625249,0.08489881,0.15305926
380,0.024709595,0.1745565,0.108530246
381,0.037080076,0.12916642,0.16217853
382,0.09534351,0.07001008,0.2435477
383,-0.0154910125,0.013320148,0.19635145
384,0.036882102,-0.023532646,0.27829584
385,0.016356815,0.069358066,0.24834873
386,0.11239598,-0.031918578,0.33009574
387,0.19050416,-0.04253213,0.37739918
388,0.11447678,0.023047036,0.31182006
389,0.18094476,0.054964885,0.4619541
390,0.22850008,-0.015112824,0.42176795
391,0.22797856,0.0117594525,0.45240393
392,0.30986217,0.034517787,0.45206627
393,0.3232151,-0.001822676,0.6059922
394,0.33931836,0.06076923,0.55510247
395,0.26934442,0.038333733,0.61905646
396,0.34620517,0.087781355,0.6737183
397,0.35731298,0.15612854,0.5717281
398,0.4640776,0.100800484,0.7345116
399,0.4657376,0.08659407,0.7481252
400,0.4719061,0.19169514,0.7346073
401,0.5596622,0.022652581,0.70641917
402,0.45461744,0.14384839,0.76124
403,0.6700957,0.28372678,0.82275057
404,0.6730117,0.2726115,0.91573924
405,0.5453711,0.22690076,0.83486193
406,0.727582,0.24460813,0.9684307
407,0.6789999,0.39297834,0.89884967
408,0.7662062,0.39924878,0.9737565
409,0.8321361,0.3143362,0.88163996
410,0.75525093,0.40305766,0.9023336
411,0.8585244,0.45440277,0.9593314
412,0.8303926,0.3530539,1.0251576
413,0.8924925,0.5104194,1.0192378
414,0.8982823,0.54120755,0.9825164
415,0.8794107,0.6358978,0.99468297
416,0.84444296,0.6237713,1.0720649
417,0.9271992,0.61154264,1.0315014
418,0.97798234,0.6738491,0.954273
419,0.93385035,0.6802397,0.97014564
420,0.9672928,0.7415443,1.0089661
421,0.9791208,0.6888922,1.0495745
422,0.95115805,0.7957357,0.9530142
423,1.0248629,0.79515755,0.9409236
424,1.061815,0.86789733,0.9617245
425,1.0361854,1.0065526,0.9904702
426,1.0624878,0.9039234,0.9314402
427,1.0128338,0.89007473,1.0014294
428,1.0329877,0.90928316,0.9974446
429,1.0687532,0.8700465,0.80603904
430,1.0301808,0.9778527,0.90315115
431,1.0636474,0.9779203,0.76201403
432,0.91243345,1.044152,0.9079738
433,0.9876525,0.96896213,0.87743497
434,0.8430571,1.0225192,0.7819549
435,0.8825972,1.0521867,0.69733983
436,0.85373557,0.9586763,0.7102405
437,0.86209035,0.9142241,0.74772066
438,0.89593166,1.0869324,0.60255975
439,0.8601547,1.0930418,0.6293734
440,0.9123456,1.0886759,0.5953849
441,0.83031183,1.0426209,0.58151186
442,0.8640928,1.0115402,0.568042
443,0.78748316,0.9587518,0.48899105
444,0.6952243,1.0639708,0.45349097
445,0.74174684,0.9865475,0.39521363
446,0.5779241,0.86348677,0.4737775
447,0.67688245,0.9577493,0.4385409
448,0.6545489,1.0134964,0.3793843
449,0.5961029,1.0681616,0.358811
450,0.5030479,0.8533456,0.28318253
451,0.54793817,0.84960145,0.29798305
452,0.53144675,0.7782419,0.2448888
453,0.49045715,0.7766136,0.16014868
454,0.4055433,0.8460642,0.16306157
455,0.46899372,0.79607445,0.214236
456,0.4525054,0.78262806,0.0920812
457,0.33272955,0.7067511,0.17648566
458,0.37841207,0.7163596,0.20223469
459,0.28034613,0.65766734,0.104846925
460,0.3530167,0.6589322,0.13355535
461,0.29572773,0.6540933,0.16421035
462,0.18396294,0.64246196,0.11979221
463,0.22412924,0.54552835,0.06780087
464,0.15637068,0.46084526,0.05057931
465,0.14000504,0.45623785,0.022491936
466,0.12381325,0.49286965,0.071877345
467,0.19301452,0.51318014,0.13656484
468,0.14366865,0.33122143,0.04440141
469,0.14722613,0.4789732,0.14833812
470,0.16585341,0.36620417,0.08760748
471,0.18293083,0.34734222,0.14217144
472,0.16435412,0.31185478,0.12735386
473,0.07251875,0.33561012,0.118724585
474,0.07205448,0.22415765,0.095643066
475,0.11654736,0.2926429,0.17141391
476,0.062037736,0.20721355,0.24051428
477,0.109191254,0.193788,0.3128537
478,0.21306913,0.19402371,0.15206127
479,0.17170562,0.108246244,0.28611588
480,0.11876446,0.20536667,0.33645344
481,0.19060703,0.07419718,0.34281528
482,0.20822068,0.14855228,0.30820563
483,0.1522826,0.14552353,0.44515216
484,0.26183143,0.12230839,0.40406725
485,0.23200664,0.15247865,0.4225178
486,0.30005664,0.087206826,0.46187708
487,0.2799913,0.12682913,0.537656
488,0.31016874,0.18606688,0.54487807
489,0.27589488,0.15290397,0.5061283
490,0.36411753,0.17051998,0.6054947
491,0.3571227,-0.013393543,0.6250991
492,0.37705484,0.021320462,0.6278549
493,0.46556488,0.3063216,0.6187439
494,0.5047206,0.18447366,0.670428
495,0.51061046,0.19831367,0.7240224
496,0.5639998,0.21095613,0.76603955
497,0.66498613,0.28105375,0.8267709
498,0.5820396,0.30582893,0.8103143
499,0.6244332,0.25903067,0.905373
500,0.6617156,0.21526046,0.8945928
501,0.6608968,0.2875171,0.8821403
502,0.6832584,0.38793603,0.963474
503,0.73596907,0.41632694,0.96946144
504,0.78409415,0.45550492,0.98188335
505,0.9019537,0.35544223,1.0866904
506,0.97306776,0.4152388,1.0149099
507,0.87180895,0.43762955,1.1027732
508,0.9238499,0.5980824,1.0865448
509,0.95110655,0.53148955,1.0014536
510,1.003382,0.53856677,1.1737937
511,0.9478709,0.55569184,1.1549696
512,0.99842167,0.6497631,1.1647251
513,1.0490929,0.666961,1.1364515
514,0.98785114,0.7672744,1.1242408
515,1.0862241,0.76316917,1.1067748
516,1.0293037,0.87908924,1.2805178
517,1.1321766,0.8797842,1.1674308
518,1.2148979,0.86723125,1.096777
519,1.1527792,0.85983765,1.1364027
520,1.1460533,0.8862758,1.2723184
521,1.1617898,0.9935431,1.0957043
522,1.2061353,0.9017084,1.2465653
523,1.1027832,1.0200745,1.1959817
524,1.2207656,0.9976218,1.1754006
525,1.188656,1.02743,1.0551512
526,1.2233108,1.065284,1.1439145
527,1.1211457,1.085418,1.1522882
528,1.2230835,1.146462,1.1063466
529,1.2236363,1.133572,1.0307115
530,1.1823041,1.2418476,1.0216372
531,1.1866223,1.0946726,0.96570736
532,1.1953677,1.2010776,0.9842744
533,1.1214508,1.1857756,1.0038304
534,1.1981887,1.2863206,0.9224098
535,1.1325312,1.1971567,0.92425424
536,1.0926293,1.1505917,0.9445228
537,1.0917257,1.1952789,0.83328384
538,1.0894699,1.1311572,0.8697749
539,0.9848506,1.2102149,0.78054327
540,0.9859263,1.2118657,0.716958
541,0.9724205,1.1465489,0.7101365
542,1.0076808,1.1580954,0.6892051
543,0.9054228,1.1189452,0.78753734
544,0.84947425,1.1660409,0.6733735
545,0.66253555,1.2342637,0.64615256
546,0.77774125,1.1881007,0.5001058
547,0.918466,1.1443161,0.46726444
548,0.7524775,1.0804236,0.43375313
549,0.7122845,1.0274395,0.46735755
550,0.67260313,1.1285043,0.49433193
551,0.6465648,0.98230046,0.46697995
552,0.6940381,0.93422335,0.42978647
553,0.5667126,0.9776138,0.48597074
554,0.52758545,0.893832,0.3994535
555,0.550373,0.7949925,0.3712986
556,0.4948124,0.87486005,0.34006807
557,0.51757824,0.9357672,0.4303239
558,0.4512666,0.84964997,0.31945628
559,0.3816874,0.76068735,0.22501254
560,0.39970872,0.8268016,0.33432844
561,0.4560088,0.77395356,0.23064995
562,0.35533565,0.72437066,0.24159682
563,0.418339,0.5892161,0.21584077
564,0.23852342,0.6829553,0.18460193
565,0.28422624,0.55591035,0.17276245
566,0.26923612,0.54487395,0.13245845
567,0.21613322,0.56663316,0.10272157
568,0.17064694,0.6141881,0.14775713
569,0.27627748,0.5604209,0.19204587
570,0.11440985,0.34030455,0.21441814
571,0.25335878,0.36417547,0.140425
572,0.16826127,0.34380677,0.20904222
573,0.21357326,0.34315386,0.14397366
574,0.1536261,0.30341554,0.21753877
575,0.18128242,0.28882587,0.27293912
576,0.18941802,0.21290328,0.22365841
577,0.085738175,0.25186303,0.2633257
578,0.19858582,0.27359205,0.24938212
579,0.12065992,0.2593351,0.29155013
580,0.06955262,0.18012393,0.2645795
581,0.1363229,0.13189508,0.34957406
582,0.16296852,0.20662284,0.29727268
583,0.104353115,0.11135254,0.3560254
584,0.23376617,0.21921307,0.45416972
585,0.21140827,0.09567138,0.48640767
586,0.21504955,0.16996822,0.4919957
587,0.23053563,0.065788284,0.47325784
588,0.2526529,0.094083235,0.46765697
589,0.27014223,0.07962062,0.48095444
590,0.39273337,0.12889299,0.59008867
591,0.35697475,0.15560359,0.5120395
592,0.28414255,0.24058291,0.55021435
593,0.40258762,0.20798348,0.576324
594,0.403052,0.10514901,0.6850415
595,0.36501306,0.21564499,0.6778979
596,0.5878628,0.15023652,0.68312895
597,0.43996584,0.08930503,0.7192693
598,0.5403046,0.20558661,0.8132024
599,0.55355525,0.20710692,0.810848
600,0.5090468,0.21857487,0.8938388
601,0.5332257,0.2157127,0.91955316
602,0.61524063,0.2658942,0.84744513
603,0.63646024,0.26047575,0.8575092
604,0.6962099,0.3220514,0.8835608
605,0.77539915,0.32379135,0.9546699
606,0.8306175,0.30256093,1.0035416
607,0.8251735,0.4265456,0.91605943
608,0.7924764,0.32173,0.9710473
609,0.91118044,0.4477182,0.8826098
610,0.76166815,0.5143003,0.90827346
611,0.8150482,0.47778967,0.98699653
612,0.85364324,0.48945346,1.0220326
613,0.93726915,0.5048624,1.0276008
614,0.9192419,0.606956,1.0660208
615,0.96896416,0.6208688,0.9889301
616,1.0468638,0.70889103,0.98821324
617,0.9334183,0.69971836,1.0808314
618,0.9812909,0.67011404,0.9600257
619,0.9533763,0.73147637,1.0429608
620,1.0611631,0.8363108,1.043892
621,1.0794878,0.75833267,1.0063723
622,0.9962326,0.7202656,1.0588309
623,1.013758,0.8115407,0.92853117
624,1.0158032,0.8600584,1.0028816
625,1.1220901,0.93296397,0.97199017
626,0.96793455,0.86297333,1.0715444
627,1.058582,0.8971933,0.9686698
628,1.1080843,1.0025749,1.0078577
629,1.0127652,0.9333435,0.8683381
630,0.9803484,0.9573658,0.86872196
631,1.0484368,0.9033104,0.78971463
632,0.9218211,0.99584085,0.8585569
633,1.0181115,0.9844105,0.8310566
634,0.9470434,0.9789357,0.7397311
635,0.91204596,1.1261955,0.759804
636,0.9382759,0.92185503,0.68142116
637,0.9029187,0.94584566,0.66210353
638,0.85908717,0.97760946,0.572212
639,0.84081554,1.0232018,0.69645435
640,0.8101323,1.0033126,0.6696811
641,0.80931187,0.8859615,0.56080765
642,0.79774165,1.0012715,0.506454
643,0.6845864,0.9538818,0.4719073
644,0.7256388,1.1047058,0.4935607
645,0.715376,1.0025744,0.48985052
646,0.56047076,0.95347977,0.42944542
647,0.61130047,0.93169886,0.42403916
648,0.6014239,0.9101806,0.29817018
649,0.565958,0.90085745,0.30623555
650,0.4815231,0.8744348,0.31420308
651,0.4995207,0.85026526,0.25950658
652,0.40655267,0.74035937,0.26778856
653,0.4064313,0.71959215,0.06111135
654,0.3858939,0.74947363,0.16084355
655,0.3167656,0.75077695,0.25228044
656,0.28390768,0.7320142,0.104424015
657,0.28734362,0.5947743,0.0797514
658,0.3249645,0.63353026,0.12519911
659,0.29328123,0.5650525,0.10455972
660,0.26130816,0.55393493,0.0017965535
661,0.16184664,0.50536436,0.16198064
662,0.08847879,0.5908802,0.07617555
663,0.13348106,0.5802003,-0.07182827
664,0.1516405,0.4565987,0.065570876
665,0.13978322,0.36141333,-0.04585788
666,0.1270291,0.3971813,-0.03906885
667,0.07198984,0.30606037,0.018789083
668,0.043602694,0.3095557,0.047933046
669,-0.020363739,0.3125678,-0.0019893919
670,0.056809664,0.30305767,-0.009878026
671,0.049439557,0.06161195,-0.0019098605
672,-0.008263926,0.16000919,-0.016577536
673,-0.066182196,0.19407436,-0.021102311
674,-0.07671451,0.22408174,-0.043469
675,0.022032412,0.17619222,0.022061529
676,-0.006491611,0.08521612,0.053607367
677,0.00073550455,0.09246148,0.1715395
678,0.0672454,0.040553622,0.06171454
679,-0.00013588884,0.1131356,0.14301014
680,0.13946241,0.012311999,0.15571856
681,0.04276784,0.03420134,0.18223715
682,0.10934164,0.045443702,0.18694776
683,0.16504051,0.068267785,0.25507277
684,0.027234828,0.008401416,0.25891095
685,0.1336633,0.10833994,0.3363848
686,0.12310929,0.015769,0.3838263
687,0.18884161,0.03251707,0.3968908
688,0.17818047,-0.017693957,0.383354
689,0.25174826,0.08052303,0.44146597
690,0.1703741,0.08724997,0.4724044
691,0.24347253,0.13134468,0.42487437
692,0.30331588,-0.01750219,0.5047154
693,0.3197004,-0.0045960257,0.51598215
694,0.21564022,0.06431062,0.55641365
695,0.3238963,0.12316688,0.61860716
696,0.4056873,0.09811051,0.57713574
697,0.4719329,0.07589327,0.655477
698,0.41082108,0.14471763,0.69767505
699,0.44595942,0.17505783,0.74664813
700,0.5732517,0.21376228,0.73819846
701,0.5709915,0.2608215,0.86410296
702,0.52444714,0.28994885,0.95029104
703,0.6174181,0.26021746,0.8521097
704,0.72362715,0.29772866,0.8372102
705,0.737564,0.34116122,0.89296246
706,0.77334464,0.38449824,1.0526452
707,0.83628327,0.44621572,0.9286633
708,0.9438285,0.45462546,0.95754707
709,0.8364078,0.5049845,0.9757761
710,0.9038345,0.46682,0.96896046
711,0.9393329,0.6137128,0.9942252
712,0.9292025,0.5647346,1.034607
713,0.9166983,0.6581196,1.0830836
714,0.93327826,0.5751751,1.0546172
715,1.0107659,0.677118,0.9806584
716,1.0653659,0.6399636,1.1013097
717,1.0473341,0.73815954,1.0682865
718,1.0153587,0.8196937,1.0699099
719,1.0542341,0.6924134,1.0583491
720,1.1103942,0.81488734,1.1748985
721,1.0059347,0.8451693,1.0433378
722,1.0748957,0.8509474,1.1310458
723,1.1300379,1.005799,1.0476674
724,1.1522007,1.0164204,1.0753448
725,1.0881554,0.93628776,1.1541389
726,1.1186045,0.9990937,1.1031188
727,1.1405469,1.0207695,0.99614877
728,1.1268809,1.0005441,0.99755555
729,1.1133964,1.0362251,1.0462372
730,1.0606893,1.0640793,0.99241287
731,1.044609,1.047196,0.96548015
732,1.1014211,1.0598469,0.83554757
733,0.98751974,1.2005585,0.90187997
734,1.1769326,1.0135145,0.8639884
735,1.1356974,1.1711386,0.86506724
736,1.0122058,1.128674,0.80886775
737,1.0804573,1.1726161,0.80024564
738,0.98761106,1.1764705,0.8258256
739,1.0213326,1.1972219,0.6815721
740,0.98135287,1.1783485,0.7070017
741,0.89870346,1.1168643,0.67532855
742,0.91341263,1.1047783,0.5821924
743,0.78865063,1.0638168,0.6094667
744,0.8868761,1.0347344,0.6966112
745,0.77634346,1.1723881,0.6056084
746,0.7694313,1.0687487,0.54984534
747,0.82053524,1.1104187,0.43332642
748,0.7213733,1.0565354,0.50680405
749,0.7522366,1.0796297,0.42086887
750,0.6133507,0.95992696,0.5640727
751,0.60108507,0.99202496,0.39839205
752,0.61360264,0.91618365,0.37561092
753,0.5393232,0.96640784,0.33379766
754,0.6887789,1.0152141,0.36113524
755,0.46923304,0.8767245,0.28743318
756,0.5162383,0.81784403,0.3572131
757,0.39522615,0.8372752,0.28064933
758,0.45085075,0.7822554,0.21312024
759,0.38257816,0.76853764,0.27460408
760,0.47636092,0.7280501,0.21083966
761,0.38750163,0.764457,0.27848032
762,0.36570445,0.7839428,0.2740354
763,0.35911277,0.6339346,0.15837494
764,0.3980558,0.6365054,0.29817
765,0.35608095,0.5680375,0.15275271
766,0.28905427,0.6332763,0.21611628
767,0.23424044,0.6193852,0.2093527
768,0.254589,0.55933815,0.16005227
769,0.2382706,0.5830783,0.21826379
770,0.22282052,0.4388486,0.22957006
771,0.19143236,0.47487053,0.19724742
772,0.2819248,0.43770865,0.1987536
773,0.23468582,0.37195498,0.23551635
774,0.2563895,0.3916557,0.29491588
775,0.11902436,0.33849105,0.3267215
776,0.181251,0.44239312,0.3208798
777,0.1540868,0.30889723,0.33752808
778,0.22239754,0.3018536,0.3749353
779,0.24162668,0.2953988,0.39705604
780,0.20806096,0.24803096,0.39099124
781,0.14224683,0.28302917,0.3384775
782,0.2545278,0.21987018,0.41285574
783,0.3272665,0.17695823,0.35901895
784,0.2766882,0.16545908,0.45444438
785,0.36934498,0.18634763,0.45499662
786,0.29910693,0.19552477,0.45670655
787,0.42869794,0.20421731,0.53218234
788,0.32432106,0.17972355,0.57909375
789,0.4313381,0.25307333,0.5761859
790,0.34293446,0.22164272,0.6697404
791,0.3516387,0.23872924,0.659776
792,0.52029663,0.2563458,0.7177367
793,0.53024614,0.216393,0.7457107
794,0.4966454,0.25432414,0.70373553
795,0.52501607,0.18787768,0.75327975
796,0.538334,0.29606706,0.8778797
797,0.5962278,0.2546005,0.8229052
798,0.5341472,0.3197906,0.80516046
799,0.6585123,0.3751597,0.94761485
800,0.6377384,0.40669313,0.9396423
801,0.71976686,0.40489158,0.9257556
802,0.8986145,0.43033153,0.94128233
803,0.8125968,0.3841503,1.0051537
804,0.76016533,0.39310008,1.0056179
805,0.9028309,0.37397605,1.0912455
806,0.9205609,0.53906757,1.1030141
807,0.90735036,0.5319355,1.2081964
808,0.955815,0.5291341,1.0333493
809,0.93157554,0.5943028,1.0950876
810,0.88881475,0.57351464,1.1051341
811,0.9817083,0.6604912,1.1950104
812,1.0478885,0.66646457,1.145685
813,1.1078049,0.68582964,1.2217032
814,1.0655105,0.7365265,1.1439992
815,1.0468736,0.7418143,1.1908023
816,0.9905026,0.8299148,1.1229055
817,1.0484703,0.82339114,1.1483743
818,1.1381428,0.92565924,1.1452032
819,1.1368371,0.89238685,1.1771811
820,1.1778361,0.85745525,1.1194247
821,1.1534247,0.82849956,1.1445144
822,1.1459637,0.8517543,1.2002771
823,1.2275567,1.0119509,1.1661016
824,1.2296542,1.0601228,1.1556958
825,1.1837114,0.891023,1.0891935
826,1.2391535,1.0189815,1.0799025
827,1.2102939,1.1377869,1.0508295
828,1.1590794,1.1052918,0.97193617
829,1.0722755,1.0337853,1.0719017
830,1.0462279,1.0483757,0.89087516
831,1.1744759,1.0983189,0.9846369
832,1.0984643,1.1680485,0.9340996
833,1.1431838,1.1656383,0.90041053
834,1.1161098,1.1404357,0.86635816
835,1.0500746,1.1963876,0.80580413
836,1.013804,1.1913387,0.8366985
837,0.97829086,1.1282802,0.7791481
838,1.033614,1.0901022,0.79398733
839,1.0006143,1.0877875,0.6218146
840,0.94774294,1.0748389,0.64211535
841,0.9226273,1.1090201,0.74676913
842,0.9285398,1.06993,0.49868158
843,0.8424406,1.0213842,0.62154096
844,0.8535574,1.1181717,0.5062564
845,0.79498845,1.0680652,0.5646778
846,0.78656584,0.96731853,0.50242555
847,0.6354104,1.0178063,0.5214669
848,0.64552337,1.022938,0.40524656
849,0.55779773,0.99296224,0.40363902
850,0.57617635,0.90408254,0.2977191
851,0.5300312,0.9184805,0.2832331
852,0.44508412,0.90443796,0.28037003
853,0.50945187,0.819922,0.30464956
854,0.45456752,0.83583105,0.21148059
855,0.42219794,0.8092409,0.16963454
856,0.37761018,0.81011266,0.15803818
857,0.33639815,0.80908793,0.19920056
858,0.29227975,0.8241743,0.15662521
859,0.3429241,0.6280765,0.1416551
860,0.29928496,0.6273355,0.10859304
861,0.28708363,0.5987663,0.06937383
862,0.25357217,0.5639729,0.076323375
863,0.26767787,0.5455593,-0.03052698
864,0.12803268,0.45226768,0.01897992
865,0.115164936,0.45754454,0.030229252
866,0.10569213,0.44621584,0.032638967
867,0.07689582,0.42095172,0.02161749
868,0.1051235,0.3594935,0.10374996
869,0.014671543,0.35249186,0.051278424
870,0.0019559036,0.22719376,-0.007088637
871,0.05751949,0.29256755,0.051893905
872,0.12210888,0.31146753,0.035063926
873,0.07119697,0.299313,0.07148831
874,0.100929424,0.17765863,0.07191179
875,-0.007689524,0.13984916,0.09384072
876,-0.040701758,0.16032892,0.18225868
877,-0.020413432,0.15327354,0.121895395
878,0.068426564,0.11323638,0.12700573
879,-0.019301308,0.018427195,0.27223024
880,0.06811375,0.04812767,0.24359705
881,0.1102634,-0.0040327287,0.18805298
882,0.016055368,0.0045930254,0.29219434
883,-0.020398347,-0.010294916,0.22546718
884,0.10297158,0.100603,0.32239407
885,0.166821,-0.014899781,0.34398144
886,0.07894074,0.10578929,0.3055491
887,0.25524843,0.020234527,0.28170738
888,0.23713374,0.05394827,0.40929827
889,0.1747577,0.068817094,0.41958514
890,0.2643671,0.048770566,0.39747655
891,0.27418053,-0.08100985,0.40357777
892,0.31629774,0.022577003,0.48919392
893,0.28024712,0.034339607,0.554407
894,0.35586426,0.07391935,0.56613046
895,0.35084185,0.03155556,0.64426994
896,0.33481285,0.021864863,0.6354159
897,0.46370164,0.06850447,0.6032769
898,0.4024027,0.073813096,0.6628852
899,0.47486156,0.2094595,0.6699346
900,0.51604223,0.16960017,0.7227248
901,0.36887425,0.17134371,0.8148185
902,0.62298095,0.26212448,0.72383034
903,0.5461066,0.2598574,0.7616461
904,0.5817026,0.25973243,0.97474474
905,0.66574675,0.20467736,0.9034991
906,0.63645905,0.25815874,0.9352037
907,0.7725923,0.37762213,0.9444003
908,0.714199,0.41680837,0.85500056
909,0.8092979,0.4511658,0.86342853
910,0.7771081,0.45182455,0.89777505
911,0.8496465,0.39507306,0.93605787
912,0.8505376,0.49351367,0.9994337
913,0.8670584,0.49354854,0.92240584
914,0.83349216,0.53055483,0.98396164
915,0.89852774,0.60319537,0.9017689
916,0.9426126,0.5775436,0.99618983
917,0.93403065,0.5876182,0.9998506
918,0.909893,0.67634135,0.99723274
919,0.95587677,0.71858406,0.9711956
920,0.9637779,0.745946,0.9594545
921,0.9974865,0.7482093,0.96612084
922,0.98489726,0.837207,1.0834839
923,1.0219191,0.79835975,0.9640248
924,0.9042782,0.8200637,0.8933161
925,1.0297794,0.84344023,0.8644367
926,0.968632,0.90006703,1.0156902
927,1.0258269,0.9037595,0.87536526
928,1.0237317,1.0035338,0.89097315
929,0.97410214,0.92375946,0.9181784
930,1.0419917,0.9128261,0.8857725
931,0.9822711,1.1108632,0.8133827
932,1.0488559,0.9938854,0.8371986
933,0.9369896,0.91338885,0.7698212
934,0.9487434,1.1154335,0.78911483
935,0.9714399,0.9988861,0.79219776
936,0.8662789,1.1211727,0.694693
937,0.81788033,1.0396099,0.60596913
938,0.7919255,1.0422432,0.67631966
939,0.82778716,1.044284,0.59361696
940,0.77309644,1.0813235,0.5832262
941,0.7887112,1.045614,0.6556985
942,0.5669086,1.0110825,0.5304439
943,0.7409448,1.0133358,0.5687076
944,0.6787075,0.9690831,0.52548295
945,0.66678154,0.98652124,0.3775168
946,0.6222257,1.1026314,0.4107356
947,0.6227648,0.90595007,0.35856345
948,0.6283435,0.8977242,0.33560595
949,0.5597224,0.9297029,0.22057635
950,0.59391296,0.8859327,0.32436728
951,0.5859501,0.83859843,0.3952871
952,0.50021,0.9184041,0.22944011
953,0.4861817,0.8043771,0.26095927
954,0.36478192,0.79945356,0.17227441
955,0.41551542,0.7843757,0.18576548
956,0.41518307,0.7329294,0.09291474
957,0.32153428,0.8154355,0.18570362
958,0.32979456,0.7933512,0.07475422
959,0.30695394,0.5744813,0.151049
960,0.18606226,0.70004183,0.23300867
961,0.3408712,0.6457854,0.19076768
962,0.17144643,0.57503474,0.13022178
963,0.17544739,0.610673,0.053738236
964,0.3068941,0.5754892,0.06147685
965,0.17274863,0.4541196,0.09184097
966,0.1775612,0.48582888,0.102432355
967,0.26103577,0.35465008,0.18716574
968,0.16990696,0.4155787,0.049284026
969,0.07434903,0.3957497,0.20293805
970,0.10495664,0.3863185,0.0387607
971,0.15481144,0.31899935,0.1474244
972,0.16784704,0.3994455,0.11783016
973,0.045337897,0.3261289,0.072522976
974,0.18409882,0.2874712,0.20131776
975,-0.010167134,0.15397352,0.11403906
976,0.24639021,0.33798596,0.20888308
977,0.14116271,0.2774018,0.23979776
978,0.14445506,0.1660061,0.28860268
979,0.02672953,0.26165187,0.29164338
980,0.13611868,0.14811523,0.27293563
981,0.19194862,0.16236237,0.30329603
982,0.14189912,0.19929737,0.28632686
983,0.25009546,0.17735982,0.29721856
984,0.20182031,0.21089797,0.30040962
985,0.32290965,0.14471601,0.45696822
986,0.24842854,0.1602219,0.40726072
987,0.2753462,0.13161846,0.43371665
988,0.21414588,0.23757267,0.507288
989,0.31956437,0.13324545,0.52154
990,0.40704572,0.11761407,0.6219457
991,0.3218957,0.07961944,0.6441744
992,0.39081556,0.1353661,0.6948915
993,0.46582136,0.19657743,0.65784425
994,0.4946442,0.1807445,0.6550916
995,0.54089,0.20311052,0.6936673
996,0.51481426,0.26405212,0.72258157
997,0.54854476,0.20418507,0.90343165
998,0.542504,0.3026539,0.870768
999,0.5899602,0.35721615,0.8674166
1000,0.61089164,0.3261507,0.8539329
1001,0.6987455,0.387922,0.922701
1002,0.7494728,0.34826374,0.99030465
1003,0.75577193,0.38531646,0.95940894
1004,0.7259387,0.35997865,0.9649463
1005,0.781418,0.5631102,1.0613295
1006,0.92702734,0.5511446,1.050279
1007,0.92599416,0.49372718,1.1129365
1008,0.88927114,0.56856483,1.1090965
1009,0.8822108,0.4788377,1.0697969
1010,0.89689136,0.6055735,1.1675249
1011,0.9264738,0.5756096,1.1514585
1012,0.9876045,0.6775357,1.2550818
1013,1.0920836,0.63457656,1.1442199
1014,1.1266999,0.791795,1.1966758
1015,1.0642769,0.7407176,1.1828182
1016,1.10123,0.7892304,1.2044069
1017,1.0844513,0.7267597,1.2579478
1018,1.1245614,0.7498436,1.2662674
1019,1.1235319,0.7750561,1.203177
1020,1.1768088,0.97140664,1.1088358
1021,1.2010881,0.9642641,1.1918105
1022,1.1888967,0.90078443,1.1849103
1023,1.2257388,0.9869629,1.1420068
1024,1.1728802,1.0831392,1.1714586
1025,1.2673486,0.9676821,1.1007314
1026,1.186116,1.0276189,1.1388333
1027,1.1412221,1.0533795,1.1040499
1028,1.1927301,1.1246134,1.0185045
1029,1.2103888,1.0616846,1.1665931
1030,1.1157429,1.1990551,1.090546
1031,1.169692,1.1493632,0.97064316
1032,1.2159576,1.1343039,0.936285
1033,0.9972901,1.2069545,1.0034953
1034,1.239765,1.1933044,0.9901451
1035,1.0488008,1.2191019,0.9020059
1036,1.1848336,1.2408773,0.8734281
1037,1.040931,1.2094113,0.9263786
1038,1.1135209,1.2634407,0.8411875
1039,0.98530966,1.1894145,0.8473614
1040,1.0441927,1.1921517,0.8181548
1041,1.0523138,1.2332196,0.68669075
1042,0.91117334,1.1130767,0.68651396
1043,0.8390702,1.1512823,0.6818644
1044,0.96491045,1.1367506,0.58338886
1045,0.8693619,1.2537018,0.5412786
1046,0.83342206,1.0483618,0.5964583
1047,0.7862957,1.0651485,0.5799941
1048,0.75845546,1.1475289,0.55823565
1049,0.77897114,1.0116456,0.50853163
1050,0.5930498,1.0044422,0.4644317
1051,0.68098956,1.0664526,0.45801517
1052,0.55823123,1.05123,0.40324584
1053,0.5213259,0.9809907,0.31555215
1054,0.56139815,0.92444324,0.35055798
1055,0.54908377,0.9657362,0.2329637
1056,0.49107486,0.9142277,0.25803533
1057,0.47565386,0.8894807,0.32292292
1058,0.45707434,0.8491911,0.3066311
1059,0.3585864,0.70054674,0.23848632
1060,0.26170683,0.7253319,0.24555743
1061,0.36590162,0.6599637,0.1835653
1062,0.24590531,0.6690755,0.17571807
1063,0.24885175,0.6678159,0.16925293
1064,0.29224452,0.512408,0.072117485
1065,0.26063967,0.6129161,0.2555682
1066,0.17571114,0.61717415,0.12586652
1067,0.17421202,0.56716776,0.21698838
1068,0.24077901,0.4516283,0.18888797
1069,0.19853309,0.33715558,0.19714502
1070,0.25111705,0.45084137,0.09827326
1071,0.16101784,0.3837606,0.1535239
1072,0.20205712,0.41036078,0.2187114
1073,0.16810146,0.3652195,0.1597017
1074,0.09277201,0.3198301,0.08780447
1075,0.08858124,0.29047468,0.18507205
1076,0.08798451,0.20301162,0.14122303
1077,0.102521196,0.32764977,0.23747739
1078,0.09275557,0.26879117,0.34151936
1079,0.14675002,0.20980975,0.29284447
1080,0.18183441,0.32822165,0.3891606
1081,0.17970201,0.19350442,0.29524767
1082,0.17313612,0.15215045,0.31194383
1083,0.072887786,0.18148911,0.34587875
1084,0.20116979,0.124108344,0.35997787
1085,0.2553185,0.19577838,0.4488909
1086,0.212758,0.11235577,0.46849898
1087,0.2830766,0.054202784,0.4922639
1088,0.22146411,0.14635323,0.48539552
1089,0.23605807,0.03994652,0.50489795
1090,0.2935301,0.024145804,0.5193211
1091,0.31830806,0.17212063,0.6128665
1092,0.25760123,0.10344239,0.5946658
1093,0.42582557,0.13431874,0.75296247
1094,0.40011764,0.20350406,0.718967
1095,0.4416883,0.15961084,0.6892417
1096,0.49185985,0.21209577,0.7556121
1097,0.49464643,0.34474072,0.635638
1098,0.5332691,0.1925798,0.7727728
1099,0.5692431,0.31969982,0.83613616
1100,0.5608898,0.31369963,0.74861836
1101,0.63511515,0.25261965,0.8842976
1102,0.67229223,0.26911575,0.8516433
1103,0.5664165,0.26442078,1.031592
1104,0.70775557,0.28214797,0.91846204
1105,0.69531095,0.39387864,0.88397104
1106,0.64838415,0.34911856,0.892907
1107,0.8659531,0.38281775,1.0058355
1108,0.81862926,0.45754635,1.011097
1109,0.83082104,0.46004432,1.0702641
1110,0.892958,0.5080232,0.93041116
1111,0.88906264,0.5326824,0.9687554
1112,0.9618879,0.50249135,1.0157185
1113,0.8257317,0.5837821,0.9791788
1114,0.9582198,0.69413745,1.0004572
1115,0.98344415,0.6449945,1.1419641
1116,0.9850254,0.728328,1.0855292
1117,0.9371882,0.642229,1.0685831
1118,1.018129,0.7479287,1.0908303
1119,1.0188723,0.8073982,0.9852367
1120,1.0786937,0.7890021,0.9669359
1121,1.0276517,0.6944413,0.9250474
1122,0.93513215,0.8615031,0.961736
1123,1.029554,0.7459014,0.9797597
1124,1.0613166,0.7857767,0.9689738
1125,1.0554984,0.86292577,0.9707619
1126,0.99112445,0.9386504,0.9597163
1127,1.0260013,0.8292807,0.9264654
1128,0.9771236,0.950668,0.87226355
1129,1.0294855,1.0292147,0.85883975
1130,1.0136759,1.03424,0.8815815
1131,1.0221851,0.9836603,0.84334636
1132,0.92770696,0.97747207,0.7496476
1133,0.9876485,1.0008692,0.7490623
1134,0.9744783,1.0157092,0.71880347
1135,0.9078604,0.9959139,0.7237439
1136,0.85057765,1.0659411,0.74669486
1137,0.9289405,1.0711768,0.70395505
1138,0.8749791,1.084419,0.67627996
1139,0.8746715,0.9864499,0.63479525
1140,0.7853418,0.93716645,0.6150108
1141,0.8071329,1.0397565,0.6611036
1142,0.7301245,0.96297383,0.41828805
1143,0.6480422,0.93110627,0.43900383
1144,0.6422501,0.8517003,0.44427145
1145,0.69293016,0.9344925,0.5371548
1146,0.69889516,0.8999434,0.5241058
1147,0.60676134,0.8432937,0.37177566
1148,0.5046121,0.93496555,0.39602977
1149,0.50137496,0.84617794,0.26683217
1150,0.5838688,0.90136254,0.2311107
1151,0.47387886,0.85495687,0.23706205
1152,0.41171616,0.78365093,0.19979489
1153,0.35737237,0.7770101,0.158129
1154,0.3643468,0.71687704,0.17050424
1155,0.31246632,0.7399729,0.21300839
1156,0.3567205,0.7192657,0.096338175
1157,0.3568539,0.7062847,0.13659246
1158,0.3665668,0.672815,0.050452672
1159,0.16206966,0.61015105,0.08296365
1160,0.3082285,0.5343694,0.05614635
1161,0.16482802,0.50670695,0.0448149
1162,0.2165233,0.5729983,0.023609454
1163,0.042849768,0.547654,0.05413563
1164,0.2509232,0.4147286,0.062138245
1165,0.051473673,0.45447245,0.11258145
1166,0.08282084,0.3358693,-0.028741244
1167,0.095305175,0.37454012,0.037733328
1168,0.1995322,0.27863398,-0.016204981
1169,0.087955154,0.315438,0.053316295
1170,-0.001215303,0.30068684,-0.04357918
1171,-0.0018950462,0.25268593,0.08319596
1172,-0.030086745,0.24913192,-0.012060124
1173,0.026915783,0.24678169,0.05162577
1174,-0.022946073,0.1254953,0.18739381
1175,0.0028289016,0.16860512,0.24562919
1176,0.066735104,0.094023146,0.04358578
1177,0.06705775,0.105209656,0.10117916
1178,0.014964311,0.11546712,0.14982753
1179,-0.06410342,-0.008074712,0.08805646
1180,0.09539027,0.0840707,0.18661973
1181,0.031139245,0.06876151,0.22953063
1182,0.045047052,0.020422934,0.11478382
1183,0.043496925,0.011492294,0.17425135
1184,0.04377373,0.11477113,0.2927025
1185,0.13946971,-0.06777642,0.34805685
1186,0.16150413,0.07644144,0.39394262
1187,0.1579441,0.06915052,0.46127966
1188,0.22166298,0.00557569,0.46951076
1189,0.18436441,0.060508557,0.4119615
1190,0.27133343,0.0638686,0.47096598
1191,0.26494014,0.08154294,0.4315747
1192,0.3216801,0.027411394,0.6308209
1193,0.38381696,0.032830205,0.53329587
1194,0.30891076,0.1376583,0.59730756
1195,0.29187536,0.08659018,0.72284526
1196,0.5009105,0.1590959,0.5689668
1197,0.3926093,0.11030257,0.6698282
1198,0.55943733,0.16811611,0.711912
1199,0.5205849,0.18689848,0.80801654
1200,0.60119814,0.16287577,0.78745013
1201,0.65856117,0.23763788,0.84058523
1202,0.6064063,0.23910084,0.7850516
1203,0.6536859,0.3279545,0.8247148
1204,0.6241376,0.41490582,0.91332936
1205,0.67359954,0.3972589,0.8745052
1206,0.81902105,0.3250211,0.91755176
1207,0.7872265,0.43893898,0.9550117
1208,0.7639597,0.36247247,0.9037639
1209,0.8916781,0.46253967,0.9987333
1210,0.9324719,0.46121264,1.0546721
1211,0.9387753,0.49261624,1.052858
1212,0.90414006,0.5424515,0.9928948
1213,0.9232074,0.54802686,1.0615137
1214,0.97104967,0.63354385,1.0500388
1215,1.0669007,0.67219263,1.0339491
1216,0.98484486,0.7308652,1.0688275
1217,1.0401759,0.73384005,1.1452234
1218,1.0578852,0.77646434,1.1558795
1219,0.9883372,0.8453334,1.0587363
1220,1.1647977,0.8332767,1.0920472
1221,1.0732663,0.8432273,1.0904372
1222,1.0665567,0.9687236,1.0833067
1223,0.983047,0.88118815,1.0343026
1224,1.0585519,0.89030236,1.0191693
1225,1.2173834,0.9682735,1.1070158
1226,1.1179417,1.0345222,0.91422427
1227,1.1606495,1.0168993,1.0205407
1228,1.1940594,1.0564263,0.95985854
1229,1.1955558,1.0683117,1.0430096
1230,1.1672255,1.1019311,1.0024558
1231,1.1073639,1.1455177,1.0125208
1232,1.1068122,1.1637077,0.95069385
1233,1.081991,1.0307689,0.896909
1234,1.080893,1.0609019,0.8950138
1235,1.09749,1.1422818,0.8407299
1236,1.0198209,1.0778453,0.8339815
1237,1.036386,1.246549,0.79801345
1238,0.9330045,1.1642518,0.80088866
1239,1.0032215,1.158505,0.65060616
1240,1.0462061,1.0882664,0.70521015
1241,0.9038558,1.1134988,0.7255055
1242,0.8887852,1.1763595,0.65746653
1243,0.8633902,1.1082369,0.60981834
1244,0.9317749,1.0618765,0.6734127
1245,0.79077387,1.2030802,0.5961585
1246,0.8017172,1.0113298,0.6449837
1247,0.7413689,1.0504421,0.49777755
1248,0.7560672,1.022428,0.55407184
1249,0.69777477,1.0584803,0.48359632
1250,0.73351246,1.0224254,0.44404212
1251,0.63372004,0.9401609,0.4080877
1252,0.62017304,0.98311955,0.4825923
1253,0.5325745,1.0454341,0.34949574
1254,0.5547953,0.86140984,0.3475641
1255,0.5130005,0.86532366,0.31767243
1256,0.50830853,0.8633725,0.2936969
1257,0.49942103,0.83833873,0.2659702
1258,0.48632923,0.8435574,0.23627526
1259,0.42258868,0.8213961,0.10875688
1260,0.31723076,0.75679255,0.24435264
1261,0.43225637,0.7222119,0.19071126
1262,0.3569223,0.75011367,0.2255927
1263,0.3602777,0.58686084,0.356811
1264,0.33969355,0.67339945,0.23930262
1265,0.36375818,0.6722503,0.15171368
1266,0.23252372,0.53561044,0.15896651
1267,0.19981821,0.56482685,0.18729858
1268,0.24875373,0.6297312,0.10829343
1269,0.19126782,0.45064566,0.18116215
1270,0.2374718,0.43048763,0.2474672
1271,0.33103505,0.3878315,0.13990225
1272,0.20823328,0.47637895,0.21044
1273,0.18761021,0.38026026,0.17773232
1274,0.18248102,0.28235564,0.24112178
1275,0.17538399,0.43221894,0.2793615
1276,0.2222298,0.3879449,0.25460932
1277,0.20733424,0.28969917,0.27356398
1278,0.1620327,0.30705878,0.33742616
1279,0.21599698,0.3461213,0.34918025
1280,0.3157653,0.29080108,0.35756633
1281,0.27999458,0.27334523,0.3821329
1282,0.32648456,0.23029564,0.40352455
1283,0.32730633,0.19085798,0.4601898
1284,0.27087158,0.21294113,0.35473135
1285,0.35059863,0.26719043,0.43571118
1286,0.26959875,0.11624698,0.5309273
1287,0.4041972,0.31042504,0.56211555
1288,0.29902318,0.14969167,0.61600095
1289,0.3825655,0.16720623,0.60271186
1290,0.43954176,0.204861,0.71189415
1291,0.4364084,0.24609548,0.45555767
1292,0.54189545,0.3562351,0.7297285
1293,0.5280765,0.27887613,0.7524967
1294,0.5401658,0.17597206,0.71316403
1295,0.514166,0.22394618,0.8120702
1296,0.60982674,0.25016344,0.8155926
1297,0.56780493,0.26782975,0.81730247
1298,0.60298866,0.3289485,0.8087589
1299,0.67613775,0.28797242,0.9740548
1300,0.59659743,0.35939544,0.9561971
1301,0.6920577,0.35087985,1.0220101
1302,0.7312226,0.49831304,1.0048034
1303,0.7409285,0.38234755,0.9331096
1304,0.73574483,0.3996481,1.0161335
1305,0.88658845,0.48703617,1.0025846
1306,0.8066805,0.5384524,1.0445377
1307,0.8980369,0.50630933,1.0735027
1308,0.9304322,0.51326203,1.1038078
1309,0.8879158,0.5579816,1.1452808
1310,0.95480746,0.5878254,1.0599574
1311,0.9097504,0.6433449,1.1216824
1312,0.9797589,0.60878724,1.2165002
1313,1.0740026,0.7482954,1.1734946
1314,1.0485717,0.7266389,1.2294617
1315,1.1203226,0.7481979,1.2281363
1316,1.0947933,0.7402527,1.173611
1317,1.0895137,0.8550786,1.1794816
1318,1.1962174,0.88678956,1.1760135
1319,1.1574417,0.85724103,1.1429971
1320,1.1814857,0.8470308,1.2185854
1321,1.1733763,0.8010168,1.1133599
1322,1.1292914,0.93778616,1.1148949
1323,1.0840654,0.94732064,1.1888062
1324,1.2057767,0.96774215,1.0967473
1325,1.183619,1.0306783,1.0123621
1326,1.1436915,1.0103831,1.132582
1327,1.1306666,1.0600826,1.0613637
1328,1.1942266,1.0655216,1.0128489
1329,1.1008185,1.1297711,1.0823834
1330,1.0606002,1.0566758,0.9562373
1331,1.1285511,1.0986705,0.9822166
1332,1.1878878,1.0392426,0.91685885
1333,1.0866966,1.0989674,0.9137311
1334,0.9256757,1.0901605,0.83757573
1335,1.0730697,1.1224024,0.81726074
1336,1.0186284,1.1359423,0.8875182
1337,0.9222903,1.0872172,0.72214735
1338,1.0578222,1.104678,0.8157072
1339,0.9708123,1.064044,0.67938566
1340,0.95519996,1.1022979,0.6023063
1341,0.90369576,1.0235176,0.58646035
1342,0.8052347,1.0423698,0.675576
1343,0.7446632,1.1273705,0.54955745
1344,0.74185115,1.1533704,0.5099006
1345,0.81821907,1.1256456,0.49951398
1346,0.6923295,1.0425009,0.4286566
1347,0.7237123,0.992481,0.50788033
1348,0.5891466,0.9502791,0.46969235
1349,0.6611814,0.9649784,0.40183228
1350,0.57145923,0.91799027,0.3638339
1351,0.50739515,0.88408524,0.31759343
1352,0.5439899,0.9022419,0.35084963
1353,0.5251627,0.82550573,0.327451
1354,0.4221376,0.7024701,0.20970617
1355,0.4305964,0.82015246,0.15969576
1356,0.3228269,0.79083455,0.1585889
1357,0.40509728,0.72929627,0.18970315
1358,0.33067513,0.7249858,0.053692196
1359,0.32070154,0.65199655,0.11423997
1360,0.3053645,0.7046361,0.12420805
1361,0.2835636,0.58825177,0.13044219
1362,0.19740452,0.54186565,-0.01542835
1363,0.18200536,0.47617608,0.15499121
1364,0.19081064,0.52709115,0.08416582
1365,0.15694454,0.5001954,0.044938356
1366,0.11834085,0.3833582,-0.03815252
1367,0.06309195,0.412758,0.05881267
1368,0.15502664,0.42435616,0.02211496
1369,0.09405037,0.47853696,0.12748842
1370,0.073964246,0.35586673,0.19523363
1371,0.04323332,0.18085274,0.07366118
1372,0.1442063,0.3303916,0.14947137
1373,0.093635,0.17401296,0.09593391
1374,0.014476385,0.25174683,0.0920371
1375,0.073686615,0.22733754,0.07991105
1376,0.039645545,0.20276418,0.10912897
1377,0.06789398,0.15946418,0.076733805
1378,-0.0071068634,0.12580864,0.17299753
1379,0.042705115,0.1378469,0.1475686
1380,-0.032659788,0.09358807,0.1737766
1381,0.016913012,0.07360188,0.24208672
1382,0.05589577,0.06212179,0.20395862
1383,0.110420205,0.09858767,0.31386426
1384,0.11900122,0.041769248,0.22520103
1385,0.21006721,0.035410143,0.3207546
1386,0.096498206,-0.01846206,0.28105134
1387,0.12268509,-0.048700657,0.36849672
1388,0.10195498,-0.017731052,0.39934275
1389,0.21251687,-0.08285929,0.38366207
1390,0.21042497,0.036381636,0.50924134
1391,0.28777447,0.040477913,0.5736188
1392,0.22354971,-0.059947513,0.4876999
1393,0.30988193,-0.038125753,0.5894689
1394,0.3251258,0.10077772,0.6505266
1395,0.2917294,0.107889675,0.60221
1396,0.48328885,0.1019423,0.6443417
1397,0.3258442,0.053073294,0.6783002
1398,0.37850383,0.12643258,0.68249655
1399,0.42911607,0.15271406,0.73435783
1400,0.5804091,0.10451144,0.7420369
1401,0.5543074,0.14857326,0.7620255
1402,0.6096762,0.1259203,0.736266
1403,0.6885556,0.22765252,0.87893736
1404,0.7663911,0.22612825,0.94476074
1405,0.65820193,0.3105138,0.8342726
1406,0.68520445,0.3661891,0.8594832
1407,0.7718611,0.28443283,0.8369376
1408,0.7044669,0.3824681,0.961246
1409,0.8080628,0.2682752,0.9706209
1410,0.88199764,0.46544188,0.97632
1411,0.7963309,0.45603308,0.9695549
1412,0.84380716,0.5187175,1.0201529
1413,0.8129646,0.4851259,0.9429715
1414,0.8323675,0.5276017,1.0384629
1415,0.9549453,0.49433053,1.0293926
1416,0.8488257,0.60032135,1.001406
1417,0.95029503,0.6158748,1.0816844
1418,0.90424114,0.6780211,0.981837
1419,0.9785038,0.7011763,1.0201901
1420,0.9350965,0.70755845,1.0045005
1421,0.9985678,0.7636497,1.0261956
1422,1.1066113,0.7989653,1.02815
1423,1.0120412,0.81846946,1.0167971
1424,1.016024,0.89251596,0.9716844
1425,0.9265667,0.86490315,0.9221447
1426,1.0016384,0.80358326,0.9272688
1427,1.0831544,0.9046318,0.95578337
1428,1.0008918,0.91602504,0.82451093
1429,1.013334,0.97120976,0.8514145
1430,1.0581204,0.9712251,0.87688833
1431,1.0110734,0.96210486,0.8252643
1432,0.9986028,0.95410305,0.83883375
1433,0.9320014,1.0048443,0.7524957
1434,0.92422104,1.071176,0.75070316
1435,0.8990399,0.999408,0.76196283
1436,0.8399283,1.0317681,0.7171725
1437,0.86729383,0.9767315,0.7302387
1438,0.8898882,1.0518526,0.6495323
1439,0.77881396,1.0571451,0.6556923


==> figs/full_16_worst_2.csv <==
x,0,1,2
0,1.9368979,1.709455,1.8363829
1,1.7905123,1.6619862,1.773965
2,1.7412051,1.4929,1.8867507
3,1.749153,1.7037455,1.6911757
4,1.9085366,1.6154906,1.8787724
5,1.8483299,1.8538209,1.8196688
6,1.8412689,1.8335793,1.780345
7,1.9205534,1.8667732,1.8884423
8,2.055474,1.7635902,1.8577511
9,1.9206359,1.7437073,1.9134067
10,2.0798533,1.7519882,1.9161948
11,1.737969,1.6754929,1.9068787
12,2.0188289,1.8300438,2.104643
13,2.0423293,1.8278615,2.0442755
14,2.0062094,1.6514775,1.8050508
15,1.9152601,1.7245783,1.9860218
16,1.951133,1.8372319,2.0682771
17,2.1823575,2.0240848,2.0042279
18,2.0189722,1.9102967,1.8596637
19,1.9047931,2.095718,1.9798477
20,1.8157048,1.8427268,1.9233158
21,1.9102504,1.8208754,1.8051736
22,2.1623232,1.903539,1.8729129
23,2.1591022,1.8800548,1.8903337
24,1.9667829,2.0584688,1.9738104
25,2.1358159,1.9424335,1.8262937
26,2.0062206,1.884194,1.7883657
27,1.9741671,1.9764129,1.9438891
28,2.0225713,2.0950177,2.1556618
29,2.0001018,2.1028197,2.0175395
30,1.9209867,1.9287947,1.9229969
31,1.8604867,1.9036413,2.029185
32,2.0722997,1.9439659,2.1870618
33,2.0046153,2.120885,1.8493383
34,1.8590828,1.9739277,2.0037193
35,2.0260973,2.073069,1.8931713
36,2.003042,2.0895963,1.9657438
37,2.0196776,1.9437302,1.894596
38,2.0737677,1.8958782,2.0707228
39,2.0746052,2.1228719,1.9296788
40,1.9854388,1.9635628,1.7612447
41,1.9133204,2.3311825,2.1755228
42,2.117857,2.2043374,1.9778398
43,2.019201,2.204499,1.902688
44,2.052751,2.2021012,2.00903
45,1.9681242,2.0444348,2.1005433
46,1.9824556,2.1481266,1.7627568
47,1.995831,2.0020568,1.6148432
48,1.9470394,1.8973653,1.7709324
49,1.9078906,1.9977329,2.022879
50,2.056518,2.066009,1.7600079
51,2.0650294,2.1541142,1.9317796
52,2.1589618,1.9978821,2.0340037
53,2.0010831,2.1043346,1.7970482
54,1.9411134,2.0466034,1.9307859
55,1.9460533,2.1953642,1.8718386
56,2.0771637,1.9165534,1.7813469
57,1.8804349,1.9329534,1.9461547
58,1.8542347,2.1032133,1.7213932
59,1.9942921,2.0203846,1.698635
60,1.8512748,2.0273075,1.9091542
61,1.9444059,1.9029437,1.905381
62,1.9097406,2.0547063,1.8095069
63,2.0729606,2.1879883,1.8252671
64,1.8654143,2.1440198,1.8628981
65,1.8380382,2.2760398,1.9334549
66,1.8025025,2.0374913,1.7835425
67,1.9600133,1.7786701,2.031775
68,1.803856,1.8206137,1.8456621
69,1.836028,1.9276917,1.867508
70,1.9638375,1.8705341,1.8670702
71,1.6510409,1.8651716,1.9444094
72,1.777915,1.8697484,1.8040208
73,1.9128559,1.7187482,2.0086038
74,1.8577212,1.9095712,1.937163
75,1.7923894,1.7916532,1.9379301
76,1.75187,1.9123629,1.9626528
77,1.8306402,1.7311606,2.0404637
78,2.0211446,1.7633384,2.1215115
79,2.0787055,1.7235409,1.732496
80,1.7978344,1.75196,1.7132566
81,1.9112096,1.6823844,1.9485183
82,1.67677,1.9624238,2.065892
83,1.9485106,1.7242652,1.8294772
84,1.9827287,1.9033682,2.015898
85,1.8427056,1.7784929,2.0778725
86,1.9276043,1.8546422,1.967959
87,1.6536666,1.8126795,2.0407567
88,1.8905271,1.9592439,1.929656
89,1.8263466,1.9599824,2.2078874
90,2.0085397,1.7937332,1.9642639
91,2.0310297,2.0776415,2.1466033
92,1.7623456,1.7413183,2.1859941
93,1.9441388,1.8383601,2.1366777
94,2.183093,1.904837,2.1429443
95,2.0799751,1.9944849,2.0208323
96,1.8555053,1.969774,1.989905
97,2.0094173,1.9127743,1.9470382
98,1.8679947,2.0317001,2.172025
99,1.7372383,1.8626394,1.914754
100,1.97384,2.1138265,2.0286233
101,2.1119227,1.7734476,2.2651224
102,1.8831656,1.9937152,2.0751357
103,2.038954,2.0440068,2.0548594
104,1.9930747,1.8262223,2.2849839
105,1.8256736,1.8855953,2.0080085
106,1.9639493,1.8107976,2.2565892
107,2.134578,1.9634922,2.1389651
108,1.9673328,1.9452595,2.1362443
109,2.1332247,1.9228953,2.2875502
110,1.906218,2.009251,2.1368396
111,2.2587547,1.9642618,2.2660239
112,2.1390991,1.9824547,2.0934372
113,2.210027,1.9909986,2.2065732
114,2.2355936,2.0764399,2.2786164
115,2.1314933,2.0516803,2.342547
116,2.1530402,2.1941335,2.229829
117,2.1337936,1.9042877,2.2108917
118,2.1027563,2.108251,2.2265627
119,1.9408596,2.0748422,2.2458792
120,2.1581206,2.2563615,2.3142028
121,2.045235,2.2352166,2.1326714
122,2.1861186,2.2168696,2.1539273
123,2.1515028,2.0998156,2.1485262
124,2.1578937,2.0733654,2.1388166
125,2.2469695,2.260806,2.2497187
126,2.2564514,2.1698081,2.304066
127,2.1437418,2.0849774,2.2757256
128,2.095375,2.2590747,2.3141546
129,2.3754864,1.9958216,2.1543906
130,2.1840622,2.1210668,2.2777019
131,2.3106706,2.066685,2.107136
132,2.2284532,2.2425663,2.1055315
133,2.3147163,2.2596617,2.2981827
134,2.1721172,2.1856942,1.9799538
135,2.1546226,2.2221963,2.2621906
136,2.0941894,2.2694693,2.228694
137,2.2397876,2.158621,2.2169776
138,2.0720978,2.2808328,2.3211517
139,2.1897707,2.206766,2.2400975
140,2.245526,2.3073177,2.0771794
141,1.9611757,2.1971328,2.124329
142,2.0517507,2.181062,2.0220509
143,2.1647954,2.3524907,2.240772
144,1.9004571,2.1933522,2.1014576
145,2.191308,2.2765434,2.2512295
146,2.2408721,2.0925043,2.0619757
147,2.0904472,2.1048052,2.0136116
148,1.8929781,2.2672033,2.0643947
149,2.0793798,2.1597245,2.1937513
150,2.006545,2.2087266,2.148286
151,1.9634538,2.15924,2.1165962
152,2.1918788,2.0840101,2.3150191
153,2.0090916,2.2020435,1.9754432
154,2.0703876,2.2871137,1.805704
155,2.067547,2.1460726,2.0361087
156,2.0556085,2.2829115,2.104316
157,2.035193,2.3040543,2.0497532
158,2.0887997,2.2451804,2.0566895
159,1.7930537,2.218292,2.0195763
160,1.9659271,2.0868266,2.0100987
161,2.1026766,2.2485378,2.0606084
162,1.869501,2.1415358,2.1894426
163,1.9361297,2.0956566,2.0841308
164,2.025129,2.0666497,1.8643255
165,2.1852615,2.295944,2.0028288
166,1.8643363,2.1005068,2.0686166
167,2.0199792,2.1447716,1.825683
168,2.0954814,2.2722044,2.138615
169,1.9903682,1.9974204,1.9886228
170,2.0380888,1.9190207,2.0712037
171,2.0217135,2.0312889,2.124149
172,2.1435623,2.024983,2.0297613
173,1.8560016,2.0937297,1.9427692
174,2.045782,2.0657587,1.8354977
175,2.0138643,2.096266,2.0870032
176,2.0481687,2.048806,2.0039933
177,1.9187812,2.115669,2.0809715
178,2.141238,2.2079365,2.037043
179,2.0116367,2.0771208,2.0103672
180,2.0036876,2.0205517,2.0353322
181,2.0508318,2.0965333,2.1954107
182,2.1584702,2.0106683,2.1591043
183,2.0875194,1.9546704,2.2065153
184,2.0384195,2.1121464,2.050646
185,2.0670183,1.974742,2.1661348
186,2.0689962,2.0022836,2.0677118
187,2.0855963,1.907539,2.2221484
188,2.130176,2.0288455,2.217006
189,2.2020974,2.10757,2.1059184
190,2.0205839,2.1596186,2.2307992
191,2.2191467,2.11104,2.1953204
192,2.1063612,2.0318692,2.1811888
193,2.0941358,1.9720547,2.3374636
194,2.2741966,2.054752,2.248422
195,2.1692722,2.245299,2.3014407
196,2.0375917,1.9842201,2.2079444
197,2.118317,1.9347348,2.2890065
198,2.0993688,2.2585073,2.270888
199,2.2213929,2.0572255,2.2273474
200,2.0689256,2.0324142,2.268806
201,2.290849,2.125684,2.357794
202,2.271155,2.2097037,2.3705535
203,2.2654014,2.1438468,2.3654778
204,2.2273319,2.04446,2.146897
205,2.3086727,2.1017368,2.2636693
206,2.1306446,1.996238,2.3147564
207,2.3034673,2.2735999,2.3300717
208,2.4092257,2.097787,2.3581352
209,2.2459853,2.1852458,2.4070177
210,2.289262,2.3218513,2.3228474
211,2.2451,2.280871,2.29215
212,2.3995693,2.302679,2.419897
213,2.262139,2.235238,2.5454671
214,2.3283403,2.305069,2.2804928
215,2.371953,2.1789494,2.3029814
216,2.4045227,2.4111946,2.3439844
217,2.5854893,2.3245406,2.308738
218,2.3888102,2.328684,2.3652074
219,2.2801378,2.3700666,2.273324
220,2.4814196,2.3256006,2.2376459
221,2.3968084,2.2145686,2.3330774
222,2.321416,2.3044589,2.374406
223,2.1687589,2.383528,2.4453433
224,2.3434556,2.3088639,2.3487213
225,2.5802097,2.3650212,2.2917514
226,2.1832373,2.3829594,2.2673068
227,2.2201123,2.375763,2.3481538
228,2.3906794,2.198229,2.231807
229,2.404848,2.2625659,2.1459377
230,2.311372,2.1617162,2.2331848
231,2.33635,2.3785489,2.1781204
232,2.373409,2.2294838,2.2451665
233,2.3985834,2.4287891,2.3516505
234,2.2700214,2.380975,2.1453135
235,2.377168,2.188374,2.2407107
236,2.3046153,2.292623,2.2779024
237,2.2755003,2.3777633,2.1546078
238,2.2849967,2.1963253,2.2205365
239,2.299247,2.1696525,2.27775
240,2.2783847,2.3748837,2.3482492
241,2.2553282,2.4551673,2.0323238
242,2.378141,2.4056118,1.9796572
243,2.2335908,2.4158013,2.1240053
244,2.3285983,2.4023912,2.247473
245,2.4061503,2.2417862,2.1380348
246,2.3320403,2.3373477,1.9402366
247,2.1531007,2.2085881,1.9768243
248,2.2802322,2.2125623,2.011889
249,2.1958773,2.2310672,1.9948105
250,2.2659938,2.3608341,2.048381
251,1.9853811,2.2541332,1.9023517
252,1.9668334,2.243894,1.9598538
253,2.0505452,2.200031,2.148036
254,2.1250212,2.1052194,2.0292127
255,1.8931023,2.0953012,1.9844166
256,2.1390097,2.1719368,2.0280967
257,2.1118693,2.1742432,1.9858277
258,2.0089765,2.0761678,1.992426
259,1.9112271,2.1745179,1.8565003
260,2.0463555,1.9877675,1.8391443
261,2.0622232,2.195554,1.9281085
262,2.0040934,2.2807193,1.7902621
263,1.885938,2.0875595,1.9409808
264,1.9613956,2.147053,2.0028434
265,2.239759,2.074297,1.9154991
266,1.996707,2.13293,1.8833444
267,1.9278874,2.0388172,1.948706
268,1.7659574,1.9826857,1.8143137
269,1.8766929,1.8484364,1.9627252
270,1.9486724,2.0072513,1.7023402
271,2.0385342,2.0104842,1.9324956
272,1.8381408,1.9390175,1.9053882
273,1.5910869,2.0200028,1.9895931
274,1.826047,1.7724401,1.9190122
275,1.6977649,1.9824188,1.9285092
276,1.9066314,1.7151256,1.9063241
277,1.9281523,1.870001,1.7733961
278,2.0047784,2.029421,1.8499491
279,1.8113786,1.6630086,1.8061638
280,1.8170568,1.8785472,1.880417
281,1.9682057,1.9400016,1.9649339
282,1.8438201,1.8494512,1.8764247
283,1.7662948,1.8521476,1.91785
284,1.7824305,1.7946303,1.7220843
285,1.8874923,1.8661398,1.8586656
286,1.9489969,1.8374637,1.893583
287,1.9134167,1.8069329,1.9725451
288,1.502617,1.6215607,1.986007
289,1.7837609,1.8718393,1.6227276
290,1.7748289,1.7718918,1.6644331
291,1.8181276,1.6864024,1.834981
292,1.8257756,1.8930942,1.8482132
293,1.9689959,1.6577427,1.6803303
294,1.7776132,1.7917606,1.9682955
295,1.7877127,1.6567371,1.8731433
296,1.8219556,1.9235053,1.8762867
297,1.7860565,1.6375415,1.988276
298,1.7662241,1.6025124,1.7682117
299,1.8489105,1.497157,1.8668326
300,1.9124188,1.7524029,1.8611797
301,1.7615668,1.7395765,1.862261
302,1.8313321,1.7553649,1.7075733
303,1.9323184,1.7624741,2.1071362
304,1.8763263,1.780674,1.9093139
305,1.9824319,1.767263,1.8039284
306,1.7420065,1.6571326,1.8293825
307,1.9898149,1.9779773,2.0492158
308,1.6250124,1.7370403,1.8045529
309,2.2042463,1.7639707,2.0813978
310,1.6102107,1.7141302,1.9108241
311,1.6367152,1.8033957,1.76512
312,2.0360467,1.7395272,1.7912534
313,1.8742738,1.8909987,1.9569324
314,2.108709,1.8352841,1.8780024
315,1.8827357,1.6298307,1.6745147
316,1.8268679,1.7475033,1.9085662
317,1.779135,1.6704319,1.9409373
318,1.7918447,1.8332895,1.7939829
319,1.8937805,1.732032,1.9201013
320,1.9481144,1.8441578,1.678488
321,1.8578461,1.7181379,1.9767088
322,1.9755725,1.6125582,1.9442105
323,1.7401818,1.6981562,1.895417
324,1.7111428,1.8423843,1.8582784
325,1.9433211,1.7373693,1.9673018
326,1.8024256,1.7617818,1.6633141
327,1.895967,1.8452739,1.9163566
328,1.7056324,1.8254752,1.788486
329,1.97832,1.8373997,1.7760471
330,1.7994593,1.6337777,1.798382
331,1.8741304,1.9842348,1.5826491
332,1.7288059,1.8583826,1.8801562
333,1.7561415,1.8277743,1.7141274
334,1.6936396,1.7363122,1.6366297
335,1.6424831,1.7625077,1.7912128
336,1.767649,1.7996376,1.7685673
337,1.6724572,1.9093288,1.6538618
338,1.8318806,1.8496703,1.796932
339,1.692856,1.8792382,1.8840773
340,1.6867313,1.9933753,1.7894577
341,1.4990414,1.7491646,1.752234
342,1.86675,1.9154512,1.6705258
343,1.5498084,1.8322282,1.7608517
344,1.7367704,1.6930503,1.8132225
345,1.6276609,1.9090923,1.7370018
346,1.7724409,1.7306446,1.6601965
347,1.6270746,1.8167012,1.5551194
348,1.6772182,1.6644107,1.7113035
349,1.7669779,1.8023728,1.6233443
350,1.8274486,1.7940217,1.6691767
351,1.6145154,1.7484658,1.7879087
352,1.8282665,1.6678518,1.7605587
353,1.7889193,1.567995,1.5604123
354,1.7778819,1.6584612,1.7738812
355,1.7572272,1.7154285,1.7069081
356,1.5522393,1.8931652,1.5399625
357,1.7390285,1.6934683,1.7089485
358,1.695903,1.6766135,1.6709344
359,1.74301,1.6982433,1.5855218
360,1.6268837,1.6764231,1.7206416
361,1.7435403,1.6825949,1.8286998
362,1.7426243,1.7849178,1.7307662
363,1.7118466,1.633016,1.6516364
364,1.6816804,1.7504617,1.787806
365,1.9419574,1.9151146,1.832622
366,1.5835588,1.7761719,1.8749506
367,1.7624321,1.8427042,1.531949
368,1.6121937,1.7246447,1.6556433
369,1.7647146,1.8599604,1.9824722
370,1.6935623,1.8004415,1.633331
371,1.7438467,1.940262,1.8151484
372,1.6146582,1.8615503,1.761202
373,1.8176275,1.6171898,1.7520915
374,1.7835256,1.9037004,1.6341158
375,1.801621,1.8736426,1.7239329
376,1.5981861,2.0416296,1.7579602
377,1.726118,1.7426592,1.7480426
378,1.7377399,1.7601473,1.9745561
379,1.7028644,1.8995208,1.7468877
380,1.90482,1.5780598,2.0680285
381,1.8696344,1.7415692,1.7261394
382,1.815883,1.7212194,1.87245
383,1.7990559,1.7859318,1.7930253
384,2.0163925,1.7058243,1.9935917
385,1.7917728,1.8071287,1.8417175
386,1.8351806,1.6604288,2.0263162
387,1.8704416,1.7095634,1.8404256
388,1.7702264,1.8203412,1.9274194
389,1.7762091,1.871644,2.0927794
390,2.0139577,1.7015245,1.9820064
391,1.9560052,1.8651133,2.0842276
392,2.1771939,1.852239,1.9499638
393,1.8605762,1.8068731,2.0515735
394,1.9240477,1.9697125,1.988257
395,2.0287023,1.8714216,2.1760118
396,2.0927057,2.028974,2.2036855
397,1.9564179,1.8556896,2.0731964
398,2.018146,1.7624432,2.1549597
399,1.8531965,1.9926045,2.2476459
400,2.1326337,2.0156639,2.2320676
401,2.374194,1.9531479,2.2875752
402,2.031039,2.1020474,2.4273663
403,2.1048427,1.98482,2.2416883
404,2.1061778,1.9694215,2.2509196
405,2.0612712,2.0598888,2.2427347
406,2.1282828,2.1284199,2.0690868
407,2.168617,2.1732087,2.0520415
408,2.2435906,2.1533413,2.292753
409,2.3698041,2.011292,2.3286257
410,2.2985837,2.1979039,2.2618053
411,2.3637092,2.323575,2.19351
412,2.4289453,2.1621115,2.2255096
413,2.424361,2.2400715,2.463271
414,2.245528,2.1787088,2.2302117
415,2.0795803,2.0444026,2.3999956
416,2.3749213,2.3092895,2.2820916
417,2.130193,2.1468854,2.5331063
418,2.2063043,2.257775,2.311625
419,2.3362167,2.4796937,2.3504686
420,2.3560615,2.3230247,2.2646878
421,2.2713044,2.3121576,2.4411016
422,2.3900733,2.3408659,2.4231246
423,2.3678832,2.2771573,2.3580258
424,2.3223808,2.3112257,2.4248772
425,2.3449194,2.4911926,2.3753219
426,2.6703181,2.2722633,2.2955139
427,2.4201388,2.471484,2.3989506
428,2.440097,2.4837656,2.5435138
429,2.4282315,2.4367323,2.2594135
430,2.3270102,2.2954257,2.4298656
431,2.339732,2.388954,2.5821023
432,2.4245903,2.4968145,2.4205916
433,2.43649,1.5739539,2.273758
434,2.390274,1.5886747,2.1821504
435,2.3853514,1.5444249,2.570943
436,2.5300698,1.464204,2.58274
437,2.3030162,1.2663711,2.3953657
438,2.3661723,1.5396636,2.3894382
439,2.4685025,1.4941036,2.3566146
440,2.4745343,1.5806531,2.4153047
441,2.4880965,1.5256693,2.5158696
442,2.2936296,1.5340174,2.4936912
443,2.4364865,1.4621241,2.4577065
444,2.5133228,1.4238657,2.2735362
445,2.6718364,1.6755972,2.4091675
446,2.4338562,1.3164028,2.4001954
447,2.3575654,1.4450281,2.3824942
448,2.4879644,1.4804689,2.3015463
449,2.421983,1.4163594,2.2201784
450,2.4313977,1.3444211,2.2846053
451,2.3895378,1.4432443,2.4516346
452,2.1836166,1.4830519,2.3085103
453,2.2884305,1.5919893,2.285569
454,2.328118,1.4972405,2.3533797
455,2.348451,1.4095943,2.416217
456,2.2248876,1.4440577,2.1494493
457,2.229278,1.2647412,2.2640212
458,2.435792,1.4181979,2.234631
459,2.2556531,1.3946062,2.2039852
460,2.2551732,1.39936,2.3994253
461,2.3241463,1.4418913,2.2292953
462,2.2233942,1.451484,2.239965
463,2.2971807,1.4075488,2.256411
464,2.210741,1.3061672,2.2114162
465,2.1549306,1.3738835,2.167944
466,2.0491045,1.4333683,2.2025967
467,2.3541,1.4759334,2.215044
468,2.250762,1.3599828,2.2195954
469,2.225149,1.2307464,2.2375424
470,2.3686788,1.1252209,2.1454868
471,2.220556,1.3249534,2.106542
472,2.2669694,1.3372618,2.2894628
473,2.1044521,1.3275325,2.4143043
474,2.072087,1.2351905,2.1904335
475,2.2886317,1.516301,2.156858
476,2.2198482,1.2124544,2.3538883
477,2.1879287,1.316942,2.2912245
478,2.3970346,1.1122928,2.2655845
479,2.427359,1.3017206,2.364039
480,2.2218244,1.2632053,2.3221672
481,2.155246,1.2313507,2.4568071
482,2.1634028,1.314363,2.2979276
483,2.26785,1.2097603,2.2006986
484,2.1872358,0.9946751,2.3882124
485,2.2500434,1.1939743,2.2160816
486,2.2062771,1.0566757,2.1883862
487,2.3661625,1.0695852,2.333597
488,2.17535,1.2645899,2.309102
489,2.1153095,1.1232767,2.250578
490,2.1649501,1.0808566,2.3104506
491,2.14686,2.2506764,2.0149884
492,2.1144996,2.1279035,2.2683816
493,2.2103841,2.0570424,2.1495311
494,2.2875745,2.1219962,2.20729
495,1.0663568,2.1453502,2.050175
496,1.3877938,1.9874684,2.2271268
497,1.1021487,2.192106,2.1924312
498,2.1672237,2.292333,2.156453
499,2.2426288,2.001056,2.3284955
500,2.1850765,2.0657527,2.384352
501,2.389907,2.0749013,2.2433476
502,2.1980648,2.2913291,2.2195337
503,2.481963,2.1143916,2.1373982
504,2.0656068,2.105662,2.1144698
505,2.315052,2.0173464,2.2944508
506,2.1165175,2.0818434,2.2646198
507,2.2847877,2.2491717,2.2464385
508,2.4064846,1.9509995,2.135142
509,2.193204,2.062328,2.1522472
510,2.2123468,2.3187122,2.294082
511,2.0882602,1.9717714,2.2492218
512,2.1865723,2.1189055,2.0253174
513,2.3828602,2.2179163,2.3010433
514,2.0387728,2.0082328,1.9626977
515,2.1197689,1.9778014,2.2651465
516,2.043755,2.1913605,2.2497616
517,2.1007931,2.0173059,1.9509805
518,2.1664383,1.9775828,2.084728
519,2.1873841,2.1312377,2.2054057
520,2.355626,2.1982725,2.1966681
521,2.1420882,1.9644705,2.0771277
522,2.146628,2.2244537,2.1879158
523,2.1163638,2.0608253,2.0745718
524,2.164564,2.3252716,2.0794652
525,2.0683165,2.2028832,2.0650842
526,2.1677995,2.133993,2.272218
527,2.041587,2.0042906,1.9323795
528,1.974707,2.1201737,1.9725596
529,2.0446398,1.9523108,2.0551724
530,2.1429589,2.053246,2.078999
531,2.162801,2.1791055,1.9392953
532,2.2173867,2.0879319,2.1235788
533,1.9173225,2.0209205,1.879393
534,1.9235224,2.2949047,1.9346181
535,2.1043553,1.9204339,1.9168218
536,2.103601,1.9930989,2.031148
537,1.7693412,1.852272,1.9065168
538,1.9037157,1.8777549,2.0657659
539,1.8841431,2.1437974,1.740536
540,1.8497882,2.0241332,1.9070241
541,1.9076993,1.7796881,1.9353265
542,1.8201896,2.0260804,1.8835981
543,1.8761744,1.9983007,1.8723235
544,1.9114966,2.0399625,1.8263601
545,1.6541157,2.0266197,1.8724511
546,1.9104503,1.7280403,1.6923842
547,1.927967,2.0228622,1.6410033
548,1.9306161,1.8727431,1.8612893
549,1.9134417,1.9027896,1.7617577
550,1.8181578,2.1968687,1.5938522
551,1.9422562,1.9134488,1.7226824
552,1.7616615,1.9665939,1.9644244
553,1.8316127,1.9541851,1.5635839
554,1.7618498,1.8815945,1.6914519
555,1.7639377,1.8649341,1.5331477
556,1.6790354,1.7570179,1.5869764
557,1.821654,2.033682,1.6626493
558,1.8768458,1.7975854,1.605733
559,1.6595339,1.9601187,1.642721
560,1.7549137,1.8950651,1.5474805
561,1.7497776,1.821462,1.7359462
562,1.6116974,1.5644432,1.8481458
563,1.617345,1.7189269,1.6341771
564,1.7038822,1.789345,1.4343088
565,1.6160349,1.5342,1.6759712
566,1.6573956,1.6812564,1.5024539
567,1.5865378,1.6449203,1.4986894
568,1.729943,1.8816024,1.7105047
569,1.532004,1.6525619,1.6781827
570,1.5682456,1.7460253,1.4898105
571,1.5992848,1.6955712,1.3582723
572,1.6940095,1.602866,1.5391272
573,1.6534481,1.6119043,1.5699964
574,1.5879314,1.6354158,1.5393862
575,1.4832615,1.7062124,1.5817806
576,1.771342,1.7114342,1.6136597
577,1.6132836,1.5235882,1.6423147
578,1.7232075,1.7274572,1.6629398
579,1.6444625,1.613874,1.5675884
580,1.6579418,1.6854753,1.7824184
581,1.5477045,1.4951029,1.5231488
582,1.521774,1.5143006,1.4998702
583,1.6856449,1.586949,1.751755
584,1.5155567,1.784637,1.8047451
585,1.685029,1.6648818,1.7290167
586,1.6644402,1.6396585,1.8331207
587,1.7567141,1.4364387,1.6064492
588,1.7010678,1.7461411,1.779212
589,1.9405767,1.8183831,1.6022787
590,1.6053491,1.6534551,1.7731426
591,1.7316551,1.5844364,1.5630262
592,1.7667212,1.6034732,1.634158
593,1.8358018,1.5046285,1.6475228
594,1.725394,1.6540047,1.8854951
595,1.7058073,1.6652455,1.6681911
596,1.842143,1.634148,1.8180965
597,1.677777,1.5197943,1.6882
598,1.7310466,1.863947,1.7602681
599,1.8295416,1.7818092,1.7687596
600,1.8772312,1.6825098,1.8360792
601,1.6398351,1.881172,1.9173535
602,1.8618977,1.84198,1.9765825
603,1.9807869,1.6144239,1.7677953
604,1.6576073,1.6492345,2.0102928
605,1.7269018,1.8702163,1.9140031
606,1.6648481,1.777744,1.793537
607,1.7309653,1.827605,2.0025077
608,1.7168722,1.91585,1.9531736
609,1.8844914,1.715965,2.0563776
610,1.7048746,2.0814319,2.0737262
611,1.8897142,1.8147076,1.896386
612,1.759201,1.943277,2.0155914
613,1.7788361,1.9008443,1.7327324
614,2.0091114,1.9248472,2.1178985
615,1.9440637,1.7605531,1.9937657
616,1.9199487,1.6829829,2.092562
617,1.7755889,1.8074678,1.8736261
618,2.2048905,1.8380035,2.057525
619,1.8764884,1.9783257,1.9275963
620,1.9133329,1.871355,2.1682034
621,1.7858009,1.9311812,1.983996
622,1.9023285,1.9606407,2.0479202
623,1.9102783,1.9243169,1.9908566
624,2.0155318,1.7550411,2.1300097
625,2.0672345,2.1086655,2.0866098
626,2.034099,1.9847751,2.151241
627,2.0335975,1.9192557,2.1058133
628,2.0041678,2.1559587,2.2103698
629,1.9286065,1.952057,1.9300814
630,1.9267086,2.032822,1.9473946
631,2.2169971,1.9616399,1.9732517
632,1.9771681,2.0560908,2.1730437
633,2.110437,2.0069876,2.1557312
634,2.1111145,1.9914596,1.9211801
635,2.0178986,2.1098711,2.130609
636,2.0899796,2.1542056,2.0904045
637,1.8974785,1.9510267,1.8159174
638,1.9937046,1.8325404,2.080791
639,2.0642014,2.1894555,2.1360648
640,1.8657324,2.1053197,2.0313978
641,2.048317,2.0938654,1.9663506
642,2.0785723,2.0030115,1.9714462
643,2.1472657,2.1413484,1.9726886
644,2.0311952,2.161093,1.9281759
645,2.0974824,2.1026297,2.183025
646,1.8144372,2.042508,1.9088526
647,1.9359444,2.1313357,2.108738
648,2.0387435,1.9947679,1.9474962
649,1.9674203,2.040802,2.1945128
650,1.9770588,1.9645622,1.7988925
651,1.9219356,2.066069,2.2477643
652,2.0255668,2.2635183,1.9875125
653,2.100022,2.216731,1.9612663
654,2.0710917,2.21119,1.900242
655,1.9690189,1.9859376,1.8992552
656,2.0598342,2.0936399,1.8663405
657,1.9785639,2.0460944,1.9224612
658,2.0728424,2.0704753,2.1520875
659,1.9661168,2.1123366,1.7952497
660,1.9538295,1.9801427,2.0336847
661,1.9512918,1.886871,2.0151844
662,1.9022757,2.0608728,2.0453167
663,1.9849243,2.1056154,1.9340101
664,1.8888409,1.9952443,2.028151
665,2.0092733,1.9318944,2.0370753
666,1.837062,2.1200964,1.9437578
667,2.0954294,2.0767882,1.9332762
668,1.97645,1.9909368,2.059576
669,1.9160228,2.031149,2.0150313
670,1.7597911,2.0923617,1.9553128
671,2.0126152,1.9521114,1.9104929
672,2.0756319,1.9329274,2.1927953
673,1.8696836,1.7002933,2.0255814
674,1.881278,1.927668,2.1231432
675,2.0672436,2.08264,2.0251656
676,2.0172405,2.0132992,2.0556746
677,1.9260237,2.063031,1.9589218
678,2.1084428,2.0859373,2.0675776
679,2.009416,1.973545,2.1277661
680,1.8404913,2.0927749,2.0425127
681,1.8058183,1.9341483,2.1963983
682,1.9524875,1.8446183,2.0690908
683,1.9312766,2.0874372,2.1045597
684,1.9889499,2.0175042,2.0553358
685,2.0342174,1.9810117,2.1210608
686,2.0732214,1.8791015,2.140375
687,1.7946196,1.9551336,1.975568
688,2.0418735,2.0067117,2.1390865
689,2.1440668,1.8943475,2.2319362
690,1.8264065,2.1717222,2.2524705
691,2.0077581,2.02527,2.0380356
692,1.9903933,2.107279,2.2870762
693,2.0124326,1.9959614,2.139187
694,2.1422987,2.0612233,2.0737147
695,2.006627,1.998402,2.0505295
696,2.1781385,1.9991072,2.208283
697,2.1534936,1.9666083,2.192919
698,1.7558191,2.0178828,2.2188923
699,2.245147,2.1781828,2.292212
700,2.2725234,2.042529,2.2064543
701,2.09447,2.1708698,2.3681452
702,2.1997283,1.9883324,2.4339058
703,2.0824704,2.021948,2.2136416
704,2.261522,2.0034685,2.3726249
705,2.1497328,2.088694,2.0920243
706,2.241143,2.1038146,2.4149694
707,2.2022696,1.9701055,2.2983634
708,2.3258257,2.2957973,2.0684197
709,2.361827,1.9926317,2.1539624
710,2.1688795,2.0975952,2.227936
711,2.3091471,2.2504518,2.2858782
712,2.2633412,2.153163,2.2901566
713,2.1237853,2.030682,2.1665025
714,2.3633447,2.211065,2.3286288
715,2.2033327,2.0679054,2.0949693
716,2.26251,2.172255,2.3916376
717,2.3920686,2.2664554,2.4000237
718,2.3617687,2.2296054,2.2793918
719,2.0336022,1.8759798,2.200219
720,2.5302303,2.2003725,2.289564
721,2.3168,2.18868,2.228619
722,2.3350801,2.1932173,2.342996
723,2.342695,2.384105,2.1534252
724,2.326669,2.2936354,2.2533727
725,2.2881014,2.3107295,2.30643
726,2.2588582,2.349883,2.1572306
727,2.280388,2.112524,2.2494922
728,2.3468816,2.2607186,2.3982544
729,2.3623674,2.1063476,2.086354
730,2.2787156,2.2988772,2.446107
731,2.135922,2.5283449,2.44592
732,2.45762,2.1423924,2.078148
733,2.2500036,2.386524,2.2546835
734,2.5531857,2.3955564,2.2238295
735,2.3446965,2.2217581,2.3397386
736,2.2439106,2.3090138,2.1929038
737,2.052429,2.2728386,2.23557
738,2.271657,2.3631942,2.3521066
739,2.2348883,2.5073805,2.2430289
740,2.4081933,2.3445792,2.1899428
741,2.3146079,2.2524397,2.2547817
742,2.2449405,2.2474437,2.2971027
743,2.2074642,2.2514784,1.9717634
744,2.2908173,2.3525712,1.8898922
745,2.165297,2.2046971,2.2503803
746,2.2164643,2.4347465,1.9245985
747,2.113703,2.2122705,2.0754364
748,2.3225024,2.2413034,2.2228723
749,2.1209967,2.0754135,1.9313629
750,1.998302,2.2709858,2.3444674
751,2.2665095,2.2233136,2.1428232
752,2.1585102,1.1633307,2.1552804
753,2.2417407,1.411669,2.1377094
754,2.1697512,1.4369785,2.1900606
755,2.0069509,1.2042828,2.0288641
756,2.0932043,1.1895429,1.9705833
757,2.1196175,1.1913098,1.9794812
758,2.1593041,1.108643,2.049403
759,2.024104,2.1783373,2.1082544
760,2.050113,2.139094,2.0693758
761,1.9997712,2.1977758,1.9749798
762,2.0981884,2.0922177,2.164808
763,2.1619968,2.174778,1.8973112
764,1.9743774,2.1085622,2.1846926
765,1.9605734,2.062091,2.1696093
766,2.0147839,2.1073291,1.9117002
767,1.9909148,2.3676999,2.0342546
768,2.2304966,1.9940943,1.9113842
769,2.1222768,2.234242,2.1109896
770,2.1048048,2.0464554,2.0652506
771,2.0031118,2.0861583,2.1503522
772,2.0743597,2.0127935,1.908367
773,2.2801144,2.0159082,2.072088
774,2.149513,2.046862,2.1178653
775,2.0646894,1.9667608,1.9224374
776,2.052933,2.2513537,1.9744284
777,1.9191186,2.0022101,2.0593529
778,2.1976364,2.0113235,1.9493515
779,2.0633743,2.2656238,2.16287
780,1.9480305,2.0545619,2.2985997
781,1.9815214,1.9141335,1.9983485
782,2.0062647,2.1083367,1.9727681
783,2.0680568,2.135441,2.2275946
784,2.154446,2.1122174,2.1204772
785,2.1149082,2.0743632,2.1151626
786,2.0373013,2.230506,1.936143
787,2.225947,2.0456882,2.1303484
788,2.000655,2.0144918,2.0660577
789,2.038304,1.9824965,2.119944
790,2.1510544,2.0243948,2.2518215
791,2.0391114,2.0154889,2.173886
792,2.2794755,2.1222935,2.1694257
793,2.1748762,2.0969188,2.1627254
794,1.9970866,2.085084,2.0034893
795,2.1422381,2.0119655,2.0298564
796,2.0052068,2.092223,2.319999
797,2.0119567,2.119374,2.2202983
798,2.006055,2.03791,2.1685321
799,2.1618662,2.0864725,2.0903494
800,2.2355785,2.0283678,2.0791276
801,2.1520367,1.047958,2.2392983
802,2.1785436,1.2788507,2.2115119
803,2.1426,0.9242037,2.1134832
804,2.1511953,1.1419166,2.1999102
805,2.2199028,1.1672717,2.0629568
806,2.1115308,1.1451635,2.2391946
807,2.1366885,1.0809656,2.1985092
808,2.0686188,1.1169754,2.160926
809,2.0121684,1.1544542,2.2909687
810,2.2929072,0.9681555,2.0404303
811,2.2300065,1.1486995,2.2231386
812,2.3620908,1.2393621,2.2735476
813,2.4077113,1.0490627,2.1928625
814,2.1377518,1.2338762,2.122025
815,2.1012769,1.2218802,2.1706538
816,2.4237103,1.1476284,2.1669812
817,2.4259422,0.986039,2.3272893
818,2.4896958,1.3345702,2.265854
819,2.078207,1.286923,2.1255214
820,2.1161675,1.155168,2.2917445
821,2.0909681,1.0719892,2.0752668
822,2.0595336,0.95016694,2.1029754
823,2.4034982,1.1251972,2.0000997
824,2.4261448,1.1864835,2.086622
825,2.1516352,1.1118531,2.2253125
826,2.4290278,1.1155678,2.2471528
827,2.3413317,1.1469141,2.1964555
828,2.162685,1.3377488,2.1996775
829,2.1328406,1.2408975,2.0705397
830,2.5244706,1.0411198,2.1759467
831,2.2289326,1.2219782,2.0577998
832,2.1494327,1.1857679,2.1608
833,2.106975,1.0901476,2.1743696
834,2.2487934,1.3247322,1.9261321
835,1.9436088,1.2207372,2.1234863
836,2.0458708,1.2542012,2.0491526
837,2.2002301,1.2598333,2.185401
838,2.225233,1.1476411,2.022486
839,1.9786601,1.2218525,2.0360684
840,2.076989,1.2723973,2.099355
841,1.9594458,1.2257339,2.0033858
842,2.004379,1.202604,2.1493113
843,2.032128,1.2055954,2.1299036
844,2.1734781,1.9709824,1.9965165
845,2.161319,2.148046,1.7981985
846,1.9419291,2.1237783,2.0751672
847,2.0441475,2.109544,1.9225112
848,1.9888692,2.3557827,1.879389
849,2.0847766,2.2350957,1.8864983
850,2.1339142,1.9462065,1.909039
851,2.058124,2.0004654,2.0677009
852,1.808245,2.2266295,1.8128511
853,1.8715314,2.0996656,1.8193616
854,1.877309,2.0433464,1.7385285
855,2.0083115,1.9996644,1.8913658
856,1.7645614,1.9272609,1.8491994
857,1.9515809,2.0212631,1.8860129
858,1.7374728,2.0102766,1.863666
859,1.8748287,1.9166895,1.752713
860,1.7972609,1.7590345,1.7010366
861,1.8821259,1.8727477,1.8579837
862,1.8465555,1.817481,1.7550828
863,1.9104794,2.0610197,1.8698184
864,1.953199,1.8575426,1.7337394
865,2.056754,1.8851866,1.8506072
866,1.8458409,1.9038829,1.851752
867,1.7795357,1.9364827,1.683837
868,1.731639,1.7443864,1.7595627
869,1.7801955,1.6384015,1.7784212
870,1.5929881,1.9016643,1.8424649
871,1.7908112,1.7758206,1.7443495
872,1.8452029,1.6134638,1.6474075
873,1.7750884,1.7559469,1.592294
874,1.7273006,1.791837,1.7853945
875,1.9036875,1.6383415,1.7369328
876,1.7189,1.7132465,1.7299994
877,1.6698267,1.6710656,1.8562329
878,1.796659,1.7254957,1.8306512
879,1.5491322,1.7550114,1.9091239
880,1.7007889,1.6750839,1.911224
881,1.6615828,1.7312491,1.6281595
882,1.6439205,1.7780375,1.7785249
883,1.7021332,1.5140218,1.5407485
884,1.9251378,1.7686887,1.7775487
885,1.7100084,1.6245594,1.853294
886,1.7733217,1.7263428,1.8513256
887,1.9261765,1.7480061,1.6610307
888,1.5554708,1.5664705,1.7003454
889,1.7644782,1.732994,1.9889879
890,1.7117254,1.5253482,1.729322
891,1.7866915,1.6291894,1.7899144
892,1.7535323,1.6911502,1.6063457
893,1.6758338,1.5920614,1.6287192
894,1.5582247,1.5746027,1.9386741
895,1.4554334,1.6174996,1.8710911
896,1.7093035,1.6626716,1.7828351
897,1.6787056,1.891867,1.6597408
898,1.8611194,1.7556524,2.0468972
899,1.8098319,1.6027887,1.7806193
900,1.7756587,1.5534438,1.7606088
901,1.7668355,1.717385,1.9028946
902,1.9048679,1.7190222,1.7686119
903,1.7091978,1.7980094,1.4713442
904,1.6563647,1.7550527,1.7870355
905,1.8985571,1.554292,1.7503167
906,1.9379334,1.8043314,1.7994814
907,1.8243078,1.8193716,1.8147677
908,1.8055573,1.7947077,1.7110478
909,1.6345074,1.6765963,1.656307
910,1.691096,1.7402583,1.6987969
911,1.8642794,1.4858478,2.0139704
912,1.9681197,1.7837437,0.7982798
913,1.8452716,1.7110529,0.8736725
914,1.6257938,1.7295561,0.8942971
915,1.8747177,1.8337274,0.78334486
916,1.9977137,1.7793717,1.0046638
917,1.888772,1.8064556,0.9064693
918,1.9965906,1.9037448,0.8863763
919,1.8159328,1.8614306,1.7884883
920,1.9038732,1.6823637,1.7648814
921,1.6689281,1.8693051,1.7853736
922,1.9048765,1.8449962,1.8160294
923,1.9499733,1.6763253,1.74103
924,1.8813426,1.6173962,1.9859549
925,1.7620244,1.8607113,1.8924208
926,1.955376,1.7728517,1.7790489
927,1.7295657,1.948213,1.98117
928,1.7478952,1.8552134,1.8196377
929,1.792671,1.8350884,1.8566562
930,2.0489378,1.8707489,2.1724696
931,1.8109568,1.8991362,1.8648349
932,1.8491799,1.8301624,2.0628648
933,1.726915,1.7915885,1.7191815
934,2.0075438,1.9567645,1.9384922
935,2.093325,1.9252068,1.8361187
936,1.8381189,1.8766135,1.9640249
937,2.070513,1.7632197,1.7785909
938,1.9246087,1.7691996,1.9314882
939,1.8116785,1.7519236,1.703222
940,1.8498374,1.895322,1.7675877
941,1.8186518,2.101674,1.8033386
942,1.5385423,1.8346506,1.8687334
943,1.8183049,1.9105918,1.9496735
944,1.6258607,1.64355,1.9124879
945,1.8811362,1.8979844,2.0500875
946,1.64183,1.8891046,1.6285534
947,1.7488151,1.8789881,1.8278182
948,1.7793828,1.7831304,1.6094745
949,1.7030298,1.868471,1.6791526
950,1.7560536,1.6729298,1.8798332
951,1.9481996,0.7655679,1.7342371
952,1.8378867,0.8999842,1.9628037
953,1.6957059,1.0026425,1.9216154
954,1.84362,1.0462191,1.672979
955,1.7522721,0.7649412,1.8094201
956,1.7006898,0.8230619,1.7351049
957,1.7539805,0.8975845,1.6757685
958,1.7311194,0.7346006,1.8647588
959,1.8215473,0.8111987,1.8788807
960,1.6957375,0.78742963,1.8667355
961,1.7318481,0.9476182,1.9627246
962,1.7637439,2.0169058,1.9746004
963,1.7849158,1.7479277,1.675573
964,1.7898785,1.897882,1.9427674
965,1.9524677,1.7305641,1.8867071
966,1.9852566,1.8668135,1.6681427
967,1.9420655,1.9417039,1.7942566
968,1.8428168,1.8811619,1.7562077
969,1.779861,1.8668922,2.0148008
970,1.794843,1.7750136,1.8457
971,1.8198221,1.6142995,1.9307762
972,1.7213434,1.8869684,2.0910583
973,1.8509582,1.813101,1.7509787
974,1.9355843,1.8386451,2.0247257
975,1.7852845,1.8007318,1.7960551
976,1.9293162,1.8285029,1.9100493
977,1.8695573,1.9832333,2.0609763
978,1.9000524,1.8577542,2.147411
979,1.9346366,2.053775,1.901902
980,1.9113632,1.8955698,1.8417455
981,1.8366835,1.9423387,2.247539
982,2.0513108,1.9025352,1.8163589
983,1.9378974,1.7681123,2.070118
984,1.9676868,1.7828733,2.0361812
985,1.7792349,2.1196742,2.0512972
986,1.9321089,2.0019836,2.125021
987,1.7553663,2.0198073,2.060425
988,2.0121598,2.070482,2.08729
989,2.0820768,2.0302775,2.134871
990,1.9317417,1.9625345,2.2147543
991,1.9603761,1.955429,2.2541556
992,2.0950572,2.1756222,2.394322
993,1.9841487,2.08486,2.113464
994,2.2553139,2.0821874,2.19965
995,2.0711954,1.9072994,2.3093348
996,2.202827,2.1457324,2.109854
997,2.0911708,2.15634,2.2508237
998,2.2354467,2.1670325,2.2180169
999,2.3113854,2.1317723,2.1883786
1000,2.0079412,2.0049624,2.061269
1001,2.1479218,2.3141935,2.2687957
1002,2.0426548,2.2569299,2.424768
1003,2.3257494,2.057702,2.4378798
1004,2.3710585,2.1572664,2.3947096
1005,2.316388,2.1214385,2.2076724
1006,2.2151947,2.2756877,2.5141797
1007,2.1748624,2.4092126,2.4045818
1008,2.3997982,2.1980689,2.610762
1009,2.3809934,2.3184738,2.2157466
1010,2.3609726,2.1607273,2.4415066
1011,2.4788477,2.3664343,2.648184
1012,2.4738533,2.2263203,2.416575
1013,2.192025,2.3020947,2.4288871
1014,2.4007125,2.2441297,2.606644
1015,2.3943353,2.2826183,2.476282
1016,2.4409647,2.2856205,2.614039
1017,2.444949,2.3663616,2.4546645
1018,2.2789283,2.330047,2.524721
1019,2.5927536,2.2934914,2.2955403
1020,2.4595363,2.331965,2.4691157
1021,2.516599,2.3512464,2.6516585
1022,2.4562812,2.5953858,2.559641
1023,2.6243172,2.48536,2.6259387
1024,2.2857807,2.419971,2.563329
1025,2.4412124,2.4396203,2.31497
1026,2.4189682,2.296439,2.7076387
1027,2.4515257,2.6348925,2.5884888
1028,2.531302,2.4055169,2.4169333
1029,2.349874,2.519154,2.5714471
1030,2.5584328,2.3315332,2.3917608
1031,2.4762452,2.2917304,2.6092474
1032,2.6483662,2.3279576,2.5033014
1033,2.4569027,2.426714,2.4417927
1034,2.5594065,2.512037,2.3699768
1035,2.4842165,2.6181712,2.5899663
1036,2.380023,2.735755,2.4966328
1037,2.4437015,2.6833942,2.6338322
1038,2.4858453,2.5908506,2.5076032
1039,2.621811,2.400637,2.5168633
1040,2.4259648,2.4518793,2.4979303
1041,2.5631344,2.3540351,2.2936888
1042,2.3883443,2.6790416,2.3382735
1043,2.556783,2.4504468,2.3140132
1044,2.477358,2.4915938,2.2901073
1045,2.383104,2.7108824,2.3497958
1046,2.2992074,2.6348286,2.243139
1047,2.4838276,2.7981446,2.323624
1048,2.5237088,2.5227408,2.3538806
1049,2.5138156,2.557919,2.368252
1050,2.3514168,2.5388045,2.4486604
1051,2.4674983,2.5451593,2.2638173
1052,2.317776,2.4462092,2.492102
1053,2.2678766,2.5633988,2.1881526
1054,2.3231966,2.5439565,2.3357425
1055,2.32382,2.2528493,2.2415018
1056,2.4339664,2.4481342,2.3974352
1057,2.4892888,2.3969858,2.2249987
1058,2.3387513,2.345741,2.199209
1059,2.2194798,2.216003,2.480435
1060,2.244599,2.3533852,2.2578127
1061,2.2798402,2.3373804,2.3164022
1062,2.273324,2.578417,2.3056056
1063,2.1777804,2.1785934,1.9622338
1064,2.3266013,2.3924553,2.3497586
1065,2.1988268,2.4634783,2.2469182
1066,2.0378406,2.3552923,2.1493008
1067,2.3619497,2.2653348,2.320251
1068,2.2034135,2.3204584,2.1614003
1069,2.2384942,2.2087138,2.3204734
1070,2.0969753,2.321472,2.2456274
1071,2.1209452,2.2768207,2.235647
1072,2.2723646,2.1903284,2.1693022
1073,2.1786015,2.2179053,2.103675
1074,2.20869,2.0944855,2.0664854
1075,2.2628233,2.464513,2.2124705
1076,2.1482522,2.3107207,2.0599656
1077,2.208261,2.3350034,1.9208444
1078,2.1685886,2.0014348,2.0692096
1079,2.1513815,2.2220447,2.152903
1080,2.0402598,2.001694,2.1442938
1081,2.3253293,2.319331,1.9774506
1082,2.1065443,2.146808,2.1055126
1083,1.991247,2.011434,2.1021514
1084,2.267126,2.0310316,2.0922923
1085,2.1435215,2.0597236,2.2092152
1086,2.2151418,2.0662565,2.025423
1087,2.0417175,2.0191903,2.054989
1088,2.039814,2.041963,2.2263386
1089,2.0485291,1.89142,1.9657893
1090,2.2025464,1.8724943,2.1525888
1091,1.9669287,1.8594204,2.1773577
1092,2.1560795,2.1755507,2.1572537
1093,2.0778813,1.9412369,2.0847733
1094,2.1515515,2.0496938,1.910486
1095,1.9997842,1.9356422,2.1578262
1096,2.0890949,2.0543063,2.0035744
1097,1.9839395,2.0076962,2.0770528
1098,2.026878,1.7955679,2.064052
1099,2.222391,2.0495443,2.1184072
1100,2.3760967,2.173801,1.9881811
1101,2.0328443,2.0421827,2.0480316
1102,2.1317706,1.8561304,2.0419743
1103,2.0730422,1.8820516,1.960009
1104,2.088419,1.8960532,2.3218026
1105,1.9645658,1.9845982,2.016114
1106,1.9384469,2.0435064,2.227464
1107,2.2102227,1.9653944,2.1863916
1108,2.0525308,1.9112704,2.1230743
1109,1.9429225,1.9526746,1.8759195
1110,2.054101,1.9919397,2.0112343
1111,2.1105547,1.8254896,1.9591315
1112,1.8662869,1.9316863,2.024994
1113,2.0862992,2.0873713,1.9052814
1114,2.2550156,2.1514456,1.8546293
1115,1.9739228,1.8866578,1.8285446
1116,2.0680962,2.1446607,1.9049528
1117,1.9169339,2.0089717,1.9095057
1118,2.1586752,1.8908141,1.9719082
1119,1.9174708,1.6863657,1.8341479
1120,1.9156814,1.9399048,1.776275
1121,1.9851819,1.9500384,2.0098507
1122,2.009851,1.9062729,1.9626707
1123,1.8841234,1.8029071,1.9323707
1124,1.9052837,1.7322847,1.881579
1125,1.9055028,1.9180673,1.8784803
1126,1.979947,1.9412981,1.9180555
1127,1.9195446,2.0502865,1.7549208
1128,1.8480496,2.1279771,1.7456611
1129,1.8236535,1.9012411,1.865305
1130,1.8805867,2.0254076,1.7891126
1131,1.9619714,1.9189807,1.942302
1132,2.0292296,1.8543149,1.811672
1133,2.0548995,1.9826127,1.8434474
1134,1.9364654,1.7321384,1.8622105
1135,1.6900501,1.8245144,1.7361207
1136,1.914591,1.8291837,1.7111996
1137,1.937178,1.7417622,1.8215234
1138,1.860045,1.8724037,1.8128628
1139,1.7695471,1.8953073,1.7525171
1140,1.6583629,1.9872665,1.7387674
1141,1.662701,1.890985,1.8729365
1142,1.7231417,1.7819625,1.8821
1143,1.748756,1.8337476,1.5875847
1144,1.6165446,1.5866808,1.5636084
1145,1.7628466,1.7004521,2.01145
1146,1.726587,1.8311977,1.6938668
1147,1.8122578,1.7414454,1.7896887
1148,1.5938087,1.8799771,1.6305492
1149,1.6962239,1.6367607,1.5065389
1150,1.9089335,1.6211088,1.666213
1151,1.6941876,1.869384,1.610085
1152,1.6948439,1.9387501,1.3813362
1153,1.603832,1.7250947,1.534028
1154,1.5760123,1.5388769,1.4588015
1155,1.5595753,1.7220929,1.613752
1156,1.6227086,1.6529201,1.6698911
1157,1.704507,1.5579383,1.4645324
1158,1.7495017,1.6212533,1.4755567
1159,1.3827691,1.6109138,1.4597206
1160,1.717768,1.7282053,1.4793953
1161,1.7386905,1.811608,1.589707
1162,1.5599424,1.6793392,1.5286524
1163,1.4914998,1.5362302,1.433677
1164,1.5706986,1.5430368,1.5876687
1165,1.6857246,1.6743127,1.5191892
1166,1.5622307,1.71269,1.6518325
1167,1.574212,1.6422814,1.5363424
1168,1.6085067,1.6255895,1.4867461
1169,1.7201355,1.458452,1.4526575
1170,1.6658058,1.8235543,1.5274116
1171,1.6290457,1.4682254,1.5181805
1172,1.4084393,1.5862623,1.5989037
1173,1.4276379,1.7044747,1.6634862
1174,1.6122733,1.5099993,1.5873303
1175,1.4573967,1.5534997,1.7270621
1176,1.6092614,1.6032062,1.6821679
1177,1.5350349,1.3150388,1.6017046
1178,1.4341259,1.8202069,1.5810821
1179,1.5372182,1.5595192,1.5990773
1180,1.7244712,1.6693435,1.5074965
1181,1.567082,1.5180708,1.605266
1182,1.406237,1.4165872,1.5248727
1183,1.6550565,1.5506036,1.5325432
1184,1.5724865,1.5876087,1.5687535
1185,1.8118644,1.4799924,1.6552856
1186,1.5920402,1.5795238,1.6192418
1187,1.7319103,1.5510385,1.743022
1188,1.70823,1.6869121,1.9073839
1189,1.5794921,1.834219,1.7082269
1190,1.6658677,1.6257938,1.6857858
1191,1.721175,1.6640196,1.772077
1192,1.8138038,1.5910226,1.7379864
1193,1.6940515,1.6767088,1.6325495
1194,1.7080752,1.6423357,1.8460411
1195,1.8410473,1.7333843,1.7298214
1196,1.7200716,1.6149608,1.6712747
1197,1.7462188,1.7690417,1.9736998
1198,1.8479769,1.7063164,1.8870105
1199,1.8148777,1.6517206,1.9385087
1200,1.9248738,1.6811379,1.832439
1201,1.8878853,1.6263989,1.7249504
1202,1.8064493,1.5268911,1.7832437
1203,1.9283458,1.866356,1.7954624
1204,1.8203976,1.7436799,1.7811588
1205,1.9200065,1.7243019,1.9011451
1206,2.0614011,1.6758306,1.9309181
1207,1.837183,1.6633147,1.9137137
1208,1.8132997,1.7341537,1.974817
1209,1.809331,1.8105972,1.9864789
1210,2.0488098,1.8092982,2.0357292
1211,1.9856522,1.7909608,2.034633
1212,1.8142644,2.0507908,2.102697
1213,2.049944,1.8483648,2.0997977
1214,2.0905654,1.9066579,2.1476805
1215,1.7892095,1.8452121,2.0296407
1216,2.0730064,1.7957032,2.1290312
1217,2.0483797,1.8946552,2.0364733
1218,2.053978,2.0846114,2.0713255
1219,1.9872378,1.8803898,2.2198222
1220,1.9975746,2.1759973,2.2363706
1221,2.1113713,2.1692357,1.9645683
1222,2.1344533,1.9128252,2.0247715
1223,1.915175,2.1891413,2.0567672
1224,2.0291548,2.0488768,2.1568336
1225,2.0773907,2.0460489,2.0527892
1226,2.1796267,2.2854521,2.2423506
1227,2.2904775,1.9302021,2.0658607
1228,2.0644362,2.0990422,1.841656
1229,2.0964081,2.0771258,2.0536156
1230,2.0243905,2.0656912,2.1380982
1231,2.1013184,2.250109,2.377909
1232,1.9537123,2.118315,2.0981684
1233,2.0630157,1.9547195,2.214959
1234,2.199616,1.9598466,2.2389023
1235,2.0343182,2.2146647,2.0946534
1236,2.077639,2.1570249,2.1379607
1237,2.2225063,2.2589242,1.9228512
1238,2.2102158,2.1084144,2.051799
1239,2.1367111,2.3161674,2.0636346
1240,2.126968,2.2694917,2.1709707
1241,2.4398148,2.2849703,2.0650556
1242,2.2418401,2.2634683,2.2294564
1243,2.1711195,2.2031143,2.1472337
1244,2.1255949,2.35116,2.1845775
1245,2.198657,2.3300872,2.288136
1246,2.3807073,2.2297068,2.113313
1247,2.2699537,2.4583564,2.2443686
1248,2.0992785,2.1348395,2.115912
1249,2.099092,2.2873485,2.1968753
1250,2.1859906,2.3126843,1.980512
1251,2.1514266,2.0757232,2.145918
1252,2.0930357,2.3009248,2.2537374
1253,2.2433238,2.4122312,2.0753596
1254,2.3380804,2.115604,2.1741424
1255,2.2077742,2.2455113,2.019171
1256,2.0444262,2.2619574,2.0359912
1257,2.2130673,2.1928256,2.1391613
1258,2.1249454,2.5143857,2.1353295
1259,2.0810018,2.460841,2.1384203
1260,1.9591979,1.9682901,2.1167674
1261,2.1850069,2.2731802,2.0381968
1262,2.0355682,2.2946742,2.2648783
1263,2.109817,2.283934,2.2567942
1264,2.1626387,2.0762334,2.2376664
1265,2.2063134,2.207934,2.1474
1266,2.258303,1.9145352,2.2588758
1267,2.2298427,2.2294948,2.2239063
1268,2.163981,2.1000297,2.236248
1269,1.9884906,2.2942111,2.0121212
1270,2.2016592,2.2617228,2.0051236
1271,2.2274199,2.2077842,2.1159675
1272,2.0619426,2.3671472,2.0551887
1273,2.224929,2.1213996,2.1438797
1274,2.2582898,2.1171105,2.2888987
1275,2.0455933,2.3531423,2.261838
1276,2.1656938,2.2177718,2.29095
1277,2.3346689,2.1752293,2.1425319
1278,2.0671272,2.0899947,2.0994046
1279,2.2227354,2.1511135,2.1781745
1280,2.1244218,2.1903043,2.328666
1281,2.0734134,2.2300618,2.1983356
1282,2.2696717,2.209752,2.4094331
1283,2.1640944,2.1541193,2.4752789
1284,2.3002012,2.105777,2.1894743
1285,2.2499416,2.3211365,2.120319
1286,2.2097762,2.0936337,2.2968738
1287,2.1383555,2.1782212,2.1839964
1288,2.1645126,2.0083342,2.2167099
1289,2.2485757,2.1552114,2.147903
1290,2.2382083,2.0897589,2.3711662
1291,2.056313,2.201818,2.2741287
1292,2.2856002,2.1844728,2.1214132
1293,2.4864943,2.139576,2.1621392
1294,2.122745,2.0443192,2.3661041
1295,2.177628,2.2372856,2.23822
1296,2.1899981,2.2262514,2.2623749
1297,2.2740817,2.1481018,2.1799338
1298,2.3544192,2.109545,2.15792
1299,2.1485233,2.081381,2.3240085
1300,2.0229287,2.1284971,2.4142792
1301,2.4131403,2.383729,2.4574833
1302,2.194089,2.3960605,2.4038641
1303,2.2460885,2.2564323,2.5957844
1304,2.3185093,2.3405755,2.3088305
1305,2.1719599,2.1683598,2.277196
1306,2.3349743,2.2255633,2.4346902
1307,2.314686,2.259012,2.34772
1308,2.525332,2.1651123,2.353031
1309,2.23159,2.1646852,2.2755256
1310,2.325241,2.211827,2.38334
1311,2.31583,2.3524842,2.332099
1312,2.4068365,2.2963424,2.3868809
1313,2.2963662,2.4898317,2.568389
1314,2.1731677,2.4972668,2.462994
1315,2.3681495,2.3212621,2.4334605
1316,2.311153,2.342086,2.1216168
1317,2.202003,2.2883062,2.3652878
1318,2.4825644,2.1592746,2.2496734
1319,2.4325657,2.3408277,2.2009501
1320,2.354941,2.2224722,2.4514713
1321,2.4643612,2.2186656,2.1325638
1322,2.30588,2.4155798,2.44357
1323,2.0787914,2.3089314,2.3561795
1324,2.3591983,2.3304305,2.33856
1325,2.2980819,2.2111824,2.1508608
1326,2.213507,2.286932,2.2816486
1327,2.1571326,2.211623,2.1945052
1328,2.1927485,2.3097599,2.196318
1329,2.220043,2.4965513,2.2559214
1330,2.2198408,2.4113913,2.255021
1331,2.2749777,2.3221118,2.167423
1332,2.3936305,2.4199846,2.3053777
1333,2.3367622,2.3508549,2.1886282
1334,2.325224,2.2676308,2.1286998
1335,2.1772387,2.2244086,2.2203732
1336,2.2740757,2.3817034,2.1073928
1337,2.1699924,2.2604656,2.2152529
1338,2.1766725,2.400458,2.221654
1339,2.27652,1.9697058,2.001657
1340,2.0553796,2.4054601,2.1421783
1341,2.0802724,2.2423687,2.0895977
1342,2.257337,2.2320454,2.2632055
1343,2.1038554,2.355215,2.0495229
1344,2.1799157,2.3710277,1.9120263
1345,1.9983741,2.2112186,2.0378656
1346,2.1190634,2.3005161,2.1638849
1347,2.1687303,2.3010733,2.015426
1348,2.1944754,2.3415084,2.010136
1349,2.112628,2.1914434,2.0914109
1350,2.155648,2.302811,1.9232575
1351,2.0662997,2.2033887,2.0743039
1352,2.0925875,2.42124,1.9510155
1353,2.2706947,1.9346368,2.022217
1354,2.1446135,2.1231425,1.9444656
1355,2.1354878,2.2779374,1.9563317
1356,1.7973531,2.1382668,1.9810925
1357,2.0016642,1.9019438,1.8467288
1358,2.1088862,2.0882375,1.7544763
1359,2.1328335,1.9883673,2.0480626
1360,2.0774915,2.210986,1.9674596
1361,2.1182365,2.2098274,1.929924
1362,1.9733156,2.138229,1.8926692
1363,1.9102687,1.9988021,1.9788677
1364,1.9377835,1.9113182,1.9237031
1365,1.7976986,1.9280058,1.6975031
1366,1.9767027,1.9921,1.9943228
1367,1.7371223,2.0568767,1.7067169
1368,1.9531221,2.1283717,1.8708764
1369,1.9451132,1.8252164,1.9975067
1370,1.8062675,2.0367346,1.983788
1371,1.8447717,2.0593994,1.8354495
1372,2.0460145,1.9183643,1.8214228
1373,1.9059709,2.02205,1.7029858
1374,2.0874069,2.1195354,1.9855527
1375,2.0972893,2.0010476,1.8816366
1376,1.7771242,1.8197263,1.9354647
1377,1.662403,1.6629889,1.7792622
1378,1.8475605,1.9182087,1.9683741
1379,1.8981109,2.038213,1.8778324
1380,1.8411655,1.890859,1.8227234
1381,1.8660955,1.6986089,2.00152
1382,1.918374,1.920844,1.9318765
1383,1.7437114,1.777753,1.8447272
1384,1.7777976,1.8463823,2.0802896
1385,1.9341993,1.9452292,1.8678416
1386,2.1139646,1.932138,1.8911649
1387,1.8875836,1.9479547,2.001889
1388,1.870182,1.8760165,2.0416062
1389,2.0566745,1.7563509,1.9917581
1390,1.9650806,1.9025079,2.0430815
1391,1.8532549,1.9080034,1.8072132
1392,2.0535836,1.7736516,1.9743418
1393,2.0743246,1.8099345,1.8941742
1394,1.8178279,1.9184479,1.9376372
1395,1.994592,1.9027643,1.9898293
1396,2.1048973,1.9141927,2.1244416
1397,2.0782034,1.9664356,1.9769962
1398,2.0971973,1.7548649,1.9410881
1399,1.8399969,1.9769074,1.9617875
1400,1.9290364,2.2124069,1.7609996
1401,1.9939526,1.639961,2.0666304
1402,2.0470388,1.8434176,2.062667
1403,2.0639942,1.9862634,1.9846659
1404,2.014912,1.8854657,2.0158904
1405,1.9082447,1.9898977,2.0816298
1406,1.9463218,1.9065225,1.9664981
1407,2.1406107,1.8893253,2.1980803
1408,1.9008048,2.0468726,1.980066
1409,2.0117702,1.8214936,2.0529552
1410,2.006765,2.0890172,2.0923321
1411,2.0238922,2.0856793,2.2539713
1412,2.1353016,2.0364223,2.0809476
1413,1.9054265,2.1206267,2.0163035
1414,1.9093499,2.0535939,2.027394
1415,2.0102775,2.0401456,1.8983763
1416,2.1802528,1.9117585,1.9766711
1417,2.0372999,2.0251255,2.074069
1418,2.0776982,2.334577,2.1302028
1419,1.9601853,2.0315063,2.044345
1420,1.9795669,1.8942101,1.9611413
1421,2.1213202,1.9740437,2.1266532
1422,2.1134396,1.915099,2.1520624
1423,2.0116155,1.9306697,2.176823
1424,2.1472304,2.1468663,2.0824633
1425,1.9621556,2.1932247,1.9167958
1426,2.098778,1.9738648,2.1104157
1427,2.1502159,2.079044,2.0163012
1428,2.0995498,2.0718997,2.1809545
1429,2.1433585,2.161208,2.1147249
1430,1.8729261,1.9288789,2.1398232
1431,2.021931,1.9326499,1.9542384
1432,2.0622401,2.1644616,1.8086773
1433,2.1411796,1.9794112,2.0986326
1434,1.941486,2.062856,1.9134101
1435,1.9095259,2.0139663,2.039343
1436,1.998859,2.058399,2.098307
1437,1.9582416,2.1585705,1.8732473
1438,1.9752257,1.9216926,1.9870963
1439,2.0072973,2.2751367,1.7459657


==> figs/full_16_worst_3.csv <==
x,0,1,2
0,2.062591,1.5247046,2.12075
1,1.9979211,1.5068865,2.1642535
2,1.9793658,1.4087405,2.2653766
3,1.9171256,1.5955329,2.090868
4,2.1602657,1.5888014,2.270544
5,2.1310341,1.8105297,2.2536755
6,2.1205523,1.8342303,2.1491215
7,2.2211096,1.8719709,2.368222
8,2.3959343,1.8870518,2.3675609
9,2.370878,1.8758855,2.398196
10,2.5542567,1.8476115,2.3356879
11,2.222331,1.8026819,2.547536
12,2.4741194,1.9631256,2.6548579
13,2.5518825,2.0600684,2.5681777
14,2.5203815,1.8599358,2.2955804
15,2.3684535,2.0175884,2.572346
16,2.4290004,2.2143207,2.6540513
17,2.7084622,2.3658154,2.5910625
18,2.580524,2.276624,2.4176009
19,2.476116,2.4446733,2.5870044
20,2.368431,2.2551394,2.5739892
21,2.5196772,2.2300842,2.3626728
22,2.775075,2.3258858,2.4843385
23,2.7338974,2.3385563,2.3898797
24,2.5790944,2.565998,2.5041094
25,2.779194,2.4251072,2.4258342
26,2.6346283,2.4411123,2.2808058
27,2.5699348,2.5128179,2.3989055
28,2.649827,2.612953,2.6266282
29,2.5975592,2.6629424,2.476727
30,2.4819343,2.4796233,2.469594
31,2.461551,2.4984992,2.5296643
32,2.6301308,2.4604795,2.637432
33,2.5946398,2.7584643,2.3749309
34,2.3334532,2.5231352,2.5127316
35,2.5770323,2.7763078,2.3401384
36,2.5997984,2.712987,2.3983974
37,2.5838897,2.5840175,2.285736
38,2.5182123,2.5058303,2.523674
39,2.598386,2.7327247,2.3078272
40,2.4648116,2.6186838,2.1266854
41,2.4264612,2.941056,2.5669146
42,2.6109967,2.8518033,2.3495653
43,2.5419097,2.8074548,2.2169058
44,2.46654,2.8753698,2.257411
45,2.3404486,2.6501443,2.319677
46,2.3470373,2.8315992,1.9301825
47,2.3559625,2.6234992,1.7118154
48,2.3448648,2.4178424,1.8834089
49,2.1248486,2.6580663,2.2085607
50,2.3502913,2.6188407,1.9322221
51,2.2706814,2.7866,1.9935759
52,2.4206853,2.5173573,2.0769844
53,2.2741892,2.6743817,1.8665609
54,2.185876,2.525176,2.0747116
55,2.177794,2.7196982,1.9005073
56,2.3544729,2.3281972,1.8272187
57,1.9280556,2.2955165,1.9950236
58,2.0479107,2.4950716,1.7152762
59,2.080775,2.4550967,1.7032001
60,1.9415075,2.3344393,1.9150945
61,2.0524004,2.2079382,1.9003626
62,2.1136363,2.4197125,1.8089488
63,2.1209438,2.4688141,1.830951
64,1.9234151,2.5258243,1.901074
65,1.7966608,2.5103648,1.8100964
66,1.8070065,2.265368,1.735833
67,1.9596509,1.9860103,2.0610387
68,1.7926292,1.9997932,1.8222382
69,1.8617195,2.111879,1.8630334
70,1.8843615,2.0268414,1.8450488
71,1.5248944,1.992508,1.927616
72,1.7607355,2.0076363,1.793028
73,1.895395,1.7859646,2.0221233
74,1.8418965,1.9843484,1.9386231
75,1.7074467,1.8304213,1.9457248
76,1.6410522,1.8817694,1.9716682
77,1.7966685,1.7853265,2.0355754
78,2.0297933,1.8783463,2.1972463
79,2.0663912,1.7295965,1.8145847
80,1.7250601,1.6602491,1.7841164
81,1.9367595,1.6647942,2.055418
82,1.5976307,1.8439368,2.2174633
83,1.9975501,1.7124641,1.9628752
84,2.0161645,1.814669,2.1561112
85,1.8388584,1.7561156,2.259811
86,1.9305501,1.8264339,2.1129897
87,1.7383819,1.7351387,2.3181639
88,1.8524644,1.9325501,2.1514504
89,1.8514478,1.9401935,2.46167
90,2.1356514,1.7476922,2.245398
91,2.134296,1.994441,2.493827
92,1.8475132,1.6937981,2.570863
93,2.094694,1.7269796,2.533613
94,2.3788173,1.926774,2.521943
95,2.299112,1.9525087,2.431786
96,2.108678,1.9739449,2.4552903
97,2.2217638,2.0028188,2.4278145
98,2.0745797,2.1275148,2.6598659
99,2.0340207,1.9339479,2.3909671
100,2.2214532,2.2132385,2.5095596
101,2.54523,1.8399284,2.8928287
102,2.226526,2.155709,2.7071912
103,2.4167387,2.1968453,2.625234
104,2.3546224,1.9151194,2.8840702
105,2.2910829,2.0160856,2.6241627
106,2.3283231,1.9624019,2.8922718
107,2.6095114,2.150206,2.8250418
108,2.499516,2.0969195,2.8208036
109,2.6514606,2.1657183,2.9320908
110,2.475497,2.2708004,2.8129733
111,2.8003874,2.2516868,2.9274065
112,2.6737754,2.1828208,2.8224554
113,2.8158393,2.3399496,2.8770728
114,2.84529,2.4489682,3.0773735
115,2.7399244,2.4489386,3.0919003
116,2.9250646,2.6110585,2.932767
117,2.828601,2.3416529,2.8184419
118,2.720463,2.5827637,2.9794753
119,2.5943131,2.598299,2.9955037
120,2.799573,2.8235133,3.1204712
121,2.6720965,2.7378066,2.80668
122,2.8835113,2.6572702,2.832088
123,2.8025405,2.5711625,2.8604116
124,2.8485527,2.635603,2.84944
125,3.018136,2.8439746,2.962684
126,3.0049295,2.7962816,2.9798884
127,2.8594043,2.6742685,2.9527562
128,2.8178089,2.8842177,2.9875124
129,3.0493371,2.6339273,2.7593591
130,2.7960758,2.8304892,2.9600384
131,3.121151,2.7278583,2.697911
132,2.8924708,2.927115,2.7040613
133,3.014576,3.0009642,2.902167
134,2.871163,2.8862484,2.4764132
135,2.7342813,2.918755,2.739867
136,2.7577264,2.9684591,2.7314475
137,2.8298979,2.8206384,2.7331438
138,2.654802,3.0274813,2.8098743
139,2.7756197,2.9832041,2.6752765
140,2.811691,3.0181785,2.588633
141,2.507769,2.9115741,2.5081685
142,2.5214086,2.889025,2.4234374
143,2.6861382,3.0087461,2.5929246
144,2.3807013,2.826668,2.4063528
145,2.5940998,2.9318008,2.563396
146,2.693159,2.7517204,2.352619
147,2.5750828,2.722554,2.2298815
148,2.250784,2.9631135,2.3404968
149,2.3419228,2.884279,2.4271374
150,2.2453122,2.8585472,2.2612188
151,2.253012,2.836292,2.2899182
152,2.4723039,2.671939,2.4812956
153,2.2686758,2.764989,2.1726084
154,2.3800128,2.8750858,1.8944069
155,2.255941,2.7088675,2.1210947
156,2.212843,2.7968433,2.1444135
157,2.2249255,2.784777,2.0933862
158,2.2951405,2.7732315,2.0689573
159,1.9813467,2.6975098,2.0435529
160,2.135136,2.4011152,2.0224466
161,2.2734783,2.7058306,2.1475208
162,2.0043404,2.5378132,2.263688
163,1.9903725,2.4516022,2.0880218
164,2.1744509,2.4478023,1.943644
165,2.350149,2.61461,2.122845
166,1.9569983,2.342176,2.094854
167,2.14285,2.432038,1.8604051
168,2.2462769,2.5014408,2.1678312
169,2.04196,2.257408,2.0373886
170,2.0677636,2.1293983,2.0611134
171,2.1060236,2.2115011,2.2372005
172,2.1511285,2.1900856,2.0900223
173,1.8767647,2.3644829,2.0296144
174,2.1581218,2.1519165,1.9062859
175,2.033524,2.2385287,2.1824303
176,2.1036706,2.1538627,2.020479
177,1.9667866,2.2558892,2.2189405
178,2.2138257,2.3158565,2.1370034
179,2.0313118,2.1772134,2.1344457
180,2.1371017,2.209273,2.128628
181,2.1388059,2.2437344,2.4397898
182,2.2650552,2.0819168,2.3222218
183,2.2528856,2.0050538,2.4821494
184,2.118543,2.257888,2.2532582
185,2.2382865,2.0282207,2.415209
186,2.2268689,2.0850573,2.3599563
187,2.197853,1.9774562,2.5465603
188,2.4003494,2.0807695,2.583635
189,2.4620304,2.173443,2.4812527
190,2.2881129,2.2974703,2.6436968
191,2.4195333,2.2733395,2.647583
192,2.397516,2.1230628,2.6450388
193,2.3132813,2.045092,2.8491971
194,2.5858028,2.1745162,2.8432248
195,2.5152316,2.3363614,2.8416665
196,2.3753057,2.1368568,2.750461
197,2.5309517,2.146752,2.8451574
198,2.5628731,2.437296,2.8027654
199,2.7441857,2.3546317,2.8343658
200,2.42013,2.309369,2.9312449
201,2.8161883,2.3864882,3.0180218
202,2.827845,2.479468,3.0514054
203,2.8724139,2.4207804,3.1284719
204,2.867837,2.3786182,2.9086683
205,2.9656901,2.4387994,3.0426657
206,2.7183242,2.29307,3.0827198
207,2.9707947,2.7117136,3.169988
208,3.0874593,2.5070772,3.1355553
209,2.9186563,2.5850346,3.2787464
210,3.1121545,2.8154788,3.1368105
211,3.0347855,2.8018546,3.12903
212,3.1435478,2.8173037,3.2711723
213,2.990541,2.8535705,3.4016087
214,3.147356,2.81654,3.1568627
215,3.1573834,2.698657,3.270692
216,3.2059863,2.980357,3.2410176
217,3.4094539,2.9142735,3.1537921
218,3.2523,3.0679464,3.2589138
219,3.1772308,3.0847986,3.0800667
220,3.367693,2.9587078,3.0892768
221,3.3255408,2.8960845,3.1510022
222,3.2064612,3.0342395,3.2880955
223,3.0890617,3.1809874,3.3498142
224,3.2731383,3.11593,3.2113378
225,3.4575055,3.2096443,3.144003
226,3.0848427,3.1716084,2.9756424
227,3.0977964,3.1213932,3.037076
228,3.2874167,3.0311322,2.988625
229,3.3211372,3.094679,2.9194784
230,3.245707,3.0199423,3.0270236
231,3.3148131,3.255991,2.845739
232,3.2289536,3.0979676,2.914584
233,3.24158,3.3557346,3.0322504
234,3.0908992,3.296757,2.8843725
235,3.1777883,3.1283731,2.8269525
236,3.1079233,3.2863164,2.8380547
237,3.0020134,3.2717817,2.7351284
238,3.055275,3.07765,2.7232552
239,3.1072452,3.0664027,2.9020786
240,3.0425165,3.3172832,2.8653374
241,3.0150657,3.3342948,2.5334384
242,3.0703497,3.289041,2.5180855
243,2.8751757,3.2442927,2.5866194
244,2.9931662,3.2699099,2.6986384
245,3.0379555,3.090747,2.5520675
246,2.9640355,3.1746063,2.278694
247,2.790572,3.0683506,2.265987
248,2.8052487,2.9805422,2.2710466
249,2.6646068,2.9616413,2.2862918
250,2.7796986,3.1277285,2.2604017
251,2.460994,3.0293674,2.0579507
252,2.374139,2.9453952,2.1995857
253,2.3791695,2.8762715,2.3355615
254,2.4578824,2.7307158,2.1340497
255,2.1820235,2.7038898,2.158202
256,2.4485698,2.779023,2.1999943
257,2.3865962,2.737488,2.0491865
258,2.3054533,2.6617646,2.0285065
259,2.158415,2.7435474,1.9123484
260,2.302274,2.5095847,1.916494
261,2.2991712,2.6830695,2.010386
262,2.1837184,2.678042,1.791486
263,2.0257924,2.5146253,1.913094
264,2.0448961,2.5108933,2.0096476
265,2.3339646,2.3265347,1.8450086
266,2.16372,2.3994286,1.8710413
267,1.9554727,2.378774,1.9267402
268,1.7752534,2.2584653,1.73634
269,1.9209502,2.0726101,1.8384143
270,1.9470809,2.259394,1.644617
271,2.0190794,2.182202,1.8547624
272,1.8061128,2.0974493,1.8018985
273,1.5577011,2.2074087,1.9752071
274,1.6518836,1.8610306,1.8973286
275,1.7148569,2.0448923,1.8486688
276,1.8626893,1.739852,1.9405124
277,1.8964555,1.8654217,1.7661636
278,2.0238078,2.126344,1.9138814
279,1.6865617,1.6531568,1.777223
280,1.7632103,1.9048686,1.9680706
281,1.9676343,1.8510734,1.9843181
282,1.8635852,1.7849376,1.8985397
283,1.7058471,1.7911221,1.9962263
284,1.746468,1.70867,1.808584
285,1.8228872,1.8322228,1.9014875
286,1.8862252,1.6437643,2.0349188
287,1.8518109,1.662323,2.1037724
288,1.5084335,1.5220077,2.095106
289,1.6715825,1.7685,1.7696605
290,1.783234,1.7169155,1.849625
291,1.8064302,1.5704805,1.9931474
292,1.8111303,1.8042064,2.098191
293,2.104672,1.5166994,1.8944196
294,1.8696843,1.7071306,2.250641
295,1.8418853,1.5393913,2.1106155
296,1.8743707,1.7457869,2.163666
297,1.9076009,1.508428,2.300232
298,1.9028448,1.4308851,2.0722754
299,1.9805216,1.3201896,2.1338127
300,2.086428,1.6257398,2.1472657
301,1.9386027,1.6246288,2.1605098
302,2.001147,1.6528997,2.0138137
303,2.163387,1.7408652,2.5096307
304,2.0999691,1.6903315,2.2539356
305,2.2397308,1.7841223,2.1760736
306,2.0339775,1.5093697,2.2334735
307,2.2429073,1.9342625,2.4559383
308,1.8664324,1.7897693,2.2574978
309,2.608383,1.7108619,2.6255002
310,1.8758796,1.7488954,2.3076158
311,1.9498799,1.804467,2.1960087
312,2.3973074,1.8292959,2.2029202
313,2.2489924,1.9726961,2.3747675
314,2.5582576,1.9634972,2.2843096
315,2.177475,1.7399822,2.110026
316,2.216226,1.8782922,2.3022108
317,2.1793323,1.7940352,2.3995092
318,2.0474052,2.0584173,2.2666502
319,2.2602224,1.8868234,2.2903185
320,2.413206,2.1347735,2.0492108
321,2.2348506,1.9319599,2.429887
322,2.418105,1.8850981,2.350258
323,2.095958,1.9449668,2.2598488
324,2.116786,2.1542006,2.2138174
325,2.456375,2.0421338,2.3384867
326,2.1580484,2.0499969,1.9934086
327,2.3272533,2.1549532,2.2813861
328,2.0982606,2.206456,2.1357272
329,2.3671508,2.2060544,2.0475173
330,2.117833,1.9078466,2.0501802
331,2.256302,2.3443131,1.8276457
332,2.01556,2.219335,2.1988308
333,2.0020611,2.1978734,1.9857011
334,2.0791001,2.0817833,1.8148988
335,1.8669115,2.1245263,1.8904077
336,2.071471,2.1153078,1.9292972
337,1.9900117,2.3215318,1.7730443
338,2.0888407,2.2543907,2.002648
339,1.981495,2.305409,1.9779098
340,1.9513854,2.4598277,1.8942282
341,1.6407094,2.1163492,1.7629784
342,1.9488076,2.3383918,1.5798086
343,1.696179,2.2684722,1.6800376
344,1.8806583,1.9254607,1.7839015
345,1.6637973,2.2590227,1.6249315
346,1.855579,2.0427783,1.6570687
347,1.6405021,2.1129684,1.4238383
348,1.7577761,1.8814795,1.659936
349,1.7513902,2.0556366,1.5769778
350,1.8545867,2.0120103,1.5280327
351,1.5459003,1.9321442,1.6624908
352,1.8190343,1.8972496,1.6482575
353,1.7352378,1.7529043,1.3012282
354,1.7500952,1.8383931,1.6583334
355,1.6608766,1.8418065,1.492087
356,1.3808086,2.0442367,1.2851657
357,1.6155185,1.884206,1.4384146
358,1.6392043,1.8107246,1.3847132
359,1.6260442,1.7260731,1.3118461
360,1.4323764,1.7378759,1.3601687
361,1.571716,1.7479231,1.5684036
362,1.446487,1.8708506,1.4069698
363,1.4698316,1.6558032,1.3375356
364,1.4555945,1.7836761,1.5486723
365,1.740088,1.9663392,1.6075372
366,1.3127908,1.7451433,1.6061666
367,1.5282121,1.8211155,1.181635
368,1.3988073,1.6763936,1.458548
369,1.5240986,1.790299,1.7397816
370,1.4299463,1.7283992,1.3733267
371,1.4396316,1.8443004,1.5558103
372,1.3926721,1.7215645,1.5685142
373,1.576329,1.4990001,1.5367181
374,1.5486103,1.752684,1.4899906
375,1.5055746,1.7509314,1.5730802
376,1.390177,1.8697032,1.5846536
377,1.4541911,1.5328236,1.5711122
378,1.5498977,1.5584399,1.8308632
379,1.4694301,1.7214533,1.656775
380,1.6876321,1.4745998,1.9850571
381,1.6608795,1.6250803,1.6371382
382,1.6868659,1.5293245,1.8579513
383,1.5669996,1.590665,1.7765235
384,1.8660685,1.4938941,2.037498
385,1.6062869,1.6661862,1.8496106
386,1.721667,1.4188782,2.1329901
387,1.8350053,1.504842,1.9919167
388,1.6799767,1.7042407,2.029184
389,1.6956027,1.7851259,2.3001347
390,2.017319,1.5288217,2.2134337
391,1.9948859,1.7432996,2.3321228
392,2.2574735,1.767738,2.2253993
393,1.9860923,1.6639035,2.3835163
394,2.0484428,1.9313629,2.3160815
395,2.1179488,1.7943366,2.5272903
396,2.2948072,1.979334,2.710982
397,2.1401706,1.8784211,2.4915721
398,2.2740319,1.7394507,2.6815305
399,2.1455078,1.9452544,2.740224
400,2.442775,2.103366,2.7517412
401,2.786235,1.890088,2.7684884
402,2.2941704,2.1499972,2.9843311
403,2.5597653,2.1087213,2.8347816
404,2.6068766,2.122572,2.9320712
405,2.465695,2.247044,2.907939
406,2.6796906,2.302543,2.8225217
407,2.674937,2.4554017,2.7717185
408,2.8526478,2.4669504,3.054616
409,3.019226,2.2460322,3.040038
410,2.9471388,2.5379338,3.0546114
411,3.0340936,2.679153,3.0072148
412,3.0953999,2.495396,3.0332808
413,3.1577857,2.683347,3.3252907
414,2.982207,2.5979755,3.0833879
415,2.7922108,2.575339,3.2285562
416,3.089145,2.8374102,3.181843
417,2.8977573,2.7006495,3.4382243
418,3.0084698,2.865563,3.1225142
419,3.1643074,3.0950506,3.2241185
420,3.2259898,2.9639847,3.1455529
421,3.1150377,2.9462798,3.3591294
422,3.2312417,3.0993116,3.2782953
423,3.2543027,3.0206275,3.2233217
424,3.209043,3.1471639,3.316404
425,3.2263002,3.394005,3.26826
426,3.6409333,3.1371126,3.1343045
427,3.332713,3.3346205,3.3907294
428,3.3774838,3.3394876,3.5282283
429,3.3879733,3.2818873,3.0827854
430,3.2584167,3.2204678,3.2627208
431,3.3211079,3.310204,3.3845787
432,3.2842321,3.46076,3.268564
433,3.3833485,3.5124836,3.1249213
434,3.2272313,3.5989041,2.9410174
435,3.235263,3.5503728,3.3202899
436,3.3744614,3.3883164,3.3696327
437,3.1191373,3.1551485,3.1780267
438,3.2280502,3.583155,3.0608158
439,3.3281217,3.543658,3.1033826
440,3.3760233,3.5841331,3.096411
441,3.335112,3.4885879,3.1526504
442,3.1784778,3.5245466,3.1813014
443,3.2218935,3.4115407,3.083569
444,3.279845,3.4733336,2.8662205
445,3.481431,3.6464036,2.962835
446,3.1452675,3.175257,3.0455995
447,3.0679357,3.368937,2.9435337
448,3.1937861,3.4803803,2.8456635
449,3.0953727,3.463668,2.7494135
450,3.0397804,3.2024763,2.7185833
451,3.0930746,3.3145564,2.9464147
452,2.7798588,3.346061,2.740154
453,2.8834631,3.4588242,2.6735306
454,2.872413,3.3746724,2.7124193
455,2.9317727,3.2746143,2.8191476
456,2.814963,3.2743325,2.4508305
457,2.674825,2.9961507,2.6469593
458,2.9567707,3.2061355,2.6397178
459,2.7032151,3.1364167,2.5426385
460,2.7777605,3.1647577,2.7547555
461,2.780196,3.1523743,2.5538049
462,2.597057,3.165673,2.587492
463,2.6857889,3.0312746,2.5700142
464,2.547191,2.8540514,2.45289
465,2.5180693,2.9174745,2.372113
466,2.351377,3.0356014,2.483597
467,2.7274349,3.0785549,2.5487144
468,2.6209462,2.7722275,2.501213
469,2.5679817,2.8220751,2.5395918
470,2.6970894,2.6122372,2.439087
471,2.595887,2.8252347,2.4096963
472,2.5731652,2.8131862,2.609622
473,2.3399947,2.7889144,2.6984253
474,2.2767096,2.644396,2.468063
475,2.6162663,2.9388888,2.4545376
476,2.4775872,2.5800533,2.7039857
477,2.4641402,2.6418796,2.7240257
478,2.7709715,2.4169827,2.5272584
479,2.7774756,2.5921972,2.7134504
480,2.4587991,2.5615695,2.7314446
481,2.481234,2.429117,2.858496
482,2.5082908,2.607962,2.6933954
483,2.5337274,2.4852962,2.6492572
484,2.564746,2.21485,2.8184435
485,2.5639112,2.4600434,2.6447515
486,2.592423,2.2733836,2.662632
487,2.704222,2.3179104,2.832261
488,2.557302,2.5675895,2.8610275
489,2.4436939,2.3932781,2.7705321
490,2.5802453,2.341106,2.8482406
491,2.498218,2.3347487,2.5124261
492,2.4644897,2.2539136,2.7971413
493,2.6721804,2.4026446,2.6451015
494,2.7313771,2.3321497,2.773264
495,2.5316494,2.3472512,2.6057634
496,2.8463225,2.1948771,2.7914577
497,2.6485417,2.459148,2.8314886
498,2.6655622,2.579537,2.7640624
499,2.7424712,2.268354,3.0461254
500,2.7160053,2.2680795,3.088646
501,2.9399004,2.3334064,2.9013164
502,2.7148728,2.6120675,2.9423542
503,3.0616112,2.433345,2.826767
504,2.6601446,2.4718378,2.7824366
505,2.9631755,2.2820218,3.1065414
506,2.853163,2.387249,2.9813359
507,2.9027271,2.5686324,3.0282576
508,3.0871224,2.337034,2.8424592
509,2.8872826,2.4504218,2.8580325
510,2.8913279,2.6982398,3.1062331
511,2.7509453,2.3469355,2.9899828
512,2.8613217,2.5435867,2.784575
513,3.0958567,2.638528,3.067049
514,2.6796017,2.5165155,2.6512413
515,2.830551,2.4674048,2.9784663
516,2.722647,2.7387688,3.072534
517,2.840584,2.5658917,2.6498518
518,2.9634643,2.512222,2.7696972
519,2.92398,2.6609511,2.874202
520,3.121,2.7170882,2.993513
521,2.852644,2.5685139,2.7265677
522,2.8939645,2.73289,2.9000275
523,2.8009236,2.685006,2.7307978
524,2.9063628,2.9655514,2.7465022
525,2.7509553,2.8048742,2.6464376
526,2.892445,2.7823594,2.9099274
527,2.6692107,2.6094203,2.593931
528,2.653923,2.763192,2.5875432
529,2.768946,2.6152287,2.56892
530,2.8454084,2.7919638,2.595961
531,2.8107069,2.7930956,2.3606272
532,2.8854144,2.7671025,2.5664997
533,2.5579536,2.7088342,2.2993717
534,2.5712667,2.9750159,2.3371706
535,2.7219148,2.571389,2.3068962
536,2.6606946,2.5966644,2.4347942
537,2.296991,2.4692354,2.260952
538,2.4434366,2.4473252,2.4161608
539,2.3235219,2.8051255,1.9871175
540,2.3080337,2.6298542,2.1306808
541,2.3599546,2.3390112,2.1234195
542,2.2646942,2.6057172,2.0174234
543,2.2672455,2.5134041,2.092523
544,2.2609184,2.6141896,2.0351954
545,1.8167042,2.634363,1.994528
546,2.1863596,2.275951,1.6952361
547,2.3076823,2.586585,1.5942703
548,2.150562,2.325314,1.8154558
549,2.0862784,2.3476286,1.7162417
550,1.9643914,2.7007596,1.5742444
551,2.0607533,2.3363974,1.6836163
552,1.8985122,2.2939517,1.9228451
553,1.913576,2.3730335,1.5257819
554,1.8101043,2.1858916,1.5890863
555,1.8147016,2.0837975,1.3582461
556,1.6779459,2.0605195,1.4422411
557,1.8201828,2.3744206,1.5848707
558,1.8715749,2.064971,1.4515289
559,1.612151,2.1482139,1.3836474
560,1.6555773,2.1246023,1.3321368
561,1.697811,2.0224602,1.4836031
562,1.5042678,1.7188324,1.6208041
563,1.5329993,1.7083439,1.376053
564,1.498525,1.9223601,1.1339251
565,1.4063402,1.5330145,1.3858457
566,1.447955,1.6673497,1.1931391
567,1.3579597,1.6487955,1.1544923
568,1.4496526,1.9563015,1.3889061
569,1.3014268,1.6732421,1.371444
570,1.2028366,1.6145912,1.237851
571,1.3515027,1.5340261,1.0128515
572,1.4709477,1.4434166,1.2336042
573,1.361829,1.4528561,1.2428135
574,1.2637002,1.4801481,1.2820599
575,1.2149533,1.5157192,1.3274751
576,1.5175548,1.4238522,1.3229274
577,1.2621058,1.2507515,1.4585794
578,1.4538565,1.5499249,1.3929105
579,1.3262635,1.3883381,1.3530339
580,1.2866708,1.4032656,1.5694519
581,1.230511,1.1904408,1.3316708
582,1.2426289,1.2268039,1.2342027
583,1.3293082,1.2062302,1.6042129
584,1.2861848,1.5343946,1.6965002
585,1.443061,1.3024195,1.6327838
586,1.4844865,1.3794723,1.7600684
587,1.5164533,1.078523,1.5079913
588,1.4648517,1.4065574,1.6984366
589,1.7024541,1.4748185,1.5379524
590,1.4886116,1.3007028,1.7961367
591,1.6636692,1.2427309,1.5168556
592,1.5801611,1.4058819,1.6302884
593,1.680712,1.2171329,1.6618766
594,1.6614431,1.3549136,2.012369
595,1.6248313,1.4666456,1.7737305
596,1.9005253,1.40165,1.9881763
597,1.6190923,1.1954254,1.8489349
598,1.7544061,1.6670038,1.963908
599,1.9144367,1.517345,2.0083728
600,1.9041784,1.4704663,2.134942
601,1.645813,1.6933835,2.2094486
602,1.9461107,1.6862686,2.2851844
603,2.1168568,1.4403929,2.0371375
604,1.8397862,1.5399848,2.3522651
605,1.9663279,1.7619932,2.2784197
606,1.9350305,1.6313787,2.2394726
607,2.009407,1.8098315,2.3362894
608,1.9568187,1.8068904,2.3430512
609,2.225175,1.7225189,2.4372396
610,1.8935176,2.1442657,2.4644508
611,2.195191,1.8093605,2.3061461
612,2.0525467,2.0454996,2.4953175
613,2.1826117,1.9571382,2.1791844
614,2.4059448,2.0594256,2.5927813
615,2.3384492,1.9030071,2.4611766
616,2.381931,1.8818337,2.560819
617,2.1820214,2.0053144,2.3627455
618,2.6408658,2.0396743,2.5153189
619,2.3135228,2.201394,2.3996854
620,2.4155993,2.1951203,2.6914914
621,2.3211973,2.2365992,2.4780579
622,2.3548913,2.2238493,2.5631168
623,2.3712158,2.2197988,2.4142218
624,2.502276,2.125832,2.6497138
625,2.6136222,2.5626407,2.5915735
626,2.5289512,2.3639755,2.744145
627,2.5689132,2.3333745,2.61353
628,2.6094546,2.6708972,2.7510464
629,2.4426732,2.454711,2.3682635
630,2.394468,2.540164,2.394382
631,2.762466,2.4151318,2.3732362
632,2.4977002,2.606139,2.611229
633,2.6621373,2.5724266,2.5818808
634,2.630868,2.507483,2.2669053
635,2.4651978,2.7176309,2.5325437
636,2.5699751,2.6600251,2.4590564
637,2.2880974,2.4289467,2.1047535
638,2.4213238,2.3530996,2.3512347
639,2.468438,2.7650046,2.4746861
640,2.2611227,2.6772106,2.348272
641,2.4655595,2.5759354,2.2034385
642,2.4879737,2.569268,2.1887555
643,2.5134428,2.6927774,2.1796706
644,2.400197,2.8701837,2.1867886
645,2.4553325,2.7246025,2.4722638
646,2.0980117,2.5700629,2.0773337
647,2.2387345,2.7048435,2.3623378
648,2.3403273,2.5655138,2.0860689
649,2.2141817,2.6106179,2.3557918
650,2.161686,2.4978735,1.941416
651,2.1631756,2.5228288,2.3352225
652,2.1934383,2.7088284,2.1169589
653,2.314915,2.6394742,1.8919845
654,2.2061775,2.661429,1.9349312
655,2.1143134,2.4400752,2.0439596
656,2.1660504,2.5735567,1.9265642
657,2.0737574,2.3528328,1.9493973
658,2.233758,2.425715,2.1955445
659,2.1417513,2.4506793,1.7919751
660,2.0750024,2.2949512,1.9804906
661,1.9746461,2.1995616,2.1017158
662,1.8941087,2.406692,2.0262277
663,1.9958731,2.4820907,1.8668383
664,1.9022938,2.2946765,2.0409331
665,1.9839996,2.1084282,1.9867404
666,1.854377,2.3475723,1.9314635
667,2.1146734,2.2352476,1.8984113
668,1.9988769,2.1683805,2.0570664
669,1.8602465,2.1777065,2.0472114
670,1.7061757,2.2922177,1.9472375
671,2.0156105,1.9934007,1.9261822
672,2.0170865,1.9995503,2.1640475
673,1.7626308,1.7544818,2.0294318
674,1.737991,2.0633106,2.0835803
675,2.0169747,2.1967573,2.0660465
676,2.007848,2.0524678,2.1182055
677,1.8577924,2.0577202,2.0879295
678,2.1793995,2.0601907,2.1530414
679,1.9701298,2.0102015,2.2797241
680,1.891772,2.0704474,2.1763947
681,1.7771978,1.9191666,2.389456
682,1.9946102,1.8255128,2.2311223
683,2.0311904,2.1383832,2.332107
684,2.0064163,2.025549,2.256708
685,2.1377218,2.0421526,2.376915
686,2.1448567,1.8440232,2.4488978
687,1.8730283,1.987404,2.2626832
688,2.188229,1.9715658,2.395127
689,2.3208733,1.8800279,2.5738685
690,1.8954023,2.2215505,2.678985
691,2.1716475,2.0683947,2.4407945
692,2.2190323,2.123487,2.755896
693,2.2451794,1.9723344,2.5521119
694,2.3546178,2.1017141,2.4987237
695,2.1815472,2.0686886,2.5212016
696,2.4940627,2.0810776,2.677823
697,2.4940963,2.039713,2.7072861
698,1.9973098,2.0829265,2.7840247
699,2.5750058,2.3299854,2.8373387
700,2.7623513,2.2133853,2.8001387
701,2.4686007,2.3733206,3.0577714
702,2.5776763,2.1907358,3.2402337
703,2.515407,2.2162654,2.9194272
704,2.8076346,2.2459486,3.0535204
705,2.6796575,2.3672204,2.8042545
706,2.8005798,2.4003878,3.2246554
707,2.8214803,2.3061953,3.0197034
708,3.072165,2.6086862,2.8237708
709,2.9906814,2.4251218,2.8752508
710,2.8345726,2.4544847,2.9694316
711,3.0097725,2.7749505,3.089959
712,2.973494,2.5945153,3.1374464
713,2.7880993,2.502521,3.0038362
714,3.079671,2.6514347,3.1611567
715,2.9721217,2.5741534,2.8281507
716,3.0804708,2.5960248,3.2430484
717,3.2081053,2.8107927,3.1881573
718,3.1100416,2.8778267,3.1263433
719,2.7520695,2.3859065,3.0077944
720,3.3845344,2.8140762,3.215484
721,3.097944,2.7451327,3.0397243
722,3.1682556,2.8083308,3.2189765
723,3.1685688,3.159777,2.9427085
724,3.1937528,3.0481956,3.1169405
725,3.0940537,3.026162,3.1939766
726,3.1102285,3.1377063,3.0297177
727,3.1268227,2.895407,3.0107644
728,3.264096,2.9912791,3.1735222
729,3.202249,2.9060366,2.9173975
730,3.1038032,3.1131728,3.24459
731,2.8690565,3.3435502,3.1798682
732,3.305171,2.89522,2.7054443
733,2.9815395,3.306371,2.9309523
734,3.4593549,3.1813045,2.8743327
735,3.238348,3.1355224,3.0012045
736,2.9937618,3.1515543,2.7894287
737,2.8643196,3.1793723,2.8464046
738,3.0701017,3.2344177,2.9833589
739,2.9905672,3.415871,2.7330925
740,3.1660163,3.228725,2.7116604
741,3.0033407,3.1004748,2.7693424
742,2.954695,3.1065571,2.7748926
743,2.789102,3.0359137,2.429679
744,2.9122126,3.1542225,2.4494183
745,2.7268238,3.1187468,2.752563
746,2.8047686,3.254109,2.3021834
747,2.7233922,3.0209088,2.40646
748,2.8780909,3.024974,2.596788
749,2.6672544,2.865986,2.2258337
750,2.4355981,2.9780488,2.7666395
751,2.747117,2.990002,2.4552147
752,2.5944972,2.8679442,2.432872
753,2.6482992,3.1608217,2.406517
754,2.694244,3.1815965,2.4499636
755,2.3450937,2.8530273,2.2385492
756,2.4508271,2.847068,2.2126808
757,2.408374,2.8261838,2.1670494
758,2.5076098,2.6608903,2.2352657
759,2.33441,2.7695374,2.28567
760,2.413507,2.7048252,2.213502
761,2.2485383,2.8004587,2.1737502
762,2.3535695,2.6842387,2.3714626
763,2.3692052,2.6258948,1.9831278
764,2.2629566,2.5905123,2.3530848
765,2.2407465,2.478497,2.2552373
766,2.2000728,2.57167,2.0197122
767,2.150219,2.876047,2.1501918
768,2.447198,2.3827498,1.9959756
769,2.2670414,2.6527696,2.2639635
770,2.3131125,2.3796687,2.2202835
771,2.0849347,2.4335496,2.2663057
772,2.2810302,2.3364153,2.0047452
773,2.4951773,2.263386,2.2501438
774,2.373759,2.3298872,2.3010974
775,2.167235,2.208246,2.1456184
776,2.1761906,2.6068072,2.155549
777,2.0381136,2.2069573,2.3136678
778,2.3587456,2.2380223,2.2055306
779,2.2113543,2.4968262,2.4406059
780,2.1084383,2.2479708,2.55588
781,2.0421016,2.1123703,2.2169745
782,2.2065172,2.2502413,2.235429
783,2.3038547,2.2492704,2.4545152
784,2.3532681,2.2251916,2.3905005
785,2.414162,2.205972,2.3980887
786,2.2611685,2.3478596,2.238652
787,2.4979389,2.1116867,2.5552185
788,2.251692,2.15579,2.4629457
789,2.3595133,2.1732154,2.5151904
790,2.428981,2.1978817,2.7054462
791,2.2885814,2.1781113,2.610594
792,2.649374,2.3260648,2.6746888
793,2.5409534,2.2084074,2.6930487
794,2.356742,2.2568247,2.4533615
795,2.5343869,2.1255467,2.506484
796,2.3757758,2.3194513,2.9525158
797,2.4263651,2.32208,2.7995472
798,2.3768795,2.2460985,2.741193
799,2.609239,2.3470154,2.746615
800,2.7058933,2.3130932,2.7321446
801,2.6656463,2.3285894,2.901583
802,2.8096857,2.580177,2.8141332
803,2.738836,2.2362938,2.7934456
804,2.6717865,2.4117732,2.892322
805,2.864467,2.4492834,2.782273
806,2.7887006,2.5168247,3.0116196
807,2.7667747,2.4806602,3.0259511
808,2.7687347,2.5316465,2.836914
809,2.6307395,2.6069934,3.0559409
810,2.9274864,2.358798,2.788021
811,2.9853818,2.6144881,3.0461802
812,3.172514,2.7405865,3.0703554
813,3.2149782,2.5387065,3.0491037
814,2.9198387,2.7395668,2.8812346
815,2.8457346,2.714819,2.9676921
816,3.1099045,2.718162,2.9094715
817,3.1749668,2.5516045,3.091753
818,3.2878966,3.030345,3.0562282
819,2.8162236,2.9379015,2.942872
820,2.9396353,2.7515476,3.0259483
821,2.8562956,2.6019804,2.8436723
822,2.839386,2.5041661,2.8809204
823,3.2963362,2.7874863,2.7772157
824,3.2851202,2.90138,2.8422782
825,2.96948,2.7248,2.935805
826,3.3615198,2.802875,2.9903524
827,3.2489796,2.9082315,2.880344
828,2.9665926,3.1187015,2.809941
829,2.8731978,2.9145558,2.796519
830,3.3010435,2.76591,2.727119
831,3.067313,2.9841585,2.6648455
832,2.8856697,2.9836063,2.7265217
833,2.9164877,2.8701127,2.710704
834,2.9946182,3.1385183,2.4506178
835,2.6333642,3.0403645,2.6206067
836,2.699153,3.0359662,2.5544167
837,2.8475652,3.0171654,2.627509
838,2.8911107,2.876378,2.4565938
839,2.5822635,2.9149737,2.3214154
840,2.7008579,2.9735816,2.4698386
841,2.5883892,2.922348,2.3847933
842,2.6009977,2.9150136,2.3626037
843,2.4951308,2.852216,2.4971247
844,2.6864433,2.676318,2.200994
845,2.6738946,2.8260791,2.0652506
846,2.3901734,2.6900911,2.2718768
847,2.358831,2.7760892,2.1041696
848,2.3347104,2.9718525,1.9943035
849,2.3406072,2.8782187,2.037096
850,2.4240422,2.430205,1.9591923
851,2.26402,2.548164,2.095647
852,2.0002236,2.8096457,1.8360627
853,2.0473475,2.4712408,1.8559377
854,2.019455,2.5003743,1.670226
855,2.1342394,2.4291072,1.8590572
856,1.8653318,2.3783205,1.7482642
857,2.020742,2.4427156,1.8226923
858,1.7615887,2.4252653,1.7964177
859,1.9336586,2.1942198,1.6314305
860,1.8263975,2.036034,1.5634303
861,1.8934559,2.1490204,1.7172842
862,1.7839078,2.0230572,1.5546038
863,1.8734102,2.2637372,1.6500409
864,1.837552,1.9950575,1.5184988
865,1.9217634,2.0153143,1.6324805
866,1.7076507,2.0229456,1.6371655
867,1.6076684,2.035958,1.4077204
868,1.5387483,1.766139,1.5545076
869,1.5306033,1.6109794,1.572752
870,1.3265165,1.8270382,1.5787269
871,1.5735652,1.7300904,1.4917008
872,1.7225477,1.5468479,1.3711121
873,1.526744,1.7019548,1.3837951
874,1.520071,1.6389731,1.5488372
875,1.6510711,1.4659718,1.543673
876,1.4249032,1.5354499,1.6057515
877,1.3990132,1.4546913,1.6664976
878,1.5786858,1.5188082,1.6621541
879,1.1994827,1.4670644,1.8162128
880,1.4422497,1.4058131,1.8202792
881,1.4520802,1.3896705,1.452325
882,1.3514363,1.5244612,1.7288407
883,1.3395443,1.2370775,1.4056011
884,1.7311401,1.5324504,1.7534742
885,1.5315329,1.2764616,1.8308709
886,1.5215279,1.4747441,1.7394261
887,1.7955248,1.439029,1.564048
888,1.3680601,1.2552332,1.6948022
889,1.5969117,1.4321493,1.9784029
890,1.5897899,1.2395928,1.6816398
891,1.6066309,1.2132306,1.7130773
892,1.6691179,1.373678,1.6074157
893,1.5085212,1.2462914,1.6983296
894,1.4603838,1.2506258,2.0571058
895,1.3565698,1.2922236,2.0191586
896,1.5955132,1.3714906,1.9044677
897,1.6600196,1.568423,1.7265121
898,1.828482,1.4548823,2.2095976
899,1.802638,1.3755397,1.9675297
900,1.7885293,1.3229897,1.9302669
901,1.6832254,1.477292,2.1553028
902,1.9568983,1.5158645,1.9471806
903,1.7187514,1.6238756,1.6540643
904,1.7216657,1.5722245,2.140559
905,2.001031,1.300663,2.1007168
906,2.0570586,1.6010715,2.0874252
907,2.0059643,1.724252,2.1789172
908,1.9443591,1.7403263,1.9793414
909,1.8549467,1.6329571,1.9146619
910,1.8523507,1.7038898,1.9868754
911,2.1293108,1.3830956,2.3661819
912,2.225136,1.7373674,2.1345925
913,2.0903554,1.7083356,2.1936135
914,1.8002325,1.6975987,2.2382925
915,2.1404338,1.9498945,2.0581026
916,2.3243966,1.8338722,2.3594272
917,2.1954157,1.8532959,2.293922
918,2.2774434,2.0531387,2.2710154
919,1.1339133,1.9891683,2.141188
920,1.2141268,1.8420148,2.0894802
921,1.0204887,2.0353603,2.1458468
922,1.2337077,2.0594294,2.2416177
923,1.3323439,1.8204204,2.0932817
924,1.1501992,1.8152546,2.3327246
925,1.1064863,2.12611,2.194834
926,1.2999725,2.0798512,2.191507
927,2.0588655,2.242648,2.306966
928,2.0804799,2.2474656,2.1089852
929,2.1267529,2.1346688,2.168595
930,2.4691405,2.177363,2.466587
931,2.1811328,2.3294141,2.0977383
932,2.253507,2.1565502,2.373078
933,2.0046506,2.1008596,1.9111534
934,2.3680127,2.4060419,2.2049682
935,2.4584901,2.286484,2.0614758
936,2.1100395,2.3619704,2.1750324
937,2.3362086,2.1722524,1.8447914
938,2.1775854,2.1670446,2.1107097
939,2.0270612,2.1897905,1.8368459
940,2.0643926,2.4013662,1.8778443
941,2.0281074,2.5474205,1.9666754
942,1.5997237,2.18619,1.9560294
943,2.0237548,2.3139584,2.0742612
944,1.754127,2.0332785,2.0042086
945,2.0257218,2.2709777,2.0262148
946,1.7510202,2.3910286,1.5929509
947,1.884946,2.222237,1.8519642
948,1.885822,2.1301923,1.5618509
949,1.7677294,2.212812,1.5404662
950,1.8713357,2.015699,1.8620901
951,2.087021,2.0429335,1.7164147
952,1.8752083,2.307718,1.8989197
953,1.7142634,2.278312,1.8313533
954,1.8519012,2.3682053,1.498973
955,1.740209,2.067346,1.6623957
956,1.756631,2.0417163,1.5327588
957,1.7324984,2.192614,1.5332661
958,1.734112,2.0163872,1.706663
959,1.8209797,1.964574,1.7583416
960,1.5428509,2.047078,1.8207875
961,1.7475835,2.1582427,1.8480005
962,1.6072983,2.2001283,1.8894483
963,1.6643982,1.9411155,1.5246885
964,1.7795761,2.0870566,1.8020463
965,1.8400887,1.8248616,1.7989525
966,1.9031358,1.9977919,1.5301349
967,1.93658,2.0009124,1.7563797
968,1.779669,1.9571526,1.6175423
969,1.6367881,1.9379871,1.9904764
970,1.6828096,1.9041575,1.7206503
971,1.7280431,1.6546284,1.9033093
972,1.6300516,2.047339,2.1024668
973,1.7164087,1.8776639,1.68079
974,1.9173466,1.8679215,2.0300922
975,1.6170754,1.7618184,1.7508351
976,1.9624556,1.8893745,1.9778792
977,1.8429617,2.0385814,2.1489177
978,1.8856436,1.8604287,2.3163784
979,1.8171878,2.1660945,2.0421975
980,1.8986343,1.9010942,1.9398258
981,1.905831,1.9159395,2.4340334
982,2.069628,1.9156975,1.9695054
983,2.0233486,1.7926188,2.2312698
984,2.0164795,1.8534131,2.2233443
985,1.9337717,2.174,2.3530707
986,2.0632098,2.05039,2.4147232
987,1.8814837,2.0520551,2.3583398
988,2.0930398,2.1891258,2.4493303
989,2.2934372,2.1153202,2.464727
990,2.2069962,2.0434825,2.6912637
991,2.1886752,1.9545398,2.7744381
992,2.4118104,2.2883306,2.934341
993,2.3059008,2.257042,2.5637975
994,2.6003342,2.1827579,2.7501996
995,2.4885807,2.063022,2.8691328
996,2.594311,2.390206,2.7377336
997,2.5114768,2.2945576,3.0069494
998,2.671546,2.4238842,2.922681
999,2.794494,2.41303,2.9529965
1000,2.4984262,2.3256905,2.7496789
1001,2.7189426,2.666818,3.0021853
1002,2.6583931,2.591599,3.2690482
1003,2.9724507,2.3938606,3.313567
1004,2.976374,2.4858317,3.226545
1005,2.975654,2.6414554,3.102002
1006,3.0022795,2.7787952,3.4443185
1007,2.957422,2.8894136,3.3553684
1008,3.1616836,2.6704295,3.5563426
1009,3.15283,2.8248434,3.1352348
1010,3.1171114,2.7536619,3.4380033
1011,3.3059714,2.9402158,3.6675322
1012,3.369283,2.8574345,3.5314522
1013,3.1421542,2.915875,3.4639697
1014,3.3816679,2.9640856,3.6854832
1015,3.3438706,2.9757075,3.5394804
1016,3.4599524,3.072345,3.6787674
1017,3.4073567,3.111755,3.565697
1018,3.2696116,3.070579,3.6429431
1019,3.6024456,3.0492446,3.3653493
1020,3.4955418,3.239331,3.515124
1021,3.602808,3.2514977,3.7182868
1022,3.4847364,3.4557273,3.6972945
1023,3.776852,3.4498715,3.719266
1024,3.3320594,3.3880844,3.6949167
1025,3.5920682,3.3558426,3.357338
1026,3.532338,3.292036,3.7739718
1027,3.5108232,3.6870768,3.6387348
1028,3.6127973,3.5165918,3.3953576
1029,3.4449399,3.537821,3.6609287
1030,3.6205356,3.4720688,3.4179628
1031,3.6004643,3.3840547,3.6006825
1032,3.7616994,3.360825,3.4313347
1033,3.4126678,3.5825925,3.4349976
1034,3.7298331,3.6253917,3.3371925
1035,3.5335464,3.7449446,3.5184586
1036,3.5110278,3.9417355,3.4356463
1037,3.4715827,3.8099456,3.5752616
1038,3.5886383,3.744259,3.3784401
1039,3.5790293,3.5344217,3.3859372
1040,3.441146,3.5906894,3.3816144
1041,3.5970838,3.5228243,3.0069602
1042,3.2734215,3.7575626,3.1133897
1043,3.414662,3.540266,3.0336058
1044,3.4480696,3.5974574,2.9728847
1045,3.261436,3.9334786,2.9886744
1046,3.1812935,3.6517825,2.9095118
1047,3.3288088,3.8393087,2.9491186
1048,3.3305008,3.6437008,2.9821596
1049,3.3147979,3.5599732,2.9934568
1050,3.0350065,3.5632336,3.0206997
1051,3.2226539,3.5690591,2.8246837
1052,2.9589052,3.4426765,3.0319993
1053,2.933337,3.499399,2.5828469
1054,2.9863482,3.4711676,2.8043728
1055,2.934724,3.191888,2.611197
1056,3.0250297,3.32955,2.8000603
1057,3.0614626,3.2796211,2.6250217
1058,2.8925486,3.2303843,2.6143796
1059,2.76048,2.9064353,2.8257904
1060,2.6559954,3.1252575,2.6299064
1061,2.7578058,3.0343773,2.6779652
1062,2.672932,3.286296,2.5853057
1063,2.5355265,2.8295517,2.287701
1064,2.7522068,2.94352,2.6089737
1065,2.5664766,3.1142638,2.6085997
1066,2.3369057,3.01688,2.4083815
1067,2.6524465,2.8639836,2.621771
1068,2.5408728,2.8588686,2.4314234
1069,2.5682802,2.6197708,2.6233854
1070,2.4665422,2.841038,2.452054
1071,2.382225,2.7260199,2.484968
1072,2.5825162,2.6666973,2.484721
1073,2.3907545,2.6186197,2.34337
1074,2.4300425,2.4930272,2.2523985
1075,2.449266,2.8219693,2.4509025
1076,2.3495772,2.6110625,2.2476976
1077,2.4077716,2.6853087,2.1555564
1078,2.3548622,2.3338723,2.3699193
1079,2.3361478,2.4609354,2.4527524
1080,2.2730339,2.3492572,2.4880023
1081,2.5120442,2.5296562,2.2496562
1082,2.2827458,2.3098063,2.371952
1083,2.1042159,2.1875768,2.4406207
1084,2.5127134,2.1877782,2.3902857
1085,2.3723922,2.2324407,2.5771341
1086,2.4492722,2.2220764,2.326294
1087,2.2868848,2.0949106,2.4092662
1088,2.269001,2.1924696,2.5676615
1089,2.28316,1.8979356,2.3233345
1090,2.4521477,1.9431608,2.523514
1091,2.200925,1.9615439,2.6264615
1092,2.3777761,2.1920447,2.577997
1093,2.3749592,2.0144548,2.552293
1094,2.4224367,2.166397,2.3677194
1095,2.2761593,2.0448897,2.5255828
1096,2.4065692,2.186263,2.462216
1097,2.2971926,2.2366529,2.4281445
1098,2.357121,1.8625531,2.526648
1099,2.5727096,2.2767763,2.6504393
1100,2.7144105,2.3471673,2.4272153
1101,2.387504,2.1700768,2.5861816
1102,2.5818102,1.9334074,2.5446122
1103,2.3987365,1.9177567,2.5943508
1104,2.497989,2.0054646,2.8114455
1105,2.3315148,2.1418352,2.5371342
1106,2.303835,2.1934006,2.7251472
1107,2.7524984,2.1096327,2.7799358
1108,2.5114148,2.1080046,2.7019083
1109,2.3951166,2.1705427,2.4690838
1110,2.549557,2.2311127,2.4803016
1111,2.6329033,2.0530398,2.4030192
1112,2.352792,2.0829418,2.5695674
1113,2.5256672,2.3188891,2.3691864
1114,2.7861073,2.4922287,2.3229644
1115,2.5109365,2.141636,2.4130507
1116,2.622829,2.4596906,2.4285102
1117,2.3794312,2.23869,2.4237945
1118,2.6857288,2.2405255,2.5208802
1119,2.453018,2.0423434,2.2528787
1120,2.4444845,2.2878842,2.1506925
1121,2.5105615,2.2044332,2.4062629
1122,2.459361,2.3103895,2.4164581
1123,2.349949,2.006795,2.3560112
1124,2.4312727,2.0022519,2.277266
1125,2.4305902,2.2522469,2.263516
1126,2.4012227,2.3323207,2.2958543
1127,2.3505154,2.3676496,2.0897138
1128,2.2610874,2.497954,2.0306215
1129,2.2844098,2.3375258,2.1502852
1130,2.3092723,2.490965,2.0641687
1131,2.4038682,2.277137,2.2020404
1132,2.3689375,2.252766,1.9956499
1133,2.4074042,2.337306,1.9881576
1134,2.3201957,2.1141498,1.9818143
1135,1.977802,2.1847684,1.8427815
1136,2.1938102,2.295789,1.8268912
1137,2.2500033,2.1394582,1.9318726
1138,2.1201005,2.3035636,1.9484016
1139,1.9973304,2.253046,1.785877
1140,1.8246394,2.3115697,1.7143393
1141,1.8685187,2.2509077,1.9655843
1142,1.8518466,2.0490694,1.7774255
1143,1.825479,2.1418078,1.4686743
1144,1.6764491,1.7767557,1.4397498
1145,1.8578043,1.966837,1.9754912
1146,1.8116516,2.0855465,1.6043898
1147,1.8164241,1.9382946,1.5961045
1148,1.5208937,2.1755042,1.4692073
1149,1.7020127,1.8588756,1.265085
1150,1.9147394,1.8326539,1.4066052
1151,1.6309052,2.0298717,1.3212461
1152,1.5205659,2.1485798,1.0895073
1153,1.4020174,1.8148679,1.1717811
1154,1.3653922,1.5980641,1.0841507
1155,1.3585556,1.8378204,1.2274554
1156,1.4170978,1.7556503,1.2516277
1157,1.4669852,1.6404454,1.0503745
1158,1.5717434,1.6726809,1.0534503
1159,1.006485,1.5963321,1.0069284
1160,1.4887927,1.6377964,1.0265756
1161,1.4025487,1.7584908,1.1632308
1162,1.2653726,1.6301845,1.0507622
1163,1.0578306,1.4367468,0.95659643
1164,1.2886363,1.3899643,1.1545961
1165,1.286109,1.557303,1.1264273
1166,1.1390046,1.519509,1.1612405
1167,1.1996576,1.4832066,1.1323563
1168,1.289762,1.3424281,1.0158529
1169,1.3098035,1.2390316,1.0380834
1170,1.2258896,1.6408854,1.0410485
1171,1.1650629,1.1961896,1.102609
1172,0.93989,1.2976164,1.1498098
1173,0.982254,1.4623697,1.2079084
1174,1.1326942,1.1610068,1.2462317
1175,0.9710081,1.2044501,1.454981
1176,1.1999873,1.2200316,1.2364476
1177,1.1497357,0.9410681,1.2483201
1178,0.97245383,1.4851762,1.2731092
1179,1.0467634,1.0789839,1.1338968
1180,1.3242247,1.2790815,1.194424
1181,1.101654,1.1345798,1.3220787
1182,0.9851034,1.0027578,1.1893969
1183,1.2641443,1.1266453,1.2456615
1184,1.1815616,1.2531378,1.3231971
1185,1.495944,1.0078431,1.4578533
1186,1.2733533,1.2299639,1.5085683
1187,1.43311,1.2130954,1.6335969
1188,1.4594971,1.2423128,1.8487815
1189,1.3003423,1.4863228,1.6149094
1190,1.4163135,1.2699482,1.6497899
1191,1.5056046,1.3509188,1.7268096
1192,1.6736819,1.1878265,1.8594235
1193,1.5998757,1.3189602,1.6275178
1194,1.525174,1.3346561,1.9477469
1195,1.7061023,1.4427341,1.9063228
1196,1.7278411,1.405105,1.7630688
1197,1.6872756,1.5157825,2.1263592
1198,1.892863,1.4817481,2.085892
1199,1.8033357,1.4358348,2.212679
1200,2.0324137,1.5001733,2.0920098
1201,2.06206,1.429416,2.0045023
1202,1.9081497,1.3584282,2.0526805
1203,2.0972397,1.8036283,2.06546
1204,1.952369,1.7110739,2.1638439
1205,2.1020322,1.7397053,2.262761
1206,2.3360007,1.6092902,2.3511245
1207,2.098351,1.6963537,2.348987
1208,2.0889726,1.7247759,2.3978107
1209,2.183403,1.8480551,2.4435804
1210,2.4606054,1.8167962,2.5686972
1211,1.4351714,1.8689412,2.564091
1212,1.2368938,2.182728,2.5907867
1213,1.4881082,2.0251508,2.6654358
1214,1.5954977,2.152434,2.7242131
1215,1.2833079,2.098275,2.608954
1216,1.5797138,2.075723,2.7096198
1217,1.6007714,2.2025807,2.7026281
1218,1.6392714,2.4563363,2.7564578
1219,1.5100625,2.2984855,2.870744
1220,1.6002171,2.6463,2.924425
1221,1.7068278,2.5892797,2.5984585
1222,1.714909,2.4164956,2.695679
1223,1.4100718,2.6647723,2.677117
1224,1.6718256,2.5214317,2.7902832
1225,1.7723124,2.5429604,2.7684033
1226,1.8342115,2.8802094,2.7855344
1227,1.9844736,2.4923003,2.7422218
1228,1.8250592,2.7586255,2.4487643
1229,1.8514944,2.7239304,2.6976497
1230,1.7545993,2.780894,2.7995267
1231,1.7715825,2.9745736,3.016012
1232,1.632371,2.8906426,2.717352
1233,1.7628359,2.5951684,2.7863793
1234,2.8704405,2.6150196,2.8090441
1235,2.6907587,3.0073566,2.6337595
1236,2.7325828,2.8493452,2.7155664
1237,2.8978937,3.0616772,2.4550562
1238,2.8018372,2.8892324,2.5805705
1239,2.821211,3.1255598,2.5250907
1240,2.8330586,3.0336466,2.6768026
1241,3.048676,3.0369165,2.643752
1242,2.8102422,3.099742,2.7541618
1243,2.7519958,2.9408042,2.5716681
1244,2.7568135,3.0937793,2.734037
1245,2.7092426,3.2096004,2.7717433
1246,2.9775784,2.9286046,2.6058939
1247,2.8269224,3.2206912,2.6302848
1248,2.6109674,2.839021,2.5764048
1249,2.6052372,3.04733,2.6204958
1250,2.7178953,3.0872881,2.3632529
1251,2.6127303,2.7663612,2.4756904
1252,2.549999,3.055386,2.6165202
1253,2.6385834,3.203381,2.3999736
1254,2.741144,2.76181,2.493044
1255,2.6095128,2.8859227,2.3212688
1256,2.4400527,2.9068785,2.2799299
1257,2.5924752,2.8718557,2.3983712
1258,2.536863,3.2181237,2.4164505
1259,2.418022,3.1385005,2.3241632
1260,2.2615888,2.5632088,2.3674908
1261,2.5840378,2.8685744,2.2615707
1262,2.337982,2.9270844,2.4812515
1263,2.3922176,2.727304,2.5836482
1264,2.454574,2.6173873,2.4916794
1265,2.5259957,2.75218,2.375866
1266,2.4782517,2.3934717,2.5075905
1267,2.4144561,2.744473,2.4663684
1268,2.4197972,2.652096,2.4008174
1269,2.1891801,2.67133,2.2282388
1270,2.4637113,2.6420772,2.2931147
1271,2.5540524,2.5742195,2.3002806
1272,2.2623873,2.8154004,2.2953484
1273,2.450935,2.4644673,2.3896568
1274,2.4838705,2.3907216,2.5479894
1275,2.2510638,2.770204,2.6076922
1276,2.413106,2.6310427,2.578973
1277,2.6083362,2.501028,2.4692252
1278,2.2484064,2.4187183,2.5326319
1279,2.5294635,2.5139573,2.5565653
1280,2.4688742,2.5089793,2.7410512
1281,2.3574302,2.535353,2.606984
1282,2.6425323,2.5063825,2.8031216
1283,2.5472248,2.3911695,2.9346216
1284,2.6137977,2.393822,2.5912936
1285,2.577229,2.6422162,2.5477924
1286,2.4526842,2.27186,2.7933822
1287,2.4988952,2.5089362,2.6915476
1288,2.5058975,2.22928,2.843742
1289,2.6170406,2.4058814,2.6825597
1290,2.6439443,2.3437417,3.0076208
1291,2.4742062,2.5229204,2.7604303
1292,2.7886605,2.5433886,2.7760065
1293,2.978532,2.443353,2.8324955
1294,2.661976,2.236837,2.9863262
1295,2.6482077,2.4820757,2.9256542
1296,2.7302225,2.5119362,2.993423
1297,2.7619731,2.4038625,2.872881
1298,2.9093723,2.4350774,2.884379
1299,2.7348783,2.422695,3.1936052
1300,2.5563874,2.5118642,3.215748
1301,3.0366247,2.7539477,3.3176308
1302,2.8354816,2.8723168,3.2789786
1303,2.868463,2.6462772,3.378537
1304,2.935554,2.7209783,3.1682832
1305,2.8979337,2.6200452,3.1290147
1306,3.0388498,2.7578597,3.3193114
1307,3.0720973,2.724723,3.278836
1308,3.2900097,2.6026304,3.2789066
1309,2.9417336,2.6646838,3.2069092
1310,3.0642905,2.7290075,3.2717507
1311,3.0945258,2.8980339,3.2276955
1312,3.1849756,2.839706,3.3945534
1313,3.15957,3.1131291,3.5328772
1314,3.0092206,3.0710611,3.4505966
1315,3.2771094,2.9206984,3.4331732
1316,3.2073636,2.993307,3.1062708
1317,3.0648835,2.9394846,3.3263493
1318,3.44539,2.875276,3.1655703
1319,3.353026,2.9487712,3.0493362
1320,3.3109746,2.9002948,3.3809896
1321,3.422219,2.9079652,3.0395827
1322,3.2264767,3.171412,3.3376057
1323,2.9483006,3.023411,3.284381
1324,3.302136,3.1595724,3.1489847
1325,3.1796896,3.0001967,2.9481432
1326,3.057015,3.05364,3.1370068
1327,3.045034,3.0269716,2.9870012
1328,3.0989494,3.135985,2.9733505
1329,3.0993936,3.3832614,3.1068923
1330,2.9772718,3.2661383,3.0100803
1331,3.071409,3.2036283,2.8991385
1332,3.2669723,3.1872942,2.9902763
1333,3.1835747,3.2145677,2.8364122
1334,3.0061793,3.092501,2.7690518
1335,3.0083644,3.023932,2.8088577
1336,3.0492573,3.258994,2.7250168
1337,2.872712,3.0938544,2.7360716
1338,2.9825034,3.2298,2.8150916
1339,2.98361,2.7172964,2.4864423
1340,2.7308848,3.193258,2.546312
1341,2.7336073,3.003259,2.467628
1342,2.8318796,2.9905472,2.7329512
1343,2.6698475,3.183879,2.4374268
1344,2.7581942,3.2247045,2.2353077
1345,2.5538323,3.0552328,2.3145657
1346,2.5915616,3.0286212,2.4489682
1347,2.69014,3.0014489,2.2889092
1348,2.6112266,3.0174372,2.2706525
1349,2.5632093,2.8696005,2.2955394
1350,2.5469189,2.9627652,2.1337538
1351,2.4161575,2.8446572,2.2686415
1352,2.454254,3.066998,2.186478
1353,2.6009011,2.5362897,2.18038
1354,2.4012103,2.609052,2.0007975
1355,2.3951175,2.8408768,2.0002196
1356,1.9935311,2.6694388,2.0229533
1357,2.2095459,2.3366282,1.869217
1358,2.3270786,2.536219,1.6897277
1359,2.3164854,2.3965816,2.0338526
1360,2.221362,2.713006,1.9803479
1361,2.259114,2.6153746,1.9592068
1362,2.0415869,2.512243,1.7939183
1363,1.9754072,2.3082352,2.03697
1364,1.9656659,2.2108061,1.8490039
1365,1.825521,2.2121778,1.58715
1366,1.9931113,2.1863556,1.832818
1367,1.6805167,2.2832906,1.6532726
1368,2.024843,2.3842487,1.7700258
1369,1.9346454,2.0941017,1.9540044
1370,1.7163506,2.2304182,1.9710363
1371,1.7680402,2.1016328,1.7737615
1372,2.0424476,2.083743,1.769363
1373,1.8807455,2.0266707,1.66621
1374,2.022705,2.2231262,1.9356539
1375,2.0799909,2.0996904,1.8178227
1376,1.6625818,1.9045194,1.8361421
1377,1.61897,1.6984215,1.6924373
1378,1.7652515,1.9169846,1.9624513
1379,1.7953911,2.06394,1.8320677
1380,1.7234951,1.8205183,1.7892859
1381,1.7374076,1.5603032,2.0917425
1382,1.8873734,1.8323606,1.9270289
1383,1.6851647,1.7401217,1.8789284
1384,1.7576089,1.7701141,2.1024375
1385,1.9512514,1.8147078,1.9277407
1386,2.041529,1.7709261,1.9389004
1387,1.8804523,1.7920367,2.147588
1388,1.8499055,1.7070864,2.1634824
1389,2.1187248,1.5506825,2.1104908
1390,1.977282,1.8027217,2.3021495
1391,1.9503952,1.7853208,2.048614
1392,2.1006086,1.5480527,2.1787288
1393,2.2003906,1.6226199,2.1354153
1394,1.9550964,1.8532076,2.2309995
1395,2.0307398,1.8624907,2.2916179
1396,2.3110497,1.8703613,2.469537
1397,2.1559095,1.8715835,2.3149128
1398,2.2673044,1.6964676,2.2550752
1399,2.0170143,1.9865679,2.3215766
1400,2.2141988,2.1831121,2.133565
1401,2.3018286,1.6023937,2.4738035
1402,2.332874,1.8274257,2.4051404
1403,2.414279,1.9675374,2.4346519
1404,2.4011974,1.9021262,2.4718828
1405,2.2714877,2.0629773,2.5280728
1406,2.308299,1.9755821,2.3898304
1407,2.6356559,1.9217802,2.6267102
1408,2.2223613,2.1645453,2.4927444
1409,2.4859798,1.8506956,2.608771
1410,2.545093,2.3076696,2.6296282
1411,2.4616394,2.2826228,2.7914538
1412,2.618724,2.2968526,2.6227617
1413,2.3642259,2.3252418,2.5638564
1414,2.335723,2.3083696,2.617097
1415,2.5420225,2.2792516,2.4757864
1416,2.6940238,2.1522193,2.4845507
1417,2.5446303,2.321508,2.7194777
1418,2.5518286,2.7264428,2.6787677
1419,2.4950948,2.3489568,2.6009474
1420,2.5134106,2.2186193,2.490354
1421,2.705262,2.3202887,2.660749
1422,2.7243316,2.3254936,2.7286735
1423,2.5447178,2.3452857,2.749404
1424,2.741573,2.6323888,2.5796454
1425,2.4690897,2.6723444,2.3877914
1426,2.718218,2.3803034,2.591705
1427,2.7849445,2.5935981,2.4759667
1428,2.6484234,2.5686393,2.616053
1429,2.7363799,2.7001748,2.5336924
1430,2.445233,2.4704642,2.6179745
1431,2.606397,2.4521372,2.3835175
1432,2.6658766,2.6731086,2.2050967
1433,2.6573257,2.5044403,2.4680588
1434,2.431492,2.6562288,2.2380893
1435,2.4179502,2.6010027,2.4052637
1436,2.4198647,2.669099,2.3678796
1437,2.3982449,2.6776927,2.1895523
1438,2.4467092,2.4722445,2.205601
1439,2.3763301,2.8581657,1.9790487


==> figs/full_61_best_endog_5.csv <==
x,0,1,2,3,4
0,0.9978616,0.9992872,0.9980992,0.9991684,0.996139
1,0.998812,0.998218,0.9989308,0.9982774,0.9960796
2,0.9983368,0.9989308,0.9986932,0.99910897,0.9986932
3,0.9981586,0.9971488,0.9986338,0.998515,0.9984556
4,0.998812,0.9989308,0.998218,0.9981586,0.9984556
5,0.9972082,0.9988714,0.9978022,0.9988714,0.9988714
6,0.9941194,0.9980398,0.9980398,0.9980398,0.9986338
7,0.9838432,0.9983962,0.9960796,0.9981586,0.9980992
8,0.9698248,0.45880607,0.9987526,0.9995842,0.9990496
9,0.93341255,0.022572022,0.9986338,0.998218,0.38443717
10,0.9578854,0.021265222,0.998218,0.9982774,0.017107217
11,0.9830116,0.018176418,0.52527475,0.998812,0.015028215
12,0.9720226,0.020968221,0.016929017,0.9982774,0.015622215
13,0.9749926,0.024235224,0.02079002,0.9983962,0.017641818
14,0.98045737,0.022334423,0.02073062,0.9967924,0.016156817
15,0.99109,0.023641223,0.01995842,0.9995842,0.02067122
16,0.9856846,0.022334423,0.023106623,0.998515,0.86260766
17,0.9976834,0.01989902,0.021205822,0.998218,0.998218
18,0.9849124,0.022037422,0.02007722,0.9980398,0.9995842
19,0.9959608,0.024116425,0.022037422,0.9991684,0.9981586
20,0.998218,0.021681022,0.017166616,0.9984556,0.9978616
21,0.9986932,0.026433026,0.015325216,0.9976834,0.999406
22,0.9987526,0.023641223,0.01942382,0.9984556,0.9982774
23,0.9966142,0.023344222,0.017226018,0.7973864,0.9977428
24,0.9990496,0.026551826,0.01966142,0.018117018,0.9994654
25,0.998515,0.021562222,0.017701218,0.014315414,0.9986338
26,0.998515,0.025007425,0.02043362,0.018532818,0.9980398
27,0.998515,0.02001782,0.017463617,0.017344818,0.999703
28,0.998515,0.02102762,0.017701218,0.021443421,0.9978022
29,0.998515,0.023581823,0.022037422,0.021443421,0.9989902
30,0.9979804,0.021562222,0.01829522,0.01983962,0.9975646
31,0.9990496,0.020849422,0.019364418,0.02019602,0.9984556
32,0.9994654,0.024710424,0.023047224,0.021384021,0.9989902
33,0.9977428,0.023700623,0.021324622,0.022275023,0.9982774
34,0.9986932,0.01983962,0.01829522,0.017760618,0.9987526
35,0.998812,0.022215622,0.01960202,0.01918622,0.9983962
36,0.998218,0.025363825,0.018414019,0.017166616,0.9986338
37,0.9986338,0.023522424,0.020968221,0.017285418,0.9921592
38,0.997921,0.026254827,0.020849422,0.018176418,0.02981883
39,0.1989308,0.023819424,0.021740422,0.015265815,0.016513217
40,0.02150282,0.023284823,0.015384615,0.02013662,0.021918623
41,0.022156222,0.024651024,0.021621622,0.01865162,0.021384021
42,0.017938819,0.025482625,0.017582418,0.01900802,0.01829522
43,0.022809623,0.022631424,0.016275616,0.021859221,0.019720819
44,0.023284823,0.024829226,0.015978616,0.021265222,0.2117612
45,0.018592218,0.02043362,0.014374814,0.02007722,0.9970894
46,0.02150282,0.022037422,0.015800416,0.01995842,0.9983962
47,0.021205822,0.021740422,0.01983962,0.016750816,0.9998218
48,0.02013662,0.018948618,0.016038015,0.01954262,0.9978616
49,0.023997623,0.01918622,0.019305019,0.015503416,0.9995248
50,0.02013662,0.01966142,0.015859816,0.016869618,0.9983368
51,0.021978023,0.020908821,0.017404217,0.018532818,0.9975052
52,0.02073062,0.018235818,0.015978616,0.014196614,0.9985744
53,0.023819424,0.017047817,0.017523017,0.016513217,0.9983962
54,0.023284823,0.017820017,0.015622215,0.014790615,0.9954262
55,0.02102762,0.01942382,0.014553014,0.01918622,0.9930502
56,0.022572022,0.02037422,0.014018414,0.017641818,0.9972082
57,0.02114642,0.016988417,0.013959014,0.016869618,0.9964954
58,0.02108702,0.7805168,0.2942679,0.016216217,0.9983962
59,0.022631424,0.9992278,0.9959014,0.017285418,0.9987526
60,0.022928422,0.9989902,0.98978317,0.8026136,0.9992278
61,0.022156222,0.9969706,0.98372436,0.998515,0.9987526
62,0.023403624,0.9993466,0.9741016,0.9983962,0.9980398
63,0.017701218,0.99732697,0.979804,0.9985744,0.9986932
64,0.022215622,0.9941788,0.9936442,0.9983962,0.42185923
65,0.021740422,0.9908524,0.9870508,0.9982774,0.0136026135
66,0.023641223,0.994654,0.9846154,0.998812,0.015206415
67,0.02007722,0.9964954,0.9986932,0.9986338,0.01989902
68,0.021205822,0.9983962,0.9975646,0.9985744,0.01983962
69,0.021384021,0.9990496,0.9990496,0.9985744,0.01912682
70,0.022275023,0.9986338,0.9983962,0.9989308,0.02001782
71,0.022393823,0.9959014,0.9988714,0.99732697,0.01906742
72,0.023819424,0.9980992,0.9982774,0.997624,0.016810216
73,0.021562222,0.996733,0.9978616,0.9990496,0.015087615
74,0.02108702,0.9748738,0.9986932,0.998218,0.012592813
75,0.023463024,0.9849124,0.998515,0.9990496,0.013780814
76,0.021978023,0.9861598,0.9954262,0.9989902,0.018354619
77,0.021324622,0.97618055,0.98016036,0.9965548,0.021918623
78,0.02102762,0.9839026,0.9888328,0.9993466,0.017641818
79,0.01942382,0.9817642,0.9820612,0.998812,0.02025542
80,0.01995842,0.9904366,0.9914464,0.9980992,0.016038015
81,0.022275023,0.9913276,0.992575,0.9991684,0.013068013
82,0.01978022,0.983665,0.989902,0.9987526,0.011880012
83,0.023522424,0.9917434,0.9897238,0.997624,0.011939412
84,0.021562222,0.9956638,0.989011,0.998812,0.011523612
85,0.020493021,0.9891298,0.98182356,0.9986932,0.011048411
86,0.018948618,0.985744,0.9281259,0.9983962,0.01009801
87,0.020968221,0.9813484,0.84847045,0.9984556,0.011286011
88,0.01978022,0.98455596,0.92117614,0.9982774,0.012652213
89,0.017701218,0.9561034,0.9983962,0.9988714,0.64609444
90,0.6091476,0.96733,0.9664984,0.9985744,0.98140776
91,0.9983368,0.9970894,0.9957826,0.9987526,0.9944758
92,0.9984556,0.9959014,0.9931096,0.9991684,0.9873478
93,0.9980992,0.9944164,0.9988714,0.998515,0.996139
94,0.9986932,0.9954856,0.995842,0.9989308,0.9939412
95,0.9983962,0.9830116,0.95271754,0.998218,0.989902
96,0.9984556,0.98497176,0.93863976,0.99910897,0.9944164
97,0.9980992,0.9887734,0.9900802,0.9983962,0.9934066
98,0.9982774,0.9904366,0.9916246,0.9991684,0.9942976
99,0.9990496,0.9970894,0.9916246,0.9983962,0.9906148
100,0.9985744,0.99293137,0.9938818,0.9988714,0.9935848
101,0.998218,0.9882388,0.992872,0.998515,0.9897238
102,0.9980992,0.9741016,0.9891892,0.9988714,0.9850906
103,0.9960796,0.9692902,0.98841697,0.9990496,0.9912088
104,0.992278,0.95741016,0.9817642,0.9983962,0.99073356
105,0.998515,0.94054055,0.97208196,0.9987526,0.9905554
106,0.9891892,0.9454113,0.9865756,0.9983962,0.9985744
107,0.9849124,0.97095335,0.94927233,0.9991684,0.9993466
108,0.9850312,0.9498069,0.9392337,0.9989308,0.9984556
109,0.9941194,0.96234035,0.96097416,0.9988714,0.996733
110,0.9921592,0.95836055,0.98099196,0.9988714,0.9924562
111,0.9987526,0.9692902,0.98621917,0.9990496,0.99703
112,0.9992278,0.98277396,0.97220075,0.9945352,0.9989308
113,0.9983368,0.9913276,0.9754678,0.996733,0.9978616
114,0.9989902,0.9814672,0.9859816,0.995248,0.998515
115,0.9984556,0.9888922,0.9956044,0.9894862,0.9985744
116,0.998812,0.9874072,0.99512917,0.9829522,0.997624
117,0.998812,0.9817048,0.9888922,0.99691117,0.9976834
118,0.998812,0.9880606,0.9960202,0.992872,0.9987526
119,0.998515,0.9921592,0.9987526,0.9897238,0.9929908
120,0.998812,0.99376297,0.9992278,0.9820612,0.98978317
121,0.9990496,0.9982774,0.9986338,0.9780814,0.9885952
122,0.9986932,0.9963172,0.9963172,0.9888922,0.9863974
123,0.9986932,0.996733,0.9945352,0.9941788,0.9948916
124,0.9984556,0.9973864,0.9978022,0.9935254,0.9868132
125,0.998812,0.9951886,0.99512917,0.9939412,0.9844966
126,0.9990496,0.99512917,0.9956044,0.9978616,0.9904366
127,0.9978616,0.995248,0.9994654,0.996436,0.9956044
128,0.9986932,0.9960202,0.9986338,0.9979804,0.99251556
129,0.998515,0.99156517,0.9984556,0.9975646,0.9850312
130,0.9986932,0.9959608,0.9978616,0.9966142,0.9873478
131,0.9978616,0.9984556,0.9912088,0.9989902,0.995842
132,0.999406,0.9953074,0.998515,0.9992872,0.9965548
133,0.9981586,0.99376297,0.9935254,0.9989308,0.9970894
134,0.9983962,0.9906148,0.9935848,0.9984556,0.99910897
135,0.998515,0.9956638,0.995842,0.9983962,0.9986338
136,0.9981586,0.9986338,0.9969706,0.998812,0.9983368
137,0.998515,0.9969706,0.9942976,0.9977428,0.9945946
138,0.9986932,0.9975646,0.99156517,0.9984556,0.9982774
139,0.9985744,0.9985744,0.9903772,0.9989902,0.9963172
140,0.9983368,0.9987526,0.9903772,0.9992278,0.9970894
141,0.9983368,0.9985744,0.9896644,0.9989308,0.9900802
142,0.9986932,0.9972082,0.9953074,0.9985744,0.9981586
143,0.9989308,0.9984556,0.9969706,0.9980398,0.998218


==> figs/full_61_best_endog_6.csv <==
x,0,1,2,3,4
0,0.9701815,0.99777263,0.9912116,0.9980976,0.92863244
1,0.99819505,0.9981094,0.9975333,0.9899059,0.9635201
2,0.9999734,0.9982778,0.99674165,0.9981153,0.9966235
3,0.9927418,0.9982453,0.9907685,0.9998346,0.9982423
4,0.99108166,0.99805325,0.9868957,0.9982394,0.9926857
5,0.9585011,0.9980828,0.97607493,0.9981123,0.99719954
6,0.8478974,0.9981596,0.986686,0.9981271,0.9975245
7,0.68871397,0.9982187,0.97101164,0.99488354,0.99829847
8,0.5972468,0.398136,0.9973827,0.9979883,0.99336517
9,0.450305,0.0014711312,0.9972852,0.99787897,0.32278925
10,0.49032983,0.0018965186,0.99617743,0.99815667,0.0014179578
11,0.76932484,0.0017399525,0.46418622,0.9979971,0.0017665392
12,0.655773,0.0016424678,0.0014829476,0.99814487,0.0016158811
13,0.682277,0.0016011107,0.001985141,0.998263,0.0016572382
14,0.6835177,0.0016247433,0.0019378758,0.99240214,0.0016158811
15,0.8410794,0.0016395138,0.0018640237,0.99742407,0.0016336056
16,0.798133,0.0016070189,0.0016129271,0.9974004,0.7933799
17,0.95218825,0.0015479373,0.0015804322,0.99525577,0.9975747
18,0.76541954,0.001459315,0.0017340443,0.9805149,0.99932057
19,0.9415831,0.001459315,0.001686779,0.9940298,0.99704593
20,0.97749287,0.004986485,0.001574524,0.9982955,0.98260933
21,0.99757177,0.005595025,0.0015006721,0.98890746,0.99802965
22,0.98777604,0.005804765,0.0014681772,0.9962956,0.99819803
23,0.9766805,0.007961242,0.0014681772,0.7416658,0.98777604
24,0.9953444,0.009246266,0.0046290415,0.0009098563,0.99344784
25,0.99794394,0.009370338,0.005665923,0.0017517688,0.99358964
26,0.9970932,0.009388062,0.0055920715,0.0018522075,0.99820095
27,0.99486876,0.009485547,0.006020413,0.0016070189,0.9933326
28,0.9983871,0.0094678225,0.00785785,0.0017074576,0.9947949
29,0.9983605,0.009473731,0.008475252,0.0015656617,0.9868632
30,0.99804145,0.009500317,0.008481161,0.0017340443,0.99169904
31,0.9981183,0.009453053,0.00854615,0.0016690545,0.9372672
32,0.99776965,0.009447144,0.009249221,0.0015449832,0.8821677
33,0.9981655,0.009429419,0.009184231,0.0015804322,0.9943311
34,0.99817437,0.009411695,0.009343752,0.0014327283,0.89512724
35,0.99953324,0.00929944,0.009231497,0.0014681772,0.90027326
36,0.99688345,0.009379201,0.009258083,0.005134189,0.9691771
37,0.99962485,0.009426465,0.009343752,0.005763408,0.9430158
38,0.9982719,0.009358522,0.009337843,0.0057899947,0.0
39,0.13611509,0.009453053,0.009417604,0.0071725035,0.0016661005
40,0.0018167585,0.009506226,0.009476685,0.007840125,0.0016838249
41,0.0018551615,0.0094678225,0.009308303,0.007940564,0.0017429065
42,0.0017547228,0.00931421,0.009482593,0.007913977,0.0018256208
43,0.0018108503,0.009432374,0.0092699,0.007881482,0.0017694932
44,0.0017163198,0.009432374,0.009464868,0.007890345,0.1291671
45,0.0016926872,0.009361476,0.009326027,0.007843079,0.98371714
46,0.0017104116,0.009512134,0.0093939705,0.007943518,0.9960799
47,0.001574524,0.009420558,0.009252175,0.007884436,0.9962335
48,0.0015036261,0.009461914,0.009479639,0.007854896,0.9874245
49,0.0015006721,0.00945896,0.009488502,0.007831263,0.9948363
50,0.001273208,0.009441236,0.0093939705,0.007896253,0.9982955
51,0.0049983016,0.0094678225,0.009456007,0.007763319,0.9847717
52,0.0055891173,0.009491456,0.009482593,0.0078105843,0.99197966
53,0.0056747855,0.009500317,0.009334889,0.007911023,0.9791797
54,0.0067618866,0.009532812,0.009473731,0.007978967,0.9444633
55,0.007819447,0.0106435465,0.009488502,0.00788739,0.9212236
56,0.007996691,0.01170406,0.009429419,0.007893299,0.9445992
57,0.008687946,0.011659749,0.009453053,0.007976013,0.953621
58,0.008540242,0.7117971,0.19019246,0.007786952,0.9890286
59,0.009272854,0.9936635,0.93570745,0.0077810436,0.9973561
60,0.009476685,0.98200375,0.7748519,0.73290694,0.9979646
61,0.009328981,0.96159106,0.69874597,0.99792325,0.99829847
62,0.009476685,0.9937521,0.5944138,0.98619556,0.9983073
63,0.009456007,0.97360533,0.5757234,0.99124414,0.9977224
64,0.009337843,0.85042024,0.68268174,0.9984373,0.36432654
65,0.009453053,0.68282056,0.65442,0.9979528,0.0014090956
66,0.009470777,0.7803583,0.6461309,0.99748605,0.0019171971
67,0.009438282,0.9245676,0.98488694,0.99701345,0.0017990341
68,0.009503271,0.9645895,0.9661285,0.9970075,0.001725182
69,0.00936443,0.98256505,0.9978051,0.9984432,0.0016306515
70,0.009340798,0.9892678,0.99834275,0.99713457,0.0015892944
71,0.0093939705,0.9170731,0.9978967,0.95238614,0.0016897331
72,0.009361476,0.9749967,0.9982748,0.95187217,0.0015715699
73,0.009405787,0.90377676,0.9982837,0.99513465,0.0015243047
74,0.009461914,0.6004786,0.9982955,0.9849608,0.0014829476
75,0.009494409,0.70938957,0.99817735,0.9979292,0.00352717
76,0.009503271,0.66200906,0.947766,0.99540937,0.005689556
77,0.009503271,0.5754723,0.6479595,0.95773894,0.0058343057
78,0.009346706,0.6993427,0.8017606,0.98431087,0.007018891
79,0.009518042,0.78029335,0.7459463,0.9958259,0.007922839
80,0.009485547,0.8423585,0.87299824,0.97217846,0.00785785
81,0.009317164,0.8464736,0.91100544,0.9888749,0.0080026
82,0.009503271,0.7252588,0.871471,0.9890404,0.007860804
83,0.009491456,0.8460364,0.8513537,0.9823937,0.007964197
84,0.009494409,0.944162,0.686268,0.9971316,0.007987829
85,0.009485547,0.709939,0.6337031,0.99444336,0.0079257935
86,0.009497363,0.7005066,0.37641168,0.98629606,0.007984875
87,0.009447144,0.6281701,0.22148207,0.9877642,0.007940564
88,0.009544629,0.7546401,0.48985127,0.9905499,0.0077396864
89,0.009464868,0.5041726,0.98491055,0.9934508,0.4146345
90,0.5436657,0.6295703,0.60851365,0.99589676,0.7173626
91,0.99831027,0.9512754,0.88060796,0.99874157,0.9534792
92,0.99829847,0.94431263,0.83883727,0.9972291,0.82742864
93,0.99831027,0.88742596,0.9955246,0.9981035,0.9510037
94,0.99820983,0.9430247,0.9208898,0.9919236,0.9071415
95,0.99830437,0.75784826,0.5099685,0.99819213,0.78938895
96,0.99829257,0.81337905,0.47033367,0.9979499,0.9051652
97,0.9964108,0.84098196,0.76729244,0.9982541,0.87929636
98,0.9806685,0.84640265,0.86155707,0.9978376,0.90870124
99,0.99587613,0.93890667,0.8731696,0.99819505,0.78358126
100,0.999678,0.8739465,0.925572,0.9979853,0.866065
101,0.9878321,0.81946445,0.80888,0.99820393,0.8188145
102,0.97836727,0.67010325,0.76785964,0.9990931,0.7976515
103,0.89481705,0.60432184,0.7955039,0.9974536,0.87113124
104,0.8493124,0.52057076,0.71452075,0.9979942,0.8136892
105,0.9794987,0.43032363,0.5874806,0.9971227,0.8536313
106,0.77946913,0.5004889,0.7768991,0.9878085,0.97175014
107,0.71077204,0.60257596,0.4638022,0.99517894,0.99230164
108,0.7388594,0.46470615,0.46278304,0.9980946,0.9805031
109,0.91124177,0.55671686,0.5365257,0.993631,0.9505724
110,0.85063,0.5400913,0.59328836,0.99198854,0.8740528
111,0.99788487,0.6145961,0.6520804,0.9933267,0.94643366
112,0.9970902,0.74260813,0.5515147,0.9235278,0.98718226
113,0.99764854,0.8870301,0.5432019,0.98026675,0.9865087
114,0.9982541,0.74005586,0.63699985,0.9651419,0.9796169
115,0.99820095,0.8329439,0.92795295,0.8284005,0.9886859
116,0.9981005,0.8114441,0.8740381,0.802641,0.9713779
117,0.9982246,0.73029554,0.7692628,0.9714636,0.96377414
118,0.9948422,0.83932173,0.90828174,0.90171486,0.9877022
119,0.99819213,0.91173506,0.9888306,0.833966,0.8544112
120,0.9996869,0.8818753,0.9901984,0.72073615,0.8094708
121,0.9963635,0.9706158,0.99674463,0.71375865,0.74035716
122,0.99817145,0.9450364,0.92994106,0.8255764,0.7959854
123,0.99830437,0.937214,0.8895174,0.92644346,0.90843534
124,0.9982187,0.9719215,0.95020604,0.898619,0.76004905
125,0.998136,0.90302056,0.8176447,0.9433437,0.7045951
126,0.9981183,0.92749214,0.8452624,0.9709141,0.8399185
127,0.99786127,0.90679884,0.98575246,0.96928644,0.8962232
128,0.9982453,0.9411311,0.9968155,0.9798709,0.8655362
129,0.9982689,0.8835679,0.9728461,0.98142475,0.7850494
130,0.9982955,0.9416924,0.9556593,0.9466582,0.8344859
131,0.9983014,0.97474265,0.8747648,0.9922367,0.9236282
132,0.99819505,0.96027356,0.9608939,0.99742407,0.97129816
133,0.99994975,0.928981,0.937279,0.9981153,0.96637964
134,0.99817145,0.8574332,0.87224495,0.99313176,0.99511987
135,0.9982866,0.95347327,0.90621686,0.98129183,0.996523
136,0.9982512,0.97434974,0.88035095,0.9963753,0.9757116
137,0.99820095,0.9765948,0.8605084,0.97316515,0.9151293
138,0.9981862,0.95178646,0.75248367,0.978902,0.98489577
139,0.99822754,0.993758,0.6790334,0.9895987,0.9465282
140,0.9979883,0.98836094,0.79751855,0.99413913,0.9675642
141,0.99771947,0.98891926,0.7066245,0.99647576,0.9063321
142,0.99833685,0.98024905,0.85823375,0.9876667,0.98040265
143,0.99686277,0.9939678,0.93862015,0.98682183,0.99762493


==> figs/full_61_best_endog_7.csv <==
x,0,1,2,3,4
0,0.9,0.925,0.925,0.9,0.9
1,0.9,0.925,0.925,0.9,0.9
2,0.9,0.925,0.925,0.9,0.925
3,0.9,0.925,0.925,0.9,0.925
4,0.9,0.925,0.925,0.9,0.925
5,0.9,0.925,0.925,0.925,0.925
6,0.9,0.95,0.925,0.925,0.925
7,0.875,0.95,0.925,0.925,0.925
8,0.875,0.9,0.95,0.925,0.925
9,0.825,0.825,0.95,0.925,0.9
10,0.825,0.8,0.95,0.925,0.85
11,0.825,0.75,0.925,0.925,0.8
12,0.825,0.725,0.85,0.925,0.775
13,0.825,0.7,0.825,0.925,0.75
14,0.825,0.65,0.775,0.925,0.725
15,0.825,0.625,0.75,0.925,0.7
16,0.825,0.6,0.7,0.925,0.75
17,0.85,0.6,0.675,0.95,0.85
18,0.85,0.575,0.65,0.95,0.875
19,0.85,0.55,0.625,0.95,0.9
20,0.875,0.525,0.6,0.95,0.925
21,0.875,0.525,0.6,0.95,0.925
22,0.875,0.525,0.575,0.95,0.925
23,0.875,0.5,0.575,0.95,0.925
24,0.9,0.5,0.55,0.875,0.95
25,0.9,0.475,0.55,0.825,0.95
26,0.9,0.475,0.525,0.8,0.95
27,0.9,0.475,0.525,0.775,0.95
28,0.925,0.475,0.525,0.725,0.95
29,0.925,0.475,0.5,0.7,0.95
30,0.925,0.475,0.5,0.675,0.95
31,0.925,0.45,0.5,0.65,0.95
32,0.925,0.45,0.5,0.625,0.95
33,0.925,0.45,0.475,0.6,0.95
34,0.925,0.45,0.475,0.6,0.95
35,0.925,0.45,0.475,0.575,0.95
36,0.95,0.425,0.475,0.55,0.975
37,0.95,0.425,0.475,0.55,0.975
38,0.95,0.425,0.475,0.525,0.9
39,0.9,0.425,0.45,0.525,0.875
40,0.85,0.425,0.45,0.525,0.825
41,0.8,0.425,0.45,0.5,0.775
42,0.775,0.4,0.45,0.5,0.75
43,0.725,0.4,0.45,0.5,0.725
44,0.7,0.4,0.45,0.475,0.7
45,0.675,0.4,0.45,0.475,0.825
46,0.65,0.4,0.425,0.475,0.875
47,0.625,0.4,0.425,0.475,0.9
48,0.6,0.4,0.425,0.45,0.925
49,0.6,0.375,0.425,0.45,0.925
50,0.575,0.375,0.425,0.45,0.925
51,0.55,0.375,0.425,0.45,0.925
52,0.55,0.375,0.425,0.45,0.925
53,0.525,0.375,0.4,0.425,0.925
54,0.525,0.375,0.4,0.425,0.925
55,0.525,0.375,0.4,0.425,0.925
56,0.5,0.375,0.4,0.425,0.925
57,0.5,0.375,0.4,0.4,0.925
58,0.5,0.5,0.425,0.4,0.925
59,0.475,0.7,0.65,0.4,0.925
60,0.475,0.775,0.75,0.525,0.925
61,0.475,0.85,0.8,0.725,0.925
62,0.475,0.85,0.825,0.8,0.925
63,0.475,0.85,0.85,0.85,0.925
64,0.475,0.85,0.85,0.85,0.9
65,0.45,0.85,0.85,0.85,0.85
66,0.45,0.85,0.825,0.85,0.8
67,0.45,0.85,0.85,0.85,0.775
68,0.45,0.85,0.85,0.875,0.725
69,0.45,0.85,0.875,0.875,0.7
70,0.45,0.85,0.875,0.875,0.675
71,0.425,0.85,0.875,0.875,0.65
72,0.425,0.875,0.875,0.875,0.625
73,0.425,0.875,0.875,0.875,0.6
74,0.425,0.85,0.875,0.875,0.575
75,0.425,0.825,0.875,0.875,0.575
76,0.425,0.825,0.875,0.875,0.55
77,0.425,0.825,0.875,0.875,0.525
78,0.4,0.825,0.875,0.875,0.525
79,0.4,0.85,0.85,0.875,0.525
80,0.4,0.875,0.85,0.875,0.5
81,0.4,0.875,0.875,0.875,0.5
82,0.4,0.85,0.85,0.875,0.475
83,0.4,0.85,0.875,0.875,0.475
84,0.4,0.85,0.85,0.875,0.475
85,0.375,0.85,0.85,0.9,0.45
86,0.375,0.85,0.825,0.9,0.45
87,0.375,0.825,0.775,0.9,0.45
88,0.375,0.825,0.775,0.9,0.425
89,0.375,0.8,0.85,0.9,0.525
90,0.475,0.825,0.85,0.9,0.7
91,0.7,0.875,0.85,0.9,0.8
92,0.775,0.875,0.85,0.9,0.825
93,0.85,0.875,0.875,0.9,0.825
94,0.85,0.875,0.875,0.9,0.85
95,0.875,0.85,0.85,0.9,0.85
96,0.875,0.85,0.8,0.9,0.85
97,0.875,0.85,0.85,0.9,0.85
98,0.875,0.85,0.875,0.9,0.85
99,0.875,0.85,0.875,0.9,0.85
100,0.875,0.85,0.875,0.9,0.825
101,0.875,0.85,0.875,0.9,0.85
102,0.875,0.825,0.85,0.9,0.825
103,0.875,0.825,0.85,0.9,0.825
104,0.875,0.825,0.85,0.9,0.825
105,0.875,0.825,0.825,0.9,0.85
106,0.875,0.825,0.825,0.9,0.85
107,0.85,0.85,0.825,0.9,0.85
108,0.85,0.85,0.8,0.9,0.85
109,0.85,0.825,0.825,0.9,0.85
110,0.85,0.825,0.85,0.9,0.85
111,0.85,0.825,0.875,0.9,0.85
112,0.875,0.85,0.85,0.9,0.85
113,0.875,0.875,0.825,0.9,0.875
114,0.875,0.85,0.825,0.9,0.875
115,0.875,0.85,0.825,0.875,0.875
116,0.875,0.85,0.85,0.875,0.875
117,0.875,0.825,0.825,0.875,0.875
118,0.9,0.825,0.825,0.875,0.875
119,0.9,0.825,0.85,0.875,0.875
120,0.9,0.825,0.85,0.85,0.875
121,0.9,0.85,0.85,0.85,0.85
122,0.9,0.85,0.85,0.85,0.85
123,0.9,0.85,0.85,0.85,0.85
124,0.9,0.85,0.85,0.85,0.85
125,0.9,0.85,0.85,0.85,0.85
126,0.9,0.85,0.85,0.85,0.85
127,0.9,0.85,0.85,0.875,0.85
128,0.9,0.85,0.875,0.875,0.85
129,0.9,0.85,0.875,0.875,0.85
130,0.9,0.85,0.875,0.875,0.85
131,0.9,0.85,0.875,0.875,0.85
132,0.9,0.85,0.875,0.875,0.85
133,0.9,0.85,0.875,0.875,0.875
134,0.9,0.85,0.875,0.875,0.875
135,0.9,0.85,0.875,0.9,0.875
136,0.9,0.875,0.875,0.9,0.875
137,0.9,0.875,0.875,0.9,0.875
138,0.9,0.875,0.875,0.9,0.875
139,0.9,0.875,0.85,0.9,0.9
140,0.9,0.875,0.85,0.9,0.9
141,0.9,0.875,0.85,0.9,0.9
142,0.9,0.9,0.85,0.9,0.9
143,0.9,0.9,0.875,0.9,0.9


==> figs/full_61_best_endog_8.csv <==
x,0,1,2,3,4
0,0.90909094,0.969697,0.75757575,0.72727275,1.0
1,0.90909094,0.969697,0.8181818,0.75757575,1.0
2,0.93939394,1.0,0.8787879,0.8484849,0.8181818
3,0.93939394,1.0,0.90909094,0.8787879,0.72727275
4,0.93939394,0.8181818,0.93939394,0.90909094,0.72727275
5,0.969697,0.72727275,0.969697,0.93939394,0.7878788
6,0.969697,0.6969697,1.0,0.969697,0.8484849
7,0.969697,0.7878788,0.93939394,0.969697,0.8787879
8,0.93939394,0.8181818,0.7878788,1.0,0.90909094
9,0.90909094,0.8181818,0.72727275,0.90909094,0.93939394
10,0.8787879,0.8181818,0.72727275,0.75757575,0.93939394
11,0.8484849,0.7878788,0.7878788,0.72727275,0.90909094
12,0.8484849,0.7878788,0.7878788,0.7878788,0.90909094
13,0.8181818,0.75757575,0.7878788,0.8484849,0.8787879
14,0.8181818,0.72727275,0.7878788,0.8787879,0.8484849
15,0.8181818,0.72727275,0.75757575,0.90909094,0.8181818
16,0.8181818,0.6969697,0.75757575,0.93939394,0.7878788
17,0.8181818,0.6969697,0.72727275,0.969697,0.8181818
18,0.8484849,0.6666667,0.72727275,1.0,0.8484849
19,0.8484849,0.6666667,0.6969697,0.93939394,0.90909094
20,0.8787879,0.6363636,0.6969697,0.7878788,0.93939394
21,0.90909094,0.6363636,0.6969697,0.72727275,0.969697
22,0.93939394,0.6060606,0.6666667,0.72727275,1.0
23,0.93939394,0.6060606,0.6666667,0.8181818,1.0
24,0.969697,0.57575756,0.6666667,0.8484849,0.8484849
25,1.0,0.57575756,0.6363636,0.8181818,0.75757575
26,0.8787879,0.57575756,0.6363636,0.8181818,0.6969697
27,0.72727275,0.57575756,0.6363636,0.7878788,0.6969697
28,0.6969697,0.54545456,0.6060606,0.7878788,0.75757575
29,0.7878788,0.54545456,0.6060606,0.75757575,0.8181818
30,0.8181818,0.54545456,0.6060606,0.75757575,0.8484849
31,0.8787879,0.54545456,0.6060606,0.72727275,0.90909094
32,0.90909094,0.54545456,0.6060606,0.6969697,0.93939394
33,0.93939394,0.54545456,0.6060606,0.6969697,0.969697
34,0.969697,0.54545456,0.57575756,0.6666667,1.0
35,1.0,0.54545456,0.57575756,0.6666667,0.8484849
36,0.8787879,0.54545456,0.57575756,0.6363636,0.75757575
37,0.75757575,0.5151515,0.57575756,0.6363636,0.72727275
38,0.6969697,0.5151515,0.57575756,0.6363636,0.6969697
39,0.72727275,0.5151515,0.57575756,0.6060606,0.6969697
40,0.72727275,0.5151515,0.57575756,0.6060606,0.6969697
41,0.72727275,0.5151515,0.57575756,0.6060606,0.6969697
42,0.72727275,0.5151515,0.57575756,0.57575756,0.6969697
43,0.6969697,0.5151515,0.57575756,0.57575756,0.6666667
44,0.6969697,0.5151515,0.57575756,0.57575756,0.6666667
45,0.6666667,0.5151515,0.57575756,0.54545456,0.6969697
46,0.6666667,0.5151515,0.57575756,0.54545456,0.75757575
47,0.6363636,0.5151515,0.57575756,0.54545456,0.8181818
48,0.6363636,0.5151515,0.57575756,0.54545456,0.8484849
49,0.6363636,0.5151515,0.57575756,0.54545456,0.8787879
50,0.6060606,0.5151515,0.57575756,0.5151515,0.90909094
51,0.6060606,0.4848485,0.57575756,0.5151515,0.93939394
52,0.6060606,0.4848485,0.57575756,0.5151515,0.969697
53,0.57575756,0.4848485,0.57575756,0.5151515,0.969697
54,0.57575756,0.4848485,0.54545456,0.5151515,1.0
55,0.57575756,0.4848485,0.54545456,0.4848485,0.8484849
56,0.54545456,0.4848485,0.54545456,0.4848485,0.72727275
57,0.54545456,0.4848485,0.54545456,0.4848485,0.72727275
58,0.54545456,0.5151515,0.54545456,0.4848485,0.7878788
59,0.54545456,0.57575756,0.57575756,0.4848485,0.8484849
60,0.54545456,0.6363636,0.6060606,0.5151515,0.90909094
61,0.54545456,0.6666667,0.6060606,0.54545456,0.93939394
62,0.54545456,0.6969697,0.57575756,0.6060606,0.969697
63,0.54545456,0.75757575,0.57575756,0.6363636,0.969697
64,0.54545456,0.75757575,0.57575756,0.6969697,1.0
65,0.54545456,0.7878788,0.57575756,0.72727275,0.7878788
66,0.5151515,0.7878788,0.54545456,0.75757575,0.6666667
67,0.5151515,0.75757575,0.57575756,0.7878788,0.6666667
68,0.5151515,0.75757575,0.6060606,0.8181818,0.6666667
69,0.5151515,0.7878788,0.6666667,0.8181818,0.6666667
70,0.5151515,0.7878788,0.6969697,0.8484849,0.6363636
71,0.5151515,0.8181818,0.75757575,0.8787879,0.6363636
72,0.5151515,0.8484849,0.7878788,0.8787879,0.6363636
73,0.5151515,0.8484849,0.7878788,0.8787879,0.6060606
74,0.5151515,0.8484849,0.8181818,0.90909094,0.6060606
75,0.5151515,0.8484849,0.8484849,0.90909094,0.6060606
76,0.5151515,0.8181818,0.8787879,0.93939394,0.57575756
77,0.5151515,0.7878788,0.8787879,0.93939394,0.57575756
78,0.5151515,0.7878788,0.8484849,0.969697,0.54545456
79,0.5151515,0.75757575,0.8484849,0.969697,0.54545456
80,0.5151515,0.75757575,0.8181818,0.969697,0.54545456
81,0.5151515,0.7878788,0.8484849,0.969697,0.54545456
82,0.5151515,0.7878788,0.8484849,1.0,0.5151515
83,0.5151515,0.7878788,0.8484849,1.0,0.5151515
84,0.5151515,0.7878788,0.8787879,0.8787879,0.5151515
85,0.5151515,0.7878788,0.8484849,0.72727275,0.5151515
86,0.5151515,0.7878788,0.8181818,0.75757575,0.4848485
87,0.5151515,0.75757575,0.7878788,0.8181818,0.4848485
88,0.5151515,0.75757575,0.7878788,0.8787879,0.4848485
89,0.5151515,0.72727275,0.75757575,0.90909094,0.4848485
90,0.5151515,0.72727275,0.75757575,0.93939394,0.4848485
91,0.57575756,0.72727275,0.75757575,0.93939394,0.5151515
92,0.6363636,0.75757575,0.75757575,0.969697,0.54545456
93,0.6666667,0.75757575,0.75757575,1.0,0.54545456
94,0.6969697,0.7878788,0.7878788,0.93939394,0.6060606
95,0.75757575,0.8181818,0.8181818,0.75757575,0.6363636
96,0.7878788,0.8181818,0.7878788,0.72727275,0.6666667
97,0.7878788,0.8181818,0.75757575,0.7878788,0.6969697
98,0.8181818,0.8181818,0.75757575,0.8484849,0.6969697
99,0.8484849,0.8181818,0.75757575,0.90909094,0.72727275
100,0.8787879,0.8484849,0.7878788,0.93939394,0.72727275
101,0.8787879,0.8484849,0.7878788,0.93939394,0.72727275
102,0.90909094,0.8484849,0.7878788,0.969697,0.75757575
103,0.90909094,0.8181818,0.7878788,1.0,0.75757575
104,0.90909094,0.8181818,0.75757575,1.0,0.75757575
105,0.90909094,0.7878788,0.75757575,0.7878788,0.7878788
106,0.90909094,0.75757575,0.72727275,0.72727275,0.7878788
107,0.90909094,0.72727275,0.72727275,0.7878788,0.8181818
108,0.90909094,0.6969697,0.6969697,0.8484849,0.8484849
109,0.8787879,0.6969697,0.6969697,0.8787879,0.8484849
110,0.8787879,0.6666667,0.6666667,0.93939394,0.8787879
111,0.90909094,0.6363636,0.6666667,0.93939394,0.8787879
112,0.90909094,0.6363636,0.6363636,0.969697,0.8787879
113,0.90909094,0.6363636,0.6363636,1.0,0.90909094
114,0.93939394,0.6666667,0.6060606,1.0,0.90909094
115,0.969697,0.6969697,0.6060606,0.8787879,0.93939394
116,0.969697,0.6969697,0.6060606,0.6969697,0.93939394
117,1.0,0.6969697,0.6363636,0.75757575,0.93939394
118,0.93939394,0.6969697,0.6666667,0.7878788,0.969697
119,0.75757575,0.72727275,0.6969697,0.8181818,0.969697
120,0.6969697,0.72727275,0.72727275,0.8484849,0.969697
121,0.7878788,0.75757575,0.75757575,0.8181818,0.969697
122,0.8484849,0.7878788,0.7878788,0.8181818,0.93939394
123,0.8787879,0.7878788,0.7878788,0.8181818,0.90909094
124,0.90909094,0.8181818,0.8181818,0.8484849,0.90909094
125,0.93939394,0.8181818,0.8181818,0.8484849,0.90909094
126,0.969697,0.8484849,0.8181818,0.8787879,0.90909094
127,0.969697,0.8484849,0.8181818,0.90909094,0.90909094
128,0.969697,0.8484849,0.8484849,0.90909094,0.90909094
129,0.8181818,0.8484849,0.8484849,0.93939394,0.90909094
130,0.72727275,0.8787879,0.8787879,0.93939394,0.8787879
131,0.7878788,0.8787879,0.8787879,0.969697,0.8787879
132,0.8484849,0.8787879,0.8787879,0.969697,0.8787879
133,0.8787879,0.90909094,0.8787879,1.0,0.90909094
134,0.90909094,0.90909094,0.8787879,0.969697,0.90909094
135,0.93939394,0.90909094,0.8787879,0.7878788,0.93939394
136,0.969697,0.90909094,0.8787879,0.72727275,0.969697
137,0.969697,0.93939394,0.8787879,0.7878788,0.969697
138,1.0,0.93939394,0.8787879,0.8484849,0.969697
139,0.93939394,0.969697,0.8787879,0.90909094,1.0
140,0.75757575,0.969697,0.8484849,0.93939394,1.0
141,0.72727275,1.0,0.8181818,0.969697,0.90909094
142,0.7878788,1.0,0.7878788,0.969697,0.72727275
143,0.8484849,0.8181818,0.8181818,1.0,0.72727275


==> figs/full_61_best_exog_0.csv <==
x,0,1,2,3,4
0,0.54672897,0.7383177,0.6168224,0.6542056,0.54672897
1,0.60280377,0.85046726,0.635514,0.6728972,0.60280377
2,0.60280377,0.8551402,0.6682243,0.7383177,0.64953274
3,0.60747665,0.85046726,0.60280377,0.7570093,0.6635514
4,0.58411217,0.73364484,0.58878505,0.7570093,0.6542056
5,0.53271025,0.78971964,0.60280377,0.7803738,0.6588785
6,0.49532712,0.87383175,0.5794392,0.75233644,0.682243
7,0.43925235,0.9018692,0.57009345,0.7242991,0.7196262
8,0.41121495,0.8224299,0.6448598,0.72897196,0.6448598
9,0.3504673,0.93457943,0.64953274,0.7616823,0.5794392
10,0.37850466,0.76635516,0.6728972,0.77102804,0.5794392
11,0.46728972,0.78971964,0.6682243,0.73364484,0.5186916
12,0.41588786,0.7383177,0.635514,0.7943925,0.50934577
13,0.43925235,0.9205608,0.6635514,0.8037383,0.60747665
14,0.43925235,0.87383175,0.5981308,0.6682243,0.60747665
15,0.4906542,0.86915886,0.6448598,0.7056075,0.7570093
16,0.4813084,0.817757,0.60280377,0.73364484,0.71028036
17,0.58411217,0.8037383,0.60747665,0.6962617,0.6869159
18,0.45327103,0.8551402,0.6214953,0.5981308,0.71028036
19,0.55607474,0.89719623,0.6401869,0.6168224,0.69158876
20,0.6168224,0.8271028,0.58411217,0.71028036,0.7009346
21,0.6588785,0.87383175,0.60747665,0.62616825,0.7803738
22,0.6401869,0.8598131,0.5607477,0.6728972,0.7943925
23,0.58411217,0.8364486,0.5981308,0.7616823,0.64953274
24,0.6775701,0.88785046,0.56542057,0.6728972,0.6635514
25,0.6775701,0.91121495,0.57009345,0.6682243,0.6775701
26,0.6588785,0.8785047,0.6214953,0.6542056,0.75233644
27,0.6869159,0.817757,0.55140185,0.6682243,0.80841124
28,0.76635516,0.9018692,0.5233645,0.60747665,0.78504676
29,0.8364486,0.8457944,0.55607474,0.6869159,0.8224299
30,0.7803738,0.90654206,0.57009345,0.74766356,0.7990654
31,0.7196262,0.9018692,0.61214954,0.7429907,0.6728972
32,0.7242991,0.90654206,0.635514,0.8598131,0.6448598
33,0.7990654,0.88785046,0.6448598,0.8411215,0.71495324
34,0.817757,0.8551402,0.5981308,0.817757,0.60747665
35,0.77102804,0.864486,0.635514,0.8364486,0.61214954
36,0.7757009,0.89719623,0.71028036,0.7570093,0.7570093
37,0.88785046,0.89252335,0.7616823,0.78971964,0.75233644
38,0.8411215,0.9018692,0.71028036,0.7803738,0.7242991
39,0.8037383,0.80841124,0.6728972,0.7196262,0.682243
40,0.7570093,0.8598131,0.58411217,0.77102804,0.7429907
41,0.89252335,0.88785046,0.55140185,0.682243,0.78504676
42,0.72897196,0.864486,0.44859812,0.6728972,0.6775701
43,0.8364486,0.87383175,0.47196263,0.6775701,0.635514
44,0.87383175,0.8598131,0.47663552,0.7429907,0.6728972
45,0.8411215,0.76635516,0.46261683,0.7757009,0.6635514
46,0.864486,0.7990654,0.47663552,0.71028036,0.6775701
47,0.8130841,0.7570093,0.4813084,0.77102804,0.682243
48,0.75233644,0.74766356,0.56542057,0.73364484,0.63084114
49,0.7616823,0.6962617,0.54672897,0.6728972,0.71028036
50,0.7570093,0.72897196,0.56542057,0.58878505,0.8224299
51,0.7757009,0.78971964,0.54672897,0.61214954,0.64953274
52,0.7242991,0.71495324,0.5,0.60280377,0.6214953
53,0.87383175,0.682243,0.49532712,0.6962617,0.60747665
54,0.9018692,0.72897196,0.49532712,0.682243,0.5420561
55,0.8785047,0.7009346,0.49532712,0.6448598,0.5233645
56,0.8364486,0.6635514,0.46261683,0.6682243,0.5420561
57,0.8224299,0.5981308,0.49532712,0.6728972,0.5373832
58,0.72897196,0.6635514,0.5140187,0.6401869,0.63084114
59,0.8037383,0.57476634,0.5233645,0.6869159,0.635514
60,0.78504676,0.55607474,0.46261683,0.6588785,0.62616825
61,0.7990654,0.54672897,0.43925235,0.6542056,0.71495324
62,0.8598131,0.57009345,0.41588786,0.59345794,0.6869159
63,0.69158876,0.56542057,0.41121495,0.62616825,0.58411217
64,0.86915886,0.4906542,0.44859812,0.7009346,0.5186916
65,0.8598131,0.43457943,0.43457943,0.6214953,0.5046729
66,0.78971964,0.47196263,0.42523363,0.5981308,0.5186916
67,0.78971964,0.52803737,0.56542057,0.682243,0.64953274
68,0.78504676,0.57009345,0.57009345,0.60747665,0.7009346
69,0.7616823,0.5794392,0.6775701,0.6588785,0.7383177
70,0.8317757,0.57476634,0.7009346,0.6168224,0.73364484
71,0.7943925,0.52803737,0.71495324,0.5607477,0.71495324
72,0.8224299,0.5794392,0.7242991,0.55140185,0.7196262
73,0.7943925,0.5186916,0.7383177,0.5981308,0.61214954
74,0.8411215,0.41121495,0.7429907,0.58878505,0.60747665
75,0.8457944,0.45327103,0.6962617,0.62616825,0.5186916
76,0.77102804,0.44392523,0.5420561,0.58411217,0.6682243
77,0.7803738,0.41121495,0.41588786,0.5373832,0.7570093
78,0.7242991,0.45327103,0.47196263,0.58411217,0.71028036
79,0.75233644,0.47196263,0.44392523,0.6401869,0.7196262
80,0.7383177,0.4906542,0.4906542,0.5794392,0.635514
81,0.7570093,0.50934577,0.5046729,0.58878505,0.5140187
82,0.74766356,0.45327103,0.48598132,0.56542057,0.47663552
83,0.74766356,0.50934577,0.4813084,0.59345794,0.42990655
84,0.7429907,0.54672897,0.43457943,0.60280377,0.42990655
85,0.7429907,0.44859812,0.42056075,0.58411217,0.41588786
86,0.6869159,0.43925235,0.3411215,0.58878505,0.35514018
87,0.682243,0.42523363,0.2897196,0.55607474,0.35514018
88,0.682243,0.45794392,0.37850466,0.56542057,0.40654206
89,0.6635514,0.38317758,0.60280377,0.60280377,0.40654206
90,0.6401869,0.42523363,0.40186915,0.59345794,0.42990655
91,0.6542056,0.5607477,0.50934577,0.59345794,0.5140187
92,0.6682243,0.54672897,0.5046729,0.60280377,0.47196263
93,0.7383177,0.50934577,0.59345794,0.62616825,0.53271025
94,0.6682243,0.53271025,0.5373832,0.6168224,0.49532712
95,0.6635514,0.46261683,0.37850466,0.6635514,0.46261683
96,0.6588785,0.4906542,0.36915886,0.6542056,0.5046729
97,0.6168224,0.48598132,0.46728972,0.6448598,0.49532712
98,0.56542057,0.4906542,0.49532712,0.6401869,0.5140187
99,0.59345794,0.55140185,0.49532712,0.6775701,0.45794392
100,0.61214954,0.5,0.5373832,0.6448598,0.5
101,0.59345794,0.48598132,0.48598132,0.6728972,0.4813084
102,0.55607474,0.43925235,0.46261683,0.6401869,0.4906542
103,0.5046729,0.40654206,0.47196263,0.6214953,0.5
104,0.5046729,0.37850466,0.42523363,0.60747665,0.4813084
105,0.56542057,0.35514018,0.39719626,0.5794392,0.5046729
106,0.46261683,0.36915886,0.45327103,0.5607477,0.58411217
107,0.44392523,0.41121495,0.36915886,0.56542057,0.6168224
108,0.45794392,0.3598131,0.35514018,0.60280377,0.5794392
109,0.5186916,0.39252338,0.38317758,0.61214954,0.54672897
110,0.49532712,0.37850466,0.41121495,0.5981308,0.5140187
111,0.62616825,0.40186915,0.42990655,0.56542057,0.57476634
112,0.63084114,0.44859812,0.39719626,0.52803737,0.6214953
113,0.6401869,0.50934577,0.39719626,0.55140185,0.5981308
114,0.6542056,0.44859812,0.43457943,0.5420561,0.5794392
115,0.69158876,0.4906542,0.53271025,0.47196263,0.5981308
116,0.682243,0.48598132,0.5140187,0.45794392,0.58878505
117,0.7196262,0.43925235,0.46728972,0.55140185,0.56542057
118,0.6168224,0.4906542,0.5233645,0.50934577,0.58878505
119,0.6775701,0.5186916,0.5794392,0.47663552,0.5
120,0.6728972,0.5,0.58411217,0.43457943,0.4813084
121,0.60747665,0.55607474,0.5981308,0.42990655,0.45794392
122,0.6869159,0.5373832,0.54672897,0.47196263,0.48598132
123,0.6401869,0.56542057,0.5140187,0.5186916,0.52803737
124,0.682243,0.57009345,0.5373832,0.4906542,0.46728972
125,0.682243,0.5140187,0.48598132,0.5140187,0.44392523
126,0.71028036,0.52803737,0.4906542,0.5607477,0.5
127,0.6962617,0.5186916,0.5794392,0.5373832,0.5233645
128,0.682243,0.53271025,0.6214953,0.55607474,0.5233645
129,0.6775701,0.5,0.55140185,0.5420561,0.47663552
130,0.6401869,0.5420561,0.5420561,0.5186916,0.49532712
131,0.6588785,0.56542057,0.5,0.60280377,0.53271025
132,0.63084114,0.5420561,0.5607477,0.62616825,0.57009345
133,0.7009346,0.52803737,0.54672897,0.6214953,0.60747665
134,0.71495324,0.48598132,0.50934577,0.57009345,0.64953274
135,0.71028036,0.55607474,0.5233645,0.58878505,0.6401869
136,0.6962617,0.60280377,0.5140187,0.61214954,0.58878505
137,0.7009346,0.5981308,0.4906542,0.57009345,0.54672897
138,0.7196262,0.58411217,0.46261683,0.57476634,0.6869159
139,0.6775701,0.62616825,0.43925235,0.61214954,0.5794392
140,0.6775701,0.62616825,0.47196263,0.6168224,0.62616825
141,0.682243,0.635514,0.45327103,0.64953274,0.55607474
142,0.6775701,0.6401869,0.50934577,0.60280377,0.6728972
143,0.58411217,0.6448598,0.52803737,0.61214954,0.74766356


==> figs/full_61_best_exog_1.csv <==
x,0,1,2,3,4
0,0.49262866,0.53268427,0.4923505,0.46926287,0.50013906
1,0.52990264,0.50319886,0.505146,0.49902642,0.5429764
2,0.5399166,0.4798331,0.48178026,0.47566065,0.44478443
3,0.49652296,0.54381084,0.49485397,0.50764954,0.508484
4,0.46926287,0.4993046,0.47482616,0.4853964,0.45980528
5,0.48261476,0.42865092,0.52656466,0.44645342,0.44951323
6,0.4976356,0.4937413,0.48317108,0.5354659,0.4859527
7,0.48706537,0.46620306,0.54520166,0.5243394,0.5226704
8,0.46091795,0.49095967,0.47566065,0.49012518,0.51070935
9,0.49568847,0.52684283,0.49429762,0.4853964,0.44812238
10,0.4968011,0.4659249,0.45452017,0.4798331,0.4703755
11,0.5023644,0.48261476,0.53129345,0.49652296,0.4767733
12,0.45618916,0.50486785,0.52517384,0.5243394,0.57941586
13,0.523783,0.4798331,0.50180805,0.4806676,0.49652296
14,0.51404727,0.51877606,0.5335188,0.4773296,0.5132128
15,0.47093186,0.50764954,0.5613352,0.54826146,0.5426982
16,0.5132128,0.45479834,0.44478443,0.44979137,0.4920723
17,0.45618916,0.4853964,0.50737137,0.47148818,0.5465925
18,0.50319886,0.5354659,0.57941586,0.48734352,0.4876217
19,0.52517384,0.5212796,0.4993046,0.5057024,0.4659249
20,0.5579972,0.45869264,0.5357441,0.48178026,0.4511822
21,0.45062587,0.49958277,0.4828929,0.45757997,0.45980528
22,0.5805285,0.5688456,0.51098746,0.4884562,0.46870655
23,0.49513212,0.50764954,0.53769124,0.51905423,0.54075104
24,0.48261476,0.46870655,0.5023644,0.5132128,0.43783033
25,0.4815021,0.4937413,0.46397775,0.50347704,0.46926287
26,0.48789987,0.4993046,0.44089013,0.47927678,0.44561893
27,0.44812238,0.50486785,0.5418637,0.4962448,0.5132128
28,0.45674548,0.5212796,0.4876217,0.50458974,0.47148818
29,0.51877606,0.47649515,0.4937413,0.50180805,0.52155775
30,0.4798331,0.50737137,0.4742698,0.48261476,0.4828929
31,0.5354659,0.46008345,0.47927678,0.46063977,0.5557719
32,0.48094577,0.5129346,0.50625867,0.53268427,0.5479833
33,0.4853964,0.5132128,0.53379697,0.50764954,0.5037552
34,0.5852573,0.53268427,0.5104312,0.5020862,0.46648124
35,0.4689847,0.5179416,0.5207232,0.5104312,0.50820583
36,0.4853964,0.43532684,0.51515996,0.5232267,0.52211404
37,0.5159944,0.4751043,0.49095967,0.49095967,0.49095967
38,0.5179416,0.5132128,0.5020862,0.52684283,0.5713491
39,0.50764954,0.49652296,0.46870655,0.4659249,0.50431156
40,0.527121,0.45757997,0.51265645,0.51210016,0.44367176
41,0.48734352,0.5212796,0.45869264,0.4993046,0.47649515
42,0.488178,0.4742698,0.52823365,0.5399166,0.48789987
43,0.49902642,0.52684283,0.513491,0.4798331,0.4884562
44,0.51877606,0.5020862,0.50486785,0.513491,0.488178
45,0.49095967,0.5657858,0.48344922,0.5023644,0.48011127
46,0.4853964,0.5159944,0.4364395,0.488178,0.5115438
47,0.4884562,0.5020862,0.5621697,0.47872046,0.530459
48,0.5554937,0.5324061,0.49346313,0.50347704,0.49568847
49,0.5243394,0.48344922,0.48011127,0.4937413,0.53296244
50,0.57635605,0.48789987,0.52990264,0.49179417,0.4689847
51,0.5243394,0.5324061,0.49568847,0.5040334,0.5159944
52,0.41891515,0.49652296,0.42698193,0.4798331,0.5493741
53,0.5129346,0.4767733,0.46842837,0.4959666,0.48400557
54,0.4603616,0.49318498,0.51515996,0.5196106,0.47927678
55,0.4993046,0.5159944,0.54158556,0.51515996,0.4945758
56,0.46870655,0.47148818,0.50041723,0.5285118,0.4698192
57,0.4815021,0.49874827,0.48011127,0.5488178,0.49902642
58,0.5243394,0.5318498,0.4773296,0.51432544,0.43310153
59,0.4962448,0.4837274,0.50125176,0.4906815,0.5318498
60,0.49652296,0.52684283,0.50013906,0.4853964,0.5588317
61,0.48428372,0.48929068,0.45312935,0.4634214,0.47093186
62,0.53268427,0.47315717,0.51126564,0.4968011,0.4954103
63,0.4937413,0.547427,0.5132128,0.42809457,0.51821977
64,0.46397775,0.54158556,0.50292075,0.50598055,0.488178
65,0.5087622,0.48873436,0.49179417,0.4820584,0.49791378
66,0.5602225,0.52489567,0.5148818,0.45229486,0.48484007
67,0.4603616,0.4828929,0.55326843,0.4993046,0.48484007
68,0.50792766,0.50458974,0.5146036,0.5835883,0.4698192
69,0.44089013,0.49819192,0.49791378,0.45229486,0.5351878
70,0.4642559,0.4884562,0.49040332,0.513491,0.47705147
71,0.54381084,0.4139082,0.48261476,0.57329625,0.48261476
72,0.5159944,0.52211404,0.4853964,0.52990264,0.5207232
73,0.5132128,0.4920723,0.43004173,0.50347704,0.51821977
74,0.48261476,0.510153,0.4845619,0.4876217,0.49874827
75,0.4853964,0.5663421,0.4773296,0.5371349,0.5023644
76,0.50764954,0.4867872,0.5335188,0.48428372,0.49012518
77,0.5132128,0.4776078,0.5201669,0.5635605,0.50486785
78,0.46703756,0.48038942,0.4433936,0.4937413,0.5093185
79,0.50458974,0.4742698,0.50013906,0.4920723,0.51515996
80,0.527121,0.4781641,0.4767733,0.5521558,0.47065368
81,0.51265645,0.50764954,0.47927678,0.5554937,0.52656466
82,0.5243394,0.4659249,0.45062587,0.5705146,0.54520166
83,0.5179416,0.4884562,0.5026426,0.4767733,0.5285118
84,0.48261476,0.46481225,0.4767733,0.47260085,0.5196106
85,0.5324061,0.56411684,0.5212796,0.4906815,0.510153
86,0.48261476,0.52183586,0.4984701,0.53769124,0.46703756
87,0.48261476,0.47566065,0.51210016,0.50292075,0.49123782
88,0.5324061,0.5410292,0.4867872,0.4820584,0.50792766
89,0.4859527,0.49429762,0.5115438,0.5351878,0.46175244
90,0.4815021,0.51682895,0.43977746,0.51515996,0.48344922
91,0.46954104,0.44923505,0.49123782,0.46397775,0.47232267
92,0.47148818,0.44812238,0.5026426,0.45924896,0.5057024
93,0.49318498,0.44951323,0.47621697,0.48789987,0.45563284
94,0.49652296,0.4937413,0.49346313,0.50458974,0.5443672
95,0.5123783,0.5279555,0.52211404,0.4954103,0.53379697
96,0.49040332,0.5154381,0.49958277,0.50792766,0.5240612
97,0.491516,0.46063977,0.56105703,0.4767733,0.4673157
98,0.49401948,0.50041723,0.5262865,0.50486785,0.45062587
99,0.48094577,0.49513212,0.45479834,0.52350485,0.49902642
100,0.49262866,0.44478443,0.44255912,0.5212796,0.51376915
101,0.47148818,0.5324061,0.55299026,0.5504868,0.5635605
102,0.44784424,0.56689847,0.49735743,0.4773296,0.62920725
103,0.5554937,0.4962448,0.4806676,0.48344922,0.43699583
104,0.46314326,0.48233658,0.5632823,0.5349096,0.45479834
105,0.46759388,0.50013906,0.47065368,0.5009736,0.5232267
106,0.50125176,0.48011127,0.4945758,0.52879,0.4642559
107,0.4806676,0.49735743,0.53268427,0.5332406,0.4634214
108,0.4968011,0.51988876,0.52183586,0.4815021,0.52767736
109,0.50764954,0.47176635,0.44422808,0.5006954,0.562726
110,0.5310153,0.52517384,0.45535466,0.505146,0.5212796
111,0.47955495,0.50820583,0.46954104,0.5460362,0.4734353
112,0.49958277,0.50125176,0.4976356,0.45980528,0.5006954
113,0.4845619,0.5410292,0.48233658,0.49902642,0.48428372
114,0.5279555,0.51265645,0.4859527,0.46954104,0.5279555
115,0.4776078,0.46314326,0.50347704,0.46008345,0.49791378
116,0.44478443,0.5802503,0.5799722,0.4968011,0.65285116
117,0.42920724,0.50347704,0.50013906,0.49735743,0.4776078
118,0.5240612,0.4534075,0.46314326,0.46954104,0.4876217
119,0.5694019,0.5930459,0.49095967,0.5146036,0.49874827
120,0.44172463,0.49513212,0.4364395,0.46564674,0.49652296
121,0.50959665,0.5148818,0.4742698,0.51404727,0.4720445
122,0.46091795,0.489847,0.5146036,0.49791378,0.5243394
123,0.46369958,0.44144645,0.51738524,0.47176635,0.4853964
124,0.46397775,0.43810847,0.5154381,0.51098746,0.49095967
125,0.49123782,0.4767733,0.47399166,0.50458974,0.51432544
126,0.49040332,0.5429764,0.49485397,0.46314326,0.49485397
127,0.488178,0.5908206,0.63532686,0.47399166,0.4737135
128,0.44700974,0.56077886,0.53602225,0.5318498,0.48038942
129,0.47232267,0.4962448,0.5262865,0.49429762,0.5020862
130,0.44116828,0.46842837,0.5196106,0.52183586,0.49346313
131,0.5210014,0.49095967,0.5098748,0.45285118,0.45396385
132,0.46954104,0.4884562,0.4998609,0.47176635,0.50458974
133,0.48344922,0.46369958,0.5040334,0.45452017,0.46063977
134,0.44144645,0.44005564,0.50041723,0.505146,0.5154381
135,0.46286508,0.5310153,0.49902642,0.55605006,0.4776078
136,0.5057024,0.4945758,0.532128,0.47009736,0.49123782
137,0.530459,0.60027814,0.4906815,0.48428372,0.49513212
138,0.43838665,0.43783033,0.5115438,0.48789987,0.51210016
139,0.5129346,0.5159944,0.4923505,0.550765,0.549096
140,0.5243394,0.583032,0.54158556,0.51098746,0.46091795
141,0.46620306,0.44700974,0.53908205,0.52517384,0.49012518
142,0.45702365,0.4959666,0.4806676,0.4906815,0.5132128
143,0.54242,0.508484,0.43477052,0.5026426,0.505146


==> figs/full_61_best_exog_2.csv <==
x,0,1,2,3,4
0,0.28523678,0.34484679,0.2896936,0.29693595,0.29387188
1,0.3,0.34066853,0.30250695,0.32674095,0.35710305
2,0.3103064,0.29777157,0.27910864,0.29554316,0.23704736
3,0.28412256,0.36183843,0.29303622,0.3011142,0.2983287
4,0.25682452,0.3172702,0.27214485,0.27910864,0.26796657
5,0.27019498,0.25236768,0.32423398,0.24011143,0.26044568
6,0.28523678,0.31754875,0.30389974,0.32896936,0.30194986
7,0.29721448,0.2896936,0.36128134,0.31587744,0.31337047
8,0.29721448,0.31476322,0.27688023,0.30417827,0.34623957
9,0.33203343,0.37214485,0.2908078,0.29749304,0.2649025
10,0.33314764,0.2896936,0.25097492,0.2724234,0.31364903
11,0.33899722,0.32200557,0.33370474,0.2891365,0.33203343
12,0.27493036,0.34623957,0.3275766,0.31309193,0.42674094
13,0.3534819,0.32896936,0.30417827,0.28885794,0.35543177
14,0.3309192,0.34456825,0.33593315,0.26183844,0.32729805
15,0.31225628,0.33342618,0.3637883,0.35376045,0.3637883
16,0.3373259,0.2805014,0.24707521,0.26462397,0.332312
17,0.30222842,0.31114206,0.29777157,0.262117,0.35877436
18,0.3270195,0.36128134,0.3740947,0.316156,0.29972145
19,0.37047353,0.32980502,0.30947074,0.34122562,0.27799442
20,0.38579386,0.2913649,0.345961,0.3172702,0.26295266
21,0.278273,0.31142062,0.32033426,0.29303622,0.26685238
22,0.4086351,0.37715876,0.3465181,0.3259053,0.27381617
23,0.32284123,0.32451254,0.34122562,0.31866294,0.32284123
24,0.32674095,0.28579387,0.3281337,0.2941504,0.27019498
25,0.30445683,0.31058496,0.2740947,0.33203343,0.27520892
26,0.30668524,0.31810585,0.27158773,0.30306408,0.24986072
27,0.27493036,0.3286908,0.3481894,0.34038997,0.3231198
28,0.2832869,0.3454039,0.29387188,0.31587744,0.23370473
29,0.3270195,0.30027854,0.32618386,0.31782728,0.28300837
30,0.31058496,0.33147633,0.2832869,0.30557102,0.26350975
31,0.36601672,0.28384402,0.2855153,0.2832869,0.34261838
32,0.3172702,0.3367688,0.3144847,0.35543177,0.3551532
33,0.32089135,0.32144848,0.34206128,0.3108635,0.31114206
34,0.39665738,0.31364903,0.32061282,0.3052925,0.26573816
35,0.29749304,0.31754875,0.3309192,0.31281337,0.33398327
36,0.31420612,0.25431755,0.3253482,0.32562673,0.3487465
37,0.34066853,0.28607243,0.3011142,0.3097493,0.28941503
38,0.34289694,0.30473536,0.29164344,0.345961,0.37019497
39,0.332312,0.28802228,0.27883008,0.2849582,0.3270195
40,0.35181057,0.26768804,0.30417827,0.35431755,0.29275766
41,0.3362117,0.33175486,0.26880223,0.3172702,0.30027854
42,0.31866294,0.28440112,0.3415042,0.3579387,0.3086351
43,0.33147633,0.32339832,0.3264624,0.3183844,0.3091922
44,0.34846798,0.29860723,0.36768803,0.31782728,0.30891365
45,0.32061282,0.36239555,0.3286908,0.32339832,0.27938718
46,0.31504178,0.31058496,0.25821728,0.28857937,0.32367688
47,0.31782728,0.29665738,0.38718662,0.27910864,0.3415042
48,0.38523677,0.33008358,0.34846798,0.3253482,0.32506964
49,0.33175486,0.29554316,0.3350975,0.2961003,0.34011143
50,0.38662952,0.28440112,0.38523677,0.31532034,0.27604458
51,0.3345404,0.32896936,0.35041782,0.3103064,0.3016713
52,0.24818942,0.29303622,0.2643454,0.31420612,0.3615599
53,0.34456825,0.2729805,0.30584958,0.32674095,0.2961003
54,0.27325904,0.2896936,0.3264624,0.3356546,0.29108635
55,0.31225628,0.3125348,0.35264623,0.33119777,0.30640668
56,0.28161559,0.26796657,0.31142062,0.3465181,0.28189415
57,0.2947075,0.31476322,0.29108635,0.36685237,0.33175486
58,0.35320336,0.34791085,0.28830084,0.332312,0.27437326
59,0.3415042,0.27799442,0.29164344,0.31337047,0.35181057
60,0.30278552,0.32144848,0.2908078,0.308078,0.37883008
61,0.28746518,0.28384402,0.24373259,0.28523678,0.3091922
62,0.34289694,0.26740947,0.30194986,0.2961003,0.31532034
63,0.30389974,0.34206128,0.30389974,0.24874651,0.33816156
64,0.29554316,0.3362117,0.29359332,0.3270195,0.308078
65,0.32200557,0.3016713,0.28245124,0.3,0.34038997
66,0.3735376,0.33816156,0.3052925,0.27019498,0.3270195
67,0.28997216,0.29582173,0.34401113,0.3172702,0.3270195
68,0.31810585,0.29916435,0.2827298,0.38022283,0.2913649
69,0.25097492,0.2924791,0.26601672,0.26991645,0.33760446
70,0.29554316,0.28300837,0.25766018,0.3091922,0.29693595
71,0.3501393,0.20835654,0.25961003,0.36908078,0.30250695
72,0.31922007,0.3362117,0.27214485,0.34401113,0.34066853
73,0.32033426,0.30612814,0.21643454,0.2961003,0.33816156
74,0.2908078,0.32423398,0.2713092,0.28022283,0.34206128
75,0.29359332,0.3805014,0.26406685,0.32980502,0.34568244
76,0.31587744,0.32033426,0.3270195,0.27381617,0.33147633
77,0.32144848,0.31114206,0.32841226,0.37381616,0.3275766
78,0.27520892,0.3139276,0.27604458,0.30362117,0.31281337
79,0.3097493,0.32896936,0.33286908,0.28467965,0.3194986
80,0.332312,0.30891365,0.3091922,0.34484679,0.30027854
81,0.31782728,0.33844012,0.31169915,0.3481894,0.3593315
82,0.33064067,0.29554316,0.27799442,0.36935934,0.37799442
83,0.32423398,0.31782728,0.31002787,0.2896936,0.3827298
84,0.28885794,0.30139276,0.308078,0.2855153,0.3735376
85,0.33899722,0.40083566,0.37548748,0.30362117,0.3643454
86,0.28885794,0.35849583,0.35264623,0.35069638,0.32089135
87,0.28885794,0.3119777,0.36629528,0.316156,0.3454039
88,0.33871865,0.37743732,0.29777157,0.31754875,0.362117
89,0.29220057,0.3309192,0.2983287,0.35208914,0.32228413
90,0.30501392,0.3534819,0.2264624,0.332312,0.32395545
91,0.27158773,0.3011142,0.2584958,0.29749304,0.31281337
92,0.27381617,0.27966574,0.28941503,0.29275766,0.34623957
93,0.27493036,0.28662953,0.25905293,0.30278552,0.2961003
94,0.278273,0.31169915,0.2763231,0.3194986,0.36350974
95,0.2941504,0.34206128,0.30501392,0.3103064,0.3529248
96,0.27214485,0.3470752,0.30389974,0.3231198,0.36350974
97,0.27325904,0.31058496,0.391922,0.29164344,0.30668524
98,0.29554316,0.32924792,0.36100277,0.3373259,0.28997216
99,0.28300837,0.32367688,0.28830084,0.33760446,0.33871865
100,0.2947075,0.29108635,0.27576602,0.3345404,0.3729805
101,0.254039,0.35626742,0.34289694,0.3637883,0.4225627
102,0.25208914,0.40557104,0.2869081,0.2902507,0.46406686
103,0.3415042,0.33481893,0.3052925,0.29554316,0.2713092
104,0.2671309,0.32089135,0.38830084,0.345961,0.29331475
105,0.27158773,0.33871865,0.29526463,0.32980502,0.36545962
106,0.2849582,0.3183844,0.31922007,0.35766017,0.28607243
107,0.28579387,0.3356546,0.35766017,0.362117,0.2849582
108,0.30222842,0.33704737,0.32423398,0.31002787,0.3281337
109,0.31281337,0.28885794,0.26685238,0.31169915,0.36044568
110,0.3362117,0.34206128,0.26239553,0.3231198,0.31866294
111,0.26350975,0.32506964,0.2718663,0.36406684,0.27966574
112,0.30278552,0.337883,0.29972145,0.29331475,0.3069638
113,0.28774375,0.3573816,0.28356546,0.33259052,0.29052925
114,0.33147633,0.3286908,0.28718662,0.30306408,0.33426183
115,0.28077996,0.27910864,0.30473536,0.29359332,0.30389974
116,0.24791086,0.39637884,0.3816156,0.3303621,0.45933148
117,0.25766018,0.2961003,0.30139276,0.3309192,0.28384402
118,0.3275766,0.26935932,0.26462397,0.30278552,0.2724234
119,0.39247912,0.41002786,0.29220057,0.34846798,0.28356546
120,0.26155987,0.29359332,0.23760445,0.29916435,0.30194986
121,0.3275766,0.31337047,0.27548745,0.34763232,0.27715877
122,0.2777159,0.28830084,0.29749304,0.33147633,0.31587744
123,0.27855152,0.23983286,0.3189415,0.3052925,0.27715877
124,0.27883008,0.2362117,0.3167131,0.32005572,0.30584958
125,0.2849582,0.2740947,0.25487465,0.31364903,0.30891365
126,0.28384402,0.34038997,0.27548745,0.29359332,0.3097493
127,0.28161559,0.38830084,0.41643453,0.28300837,0.2671309
128,0.26100278,0.35821727,0.31699166,0.34011143,0.29331475
129,0.2649025,0.29359332,0.30724233,0.30250695,0.31532034
130,0.25236768,0.28523678,0.2994429,0.33008358,0.30640668
131,0.33203343,0.28857937,0.2908078,0.26100278,0.26100278
132,0.2805014,0.30612814,0.30027854,0.2799443,0.31169915
133,0.29442897,0.27688023,0.30445683,0.28300837,0.26796657
134,0.25264624,0.27047354,0.30083567,0.31142062,0.30222842
135,0.27381617,0.34122562,0.2994429,0.36239555,0.28774375
136,0.31699166,0.30250695,0.31309193,0.2947075,0.28077996
137,0.34178272,0.4097493,0.2713092,0.2902507,0.308078
138,0.24930362,0.2643454,0.2924791,0.2941504,0.32339832
139,0.32395545,0.34289694,0.2729805,0.35710305,0.36044568
140,0.33537605,0.41086352,0.32256266,0.3172702,0.27214485
141,0.27715877,0.27465183,0.32005572,0.33147633,0.29526463
142,0.27381617,0.32367688,0.27799442,0.29693595,0.3144847
143,0.34011143,0.3362117,0.23203343,0.30891365,0.2849582


==> figs/full_61_best_exog_3.csv <==
x,0,1,2,3,4
0,0.5294118,0.5588235,0.5882353,0.5588235,0.5882353
1,0.5294118,0.5588235,0.5882353,0.5588235,0.61764705
2,0.5294118,0.5588235,0.5882353,0.5588235,0.61764705
3,0.5294118,0.5588235,0.5882353,0.5588235,0.61764705
4,0.5294118,0.5882353,0.5882353,0.5588235,0.61764705
5,0.5294118,0.5882353,0.61764705,0.5882353,0.61764705
6,0.5294118,0.5882353,0.61764705,0.5882353,0.61764705
7,0.5294118,0.5882353,0.61764705,0.5882353,0.61764705
8,0.5294118,0.5882353,0.61764705,0.5882353,0.61764705
9,0.5294118,0.5882353,0.61764705,0.5882353,0.64705884
10,0.5294118,0.5882353,0.61764705,0.5882353,0.64705884
11,0.5294118,0.5882353,0.61764705,0.5882353,0.64705884
12,0.5294118,0.5882353,0.61764705,0.5882353,0.64705884
13,0.5294118,0.5882353,0.61764705,0.5882353,0.64705884
14,0.5294118,0.5882353,0.64705884,0.5882353,0.64705884
15,0.5294118,0.5882353,0.61764705,0.5882353,0.61764705
16,0.5294118,0.61764705,0.64705884,0.5882353,0.64705884
17,0.5588235,0.61764705,0.64705884,0.5882353,0.64705884
18,0.5588235,0.5882353,0.64705884,0.61764705,0.64705884
19,0.5588235,0.5882353,0.64705884,0.61764705,0.64705884
20,0.5588235,0.5882353,0.64705884,0.61764705,0.64705884
21,0.5588235,0.61764705,0.64705884,0.61764705,0.64705884
22,0.5588235,0.61764705,0.64705884,0.61764705,0.64705884
23,0.5588235,0.61764705,0.64705884,0.61764705,0.64705884
24,0.5588235,0.61764705,0.6764706,0.61764705,0.64705884
25,0.5588235,0.61764705,0.64705884,0.61764705,0.64705884
26,0.5882353,0.61764705,0.64705884,0.61764705,0.64705884
27,0.5882353,0.61764705,0.64705884,0.61764705,0.64705884
28,0.5882353,0.61764705,0.6764706,0.61764705,0.64705884
29,0.5882353,0.61764705,0.6764706,0.61764705,0.64705884
30,0.5882353,0.61764705,0.64705884,0.61764705,0.64705884
31,0.5882353,0.61764705,0.64705884,0.61764705,0.6764706
32,0.5882353,0.61764705,0.64705884,0.61764705,0.6764706
33,0.5882353,0.61764705,0.64705884,0.61764705,0.6764706
34,0.5882353,0.61764705,0.64705884,0.61764705,0.6764706
35,0.5882353,0.61764705,0.64705884,0.61764705,0.6764706
36,0.5882353,0.61764705,0.64705884,0.61764705,0.6764706
37,0.5882353,0.61764705,0.61764705,0.61764705,0.64705884
38,0.61764705,0.61764705,0.61764705,0.61764705,0.64705884
39,0.61764705,0.61764705,0.61764705,0.61764705,0.6764706
40,0.61764705,0.61764705,0.61764705,0.61764705,0.64705884
41,0.61764705,0.61764705,0.61764705,0.61764705,0.64705884
42,0.61764705,0.61764705,0.64705884,0.61764705,0.64705884
43,0.61764705,0.61764705,0.64705884,0.61764705,0.64705884
44,0.61764705,0.61764705,0.64705884,0.5882353,0.64705884
45,0.61764705,0.61764705,0.64705884,0.5882353,0.64705884
46,0.61764705,0.61764705,0.61764705,0.5882353,0.64705884
47,0.61764705,0.5882353,0.61764705,0.5882353,0.64705884
48,0.61764705,0.5882353,0.61764705,0.5882353,0.64705884
49,0.61764705,0.5882353,0.61764705,0.5882353,0.61764705
50,0.61764705,0.5882353,0.5882353,0.5882353,0.61764705
51,0.61764705,0.5882353,0.5882353,0.5882353,0.61764705
52,0.64705884,0.5882353,0.5882353,0.5882353,0.61764705
53,0.64705884,0.5882353,0.5882353,0.5588235,0.61764705
54,0.61764705,0.5882353,0.5882353,0.5588235,0.61764705
55,0.61764705,0.5588235,0.5588235,0.5588235,0.61764705
56,0.61764705,0.5588235,0.5588235,0.5588235,0.5882353
57,0.64705884,0.5588235,0.5588235,0.5588235,0.5882353
58,0.64705884,0.5588235,0.5588235,0.5588235,0.5882353
59,0.64705884,0.5588235,0.5588235,0.5294118,0.5882353
60,0.64705884,0.5588235,0.5588235,0.5294118,0.5882353
61,0.64705884,0.5588235,0.5588235,0.5294118,0.5882353
62,0.61764705,0.5588235,0.5588235,0.5294118,0.5588235
63,0.64705884,0.5294118,0.5588235,0.5294118,0.5588235
64,0.64705884,0.5294118,0.5588235,0.5294118,0.5588235
65,0.64705884,0.5294118,0.5588235,0.5294118,0.5588235
66,0.64705884,0.5294118,0.5588235,0.5294118,0.5588235
67,0.64705884,0.5294118,0.5588235,0.5294118,0.5588235
68,0.64705884,0.5294118,0.5588235,0.5,0.5588235
69,0.64705884,0.5294118,0.5588235,0.5,0.5588235
70,0.64705884,0.5294118,0.5588235,0.5,0.5294118
71,0.64705884,0.5294118,0.5588235,0.5294118,0.5294118
72,0.64705884,0.5294118,0.5588235,0.5294118,0.5294118
73,0.64705884,0.5294118,0.5588235,0.5294118,0.5294118
74,0.64705884,0.5294118,0.5588235,0.5294118,0.5294118
75,0.64705884,0.5294118,0.5294118,0.5294118,0.5294118
76,0.64705884,0.5294118,0.5294118,0.5,0.5294118
77,0.64705884,0.5294118,0.5294118,0.5,0.5294118
78,0.64705884,0.5294118,0.5588235,0.5,0.5294118
79,0.61764705,0.5294118,0.5588235,0.5294118,0.5294118
80,0.61764705,0.5294118,0.5588235,0.5,0.5294118
81,0.61764705,0.5294118,0.5588235,0.5294118,0.5294118
82,0.61764705,0.5294118,0.5294118,0.5294118,0.5294118
83,0.61764705,0.5294118,0.5294118,0.5294118,0.5294118
84,0.61764705,0.5294118,0.5294118,0.5294118,0.5294118
85,0.61764705,0.5294118,0.5294118,0.5294118,0.5294118
86,0.5882353,0.5294118,0.5294118,0.5294118,0.5294118
87,0.5882353,0.5294118,0.5588235,0.5294118,0.5294118
88,0.5882353,0.5294118,0.5294118,0.5294118,0.5294118
89,0.5882353,0.5294118,0.5294118,0.5294118,0.5294118
90,0.5882353,0.5294118,0.5294118,0.5294118,0.5294118
91,0.5588235,0.5294118,0.5294118,0.5294118,0.5294118
92,0.5588235,0.5294118,0.5294118,0.5294118,0.5294118
93,0.5588235,0.5294118,0.5294118,0.5294118,0.5294118
94,0.5588235,0.5294118,0.5294118,0.5294118,0.5294118
95,0.5588235,0.5294118,0.5294118,0.5294118,0.5294118
96,0.5588235,0.5294118,0.5294118,0.5294118,0.5294118
97,0.5588235,0.5,0.5294118,0.5294118,0.5294118
98,0.5588235,0.5,0.5294118,0.5294118,0.5294118
99,0.5588235,0.5,0.5294118,0.5294118,0.5294118
100,0.5294118,0.5,0.5294118,0.5294118,0.5294118
101,0.5294118,0.5,0.5294118,0.5294118,0.5294118
102,0.5294118,0.5,0.5294118,0.5294118,0.5294118
103,0.5294118,0.5,0.5294118,0.5,0.5294118
104,0.5294118,0.5,0.5294118,0.5,0.5294118
105,0.5294118,0.5,0.5294118,0.5,0.5294118
106,0.5294118,0.5,0.5588235,0.5,0.5294118
107,0.5294118,0.5,0.5294118,0.5,0.5294118
108,0.5294118,0.5,0.5294118,0.5,0.5294118
109,0.5294118,0.5,0.5294118,0.5,0.5294118
110,0.5294118,0.5,0.5294118,0.5,0.5294118
111,0.5294118,0.5,0.5294118,0.5,0.5294118
112,0.5294118,0.5,0.5294118,0.5,0.5294118
113,0.5294118,0.5,0.5294118,0.5,0.5294118
114,0.5294118,0.5,0.5294118,0.5,0.5294118
115,0.5294118,0.5,0.5294118,0.5,0.5294118
116,0.5294118,0.5,0.5294118,0.5,0.5294118
117,0.5294118,0.5,0.5294118,0.5,0.5294118
118,0.5294118,0.5,0.5294118,0.5,0.5294118
119,0.5294118,0.47058824,0.5294118,0.5,0.5294118
120,0.5294118,0.47058824,0.5294118,0.5,0.5294118
121,0.5294118,0.47058824,0.5294118,0.5,0.5294118
122,0.5294118,0.47058824,0.5294118,0.5,0.5294118
123,0.5294118,0.47058824,0.5294118,0.5,0.5294118
124,0.5294118,0.5,0.5294118,0.5,0.5294118
125,0.5294118,0.5,0.5294118,0.5,0.5294118
126,0.5294118,0.5,0.5294118,0.5,0.5294118
127,0.5294118,0.5,0.5294118,0.5,0.5294118
128,0.5294118,0.5,0.5294118,0.5,0.5294118
129,0.5294118,0.5,0.5294118,0.5,0.5294118
130,0.5294118,0.5,0.5294118,0.5,0.5294118
131,0.5294118,0.5,0.5294118,0.5294118,0.5294118
132,0.5294118,0.5,0.5294118,0.5294118,0.5294118
133,0.5294118,0.5294118,0.5294118,0.5294118,0.5294118
134,0.5294118,0.5294118,0.5294118,0.5294118,0.5588235
135,0.5294118,0.5294118,0.5588235,0.5294118,0.5588235
136,0.5,0.5294118,0.5588235,0.5294118,0.5588235
137,0.5,0.5294118,0.5588235,0.5588235,0.5588235
138,0.5,0.5588235,0.5588235,0.5588235,0.5588235
139,0.5,0.5588235,0.5588235,0.5588235,0.5588235
140,0.5,0.5588235,0.5882353,0.5588235,0.5588235
141,0.5,0.5588235,0.5882353,0.5588235,0.5882353
142,0.5,0.5588235,0.5882353,0.5588235,0.5882353
143,0.5,0.5588235,0.5882353,0.5588235,0.5588235


==> figs/full_61_best_exog_4.csv <==
x,0,1,2,3,4
0,0.5275229,0.6972477,0.5917431,0.6284404,0.51376146
1,0.5733945,0.8027523,0.6055046,0.6330275,0.559633
2,0.5825688,0.8027523,0.6284404,0.69266057,0.61009175
3,0.5733945,0.79357797,0.5733945,0.71100914,0.6238532
4,0.559633,0.6880734,0.5733945,0.71100914,0.6146789
5,0.51376146,0.7385321,0.56880736,0.72477067,0.61926603
6,0.47247708,0.8165138,0.5504587,0.71100914,0.63761467
7,0.43119267,0.8440367,0.5504587,0.6880734,0.6788991
8,0.40366971,0.8119266,0.6055046,0.6834862,0.61009175
9,0.36697248,0.9357798,0.6146789,0.7155963,0.5733945
10,0.3761468,0.7706422,0.6330275,0.7201835,0.58715594
11,0.4587156,0.79357797,0.6513761,0.6834862,0.5275229
12,0.42201835,0.74311924,0.64220184,0.73394495,0.51834863
13,0.43119267,0.92201835,0.66972476,0.7522936,0.6146789
14,0.43119267,0.8761468,0.6055046,0.6284404,0.6146789
15,0.47706422,0.8715596,0.6513761,0.6651376,0.7614679
16,0.47706422,0.8211009,0.61009175,0.6834862,0.66972476
17,0.559633,0.80733943,0.6146789,0.6513761,0.64220184
18,0.44954127,0.85779816,0.6284404,0.5733945,0.6651376
19,0.53669727,0.89908254,0.646789,0.5917431,0.6513761
20,0.5825688,0.83027524,0.5917431,0.6651376,0.6605505
21,0.6238532,0.8761468,0.6146789,0.5917431,0.73394495
22,0.61009175,0.86238533,0.56880736,0.6330275,0.74311924
23,0.559633,0.8394495,0.6055046,0.7201835,0.61009175
24,0.64220184,0.88990825,0.5733945,0.6788991,0.6238532
25,0.646789,0.91284406,0.57798165,0.67431194,0.64220184
26,0.6330275,0.88073397,0.6284404,0.6605505,0.7155963
27,0.6559633,0.8211009,0.559633,0.67431194,0.7614679
28,0.72477067,0.9036697,0.5321101,0.6146789,0.74311924
29,0.78899086,0.8486239,0.56880736,0.69266057,0.7706422
30,0.7385321,0.9082569,0.57798165,0.7522936,0.74311924
31,0.6880734,0.9036697,0.61926603,0.7477064,0.6330275
32,0.6880734,0.9082569,0.64220184,0.86238533,0.61009175
33,0.7522936,0.88990825,0.6513761,0.8440367,0.6605505
34,0.75688076,0.85779816,0.6055046,0.8211009,0.5733945
35,0.7201835,0.8669725,0.64220184,0.8394495,0.56880736
36,0.7385321,0.89908254,0.7155963,0.7614679,0.70183486
37,0.83027524,0.8944954,0.76605505,0.79357797,0.71100914
38,0.7844037,0.9036697,0.7155963,0.7844037,0.7293578
39,0.79816514,0.8119266,0.6788991,0.72477067,0.6880734
40,0.7614679,0.86238533,0.5917431,0.77522933,0.7477064
41,0.8944954,0.88990825,0.559633,0.6880734,0.78899086
42,0.73394495,0.8669725,0.4587156,0.6788991,0.6834862
43,0.8394495,0.8761468,0.48165137,0.6834862,0.64220184
44,0.8761468,0.86238533,0.48623854,0.7477064,0.6788991
45,0.8440367,0.7706422,0.47706422,0.7798165,0.6238532
46,0.8669725,0.8027523,0.48623854,0.7155963,0.63761467
47,0.8165138,0.7614679,0.49082568,0.77522933,0.63761467
48,0.75688076,0.7522936,0.5733945,0.7385321,0.5917431
49,0.76605505,0.70183486,0.55504584,0.6788991,0.67431194
50,0.7614679,0.73394495,0.5733945,0.5963303,0.7614679
51,0.7798165,0.79357797,0.55504584,0.61926603,0.61009175
52,0.7293578,0.7201835,0.5091743,0.61009175,0.5917431
53,0.8761468,0.6880734,0.5045872,0.70183486,0.5825688
54,0.9036697,0.73394495,0.5045872,0.6880734,0.5229358
55,0.88073397,0.70642203,0.5045872,0.6513761,0.51376146
56,0.8394495,0.66972476,0.47247708,0.67431194,0.5229358
57,0.82568806,0.6055046,0.5045872,0.6788991,0.51834863
58,0.73394495,0.64220184,0.5229358,0.646789,0.60091746
59,0.80733943,0.5504587,0.5091743,0.69266057,0.61009175
60,0.78899086,0.53669727,0.45412844,0.64220184,0.6055046
61,0.8027523,0.5275229,0.43119267,0.61926603,0.6834862
62,0.86238533,0.54587156,0.40366971,0.559633,0.6559633
63,0.6972477,0.5412844,0.39908257,0.5917431,0.56880736
64,0.8715596,0.47706422,0.4266055,0.6605505,0.5229358
65,0.86238533,0.4266055,0.42201835,0.6055046,0.51376146
66,0.79357797,0.45412844,0.4174312,0.57798165,0.5275229
67,0.79357797,0.5,0.5412844,0.646789,0.6559633
68,0.78899086,0.54587156,0.54587156,0.58715594,0.70642203
69,0.76605505,0.5504587,0.6330275,0.6238532,0.74311924
70,0.8348624,0.54587156,0.6559633,0.5917431,0.7385321
71,0.79816514,0.5045872,0.6788991,0.53669727,0.7201835
72,0.82568806,0.54587156,0.6972477,0.5275229,0.72477067
73,0.79816514,0.49541286,0.70183486,0.5733945,0.61926603
74,0.8440367,0.40366971,0.6972477,0.5642202,0.6146789
75,0.8486239,0.44036698,0.646789,0.6055046,0.5275229
76,0.77522933,0.4266055,0.5275229,0.56880736,0.67431194
77,0.7844037,0.39908257,0.4174312,0.5275229,0.7614679
78,0.7293578,0.44036698,0.46330276,0.559633,0.7155963
79,0.75688076,0.46330276,0.44495413,0.60091746,0.72477067
80,0.74311924,0.47247708,0.48623854,0.559633,0.64220184
81,0.7614679,0.49541286,0.5045872,0.559633,0.5229358
82,0.7522936,0.44495413,0.48165137,0.55504584,0.48623854
83,0.7522936,0.49082568,0.47247708,0.57798165,0.44036698
84,0.7477064,0.5275229,0.4266055,0.5917431,0.44036698
85,0.7477064,0.4357798,0.4174312,0.5733945,0.4266055
86,0.69266057,0.43119267,0.3440367,0.5733945,0.36697248
87,0.6880734,0.41284403,0.28899083,0.5412844,0.36697248
88,0.6880734,0.44954127,0.37155962,0.559633,0.4174312
89,0.66972476,0.38073394,0.5642202,0.58715594,0.41284403
90,0.6330275,0.42201835,0.4082569,0.57798165,0.4357798
91,0.6284404,0.53669727,0.49082568,0.57798165,0.5091743
92,0.63761467,0.51834863,0.48165137,0.5917431,0.4678899
93,0.6880734,0.49541286,0.56880736,0.61009175,0.5229358
94,0.6284404,0.51834863,0.5091743,0.5917431,0.49541286
95,0.61926603,0.45412844,0.38073394,0.63761467,0.4587156
96,0.6146789,0.48165137,0.37155962,0.6330275,0.49082568
97,0.58715594,0.47247708,0.45412844,0.6238532,0.48165137
98,0.5412844,0.48165137,0.48623854,0.61926603,0.5045872
99,0.56880736,0.5275229,0.48623854,0.6605505,0.45412844
100,0.57798165,0.49082568,0.5229358,0.6238532,0.48623854
101,0.5642202,0.47706422,0.46330276,0.64220184,0.47247708
102,0.53669727,0.43119267,0.44954127,0.6330275,0.48165137
103,0.49082568,0.4082569,0.4587156,0.61009175,0.48623854
104,0.48623854,0.3853211,0.4357798,0.5963303,0.47247708
105,0.53669727,0.36238533,0.40366971,0.5733945,0.49082568
106,0.45412844,0.38073394,0.45412844,0.55504584,0.559633
107,0.4357798,0.4082569,0.37155962,0.5642202,0.5917431
108,0.44954127,0.37155962,0.37155962,0.5917431,0.55504584
109,0.5045872,0.39449543,0.38990825,0.58715594,0.5229358
110,0.47247708,0.38990825,0.40366971,0.57798165,0.49541286
111,0.6055046,0.4082569,0.42201835,0.5504587,0.5412844
112,0.60091746,0.44954127,0.39449543,0.51834863,0.5917431
113,0.61926603,0.49541286,0.38990825,0.5412844,0.56880736
114,0.63761467,0.44495413,0.4174312,0.5275229,0.55504584
115,0.66972476,0.47247708,0.5,0.4678899,0.5642202
116,0.6559633,0.47247708,0.48165137,0.46330276,0.559633
117,0.6788991,0.44495413,0.44954127,0.53669727,0.5321101
118,0.60091746,0.47706422,0.5,0.5,0.55504584
119,0.646789,0.5091743,0.5504587,0.47247708,0.48165137
120,0.6513761,0.49082568,0.55504584,0.4357798,0.46330276
121,0.5963303,0.53669727,0.5642202,0.4357798,0.44495413
122,0.6605505,0.51834863,0.51834863,0.47247708,0.4678899
123,0.6284404,0.53669727,0.49082568,0.51376146,0.51376146
124,0.6559633,0.54587156,0.51376146,0.49082568,0.44954127
125,0.6513761,0.5,0.46330276,0.5091743,0.4357798
126,0.6651376,0.5091743,0.47247708,0.54587156,0.47706422
127,0.6605505,0.5045872,0.5504587,0.53669727,0.5045872
128,0.6605505,0.51376146,0.5825688,0.54587156,0.5
129,0.6559633,0.48623854,0.5229358,0.53669727,0.4678899
130,0.6330275,0.5229358,0.5229358,0.51834863,0.47706422
131,0.64220184,0.5504587,0.48165137,0.57798165,0.5091743
132,0.6238532,0.5275229,0.5275229,0.6055046,0.54587156
133,0.6788991,0.51376146,0.51834863,0.5917431,0.58715594
134,0.6834862,0.47706422,0.48623854,0.559633,0.61926603
135,0.6880734,0.5321101,0.49082568,0.55504584,0.60091746
136,0.66972476,0.56880736,0.48623854,0.58715594,0.5642202
137,0.66972476,0.5733945,0.47706422,0.54587156,0.51834863
138,0.6972477,0.54587156,0.44495413,0.5504587,0.646789
139,0.6605505,0.5825688,0.4266055,0.57798165,0.5504587
140,0.6559633,0.5963303,0.4587156,0.58715594,0.58715594
141,0.6559633,0.60091746,0.4357798,0.61009175,0.5321101
142,0.646789,0.6055046,0.48165137,0.57798165,0.6284404
143,0.56880736,0.61009175,0.5091743,0.57798165,0.6972477


==> figs/full_78_best_endog_5.csv <==
x,0,1,2,3,4
0,0.9777844,0.97000295,0.9926938,0.9834868,0.98485297
1,0.965845,0.9839026,0.99198097,0.98633796,0.9883576
2,0.9843184,0.9939412,0.9914464,0.9880606,0.98811996
3,0.9824176,0.9942976,0.9850906,0.9913276,0.9912088
4,0.91048414,0.9900802,0.98841697,0.9863974,0.99703
5,0.9321057,0.98402137,0.9951886,0.9779032,0.99703
6,0.9636472,0.9830116,0.9886546,0.992575,0.98853576
7,0.972973,0.93953073,0.9892486,0.983962,0.9894862
8,0.839204,0.8903475,0.9945946,0.9950698,0.9884764
9,0.75818235,0.9882982,0.996436,0.9983962,0.982477
10,0.7461836,0.991684,0.9918028,0.991387,0.9761212
11,0.75212353,0.9934066,0.9895456,0.99073356,0.9718444
12,0.7508761,0.9741016,0.9977428,0.95711315,0.95592517
13,0.75408375,0.9791506,0.9950104,0.9748738,0.9763588
14,0.77523017,0.9935254,0.9975052,0.9846748,0.9924562
15,0.8722899,0.9918028,0.9961984,0.9902584,0.9930502
16,0.8726463,0.980101,0.9835462,0.9812296,0.9881794
17,0.78550637,0.9870508,0.98936737,0.987823,0.98633796
18,0.8955153,0.9692902,0.9850906,0.9713098,0.9741016
19,0.9659638,0.94850016,0.98800117,0.97386396,0.9653104
20,0.978022,0.85583603,0.976834,0.985447,0.98087317
21,0.9692902,0.757826,0.9720226,0.97920996,0.9843184
22,0.93929315,0.77125037,0.9758242,0.96792394,0.985744
23,0.94256014,0.87989306,0.9811702,0.9813484,0.9840808
24,0.9812296,0.88357586,0.97950697,0.93816453,0.9859816
25,0.9745768,0.85221267,0.9908524,0.95438075,0.9882388
26,0.97154737,0.8467479,0.97701216,0.9478468,0.9913276
27,0.9682804,0.8452628,0.94558954,0.94891596,0.9834274
28,0.96988416,0.8997327,0.97742796,0.9360855,0.9788536
29,0.93590736,0.8860113,0.97564596,0.8219186,0.9692902
30,0.819899,0.8819127,0.9852094,0.94838136,0.97344816
31,0.8022572,0.8811999,0.9902584,0.9030591,0.9782002
32,0.87110186,0.7998218,0.9954262,0.91885954,0.9662608
33,0.87989306,0.7571726,0.99114937,0.8950401,0.983368
34,0.84294623,0.7834868,0.9936442,0.83296704,0.93163055
35,0.87258685,0.74642116,0.9960202,0.786635,0.987526
36,0.92693794,0.7456489,0.9918028,0.7837838,0.96085536
37,0.94315416,0.84561926,0.9755866,0.74707454,0.96245915
38,0.91006833,0.95194536,0.95901394,0.74256015,0.96180576
39,0.95948917,0.9938818,0.94368875,0.7426195,0.9183843
40,0.94208497,0.9025839,0.93596673,0.74279773,0.9067419
41,0.95907336,0.557826,0.9846154,0.74351054,0.96204334
42,0.9367389,0.8143748,0.9865756,0.74487674,0.93727356
43,0.89278287,0.99732697,0.96174634,0.8141372,0.95990497
44,0.8797149,0.8749035,0.87003267,0.8934957,0.97029996
45,0.8775765,0.77422035,0.84365904,0.9391149,0.94832194
46,0.8238788,0.77273536,0.93584794,0.86462724,0.9167211
47,0.797921,0.75972676,0.95812297,0.8888625,0.90787053
48,0.7461836,0.76929015,0.9710722,0.7950698,0.9120285
49,0.7429165,0.809801,0.93519455,0.77273536,0.85108405
50,0.7429165,0.87223047,0.8774577,0.83356106,0.86355805
51,0.74380755,0.9075141,0.8008316,0.95152956,0.81294924
52,0.74642116,0.93941194,0.8816157,0.82910603,0.7937036
53,0.74279773,0.8999109,0.78592217,0.7897238,0.8076626
54,0.74202555,0.8456786,0.7625186,0.7751708,0.77261657
55,0.74273837,0.9065637,0.76519156,0.74630237,0.84122366
56,0.75616276,0.9036531,0.75366795,0.74273837,0.75663793
57,0.75527173,0.8045144,0.7615682,0.74256015,0.79358476
58,0.7678646,0.8714583,0.8614197,0.7438669,0.77451736
59,0.76133054,0.9024651,0.8936145,0.74600536,0.75348973
60,0.75396496,0.84835166,0.94137216,0.74149096,0.774161
61,0.7608554,0.96958715,0.95877635,0.63997626,0.835937
62,0.76697356,0.9631126,0.9763588,0.7422037,0.8435996
63,0.74493617,0.83985746,0.8999703,0.7437481,0.8663499
64,0.7451143,0.7849718,0.8290466,0.75705373,0.8709237
65,0.74256015,0.77493316,0.7641818,0.8004752,0.8891595
66,0.7439858,0.74327296,0.75283635,0.76584494,0.7969112
67,0.7439858,0.7422037,0.76323134,0.7625186,0.8459163
68,0.7487972,0.74452037,0.75479656,0.76026136,0.9145233
69,0.75657856,0.7541432,0.78016037,0.74434215,0.93240273
70,0.76055837,0.763469,0.7792694,0.74244136,0.8823285
71,0.8087912,0.74362934,0.7671518,0.74463916,0.81473124
72,0.8378378,0.7678646,0.75075734,0.75230175,0.781883
73,0.88785267,0.8707455,0.75337094,0.74630237,0.81841403
74,0.8814375,0.86575586,0.74487674,0.74653995,0.88357586
75,0.81692904,0.87716067,0.76055837,0.74351054,0.76406294
76,0.74362934,0.81526583,0.7647164,0.6588061,0.77148795
77,0.7429165,0.766736,0.8166914,0.43451142,0.74178797
78,0.74790615,0.82857144,0.85078704,0.74636173,0.74285716
79,0.754559,0.8124146,0.83350164,0.76228094,0.765548
80,0.7692308,0.8290466,0.84193647,0.74855953,0.770894
81,0.7761212,0.89498067,0.9033561,0.74356997,0.7416691
82,0.7724978,0.82637364,0.7768934,0.7475498,0.3069201
83,0.8209682,0.85506386,0.76382536,0.7492129,0.15206416
84,0.8935551,0.756341,0.8485299,0.78467476,0.14475794
85,0.8804871,0.76150876,0.94505495,0.76632017,0.41277102
86,0.9609148,0.8003564,0.98265517,0.799703,0.6908821
87,0.9053757,0.74339175,0.9912088,0.829997,0.12984852
88,0.9534898,0.74309474,0.9901396,0.76364714,0.16602316
89,0.9536086,0.74505496,0.98515,0.7858034,0.34808436
90,0.8956341,0.7686962,0.95960796,0.8297594,0.7416691
91,0.8843481,0.77380455,0.993466,0.86201364,0.6226908
92,0.95247996,0.78509057,0.9900802,0.8980101,0.7429165
93,0.9722602,0.7733888,0.990496,0.7651322,0.74184734
94,0.93323433,0.74535197,0.9932878,0.7771904,0.74178797
95,0.93489754,0.8009504,0.83932287,0.77083457,0.3930502
96,0.9117909,0.819899,0.76946837,0.8911791,0.71238494
97,0.85934067,0.76275617,0.8408672,0.8382536,0.26908228
98,0.8709237,0.7575884,0.8777547,0.74671817,0.14481734
99,0.8871399,0.78081375,0.810395,0.76435995,0.52099794
100,0.8930799,0.7473121,0.84573805,0.7757054,0.615444
101,0.9388179,0.76020193,0.9005643,0.8014256,0.53887737
102,0.8937333,0.74642116,0.8996139,0.75081676,0.16792397
103,0.8832195,0.7452331,0.7928126,0.7700624,0.16471636
104,0.9525393,0.74499553,0.7420849,0.76447874,0.12396792
105,0.95687556,0.850193,0.7420849,0.74351054,0.13305613
106,0.87425005,0.8130086,0.74184734,0.7490941,0.3938224
107,0.8716959,0.76542914,0.74202555,0.7806356,0.20392041
108,0.87520045,0.748916,0.7608554,0.76281554,0.23397684
109,0.88428867,0.7442827,0.7594892,0.74362934,0.74172854
110,0.7936442,0.7782596,0.74160975,0.7422037,0.74184734
111,0.8057618,0.74362934,0.7419661,0.7504603,0.55408376
112,0.76929015,0.75806355,0.92337394,0.74380755,0.43249184
113,0.824948,0.77065635,0.9813484,0.747134,0.16507277
114,0.8219186,0.76008314,0.9828928,0.7862192,0.579507
115,0.86343926,0.77439857,0.9938224,0.7791506,0.6456193
116,0.792872,0.79619837,0.9956044,0.77944756,0.74297595
117,0.7826552,0.7607366,0.9953074,0.76340955,0.74244136
118,0.7866944,0.75295514,0.9941788,0.78604096,0.74238193
119,0.7906742,0.767033,0.9954262,0.7685774,0.74315417
120,0.7725572,0.74814373,0.9954262,0.75271755,0.7729136
121,0.7861598,0.74683696,0.9874666,0.759905,0.76917136
122,0.7873478,0.6411048,0.980398,0.7518265,0.7643006
123,0.7933472,0.7422037,0.96536976,0.74612415,0.803861
124,0.7983368,0.74160975,0.9259281,0.75051975,0.9163647
125,0.77891296,0.64460945,0.80374223,0.74915355,0.7981586
126,0.7810514,0.74202555,0.791981,0.74695575,0.75711316
127,0.87716067,0.74160975,0.78865457,0.7630532,0.76026136
128,0.86296403,0.6433026,0.8872587,0.74452037,0.87698245
129,0.8102762,0.36780515,0.8797743,0.7536085,0.92076033
130,0.78384316,0.4943273,0.8924265,0.7575884,0.95776653
131,0.76352835,0.25488564,0.8256608,0.65571725,0.9852094
132,0.74410456,0.14689635,0.7567568,0.76738936,0.96168697
133,0.7437481,0.16352837,0.75188595,0.74630237,0.95503414
134,0.7426195,0.3991684,0.789902,0.76643896,0.984259
135,0.7426195,0.14808434,0.83902586,0.75966734,0.97534895
136,0.74244136,0.14469855,0.8882685,0.76679534,0.9677458
137,0.7422037,0.12788832,0.9301455,0.75830114,0.95681614
138,0.74202555,0.14517374,0.9287793,0.7514107,0.974755
139,0.74160975,0.12824473,0.9791506,0.765548,0.97701216
140,0.17422037,0.13667953,0.9932878,0.76323134,0.9817048
141,0.16447876,0.11856252,0.9910306,0.75313336,0.98800117
142,0.4014256,0.0993763,0.9901396,0.5136323,0.99156517
143,0.37350756,0.08945649,0.990793,0.5828334,0.9945946


==> figs/full_78_best_endog_6.csv <==
x,0,1,2,3,4
0,0.57034105,0.5985968,0.8447129,0.7082168,0.7226829
1,0.52983767,0.65665036,0.84590346,0.74687386,0.77455354
2,0.64960784,0.8768031,0.7694135,0.8036926,0.7706542
3,0.6459123,0.9072803,0.7073217,0.8332511,0.8107883
4,0.37439108,0.7951287,0.7798975,0.77014905,0.9485015
5,0.45687488,0.6271273,0.8406718,0.71348685,0.9082286
6,0.5346676,0.58727974,0.714249,0.897461,0.77411044
7,0.57784736,0.41038948,0.79615676,0.7370013,0.8027148
8,0.2765579,0.38665643,0.8782358,0.8766377,0.7352702
9,0.12496935,0.7012836,0.9211852,0.9665894,0.72101384
10,0.09785977,0.81529915,0.8619264,0.8077958,0.6503582
11,0.090267785,0.84145164,0.8326839,0.8193994,0.60982233
12,0.09736053,0.690061,0.9643088,0.5282041,0.5325347
13,0.09587463,0.6297003,0.91725034,0.55391043,0.62066674
14,0.11269516,0.7761754,0.9517008,0.6918748,0.7779005
15,0.24974078,0.81080306,0.893792,0.81772745,0.82324564
16,0.27188456,0.6460275,0.7367118,0.6945896,0.79545957
17,0.17363189,0.6853699,0.77223164,0.7407205,0.7706394
18,0.35516003,0.49794838,0.7443777,0.5772241,0.6199784
19,0.5142963,0.38813937,0.7185649,0.62513626,0.57119477
20,0.5276103,0.24140732,0.62616426,0.73273563,0.6285246
21,0.49222633,0.09869282,0.596913,0.65348065,0.6765136
22,0.4350915,0.11240566,0.5918231,0.55631804,0.69210523
23,0.41458133,0.29343456,0.59708726,0.62918335,0.7438164
24,0.51629025,0.30933046,0.5852975,0.4285039,0.7316544
25,0.46584347,0.22448637,0.69133127,0.40926695,0.7317755
26,0.47188455,0.22989528,0.5225795,0.38015744,0.7909044
27,0.45869163,0.21122254,0.40704843,0.39185855,0.67053455
28,0.4823745,0.28420898,0.6259486,0.34588128,0.66982555
29,0.4019113,0.28749686,0.5817113,0.201737,0.5490333
30,0.208685,0.2867997,0.7420794,0.36637962,0.58088714
31,0.19334151,0.28709805,0.8226755,0.29947564,0.63021725
32,0.29488206,0.1708846,0.85938287,0.31160215,0.5974004
33,0.28724575,0.11255631,0.74080914,0.28106877,0.6399687
34,0.25149256,0.13267949,0.8489993,0.20804396,0.39810348
35,0.27237198,0.05880094,0.8782447,0.1367384,0.6381933
36,0.33386704,0.046399716,0.77813095,0.13420084,0.4906666
37,0.3562235,0.20283297,0.60647535,0.074061714,0.48272306
38,0.32993516,0.43446818,0.49990696,0.054700676,0.49164438
39,0.44183567,0.83354354,0.40446067,0.05709939,0.36177126
40,0.40487424,0.49220863,0.39795578,0.05586163,0.33969247
41,0.4644403,0.016646234,0.6136685,0.0735802,0.49786863
42,0.43395123,0.20593475,0.6541158,0.06607388,0.44533035
43,0.34214142,0.9209961,0.46700737,0.17616944,0.49123377
44,0.31938317,0.36925986,0.2735861,0.2779168,0.5546874
45,0.29457778,0.11531837,0.21705094,0.3445933,0.4383262
46,0.22463997,0.13705449,0.37817526,0.26977533,0.3455327
47,0.18010724,0.080596134,0.43989187,0.28940225,0.30536017
48,0.0936827,0.14336145,0.43964964,0.1829786,0.31201276
49,0.06985215,0.18323855,0.34661388,0.15282041,0.23100306
50,0.071600966,0.27431577,0.26519948,0.21567729,0.22279663
51,0.083405465,0.3528588,0.17064828,0.36514187,0.18074532
52,0.08085904,0.5023559,0.25091356,0.23300888,0.16034445
53,0.06168412,0.35575086,0.14919575,0.18107617,0.1700161
54,0.051799774,0.22913608,0.12860583,0.14472328,0.110071935
55,0.06124101,0.3073217,0.123285525,0.087384604,0.2020974
56,0.1311227,0.30935115,0.10408106,0.061817054,0.09622912
57,0.12571968,0.17243549,0.12668271,0.06683308,0.14968613
58,0.14174557,0.25516152,0.23653014,0.045096967,0.13494822
59,0.13563357,0.27631864,0.31009853,0.054922234,0.092896916
60,0.12924391,0.22537258,0.4112255,0.031304374,0.12597965
61,0.13258201,0.45982897,0.4903771,0.020294521,0.17109138
62,0.1301006,0.44822535,0.5569561,0.044393897,0.1808812
63,0.08533152,0.23765269,0.31238496,0.06521129,0.2026823
64,0.08873758,0.15764442,0.20340605,0.107076496,0.21165384
65,0.06657017,0.1425668,0.13223934,0.1504158,0.24046202
66,0.080882676,0.05307298,0.10427012,0.123459816,0.15101251
67,0.08439803,0.04768474,0.11940091,0.12424856,0.18727678
68,0.10199843,0.07699511,0.100760676,0.10434397,0.25827512
69,0.1057383,0.10941613,0.13786685,0.03900861,0.27322274
70,0.11359319,0.121155635,0.12083955,0.029499432,0.24302615
71,0.17188308,0.051542766,0.12261495,0.06852872,0.16598378
72,0.21682347,0.11745417,0.10334549,0.10673087,0.15009674
73,0.28545853,0.26993486,0.10863625,0.09038299,0.17149019
74,0.26237243,0.23201631,0.071535975,0.08493272,0.21696232
75,0.17488442,0.24193905,0.13475917,0.04983531,0.11458281
76,0.07311345,0.15238911,0.13068254,0.026571939,0.12762211
77,0.05513197,0.095529005,0.15614079,0.011497275,0.043661285
78,0.08421488,0.19000635,0.2090129,0.075069055,0.040633354
79,0.11073955,0.18883653,0.20591998,0.109351136,0.11524157
80,0.1344549,0.19333264,0.2057959,0.07114899,0.10299396
81,0.15054576,0.24886933,0.30410174,0.066590846,0.027189342
82,0.12186757,0.1815695,0.15724266,0.09121014,0.0021092123
83,0.21069081,0.21824439,0.14940254,0.08750868,0.0015006721
84,0.3132446,0.10463642,0.20869681,0.1510391,0.0013204733
85,0.31935364,0.09731917,0.32325304,0.123755224,0.021691801
86,0.4709481,0.12790866,0.49901482,0.18125342,0.022300342
87,0.34495962,0.07194068,0.5874865,0.21333471,0.005609796
88,0.4972601,0.065648496,0.6075713,0.12911098,0.007949426
89,0.46371654,0.08758549,0.58481896,0.15776554,0.018802712
90,0.2988937,0.1300356,0.55568,0.20519918,0.038007177
91,0.33085978,0.13537657,0.6937388,0.25884524,0.02103895
92,0.40837777,0.14920166,0.65279824,0.2990946,0.028690014
93,0.5085447,0.14598171,0.6411119,0.13765712,0.027218882
94,0.39607698,0.074238956,0.7054311,0.15551747,0.036636487
95,0.37147245,0.19074191,0.269669,0.14074118,0.009145828
96,0.3372524,0.2194526,0.14464647,0.26464117,0.026834853
97,0.24297003,0.12059732,0.2296235,0.20627446,0.007296575
98,0.29176846,0.086832196,0.27504542,0.079618335,0.007612661
99,0.31114426,0.1384429,0.19244643,0.09937521,0.013795548
100,0.30925366,0.09969721,0.23960829,0.14198485,0.025074221
101,0.38979957,0.12062685,0.31034076,0.15447174,0.015373026
102,0.31353706,0.076516554,0.27129966,0.08894436,0.0077721816
103,0.30800113,0.08182798,0.143069,0.13931732,0.007724916
104,0.46911362,0.058484852,0.05230492,0.11997991,0.0078017223
105,0.44189474,0.22902086,0.036420837,0.055439197,0.0076628807
106,0.28702715,0.19984344,0.046015687,0.065976396,0.010268378
107,0.2722036,0.14012673,0.04984417,0.14371888,0.0075860745
108,0.26446095,0.104911156,0.105564006,0.10945453,0.01002319
109,0.286587,0.073524065,0.09911525,0.05845531,0.028840672
110,0.14873196,0.13569857,0.037824027,0.04705552,0.03380943
111,0.17819004,0.06817423,0.036329262,0.08942292,0.014560655
112,0.12433127,0.100905426,0.41603473,0.067674994,0.010043868
113,0.2048565,0.11232589,0.61281776,0.07933474,0.007869666
114,0.19723202,0.10882531,0.6434072,0.13600874,0.017343396
115,0.25205973,0.123205766,0.8236858,0.13451102,0.010608098
116,0.15621169,0.1444456,0.88204366,0.13502209,0.029800747
117,0.13810614,0.09663974,0.8788444,0.12023396,0.05249989
118,0.14685908,0.07772772,0.88942,0.14103068,0.056357916
119,0.14602603,0.100406185,0.8704193,0.130653,0.061616175
120,0.1310518,0.09075521,0.8080233,0.093907215,0.13038418
121,0.14171602,0.076510645,0.6401666,0.12091045,0.13299559
122,0.15181898,0.02387782,0.50427896,0.08729303,0.11975835
123,0.16941938,0.034804955,0.39863816,0.07512813,0.17680752
124,0.17422271,0.024929471,0.354389,0.095062256,0.3111797
125,0.15175103,0.03068697,0.16956118,0.08934021,0.16102389
126,0.15105091,0.040364534,0.16027355,0.062381282,0.10800408
127,0.27001756,0.025286915,0.15142904,0.095930755,0.11775549
128,0.2458473,0.016430587,0.27049318,0.054263473,0.25642586
129,0.20262617,0.0039909603,0.25452638,0.076767646,0.3237316
130,0.15808162,0.015461649,0.26298982,0.09447735,0.4142564
131,0.1356956,0.005668877,0.18630785,0.022657786,0.5836344
132,0.079683326,0.008076452,0.09510657,0.091201276,0.49424693
133,0.061108075,0.009491456,0.08000236,0.06086584,0.44950742
134,0.057740424,0.010321552,0.14196712,0.09566785,0.6356291
135,0.0488516,0.01010295,0.20765401,0.0862916,0.58903444
136,0.06322024,0.009987741,0.25906682,0.10970858,0.55717176
137,0.05102876,0.010150215,0.38886017,0.08032731,0.49649203
138,0.033694223,0.009978878,0.3764944,0.08163597,0.60882086
139,0.019399436,0.010099996,0.5952469,0.104840256,0.66043454
140,0.0015863404,0.0099582,0.8320104,0.06473568,0.6542546
141,0.0026911658,0.010156123,0.84691375,0.05533876,0.7422241
142,0.008058727,0.010173848,0.78245276,0.012867968,0.8935468
143,0.0070218453,0.010153169,0.7937669,0.027975127,0.9143967


==> figs/full_78_best_endog_7.csv <==
x,0,1,2,3,4
0,0.775,0.85,0.875,0.9,0.85
1,0.8,0.85,0.875,0.9,0.85
2,0.825,0.85,0.875,0.9,0.85
3,0.825,0.85,0.875,0.9,0.85
4,0.825,0.85,0.875,0.9,0.875
5,0.825,0.85,0.875,0.9,0.875
6,0.85,0.825,0.875,0.9,0.875
7,0.85,0.825,0.875,0.9,0.875
8,0.8,0.775,0.875,0.9,0.875
9,0.75,0.85,0.9,0.925,0.875
10,0.7,0.875,0.9,0.925,0.875
11,0.7,0.875,0.9,0.925,0.875
12,0.675,0.875,0.9,0.9,0.85
13,0.675,0.85,0.925,0.875,0.85
14,0.675,0.85,0.925,0.875,0.875
15,0.675,0.875,0.925,0.9,0.875
16,0.725,0.85,0.925,0.875,0.9
17,0.7,0.85,0.925,0.9,0.9
18,0.725,0.825,0.925,0.875,0.875
19,0.75,0.825,0.9,0.875,0.875
20,0.775,0.8,0.9,0.875,0.875
21,0.8,0.75,0.9,0.875,0.875
22,0.8,0.725,0.875,0.875,0.875
23,0.8,0.75,0.875,0.85,0.875
24,0.825,0.8,0.875,0.85,0.875
25,0.825,0.775,0.875,0.825,0.875
26,0.825,0.775,0.875,0.825,0.9
27,0.85,0.775,0.85,0.8,0.9
28,0.85,0.8,0.85,0.8,0.9
29,0.85,0.8,0.85,0.8,0.875
30,0.775,0.825,0.875,0.8,0.875
31,0.75,0.825,0.875,0.825,0.875
32,0.75,0.8,0.9,0.825,0.875
33,0.75,0.775,0.9,0.825,0.875
34,0.75,0.775,0.9,0.825,0.85
35,0.75,0.725,0.9,0.8,0.875
36,0.775,0.725,0.9,0.775,0.85
37,0.775,0.725,0.9,0.75,0.85
38,0.775,0.8,0.875,0.725,0.85
39,0.8,0.85,0.85,0.7,0.85
40,0.8,0.85,0.85,0.7,0.825
41,0.8,0.725,0.85,0.7,0.825
42,0.825,0.725,0.85,0.675,0.825
43,0.8,0.825,0.85,0.7,0.825
44,0.8,0.825,0.825,0.725,0.85
45,0.8,0.75,0.775,0.775,0.825
46,0.775,0.75,0.8,0.775,0.825
47,0.75,0.725,0.85,0.8,0.8
48,0.725,0.725,0.85,0.75,0.8
49,0.7,0.725,0.85,0.75,0.8
50,0.675,0.75,0.825,0.75,0.775
51,0.675,0.775,0.775,0.775,0.775
52,0.65,0.8,0.8,0.775,0.775
53,0.625,0.825,0.775,0.75,0.775
54,0.625,0.8,0.75,0.75,0.75
55,0.6,0.825,0.75,0.725,0.775
56,0.625,0.825,0.725,0.7,0.775
57,0.625,0.8,0.725,0.675,0.75
58,0.625,0.8,0.75,0.675,0.75
59,0.625,0.825,0.775,0.65,0.75
60,0.625,0.825,0.825,0.65,0.75
61,0.625,0.825,0.85,0.625,0.75
62,0.625,0.825,0.85,0.625,0.775
63,0.625,0.8,0.825,0.625,0.775
64,0.6,0.75,0.775,0.625,0.8
65,0.6,0.725,0.75,0.65,0.8
66,0.6,0.7,0.725,0.65,0.775
67,0.6,0.675,0.725,0.65,0.775
68,0.6,0.675,0.725,0.65,0.8
69,0.6,0.675,0.725,0.625,0.825
70,0.6,0.7,0.725,0.6,0.825
71,0.625,0.65,0.7,0.6,0.8
72,0.625,0.675,0.7,0.625,0.775
73,0.65,0.7,0.7,0.625,0.775
74,0.675,0.725,0.675,0.625,0.8
75,0.675,0.75,0.7,0.6,0.775
76,0.625,0.75,0.7,0.575,0.75
77,0.6,0.7,0.7,0.525,0.725
78,0.6,0.725,0.725,0.575,0.7
79,0.6,0.725,0.75,0.575,0.7
80,0.625,0.725,0.725,0.6,0.7
81,0.625,0.75,0.775,0.575,0.675
82,0.625,0.725,0.75,0.6,0.65
83,0.65,0.75,0.725,0.6,0.575
84,0.675,0.725,0.725,0.6,0.525
85,0.7,0.7,0.775,0.625,0.525
86,0.725,0.7,0.825,0.625,0.575
87,0.725,0.675,0.85,0.65,0.525
88,0.775,0.675,0.85,0.65,0.5
89,0.775,0.675,0.85,0.65,0.525
90,0.775,0.675,0.825,0.675,0.6
91,0.775,0.675,0.825,0.675,0.65
92,0.8,0.7,0.825,0.7,0.675
93,0.8,0.675,0.825,0.675,0.7
94,0.825,0.675,0.825,0.675,0.7
95,0.825,0.675,0.775,0.675,0.675
96,0.825,0.7,0.75,0.7,0.625
97,0.8,0.7,0.75,0.7,0.6
98,0.8,0.675,0.75,0.675,0.525
99,0.8,0.675,0.75,0.65,0.525
100,0.8,0.675,0.75,0.675,0.55
101,0.825,0.675,0.775,0.675,0.55
102,0.825,0.675,0.8,0.65,0.5
103,0.825,0.65,0.775,0.65,0.475
104,0.85,0.65,0.725,0.65,0.45
105,0.85,0.675,0.7,0.625,0.425
106,0.825,0.7,0.675,0.625,0.425
107,0.8,0.675,0.675,0.625,0.425
108,0.775,0.675,0.675,0.65,0.4
109,0.775,0.65,0.675,0.625,0.475
110,0.75,0.675,0.65,0.6,0.5
111,0.725,0.65,0.65,0.625,0.5
112,0.725,0.65,0.7,0.6,0.5
113,0.725,0.65,0.775,0.6,0.45
114,0.725,0.65,0.8,0.625,0.45
115,0.75,0.65,0.85,0.625,0.5
116,0.725,0.675,0.85,0.65,0.5
117,0.725,0.65,0.85,0.65,0.525
118,0.725,0.65,0.85,0.65,0.525
119,0.725,0.65,0.85,0.65,0.55
120,0.725,0.65,0.85,0.65,0.575
121,0.725,0.65,0.85,0.65,0.6
122,0.725,0.6,0.825,0.65,0.6
123,0.725,0.6,0.8,0.65,0.625
124,0.725,0.6,0.825,0.65,0.675
125,0.725,0.575,0.775,0.65,0.65
126,0.7,0.575,0.775,0.625,0.65
127,0.75,0.575,0.75,0.625,0.65
128,0.75,0.575,0.775,0.625,0.675
129,0.75,0.525,0.775,0.625,0.7
130,0.725,0.5,0.8,0.65,0.725
131,0.7,0.5,0.775,0.625,0.775
132,0.7,0.45,0.75,0.625,0.8
133,0.675,0.45,0.725,0.625,0.8
134,0.65,0.475,0.725,0.65,0.825
135,0.65,0.5,0.75,0.65,0.85
136,0.65,0.475,0.775,0.65,0.85
137,0.625,0.45,0.8,0.675,0.825
138,0.6,0.45,0.825,0.65,0.825
139,0.6,0.45,0.85,0.675,0.825
140,0.55,0.45,0.875,0.675,0.825
141,0.5,0.45,0.875,0.65,0.825
142,0.5,0.425,0.875,0.65,0.825
143,0.475,0.425,0.875,0.625,0.825


==> figs/full_78_best_endog_8.csv <==
x,0,1,2,3,4
0,0.42424244,0.5151515,0.45454547,0.90909094,0.4848485
1,0.42424244,0.5151515,0.45454547,0.8787879,0.4848485
2,0.42424244,0.5151515,0.5151515,0.8484849,0.54545456
3,0.42424244,0.54545456,0.5151515,0.8484849,0.54545456
4,0.42424244,0.57575756,0.5151515,0.8484849,0.57575756
5,0.42424244,0.57575756,0.5151515,0.8787879,0.6363636
6,0.3939394,0.57575756,0.54545456,0.8484849,0.6666667
7,0.3939394,0.54545456,0.54545456,0.8787879,0.6969697
8,0.3939394,0.54545456,0.57575756,0.8787879,0.72727275
9,0.3939394,0.54545456,0.6060606,0.90909094,0.75757575
10,0.3939394,0.54545456,0.6666667,0.90909094,0.72727275
11,0.3939394,0.6060606,0.6969697,0.93939394,0.72727275
12,0.3939394,0.6363636,0.72727275,0.93939394,0.6969697
13,0.3939394,0.6363636,0.75757575,0.90909094,0.6969697
14,0.3939394,0.6363636,0.7878788,0.8787879,0.6969697
15,0.3939394,0.6363636,0.8181818,0.8787879,0.6969697
16,0.3939394,0.6060606,0.8181818,0.8787879,0.72727275
17,0.36363637,0.6060606,0.8181818,0.8484849,0.72727275
18,0.36363637,0.6060606,0.8181818,0.8181818,0.6969697
19,0.36363637,0.6060606,0.8181818,0.8181818,0.6969697
20,0.36363637,0.57575756,0.8181818,0.7878788,0.6969697
21,0.36363637,0.57575756,0.7878788,0.8181818,0.6969697
22,0.36363637,0.57575756,0.7878788,0.7878788,0.6969697
23,0.36363637,0.57575756,0.7878788,0.7878788,0.6969697
24,0.33333334,0.54545456,0.75757575,0.7878788,0.6969697
25,0.33333334,0.54545456,0.75757575,0.75757575,0.6969697
26,0.33333334,0.54545456,0.72727275,0.75757575,0.6969697
27,0.33333334,0.54545456,0.72727275,0.72727275,0.6969697
28,0.33333334,0.54545456,0.72727275,0.72727275,0.6969697
29,0.33333334,0.5151515,0.6969697,0.6969697,0.6969697
30,0.33333334,0.5151515,0.6969697,0.6666667,0.6969697
31,0.33333334,0.5151515,0.6969697,0.6666667,0.6969697
32,0.33333334,0.5151515,0.72727275,0.6666667,0.6969697
33,0.33333334,0.5151515,0.75757575,0.6363636,0.6666667
34,0.33333334,0.5151515,0.72727275,0.6363636,0.6666667
35,0.33333334,0.4848485,0.75757575,0.6060606,0.6666667
36,0.33333334,0.4848485,0.7878788,0.6060606,0.6666667
37,0.33333334,0.4848485,0.7878788,0.6060606,0.6666667
38,0.33333334,0.4848485,0.7878788,0.57575756,0.6666667
39,0.3030303,0.4848485,0.75757575,0.57575756,0.6666667
40,0.3030303,0.5151515,0.75757575,0.57575756,0.6666667
41,0.3030303,0.5151515,0.72727275,0.54545456,0.6666667
42,0.3030303,0.54545456,0.72727275,0.54545456,0.6666667
43,0.3030303,0.54545456,0.72727275,0.54545456,0.6666667
44,0.3030303,0.57575756,0.6969697,0.54545456,0.6363636
45,0.3030303,0.57575756,0.6969697,0.5151515,0.6363636
46,0.3030303,0.54545456,0.6969697,0.5151515,0.6363636
47,0.3030303,0.54545456,0.6666667,0.5151515,0.6363636
48,0.3030303,0.54545456,0.6666667,0.4848485,0.6363636
49,0.3030303,0.54545456,0.6666667,0.4848485,0.6363636
50,0.3030303,0.5151515,0.6363636,0.4848485,0.6363636
51,0.3030303,0.5151515,0.6363636,0.4848485,0.6363636
52,0.3030303,0.5151515,0.6363636,0.45454547,0.6363636
53,0.3030303,0.5151515,0.6363636,0.45454547,0.6363636
54,0.3030303,0.4848485,0.6060606,0.45454547,0.6363636
55,0.3030303,0.4848485,0.6060606,0.45454547,0.6363636
56,0.3030303,0.4848485,0.6060606,0.45454547,0.6363636
57,0.3030303,0.4848485,0.57575756,0.42424244,0.6060606
58,0.3030303,0.4848485,0.57575756,0.42424244,0.6060606
59,0.3030303,0.45454547,0.57575756,0.42424244,0.6060606
60,0.3030303,0.45454547,0.57575756,0.42424244,0.6060606
61,0.3030303,0.45454547,0.54545456,0.42424244,0.6060606
62,0.3030303,0.45454547,0.54545456,0.42424244,0.6060606
63,0.3030303,0.45454547,0.54545456,0.42424244,0.57575756
64,0.3030303,0.45454547,0.54545456,0.42424244,0.57575756
65,0.3030303,0.42424244,0.5151515,0.3939394,0.57575756
66,0.27272728,0.42424244,0.5151515,0.3939394,0.57575756
67,0.27272728,0.42424244,0.5151515,0.3939394,0.57575756
68,0.27272728,0.42424244,0.5151515,0.3939394,0.54545456
69,0.27272728,0.42424244,0.5151515,0.3939394,0.54545456
70,0.27272728,0.42424244,0.5151515,0.3939394,0.54545456
71,0.27272728,0.42424244,0.4848485,0.3939394,0.54545456
72,0.27272728,0.42424244,0.4848485,0.3939394,0.5151515
73,0.27272728,0.42424244,0.4848485,0.3939394,0.5151515
74,0.27272728,0.42424244,0.4848485,0.36363637,0.5151515
75,0.27272728,0.3939394,0.4848485,0.36363637,0.5151515
76,0.27272728,0.3939394,0.4848485,0.36363637,0.5151515
77,0.27272728,0.3939394,0.45454547,0.36363637,0.4848485
78,0.27272728,0.3939394,0.45454547,0.3939394,0.4848485
79,0.27272728,0.3939394,0.45454547,0.3939394,0.4848485
80,0.27272728,0.3939394,0.45454547,0.36363637,0.4848485
81,0.27272728,0.3939394,0.45454547,0.36363637,0.4848485
82,0.27272728,0.3939394,0.45454547,0.36363637,0.4848485
83,0.27272728,0.3939394,0.45454547,0.36363637,0.4848485
84,0.27272728,0.3939394,0.45454547,0.36363637,0.5151515
85,0.3030303,0.3939394,0.42424244,0.36363637,0.4848485
86,0.3030303,0.3939394,0.42424244,0.36363637,0.4848485
87,0.3030303,0.3939394,0.42424244,0.33333334,0.4848485
88,0.3030303,0.3939394,0.42424244,0.33333334,0.4848485
89,0.3030303,0.3939394,0.42424244,0.33333334,0.4848485
90,0.3030303,0.3939394,0.42424244,0.33333334,0.4848485
91,0.3030303,0.3939394,0.42424244,0.33333334,0.4848485
92,0.3030303,0.3939394,0.42424244,0.33333334,0.4848485
93,0.3030303,0.3939394,0.42424244,0.33333334,0.4848485
94,0.3030303,0.3939394,0.42424244,0.33333334,0.4848485
95,0.3030303,0.3939394,0.42424244,0.33333334,0.5151515
96,0.3030303,0.3939394,0.42424244,0.33333334,0.5151515
97,0.3030303,0.3939394,0.42424244,0.33333334,0.5151515
98,0.33333334,0.3939394,0.42424244,0.33333334,0.5151515
99,0.33333334,0.3939394,0.42424244,0.33333334,0.5151515
100,0.33333334,0.3939394,0.42424244,0.33333334,0.5151515
101,0.33333334,0.3939394,0.42424244,0.33333334,0.5151515
102,0.33333334,0.3939394,0.42424244,0.33333334,0.5151515
103,0.33333334,0.3939394,0.42424244,0.33333334,0.5151515
104,0.33333334,0.3939394,0.42424244,0.33333334,0.4848485
105,0.33333334,0.3939394,0.42424244,0.33333334,0.4848485
106,0.36363637,0.3939394,0.3939394,0.33333334,0.4848485
107,0.36363637,0.36363637,0.3939394,0.33333334,0.4848485
108,0.36363637,0.36363637,0.3939394,0.33333334,0.4848485
109,0.36363637,0.36363637,0.3939394,0.33333334,0.4848485
110,0.36363637,0.36363637,0.3939394,0.3030303,0.45454547
111,0.36363637,0.36363637,0.3939394,0.3030303,0.45454547
112,0.3939394,0.36363637,0.3939394,0.3030303,0.45454547
113,0.3939394,0.36363637,0.3939394,0.3030303,0.45454547
114,0.3939394,0.36363637,0.3939394,0.3030303,0.45454547
115,0.3939394,0.36363637,0.3939394,0.3030303,0.4848485
116,0.3939394,0.36363637,0.3939394,0.3030303,0.4848485
117,0.3939394,0.36363637,0.42424244,0.3030303,0.4848485
118,0.3939394,0.36363637,0.4848485,0.3030303,0.4848485
119,0.3939394,0.36363637,0.4848485,0.33333334,0.4848485
120,0.3939394,0.36363637,0.4848485,0.33333334,0.4848485
121,0.42424244,0.36363637,0.4848485,0.33333334,0.45454547
122,0.42424244,0.36363637,0.4848485,0.33333334,0.45454547
123,0.42424244,0.36363637,0.4848485,0.33333334,0.45454547
124,0.42424244,0.36363637,0.4848485,0.33333334,0.42424244
125,0.42424244,0.3939394,0.4848485,0.33333334,0.42424244
126,0.42424244,0.3939394,0.45454547,0.33333334,0.42424244
127,0.42424244,0.3939394,0.45454547,0.36363637,0.42424244
128,0.42424244,0.3939394,0.45454547,0.36363637,0.42424244
129,0.42424244,0.3939394,0.45454547,0.36363637,0.3939394
130,0.42424244,0.3939394,0.42424244,0.36363637,0.3939394
131,0.42424244,0.3939394,0.42424244,0.3939394,0.3939394
132,0.42424244,0.3939394,0.42424244,0.42424244,0.3939394
133,0.42424244,0.3939394,0.42424244,0.42424244,0.3939394
134,0.42424244,0.3939394,0.42424244,0.42424244,0.3939394
135,0.42424244,0.42424244,0.42424244,0.42424244,0.3939394
136,0.42424244,0.42424244,0.42424244,0.42424244,0.3939394
137,0.42424244,0.42424244,0.42424244,0.42424244,0.3939394
138,0.42424244,0.42424244,0.42424244,0.42424244,0.3939394
139,0.3939394,0.42424244,0.42424244,0.42424244,0.3939394
140,0.42424244,0.42424244,0.42424244,0.45454547,0.3939394
141,0.42424244,0.42424244,0.42424244,0.45454547,0.3939394
142,0.42424244,0.42424244,0.42424244,0.4848485,0.45454547
143,0.42424244,0.42424244,0.45454547,0.5151515,0.5151515


==> figs/full_78_best_exog_0.csv <==
x,0,1,2,3,4
0,0.39719626,0.40654206,0.49532712,0.44392523,0.45794392
1,0.37850466,0.42990655,0.5046729,0.45794392,0.47663552
2,0.41121495,0.5046729,0.47663552,0.47196263,0.46728972
3,0.41121495,0.52803737,0.45327103,0.47663552,0.5
4,0.3317757,0.4813084,0.47196263,0.45327103,0.5373832
5,0.34579438,0.42523363,0.5046729,0.43925235,0.5373832
6,0.37850466,0.41121495,0.46261683,0.5233645,0.4813084
7,0.39252338,0.3504673,0.47663552,0.45327103,0.4906542
8,0.28504673,0.3411215,0.50934577,0.49532712,0.46728972
9,0.22897196,0.44859812,0.5233645,0.5373832,0.45327103
10,0.20560747,0.48598132,0.50934577,0.4906542,0.44392523
11,0.19626169,0.5046729,0.48598132,0.48598132,0.41588786
12,0.21028037,0.44392523,0.55607474,0.38317758,0.40654206
13,0.21028037,0.42990655,0.5373832,0.39719626,0.42523363
14,0.22897196,0.47663552,0.54672897,0.43457943,0.48598132
15,0.30373833,0.48598132,0.5233645,0.4813084,0.50934577
16,0.30373833,0.42990655,0.45794392,0.43457943,0.4906542
17,0.24299066,0.43925235,0.47196263,0.44859812,0.47196263
18,0.3271028,0.38317758,0.46728972,0.39719626,0.43925235
19,0.38317758,0.3504673,0.45794392,0.41121495,0.41588786
20,0.39252338,0.29439253,0.42523363,0.44859812,0.42990655
21,0.37850466,0.22429906,0.41588786,0.42056075,0.43925235
22,0.35514018,0.22429906,0.41121495,0.40186915,0.44859812
23,0.35514018,0.31308413,0.42056075,0.42523363,0.47196263
24,0.38785046,0.31308413,0.41121495,0.35514018,0.46261683
25,0.37850466,0.2897196,0.44392523,0.3598131,0.47196263
26,0.37383178,0.2897196,0.40186915,0.34579438,0.48598132
27,0.37383178,0.28504673,0.36448598,0.35514018,0.43925235
28,0.37383178,0.317757,0.42056075,0.3411215,0.44392523
29,0.34579438,0.3084112,0.41121495,0.27102804,0.40186915
30,0.27570093,0.31308413,0.46261683,0.3504673,0.41121495
31,0.26168224,0.31308413,0.48598132,0.317757,0.42990655
32,0.30373833,0.25700936,0.5,0.3271028,0.41588786
33,0.3084112,0.23364486,0.45794392,0.31308413,0.43457943
34,0.2897196,0.24766356,0.5,0.27570093,0.3504673
35,0.30373833,0.19626169,0.50934577,0.24766356,0.42523363
36,0.3317757,0.18691589,0.47196263,0.23831776,0.39252338
37,0.3411215,0.28037384,0.41588786,0.20093457,0.38317758
38,0.3224299,0.36915886,0.38317758,0.18691589,0.38785046
39,0.35514018,0.4906542,0.3598131,0.18691589,0.3364486
40,0.3411215,0.36448598,0.35514018,0.18224299,0.3317757
41,0.36915886,0.1682243,0.42523363,0.19626169,0.39252338
42,0.3504673,0.25233644,0.43925235,0.19626169,0.37383178
43,0.317757,0.5373832,0.37383178,0.27570093,0.39252338
44,0.31308413,0.3411215,0.30373833,0.31308413,0.40186915
45,0.3084112,0.23364486,0.28504673,0.3411215,0.3598131
46,0.27570093,0.24766356,0.3411215,0.30373833,0.3411215
47,0.25700936,0.19626169,0.36448598,0.31308413,0.3271028
48,0.20560747,0.23831776,0.37383178,0.26635513,0.3317757
49,0.18224299,0.26635513,0.3411215,0.24299066,0.2897196
50,0.18691589,0.30373833,0.30373833,0.28037384,0.29439253
51,0.19626169,0.3271028,0.26168224,0.34579438,0.26635513
52,0.19626169,0.3598131,0.3084112,0.28037384,0.25700936
53,0.17757009,0.3224299,0.25233644,0.25700936,0.26168224
54,0.17289719,0.28504673,0.24299066,0.24766356,0.23364486
55,0.17757009,0.3224299,0.23831776,0.20560747,0.28037384
56,0.23364486,0.3224299,0.22897196,0.17757009,0.21495327
57,0.22897196,0.25700936,0.24299066,0.18224299,0.25233644
58,0.24299066,0.30373833,0.2990654,0.18224299,0.24766356
59,0.23364486,0.317757,0.317757,0.19626169,0.22429906
60,0.22429906,0.2897196,0.35514018,0.1542056,0.24766356
61,0.22897196,0.38317758,0.36915886,0.1542056,0.28504673
62,0.23364486,0.37383178,0.40186915,0.1682243,0.2897196
63,0.20093457,0.28504673,0.3224299,0.19158879,0.2990654
64,0.20093457,0.26168224,0.27570093,0.21495327,0.30373833
65,0.17757009,0.25233644,0.22897196,0.26168224,0.3084112
66,0.19158879,0.18691589,0.21962617,0.23831776,0.26168224
67,0.19626169,0.19158879,0.24299066,0.22897196,0.2897196
68,0.21028037,0.20093457,0.22429906,0.22897196,0.3224299
69,0.22429906,0.23364486,0.24299066,0.17289719,0.3317757
70,0.23364486,0.23364486,0.23831776,0.1542056,0.3084112
71,0.27102804,0.18691589,0.23831776,0.18691589,0.27570093
72,0.28504673,0.24299066,0.21495327,0.21495327,0.26168224
73,0.3084112,0.30373833,0.22429906,0.21028037,0.28037384
74,0.30373833,0.2990654,0.19158879,0.21028037,0.3084112
75,0.26635513,0.30373833,0.23364486,0.17289719,0.21962617
76,0.18691589,0.25700936,0.23364486,0.1495327,0.24299066
77,0.17289719,0.21495327,0.26168224,0.1448598,0.1682243
78,0.20093457,0.27102804,0.2897196,0.20560747,0.17757009
79,0.21495327,0.26635513,0.28037384,0.23364486,0.24299066
80,0.22897196,0.27570093,0.28504673,0.19626169,0.23831776
81,0.24299066,0.31308413,0.3224299,0.18691589,0.1635514
82,0.21962617,0.26168224,0.24299066,0.19626169,0.1495327
83,0.27102804,0.2897196,0.23831776,0.19626169,0.13551402
84,0.317757,0.21028037,0.2897196,0.24299066,0.13084112
85,0.3084112,0.21028037,0.3411215,0.22897196,0.1682243
86,0.36915886,0.23831776,0.39252338,0.25700936,0.1542056
87,0.3271028,0.18691589,0.42056075,0.27102804,0.11214953
88,0.36448598,0.18691589,0.42523363,0.21962617,0.1448598
89,0.36448598,0.19626169,0.42056075,0.24299066,0.1588785
90,0.31308413,0.22897196,0.39252338,0.27102804,0.1588785
91,0.317757,0.23364486,0.44392523,0.2990654,0.14018692
92,0.35514018,0.24299066,0.43457943,0.317757,0.1635514
93,0.37850466,0.24299066,0.42523363,0.22897196,0.1588785
94,0.34579438,0.19626169,0.44859812,0.24766356,0.1682243
95,0.3411215,0.25700936,0.28504673,0.24766356,0.13084112
96,0.3271028,0.27102804,0.23364486,0.31308413,0.1542056
97,0.29439253,0.21495327,0.28504673,0.28504673,0.13084112
98,0.30373833,0.21495327,0.30373833,0.19626169,0.12616822
99,0.31308413,0.24766356,0.26635513,0.22897196,0.1495327
100,0.317757,0.20560747,0.28504673,0.25233644,0.17289719
101,0.34579438,0.22897196,0.317757,0.26635513,0.1448598
102,0.317757,0.19158879,0.317757,0.21028037,0.14018692
103,0.31308413,0.20560747,0.26168224,0.24299066,0.14018692
104,0.36915886,0.18691589,0.18691589,0.23364486,0.10747664
105,0.3598131,0.29439253,0.18224299,0.18224299,0.11682243
106,0.30373833,0.26635513,0.17757009,0.19158879,0.1495327
107,0.30373833,0.24299066,0.18224299,0.24299066,0.1495327
108,0.30373833,0.21962617,0.22897196,0.23364486,0.1542056
109,0.31308413,0.19626169,0.22897196,0.18691589,0.1682243
110,0.24766356,0.24766356,0.18224299,0.17757009,0.17757009
111,0.25700936,0.20093457,0.1588785,0.21962617,0.1448598
112,0.22429906,0.23364486,0.35514018,0.20093457,0.13084112
113,0.27102804,0.24299066,0.42056075,0.20560747,0.1448598
114,0.26635513,0.23364486,0.42990655,0.24766356,0.1542056
115,0.2990654,0.25233644,0.48598132,0.24299066,0.1495327
116,0.25233644,0.26168224,0.5233645,0.24299066,0.1542056
117,0.24299066,0.22897196,0.5140187,0.23364486,0.18224299
118,0.24299066,0.21495327,0.5140187,0.24766356,0.18691589
119,0.24299066,0.23364486,0.5,0.23831776,0.18224299
120,0.23364486,0.21962617,0.4906542,0.20560747,0.23831776
121,0.24299066,0.20560747,0.42990655,0.23364486,0.24299066
122,0.24299066,0.1542056,0.38317758,0.21495327,0.24299066
123,0.25233644,0.1682243,0.3598131,0.20093457,0.27102804
124,0.25700936,0.1495327,0.3411215,0.21962617,0.3271028
125,0.24766356,0.1635514,0.26635513,0.21028037,0.25700936
126,0.24299066,0.18224299,0.26168224,0.19158879,0.22429906
127,0.30373833,0.1635514,0.26168224,0.21495327,0.22897196
128,0.2990654,0.1588785,0.3084112,0.17757009,0.3084112
129,0.27102804,0.12149533,0.3084112,0.21495327,0.3317757
130,0.24299066,0.1495327,0.31308413,0.20560747,0.36448598
131,0.23364486,0.13551402,0.27570093,0.1635514,0.40654206
132,0.19158879,0.12149533,0.22429906,0.21495327,0.37383178
133,0.18224299,0.1448598,0.20560747,0.18691589,0.36448598
134,0.17289719,0.12616822,0.24766356,0.20560747,0.42990655
135,0.1682243,0.13084112,0.28504673,0.21028037,0.41121495
136,0.17757009,0.12616822,0.3084112,0.22897196,0.39252338
137,0.1682243,0.10280374,0.3504673,0.20560747,0.38785046
138,0.1588785,0.12149533,0.3411215,0.20093457,0.41121495
139,0.13551402,0.10280374,0.42056075,0.22429906,0.42990655
140,0.13084112,0.10747664,0.4906542,0.18691589,0.42523363
141,0.13084112,0.098130845,0.49532712,0.19158879,0.45794392
142,0.13551402,0.08411215,0.47196263,0.1682243,0.52803737
143,0.14018692,0.08411215,0.47663552,0.18224299,0.53271025


==> figs/full_78_best_exog_1.csv <==
x,0,1,2,3,4
0,0.5301808,0.51682895,0.54158556,0.4959666,0.5443672
1,0.46008345,0.4773296,0.47399166,0.47399166,0.48929068
2,0.50319886,0.48929068,0.49791378,0.4364395,0.52517384
3,0.46675938,0.51710707,0.51376915,0.54214185,0.50737137
4,0.49401948,0.50319886,0.50292075,0.45952713,0.45146036
5,0.5385257,0.46703756,0.5835883,0.49123782,0.50625867
6,0.5162726,0.4828929,0.50041723,0.5666203,0.5582754
7,0.4998609,0.4920723,0.50653684,0.50125176,0.49568847
8,0.48038942,0.45479834,0.4659249,0.45702365,0.51126564
9,0.5363004,0.5159944,0.5054242,0.49318498,0.48038942
10,0.49401948,0.51126564,0.5290682,0.4734353,0.46759388
11,0.5554937,0.5226704,0.45062587,0.44005564,0.44450626
12,0.46620306,0.53602225,0.47788596,0.49179417,0.5952712
13,0.4806676,0.53379697,0.5226704,0.45062587,0.49902642
14,0.54993045,0.44506258,0.5410292,0.5087622,0.5382476
15,0.5368568,0.513491,0.513491,0.46091795,0.47093186
16,0.49123782,0.44200277,0.5541029,0.508484,0.4828929
17,0.53129345,0.45563284,0.5087622,0.4820584,0.47844228
18,0.4781641,0.5193324,0.44756606,0.5226704,0.50764954
19,0.5413074,0.5413074,0.61363006,0.47621697,0.46648124
20,0.5324061,0.5579972,0.5279555,0.49819192,0.5579972
21,0.49095967,0.52155775,0.4581363,0.510153,0.45869264
22,0.5257302,0.43031988,0.48317108,0.45090404,0.51682895
23,0.49123782,0.49819192,0.49707928,0.44979137,0.44255912
24,0.50959665,0.5413074,0.491516,0.5588317,0.42726007
25,0.50764954,0.44951323,0.5057024,0.54826146,0.48317108
26,0.53296244,0.47176635,0.47566065,0.51404727,0.48956886
27,0.47121,0.50820583,0.49902642,0.4828929,0.491516
28,0.513491,0.48011127,0.5774687,0.45785815,0.47232267
29,0.48428372,0.513491,0.52294856,0.51070935,0.54214185
30,0.5426982,0.5240612,0.4781641,0.46954104,0.5554937
31,0.50347704,0.5123783,0.44951323,0.49958277,0.44228095
32,0.491516,0.5543811,0.51098746,0.49958277,0.44478443
33,0.57190543,0.49735743,0.47232267,0.49095967,0.510153
34,0.5432545,0.5207232,0.53463143,0.49707928,0.49401948
35,0.4828929,0.45257303,0.47927678,0.53379697,0.50347704
36,0.4884562,0.47093186,0.51905423,0.489847,0.47232267
37,0.4968011,0.5324061,0.46091795,0.44367176,0.49123782
38,0.51070935,0.48567456,0.5496523,0.46147427,0.52211404
39,0.52183586,0.45841447,0.5357441,0.51210016,0.50764954
40,0.51432544,0.44589707,0.5605007,0.44200277,0.527121
41,0.4968011,0.42197496,0.45062587,0.50013906,0.44394994
42,0.48261476,0.4776078,0.5518776,0.5493741,0.5273992
43,0.50764954,0.5744089,0.48344922,0.44812238,0.48873436
44,0.5212796,0.506815,0.49707928,0.4845619,0.5385257
45,0.5396384,0.44367176,0.545758,0.51905423,0.51265645
46,0.511822,0.5212796,0.5176634,0.5357441,0.5413074
47,0.4812239,0.52461755,0.5393602,0.51098746,0.61057025
48,0.4781641,0.45479834,0.50764954,0.4998609,0.55771905
49,0.4923505,0.52517384,0.4703755,0.46954104,0.5020862
50,0.52962446,0.47093186,0.49123782,0.4976356,0.3891516
51,0.5212796,0.4689847,0.4929068,0.513491,0.49958277
52,0.45146036,0.5162726,0.49485397,0.48011127,0.5223922
53,0.4759388,0.53435326,0.49958277,0.5207232,0.5232267
54,0.5510431,0.45257303,0.50292075,0.5357441,0.5148818
55,0.4734353,0.5385257,0.5070932,0.48428372,0.5821975
56,0.488178,0.52183586,0.5463143,0.50959665,0.49707928
57,0.49040332,0.53379697,0.5146036,0.5510431,0.5783032
58,0.46258694,0.454242,0.52183586,0.46258694,0.43810847
59,0.5148818,0.5023644,0.5324061,0.49568847,0.50458974
60,0.4867872,0.4828929,0.544089,0.47260085,0.5301808
61,0.45841447,0.45869264,0.50458974,0.48428372,0.47566065
62,0.491516,0.5037552,0.48623088,0.5315716,0.5201669
63,0.5290682,0.49735743,0.50737137,0.4742698,0.4681502
64,0.55326843,0.53435326,0.5146036,0.47399166,0.51070935
65,0.41891515,0.510153,0.4876217,0.5123783,0.49095967
66,0.50041723,0.54853964,0.51098746,0.50180805,0.5351878
67,0.44923505,0.5852573,0.50431156,0.5179416,0.48734352
68,0.51070935,0.4920723,0.4851182,0.5429764,0.50792766
69,0.4611961,0.49707928,0.48261476,0.51070935,0.46620306
70,0.4767733,0.5502086,0.46926287,0.5193324,0.49123782
71,0.48484007,0.491516,0.54687065,0.5070932,0.50458974
72,0.50013906,0.4998609,0.50347704,0.4993046,0.48873436
73,0.505146,0.43810847,0.5335188,0.50625867,0.49735743
74,0.48567456,0.47399166,0.43894297,0.51376915,0.5518776
75,0.506815,0.4853964,0.46648124,0.5070932,0.4589708
76,0.5335188,0.4634214,0.4781641,0.4603616,0.50792766
77,0.4828929,0.46842837,0.48400557,0.4984701,0.51210016
78,0.51070935,0.5070932,0.46314326,0.49179417,0.43699583
79,0.51432544,0.50959665,0.5023644,0.5179416,0.46314326
80,0.44756606,0.52684283,0.5070932,0.4789986,0.48734352
81,0.4923505,0.4737135,0.491516,0.5232267,0.45285118
82,0.50152993,0.5154381,0.4884562,0.5057024,0.4998609
83,0.49958277,0.5123783,0.45312935,0.5210014,0.5162726
84,0.48484007,0.51515996,0.511822,0.5273992,0.4634214
85,0.47788596,0.5232267,0.5023644,0.47844228,0.54520166
86,0.5243394,0.49485397,0.5413074,0.4920723,0.5518776
87,0.45257303,0.48789987,0.4937413,0.5023644,0.4776078
88,0.49262866,0.52461755,0.5554937,0.4798331,0.46063977
89,0.47176635,0.472879,0.51376915,0.5721836,0.50486785
90,0.44700974,0.4998609,0.505146,0.5479833,0.47065368
91,0.5568846,0.50653684,0.51905423,0.47705147,0.5040334
92,0.47121,0.48038942,0.48650905,0.50486785,0.4820584
93,0.5023644,0.54547983,0.47260085,0.52990264,0.49652296
94,0.50959665,0.5527121,0.47454798,0.4681502,0.472879
95,0.4720445,0.48011127,0.5026426,0.49513212,0.47621697
96,0.58275384,0.547427,0.45090404,0.51877606,0.51571625
97,0.51070935,0.5399166,0.5193324,0.5385257,0.47482616
98,0.4884562,0.5104312,0.48706537,0.50152993,0.47621697
99,0.47176635,0.49707928,0.4689847,0.5037552,0.5541029
100,0.41891515,0.52489567,0.44422808,0.4968011,0.4781641
101,0.5994437,0.4845619,0.51070935,0.4853964,0.51070935
102,0.4581363,0.5351878,0.51070935,0.49262866,0.5262865
103,0.52183586,0.52294856,0.56550765,0.508484,0.5165508
104,0.5493741,0.5057024,0.47872046,0.49401948,0.488178
105,0.5193324,0.5566064,0.49401948,0.47121,0.4759388
106,0.5802503,0.49401948,0.5493741,0.52350485,0.49179417
107,0.53463143,0.4945758,0.5418637,0.49123782,0.46842837
108,0.38970792,0.46759388,0.5129346,0.4993046,0.45591098
109,0.48567456,0.4820584,0.46787205,0.491516,0.5349096
110,0.44283727,0.49485397,0.47788596,0.51376915,0.4998609
111,0.46675938,0.46147427,0.5165508,0.49735743,0.52656466
112,0.4884562,0.46481225,0.50764954,0.47566065,0.47065368
113,0.51710707,0.4884562,0.49485397,0.54158556,0.44645342
114,0.49568847,0.50319886,0.49958277,0.48650905,0.47705147
115,0.52183586,0.49095967,0.4884562,0.49568847,0.49429762
116,0.46759388,0.506815,0.50598055,0.46759388,0.5154381
117,0.44144645,0.48789987,0.47788596,0.48650905,0.52044505
118,0.43004173,0.547427,0.48873436,0.4737135,0.4954103
119,0.44784424,0.52656466,0.47927678,0.45924896,0.5585535
120,0.52183586,0.5257302,0.46954104,0.51877606,0.4773296
121,0.48929068,0.5020862,0.5232267,0.46258694,0.4759388
122,0.550765,0.5340751,0.46008345,0.50041723,0.4806676
123,0.5232267,0.5006954,0.52183586,0.5273992,0.47649515
124,0.43671766,0.49902642,0.50904036,0.43421417,0.5098748
125,0.50458974,0.46369958,0.51821977,0.5279555,0.510153
126,0.4954103,0.49429762,0.48178026,0.4806676,0.49735743
127,0.52517384,0.46091795,0.4815021,0.45980528,0.5093185
128,0.505146,0.45396385,0.48428372,0.5602225,0.4815021
129,0.4976356,0.4815021,0.47955495,0.5460362,0.4773296
130,0.57190543,0.45841447,0.46870655,0.50598055,0.48011127
131,0.4945758,0.48956886,0.4742698,0.49123782,0.5368568
132,0.5724617,0.506815,0.49707928,0.5146036,0.46258694
133,0.4581363,0.46147427,0.55771905,0.5232267,0.523783
134,0.5449235,0.5054242,0.45312935,0.47065368,0.47260085
135,0.4968011,0.5694019,0.5146036,0.5020862,0.49735743
136,0.43894297,0.4642559,0.48261476,0.52879,0.47454798
137,0.53129345,0.48567456,0.4984701,0.45285118,0.5579972
138,0.547427,0.5630042,0.4828929,0.39721835,0.5335188
139,0.5449235,0.5791377,0.5040334,0.59332407,0.52183586
140,0.49318498,0.4789986,0.49040332,0.472879,0.53379697
141,0.4806676,0.41363004,0.472879,0.50959665,0.55326843
142,0.5240612,0.44478443,0.46703756,0.50180805,0.51432544
143,0.505146,0.5991655,0.50152993,0.4837274,0.532128


==> figs/full_78_best_exog_2.csv <==
x,0,1,2,3,4
0,0.308078,0.2869081,0.34986073,0.3431755,0.36935934
1,0.2562674,0.24735376,0.2821727,0.3211699,0.3139276
2,0.29972145,0.27910864,0.30612814,0.28941503,0.3501393
3,0.26406685,0.30668524,0.3465181,0.3740947,0.33899722
4,0.29164344,0.29275766,0.33537605,0.3125348,0.26044568
5,0.31559888,0.2799443,0.39498606,0.3470752,0.29582173
6,0.29303622,0.27743733,0.33203343,0.42284122,0.34791085
7,0.29637882,0.28635097,0.31169915,0.3573816,0.29498607
8,0.27688023,0.26880223,0.27019498,0.32089135,0.31058496
9,0.37493035,0.36128134,0.28830084,0.3373259,0.28941503
10,0.332312,0.38105848,0.3119777,0.31782728,0.29916435
11,0.36768803,0.39247912,0.25766018,0.30389974,0.2799443
12,0.29582173,0.40584958,0.2849582,0.32144848,0.40668523
13,0.2896936,0.40362117,0.3103064,0.28022283,0.3052925
14,0.3593315,0.3144847,0.3270195,0.3579387,0.3395543
15,0.345961,0.36100277,0.29721448,0.31002787,0.29442897
16,0.27799442,0.3125348,0.35153204,0.35766017,0.2821727
17,0.31810585,0.32618386,0.29749304,0.31476322,0.27688023
18,0.28356546,0.36880222,0.22924791,0.3777159,0.3529248
19,0.34679666,0.39637884,0.391922,0.33119777,0.2777159
20,0.33760446,0.45013928,0.3303621,0.33175486,0.4103064
21,0.29637882,0.36991644,0.26044568,0.3437326,0.28941503
22,0.3309192,0.22284123,0.2855153,0.28440112,0.34763232
23,0.29665738,0.3718663,0.2994429,0.2832869,0.2729805
24,0.31476322,0.42005572,0.3270195,0.36908078,0.27910864
25,0.31309193,0.35626742,0.39498606,0.35849583,0.33342618
26,0.33844012,0.35905293,0.36462396,0.32423398,0.3465181
27,0.2763231,0.3729805,0.3373259,0.29303622,0.33481893
28,0.31866294,0.36935934,0.3643454,0.26796657,0.3
29,0.2896936,0.3844011,0.3097493,0.32089135,0.36601672
30,0.34791085,0.41643453,0.2649025,0.27966574,0.42033425
31,0.332312,0.462117,0.23899722,0.3097493,0.26991645
32,0.32005572,0.4545961,0.30083567,0.3097493,0.27214485
33,0.38105848,0.39721447,0.26183844,0.3011142,0.31532034
34,0.3523677,0.48412257,0.32423398,0.3069638,0.33064067
35,0.29220057,0.38551533,0.26880223,0.34401113,0.40417826
36,0.29749304,0.33426183,0.3086351,0.31643453,0.3729805
37,0.30584958,0.26100278,0.25041783,0.27047354,0.39498606
38,0.31977716,0.39637884,0.36768803,0.28830084,0.40250698
39,0.31058496,0.31922007,0.37047353,0.33899722,0.39025068
40,0.30306408,0.30668524,0.3913649,0.26852366,0.37158775
41,0.3069638,0.24038997,0.29972145,0.3270195,0.2902507
42,0.2924791,0.07994429,0.35821727,0.37632313,0.3707521
43,0.31782728,0.32256266,0.2896936,0.27493036,0.34345403
44,0.33147633,0.3685237,0.28384402,0.29164344,0.37019497
45,0.34986073,0.16991644,0.386351,0.3253482,0.32367688
46,0.32200557,0.2740947,0.386351,0.34206128,0.35264623
47,0.2913649,0.33064067,0.40807799,0.3172702,0.46573815
48,0.30668524,0.15654597,0.37660167,0.32562673,0.37103063
49,0.3211699,0.2512535,0.33871865,0.31866294,0.31532034
50,0.35821727,0.2183844,0.3415042,0.32618386,0.2763231
51,0.3501393,0.20696379,0.34206128,0.3626741,0.32144848
52,0.28022283,0.27966574,0.34011143,0.32924792,0.38941506
53,0.30473536,0.29777157,0.34484679,0.34930363,0.39275765
54,0.37966573,0.23844011,0.3309192,0.34206128,0.38467968
55,0.30417827,0.30779943,0.33481893,0.2902507,0.38941506
56,0.34011143,0.3125348,0.3740947,0.31587744,0.31114206
57,0.34261838,0.32423398,0.36295265,0.3573816,0.42562675
58,0.3144847,0.24456824,0.37019497,0.2454039,0.28635097
59,0.36685237,0.29805014,0.4033426,0.27855152,0.39665738
60,0.33871865,0.278273,0.41476324,0.27855152,0.42228413
61,0.3103064,0.27576602,0.37548748,0.24261838,0.36768803
62,0.34345403,0.32089135,0.35682452,0.28997216,0.41253483
63,0.35988858,0.3144847,0.37799442,0.23259053,0.36016715
64,0.38412255,0.37103063,0.3649025,0.23231198,0.3793872
65,0.25738162,0.3885794,0.33760446,0.24735376,0.35961002
66,0.33871865,0.43286908,0.34178272,0.2367688,0.40417826
67,0.28746518,0.47158775,0.35431755,0.2529248,0.35626742
68,0.34930363,0.3557103,0.33537605,0.27799442,0.37660167
69,0.28885794,0.34233984,0.31114206,0.22924791,0.33481893
70,0.2983287,0.39582172,0.29805014,0.2172702,0.36016715
71,0.28718662,0.3367688,0.375766,0.21169916,0.37325907
72,0.30139276,0.40083566,0.3362117,0.20389973,0.3573816
73,0.30640668,0.26852366,0.36629528,0.23342618,0.36573815
74,0.2869081,0.28133705,0.28885794,0.2632312,0.4206128
75,0.30835655,0.29275766,0.3,0.25682452,0.3091922
76,0.35181057,0.27047354,0.31142062,0.21058495,0.33286908
77,0.30194986,0.25097492,0.31754875,0.24902508,0.36350974
78,0.32980502,0.28997216,0.27520892,0.24122563,0.2869081
79,0.33314764,0.32841226,0.3144847,0.26768804,0.31699166
80,0.2849582,0.3253482,0.31922007,0.2286908,0.34233984
81,0.32980502,0.28746518,0.3005571,0.2855153,0.30779943
82,0.32451254,0.31002787,0.29749304,0.27966574,0.30612814
83,0.32256266,0.30501392,0.28077996,0.29498607,0.32256266
84,0.32924792,0.3264624,0.3395543,0.29972145,0.2902507
85,0.29972145,0.33426183,0.31058496,0.25041783,0.35376045
86,0.3707521,0.30584958,0.34958217,0.26406685,0.36044568
87,0.2799443,0.32451254,0.30083567,0.29303622,0.33370474
88,0.32506964,0.34178272,0.3626741,0.27047354,0.31058496
89,0.30417827,0.2896936,0.3211699,0.3415042,0.33426183
90,0.29805014,0.3362117,0.2908078,0.3172702,0.30027854
91,0.37493035,0.32256266,0.30501392,0.26768804,0.3356546
92,0.3183844,0.29637882,0.27214485,0.29554316,0.31364903
93,0.29805014,0.3615599,0.25821728,0.32033426,0.3281337
94,0.3481894,0.36880222,0.26016712,0.25877437,0.30417827
95,0.35125348,0.2961003,0.28830084,0.28579387,0.30779943
96,0.42144847,0.38384402,0.23649025,0.30947074,0.35041782
97,0.36685237,0.37660167,0.28440112,0.34763232,0.3091922
98,0.31114206,0.3735376,0.27465183,0.31169915,0.2707521
99,0.29637882,0.35376045,0.25933146,0.2947075,0.38774374
100,0.2983287,0.36044568,0.21225627,0.30779943,0.33314764
101,0.44874653,0.29749304,0.29637882,0.29665738,0.34902507
102,0.29749304,0.36880222,0.29665738,0.30362117,0.34456825
103,0.35543177,0.35849583,0.35153204,0.34011143,0.35877436
104,0.3988858,0.3189415,0.28774375,0.345961,0.33537605
105,0.42506963,0.36963788,0.3470752,0.3231198,0.32200557
106,0.46852368,0.34902507,0.40250698,0.35208914,0.31058496
107,0.42395544,0.34958217,0.39498606,0.29860723,0.28746518
108,0.29721448,0.30389974,0.36601672,0.30640668,0.27493036
109,0.38551533,0.29693595,0.32089135,0.29860723,0.35376045
110,0.3523677,0.34986073,0.3103064,0.32089135,0.3431755
111,0.2805014,0.31643453,0.30724233,0.2849582,0.37019497
112,0.32005572,0.29749304,0.27576602,0.28077996,0.29331475
113,0.35376045,0.29749304,0.2855153,0.36740947,0.26518106
114,0.3752089,0.31142062,0.2902507,0.3119777,0.29582173
115,0.40891364,0.29916435,0.27883008,0.30389974,0.31337047
116,0.30612814,0.31504178,0.29665738,0.29526463,0.3139276
117,0.332312,0.29582173,0.26852366,0.29665738,0.3454039
118,0.25961003,0.3557103,0.27910864,0.28384402,0.34178272
119,0.25487465,0.33481893,0.26991645,0.30640668,0.40501392
120,0.34178272,0.33398327,0.2598886,0.34763232,0.32367688
121,0.2896936,0.3103064,0.3139276,0.29108635,0.34261838
122,0.32785514,0.34233984,0.25041783,0.33481893,0.34735376
123,0.30417827,0.28245124,0.3125348,0.34066853,0.3431755
124,0.2562674,0.28077996,0.3211699,0.24707521,0.37688023
125,0.30389974,0.24568245,0.3303621,0.31866294,0.37688023
126,0.291922,0.29359332,0.31532034,0.29665738,0.35710305
127,0.321727,0.26016712,0.31504178,0.2707521,0.3545961
128,0.3016713,0.2454039,0.34011143,0.34902507,0.34623957
129,0.2941504,0.28356546,0.3139276,0.38356546,0.32367688
130,0.36880222,0.2350975,0.32562673,0.27799442,0.3264624
131,0.31142062,0.2821727,0.33119777,0.31532034,0.38300836
132,0.37019497,0.2994429,0.35403898,0.39220056,0.30891365
133,0.27883008,0.27938718,0.3913649,0.31782728,0.37019497
134,0.36573815,0.32841226,0.28635097,0.28384402,0.34011143
135,0.3253482,0.3827298,0.35821727,0.3777159,0.36518106
136,0.24206129,0.27520892,0.3259053,0.40835655,0.32061282
137,0.33370474,0.27047354,0.34178272,0.345961,0.40417826
138,0.37604457,0.37910864,0.3,0.23036212,0.35069638
139,0.35431755,0.39916435,0.32089135,0.38607243,0.33983287
140,0.32451254,0.28718662,0.2849582,0.3593315,0.35181057
141,0.32089135,0.26573816,0.2671309,0.4317549,0.3713092
142,0.34791085,0.31225628,0.26155987,0.3626741,0.3350975
143,0.35041782,0.46713093,0.2961003,0.29777157,0.3735376


==> figs/full_78_best_exog_3.csv <==
x,0,1,2,3,4
0,0.44117647,0.5588235,0.61764705,0.64705884,0.64705884
1,0.44117647,0.5588235,0.64705884,0.64705884,0.64705884
2,0.44117647,0.5588235,0.64705884,0.6764706,0.64705884
3,0.44117647,0.5588235,0.64705884,0.64705884,0.64705884
4,0.44117647,0.5588235,0.6764706,0.6764706,0.64705884
5,0.44117647,0.5882353,0.6764706,0.6764706,0.64705884
6,0.4117647,0.5882353,0.6764706,0.6764706,0.6764706
7,0.4117647,0.5882353,0.6764706,0.6764706,0.6764706
8,0.4117647,0.61764705,0.6764706,0.64705884,0.6764706
9,0.4117647,0.61764705,0.6764706,0.64705884,0.6764706
10,0.4117647,0.61764705,0.6764706,0.6764706,0.7058824
11,0.4117647,0.61764705,0.6764706,0.6764706,0.7058824
12,0.4117647,0.61764705,0.6764706,0.6764706,0.7058824
13,0.4117647,0.61764705,0.6764706,0.6764706,0.7058824
14,0.4117647,0.61764705,0.6764706,0.6764706,0.7058824
15,0.4117647,0.61764705,0.6764706,0.6764706,0.7058824
16,0.4117647,0.61764705,0.7058824,0.6764706,0.7058824
17,0.4117647,0.61764705,0.7058824,0.6764706,0.7058824
18,0.4117647,0.61764705,0.7058824,0.6764706,0.7058824
19,0.4117647,0.61764705,0.7058824,0.64705884,0.7352941
20,0.4117647,0.61764705,0.7058824,0.64705884,0.7058824
21,0.4117647,0.61764705,0.7058824,0.64705884,0.7058824
22,0.4117647,0.5882353,0.7058824,0.64705884,0.7058824
23,0.4117647,0.5882353,0.7058824,0.64705884,0.7352941
24,0.4117647,0.5882353,0.7058824,0.64705884,0.7352941
25,0.4117647,0.5882353,0.7058824,0.61764705,0.7352941
26,0.4117647,0.5882353,0.7058824,0.61764705,0.7352941
27,0.4117647,0.5882353,0.7058824,0.61764705,0.7352941
28,0.4117647,0.5882353,0.7058824,0.61764705,0.7352941
29,0.4117647,0.5882353,0.7058824,0.5882353,0.7352941
30,0.4117647,0.5882353,0.7058824,0.5882353,0.7352941
31,0.4117647,0.5882353,0.7058824,0.5882353,0.7352941
32,0.4117647,0.5882353,0.7058824,0.5882353,0.7352941
33,0.4117647,0.5882353,0.7058824,0.5588235,0.7352941
34,0.4117647,0.5882353,0.7058824,0.5588235,0.7647059
35,0.4117647,0.5882353,0.7058824,0.5588235,0.7352941
36,0.4117647,0.5882353,0.7058824,0.5588235,0.7352941
37,0.4117647,0.5882353,0.7058824,0.5294118,0.7352941
38,0.4117647,0.5588235,0.7058824,0.5294118,0.7352941
39,0.4117647,0.5588235,0.7058824,0.5294118,0.7647059
40,0.4117647,0.5588235,0.7058824,0.5294118,0.7647059
41,0.4117647,0.5588235,0.7058824,0.5294118,0.7352941
42,0.4117647,0.5588235,0.6764706,0.5294118,0.7352941
43,0.4117647,0.5882353,0.6764706,0.5294118,0.7352941
44,0.4117647,0.5882353,0.6764706,0.5294118,0.7352941
45,0.4117647,0.5882353,0.6764706,0.5294118,0.7352941
46,0.38235295,0.5882353,0.64705884,0.5,0.7352941
47,0.38235295,0.5882353,0.64705884,0.5294118,0.7352941
48,0.38235295,0.5588235,0.64705884,0.5294118,0.7352941
49,0.38235295,0.5588235,0.61764705,0.5,0.7352941
50,0.38235295,0.5588235,0.61764705,0.5,0.7058824
51,0.38235295,0.5588235,0.61764705,0.5,0.7058824
52,0.38235295,0.5588235,0.61764705,0.5,0.7058824
53,0.38235295,0.5588235,0.61764705,0.5,0.6764706
54,0.38235295,0.5588235,0.5882353,0.5,0.6764706
55,0.38235295,0.5588235,0.5882353,0.5,0.6764706
56,0.38235295,0.5588235,0.5882353,0.5,0.6764706
57,0.38235295,0.5588235,0.5882353,0.47058824,0.64705884
58,0.38235295,0.5588235,0.5588235,0.47058824,0.64705884
59,0.38235295,0.5588235,0.5588235,0.47058824,0.61764705
60,0.4117647,0.5588235,0.5588235,0.47058824,0.61764705
61,0.4117647,0.5588235,0.5588235,0.47058824,0.61764705
62,0.4117647,0.5588235,0.5588235,0.47058824,0.5882353
63,0.38235295,0.5588235,0.5588235,0.47058824,0.5882353
64,0.4117647,0.5588235,0.5588235,0.47058824,0.5882353
65,0.4117647,0.5588235,0.5588235,0.47058824,0.5882353
66,0.4117647,0.5294118,0.5588235,0.47058824,0.5588235
67,0.4117647,0.5294118,0.5588235,0.47058824,0.5588235
68,0.4117647,0.5294118,0.5588235,0.44117647,0.5588235
69,0.38235295,0.5294118,0.5588235,0.44117647,0.5588235
70,0.38235295,0.5294118,0.5588235,0.44117647,0.5588235
71,0.4117647,0.5294118,0.5588235,0.44117647,0.5588235
72,0.4117647,0.5294118,0.5588235,0.44117647,0.5588235
73,0.4117647,0.5294118,0.5588235,0.44117647,0.5294118
74,0.4117647,0.5294118,0.5588235,0.44117647,0.5588235
75,0.4117647,0.5294118,0.5588235,0.44117647,0.5588235
76,0.4117647,0.5294118,0.5588235,0.44117647,0.5588235
77,0.4117647,0.5294118,0.5588235,0.44117647,0.5588235
78,0.44117647,0.5294118,0.5588235,0.47058824,0.5588235
79,0.44117647,0.5294118,0.5588235,0.47058824,0.5588235
80,0.44117647,0.5294118,0.5588235,0.44117647,0.5588235
81,0.44117647,0.5294118,0.5588235,0.44117647,0.5588235
82,0.47058824,0.5294118,0.5588235,0.47058824,0.5588235
83,0.47058824,0.5294118,0.5588235,0.47058824,0.5294118
84,0.47058824,0.5294118,0.5588235,0.47058824,0.5294118
85,0.47058824,0.5294118,0.5588235,0.47058824,0.5294118
86,0.5,0.5294118,0.5588235,0.47058824,0.5588235
87,0.5,0.5294118,0.5294118,0.47058824,0.5588235
88,0.5,0.5294118,0.5294118,0.47058824,0.5588235
89,0.5,0.5294118,0.5294118,0.47058824,0.5294118
90,0.5,0.5294118,0.5294118,0.47058824,0.5294118
91,0.5294118,0.5294118,0.5294118,0.5,0.5294118
92,0.5294118,0.5294118,0.5294118,0.5,0.5294118
93,0.5294118,0.5294118,0.5294118,0.5,0.5294118
94,0.5294118,0.5294118,0.5588235,0.47058824,0.5294118
95,0.5294118,0.5294118,0.5588235,0.47058824,0.5294118
96,0.5294118,0.5588235,0.5588235,0.47058824,0.5294118
97,0.5294118,0.5588235,0.5588235,0.47058824,0.5294118
98,0.5588235,0.5294118,0.5588235,0.47058824,0.5
99,0.5588235,0.5294118,0.5588235,0.47058824,0.5294118
100,0.5588235,0.5294118,0.5588235,0.47058824,0.5294118
101,0.5588235,0.5294118,0.5588235,0.47058824,0.5294118
102,0.5588235,0.5294118,0.5588235,0.47058824,0.5294118
103,0.5588235,0.5294118,0.5588235,0.47058824,0.5294118
104,0.5588235,0.5294118,0.5588235,0.47058824,0.5294118
105,0.5588235,0.5294118,0.5588235,0.47058824,0.5294118
106,0.5588235,0.5294118,0.5588235,0.47058824,0.5294118
107,0.5588235,0.5294118,0.5588235,0.47058824,0.5294118
108,0.5882353,0.5294118,0.5294118,0.47058824,0.5294118
109,0.5588235,0.5294118,0.5294118,0.47058824,0.5
110,0.5882353,0.5294118,0.5294118,0.47058824,0.5294118
111,0.5882353,0.5294118,0.5294118,0.47058824,0.5294118
112,0.5882353,0.5294118,0.5294118,0.47058824,0.5
113,0.5882353,0.5294118,0.5294118,0.5,0.5
114,0.5882353,0.5294118,0.5294118,0.5,0.5
115,0.5882353,0.5,0.5294118,0.5,0.5
116,0.5882353,0.5,0.5294118,0.5294118,0.5
117,0.5882353,0.5,0.5294118,0.5294118,0.5
118,0.5882353,0.5294118,0.5294118,0.5588235,0.5
119,0.5882353,0.5,0.5294118,0.5588235,0.5
120,0.5882353,0.5294118,0.5294118,0.5588235,0.5
121,0.5882353,0.5294118,0.5294118,0.5588235,0.47058824
122,0.5588235,0.5,0.5294118,0.5588235,0.47058824
123,0.5588235,0.5,0.5294118,0.5882353,0.47058824
124,0.5588235,0.5,0.5294118,0.5882353,0.47058824
125,0.5588235,0.5,0.5294118,0.61764705,0.47058824
126,0.5588235,0.5,0.5294118,0.61764705,0.47058824
127,0.5294118,0.5,0.5294118,0.61764705,0.47058824
128,0.5294118,0.5294118,0.5588235,0.64705884,0.47058824
129,0.5294118,0.5294118,0.5588235,0.64705884,0.5
130,0.5294118,0.5294118,0.5588235,0.64705884,0.5
131,0.5294118,0.5294118,0.5588235,0.64705884,0.5
132,0.5,0.5588235,0.5588235,0.6764706,0.5
133,0.5,0.5588235,0.5588235,0.6764706,0.5294118
134,0.5,0.5588235,0.5588235,0.6764706,0.5294118
135,0.5,0.5588235,0.5882353,0.6764706,0.5294118
136,0.5,0.5882353,0.5882353,0.6764706,0.5294118
137,0.47058824,0.5882353,0.5882353,0.6764706,0.5588235
138,0.47058824,0.61764705,0.61764705,0.7058824,0.5588235
139,0.47058824,0.61764705,0.61764705,0.7058824,0.5588235
140,0.47058824,0.61764705,0.61764705,0.7058824,0.5588235
141,0.47058824,0.64705884,0.61764705,0.7058824,0.5588235
142,0.47058824,0.64705884,0.64705884,0.7058824,0.5588235
143,0.44117647,0.6764706,0.64705884,0.7058824,0.5588235


==> figs/full_78_best_exog_4.csv <==
x,0,1,2,3,4
0,0.39908257,0.40366971,0.47247708,0.4357798,0.44036698
1,0.38990825,0.42201835,0.47706422,0.44495413,0.45412844
2,0.4174312,0.48165137,0.45412844,0.4587156,0.45412844
3,0.4174312,0.5,0.4357798,0.4678899,0.4678899
4,0.3440367,0.4587156,0.45412844,0.44954127,0.5091743
5,0.36697248,0.41284403,0.47706422,0.4357798,0.5045872
6,0.38990825,0.40366971,0.44036698,0.5,0.45412844
7,0.39908257,0.35321102,0.4587156,0.44495413,0.4678899
8,0.3027523,0.3440367,0.48623854,0.48165137,0.44495413
9,0.24311927,0.43119267,0.49541286,0.51834863,0.44036698
10,0.22477064,0.46330276,0.48165137,0.4678899,0.42201835
11,0.22018349,0.48165137,0.47247708,0.4678899,0.4082569
12,0.22477064,0.43119267,0.5275229,0.3853211,0.38990825
13,0.22477064,0.4174312,0.5091743,0.39449543,0.41284403
14,0.23394495,0.4587156,0.51376146,0.43119267,0.4587156
15,0.3027523,0.46330276,0.49082568,0.4678899,0.47247708
16,0.3119266,0.4174312,0.44495413,0.43119267,0.46330276
17,0.26605505,0.43119267,0.45412844,0.44495413,0.45412844
18,0.33944955,0.38073394,0.44954127,0.39908257,0.41284403
19,0.3853211,0.34862384,0.44036698,0.41284403,0.39908257
20,0.38990825,0.29816514,0.41284403,0.44036698,0.4174312
21,0.3761468,0.22477064,0.4082569,0.42201835,0.4266055
22,0.36238533,0.2293578,0.40366971,0.39449543,0.43119267
23,0.35779816,0.3119266,0.4082569,0.41284403,0.44954127
24,0.3853211,0.32110092,0.40366971,0.35779816,0.44036698
25,0.37155962,0.28899083,0.43119267,0.35321102,0.44495413
26,0.3761468,0.29357797,0.3853211,0.34862384,0.4587156
27,0.37155962,0.28440368,0.35321102,0.34862384,0.4266055
28,0.3761468,0.3119266,0.41284403,0.33486238,0.4266055
29,0.35321102,0.31651375,0.40366971,0.2798165,0.39449543
30,0.28440368,0.3119266,0.44495413,0.3440367,0.40366971
31,0.2798165,0.3119266,0.4678899,0.32110092,0.4174312
32,0.31651375,0.2614679,0.47706422,0.32568806,0.4082569
33,0.31651375,0.23394495,0.44495413,0.3119266,0.4174312
34,0.3027523,0.24311927,0.47706422,0.2798165,0.34862384
35,0.3119266,0.19724771,0.48165137,0.24770643,0.4174312
36,0.33486238,0.18348624,0.45412844,0.24311927,0.3761468
37,0.33944955,0.2798165,0.4082569,0.21100917,0.3761468
38,0.33027524,0.36238533,0.38073394,0.19266056,0.3761468
39,0.36697248,0.47706422,0.35321102,0.19724771,0.33944955
40,0.35321102,0.36238533,0.35321102,0.19266056,0.33027524
41,0.37155962,0.17889908,0.4082569,0.21100917,0.3761468
42,0.36238533,0.2706422,0.42201835,0.20183486,0.36238533
43,0.33486238,0.5091743,0.37155962,0.2706422,0.3761468
44,0.32568806,0.32110092,0.30733946,0.3119266,0.39449543
45,0.31651375,0.23394495,0.28899083,0.33486238,0.36238533
46,0.28899083,0.24770643,0.3440367,0.3119266,0.33486238
47,0.2706422,0.20642202,0.36238533,0.3119266,0.32110092
48,0.22477064,0.2522936,0.36238533,0.27522936,0.32568806
49,0.20642202,0.2706422,0.33486238,0.25688073,0.28440368
50,0.20642202,0.30733946,0.30733946,0.28899083,0.28899083
51,0.21559633,0.33486238,0.26605505,0.3440367,0.2706422
52,0.21559633,0.38073394,0.3027523,0.29357797,0.2614679
53,0.20183486,0.33486238,0.25688073,0.2706422,0.26605505
54,0.19266056,0.28899083,0.24770643,0.2522936,0.23394495
55,0.19724771,0.32110092,0.24311927,0.22018349,0.2798165
56,0.24770643,0.32110092,0.2293578,0.20183486,0.22477064
57,0.24311927,0.26605505,0.24311927,0.20183486,0.25688073
58,0.2522936,0.3027523,0.29816514,0.18348624,0.24770643
59,0.24770643,0.3119266,0.32110092,0.19266056,0.22477064
60,0.24311927,0.29357797,0.35779816,0.16972478,0.24311927
61,0.24770643,0.37155962,0.3761468,0.16972478,0.2706422
62,0.24311927,0.36697248,0.39449543,0.18348624,0.27522936
63,0.22018349,0.28440368,0.32110092,0.20183486,0.28440368
64,0.22018349,0.2614679,0.2798165,0.2293578,0.28899083
65,0.20183486,0.2522936,0.24770643,0.25688073,0.29816514
66,0.21559633,0.1880734,0.2293578,0.24311927,0.25688073
67,0.21559633,0.1880734,0.23853211,0.24311927,0.27522936
68,0.2293578,0.21100917,0.2293578,0.2293578,0.30733946
69,0.2293578,0.23394495,0.24770643,0.17889908,0.3119266
70,0.23394495,0.23853211,0.23853211,0.16972478,0.29816514
71,0.2706422,0.19266056,0.23853211,0.20642202,0.26605505
72,0.28899083,0.23853211,0.2293578,0.23394495,0.25688073
73,0.31651375,0.3119266,0.2293578,0.22018349,0.2706422
74,0.30733946,0.29357797,0.20642202,0.21559633,0.28899083
75,0.26605505,0.3027523,0.24770643,0.1880734,0.23394495
76,0.20642202,0.2522936,0.24770643,0.16055046,0.24311927
77,0.19266056,0.21559633,0.25688073,0.1559633,0.18348624
78,0.21559633,0.27522936,0.28440368,0.21100917,0.17889908
79,0.23394495,0.27522936,0.28440368,0.23394495,0.23853211
80,0.24770643,0.27522936,0.28440368,0.20642202,0.2293578
81,0.25688073,0.3027523,0.32110092,0.20183486,0.16972478
82,0.23853211,0.26605505,0.25688073,0.22018349,0.16513762
83,0.28440368,0.28899083,0.25688073,0.22018349,0.15137614
84,0.32568806,0.2293578,0.28440368,0.25688073,0.14678898
85,0.32110092,0.22477064,0.33027524,0.24311927,0.17431192
86,0.37155962,0.23853211,0.38073394,0.2706422,0.16055046
87,0.33486238,0.20642202,0.40366971,0.28440368,0.12844037
88,0.3761468,0.20183486,0.4082569,0.24311927,0.16055046
89,0.36697248,0.22018349,0.40366971,0.2614679,0.17431192
90,0.32110092,0.24311927,0.39449543,0.28440368,0.17889908
91,0.32568806,0.24770643,0.43119267,0.30733946,0.16055046
92,0.35321102,0.25688073,0.42201835,0.32110092,0.16972478
93,0.38073394,0.2522936,0.4174312,0.2522936,0.16972478
94,0.34862384,0.21100917,0.43119267,0.2614679,0.17889908
95,0.3440367,0.27522936,0.3027523,0.2522936,0.15137614
96,0.33027524,0.28899083,0.2522936,0.30733946,0.16972478
97,0.29816514,0.23394495,0.29357797,0.2798165,0.14678898
98,0.3119266,0.22018349,0.3119266,0.21559633,0.14220184
99,0.32110092,0.24770643,0.27522936,0.22477064,0.16055046
100,0.32110092,0.22477064,0.29816514,0.2522936,0.17431192
101,0.34862384,0.23853211,0.32568806,0.25688073,0.1559633
102,0.32568806,0.20642202,0.3119266,0.22018349,0.1559633
103,0.32110092,0.21559633,0.2522936,0.24770643,0.1559633
104,0.37155962,0.19266056,0.19266056,0.23853211,0.123853214
105,0.36238533,0.29357797,0.17889908,0.19266056,0.13302752
106,0.31651375,0.27522936,0.1880734,0.20183486,0.16513762
107,0.30733946,0.2522936,0.1880734,0.2522936,0.16513762
108,0.30733946,0.2293578,0.2293578,0.23394495,0.16972478
109,0.31651375,0.21100917,0.22477064,0.19724771,0.16972478
110,0.2522936,0.24770643,0.17889908,0.1880734,0.17431192
111,0.2706422,0.20642202,0.17431192,0.22018349,0.16055046
112,0.23853211,0.2293578,0.35321102,0.20642202,0.14678898
113,0.2798165,0.23394495,0.4082569,0.21100917,0.16055046
114,0.27522936,0.23394495,0.4174312,0.24770643,0.16513762
115,0.3027523,0.24311927,0.4678899,0.24770643,0.16513762
116,0.2614679,0.25688073,0.49082568,0.24770643,0.16972478
117,0.24770643,0.22477064,0.48623854,0.23853211,0.19266056
118,0.2522936,0.21100917,0.48623854,0.2522936,0.19724771
119,0.2522936,0.22477064,0.48165137,0.24770643,0.19724771
120,0.24770643,0.22018349,0.46330276,0.22477064,0.24311927
121,0.2522936,0.21100917,0.4174312,0.23853211,0.24770643
122,0.2522936,0.16513762,0.38073394,0.21559633,0.24311927
123,0.26605505,0.17431192,0.35321102,0.21100917,0.2706422
124,0.26605505,0.16513762,0.33486238,0.22477064,0.32568806
125,0.25688073,0.17431192,0.26605505,0.22018349,0.2614679
126,0.25688073,0.17889908,0.2614679,0.19724771,0.23394495
127,0.3119266,0.16513762,0.25688073,0.22018349,0.23853211
128,0.29816514,0.16513762,0.3119266,0.1880734,0.30733946
129,0.2798165,0.13302752,0.30733946,0.21100917,0.33027524
130,0.25688073,0.16055046,0.30733946,0.22018349,0.35779816
131,0.24770643,0.15137614,0.27522936,0.16972478,0.40366971
132,0.21100917,0.13761468,0.22018349,0.21559633,0.38073394
133,0.19724771,0.16055046,0.21100917,0.19724771,0.36697248
134,0.19724771,0.14220184,0.2522936,0.21559633,0.4174312
135,0.1880734,0.14678898,0.28440368,0.21559633,0.40366971
136,0.20183486,0.14220184,0.30733946,0.2293578,0.39449543
137,0.1880734,0.119266056,0.34862384,0.21100917,0.38073394
138,0.17431192,0.13761468,0.3440367,0.21100917,0.4082569
139,0.1559633,0.119266056,0.4082569,0.2293578,0.4266055
140,0.14678898,0.123853214,0.4678899,0.19266056,0.42201835
141,0.14678898,0.1146789,0.47247708,0.20183486,0.44954127
142,0.15137614,0.10091743,0.45412844,0.17431192,0.5091743
143,0.1559633,0.10091743,0.4587156,0.1880734,0.51376146


==> figs/full_ref_169_0_exog.csv <==
x,0
0,0.1448598
1,0.1495327
2,0.1495327
3,0.1588785
4,0.1588785
5,0.1448598
6,0.1635514
7,0.17289719
8,0.1542056
9,0.1495327
10,0.1542056
11,0.1495327
12,0.1495327
13,0.1588785
14,0.1588785
15,0.1635514
16,0.17757009
17,0.1682243
18,0.1495327
19,0.1588785
20,0.1448598
21,0.13551402
22,0.1635514
23,0.14018692
24,0.1448598
25,0.1682243
26,0.13084112
27,0.13551402
28,0.1448598
29,0.12616822
30,0.14018692
31,0.14018692
32,0.13551402
33,0.14018692
34,0.12616822
35,0.12616822
36,0.13084112
37,0.1448598
38,0.12616822
39,0.12616822
40,0.12616822
41,0.13551402
42,0.12149533
43,0.11682243
44,0.11214953
45,0.12616822
46,0.12149533
47,0.10280374
48,0.10280374
49,0.10280374
50,0.10747664
51,0.10280374
52,0.098130845
53,0.10747664
54,0.11682243
55,0.10747664
56,0.098130845
57,0.093457945
58,0.098130845
59,0.07476635
60,0.07476635
61,0.08411215
62,0.093457945
63,0.08411215
64,0.07476635
65,0.07476635
66,0.07009346
67,0.07476635
68,0.08411215
69,0.088785045
70,0.088785045
71,0.08411215
72,0.08411215
73,0.07009346
74,0.07009346
75,0.07476635
76,0.11214953
77,0.10747664
78,0.093457945
79,0.11682243
80,0.12616822
81,0.098130845
82,0.11682243
83,0.11214953
84,0.093457945
85,0.07009346
86,0.06542056
87,0.08411215
88,0.088785045
89,0.07943925
90,0.06542056
91,0.06542056
92,0.07009346
93,0.056074765
94,0.056074765
95,0.042056076
96,0.042056076
97,0.03271028
98,0.042056076
99,0.046728972
100,0.046728972
101,0.042056076
102,0.046728972
103,0.028037382
104,0.042056076
105,0.05140187
106,0.046728972
107,0.042056076
108,0.05140187
109,0.046728972
110,0.037383176
111,0.03271028
112,0.042056076
113,0.042056076
114,0.023364486
115,0.056074765
116,0.06542056
117,0.046728972
118,0.088785045
119,0.088785045
120,0.098130845
121,0.13551402
122,0.14018692
123,0.1588785
124,0.1588785
125,0.1495327
126,0.13551402
127,0.10747664
128,0.12616822
129,0.12149533
130,0.12616822
131,0.13551402
132,0.12149533
133,0.12149533
134,0.11214953
135,0.12616822
136,0.12149533
137,0.11682243
138,0.10280374
139,0.093457945
140,0.088785045
141,0.088785045
142,0.07476635
143,0.06542056


==> figs/full_ref_169_1_exog.csv <==
x,0
0,0.4859527
1,0.4742698
2,0.54353267
3,0.53741306
4,0.5006954
5,0.4976356
6,0.48567456
7,0.49262866
8,0.5335188
9,0.3766342
10,0.43616134
11,0.48706537
12,0.52517384
13,0.46314326
14,0.4906815
15,0.49652296
16,0.472879
17,0.44089013
18,0.48567456
19,0.51210016
20,0.46063977
21,0.4255911
22,0.48623088
23,0.5401947
24,0.5223922
25,0.49568847
26,0.40890124
27,0.4086231
28,0.5418637
29,0.5232267
30,0.5396384
31,0.50319886
32,0.544089
33,0.52155775
34,0.46675938
35,0.44756606
36,0.5212796
37,0.45257303
38,0.48567456
39,0.49652296
40,0.49902642
41,0.49958277
42,0.48706537
43,0.47232267
44,0.5365786
45,0.53379697
46,0.53379697
47,0.48650905
48,0.49040332
49,0.5176634
50,0.43087623
51,0.5618915
52,0.5744089
53,0.4906815
54,0.4737135
55,0.45869264
56,0.5223922
57,0.4859527
58,0.5774687
59,0.567733
60,0.5877608
61,0.51210016
62,0.5646732
63,0.51738524
64,0.5410292
65,0.4853964
66,0.544089
67,0.54464537
68,0.5502086
69,0.5721836
70,0.5680111
71,0.5899861
72,0.5554937
73,0.55632824
74,0.6130737
75,0.566064
76,0.62503475
77,0.5006954
78,0.5588317
79,0.53379697
80,0.43977746
81,0.41307372
82,0.5293463
83,0.5524339
84,0.51877606
85,0.5630042
86,0.5463143
87,0.5554937
88,0.49040332
89,0.5707928
90,0.5087622
91,0.55326843
92,0.544089
93,0.47009736
94,0.53296244
95,0.5310153
96,0.4859527
97,0.44422808
98,0.18358831
99,0.43031988
100,0.01891516
101,0.95410293
102,0.8486787
103,0.11376912
104,0.6133519
105,0.64478445
106,0.8052851
107,0.9332406
108,0.013908206
109,0.9015299
110,0.9388039
111,0.4194715
112,0.9874826
113,0.8325452
114,0.84673154
115,0.75104314
116,0.90820587
117,0.10570236
118,0.9938804
119,0.9499304
120,0.88511825
121,0.8450626
122,0.50152993
123,0.47872046
124,0.4773296
125,0.48261476
126,0.49429762
127,0.5479833
128,0.4884562
129,0.42726007
130,0.5349096
131,0.5368568
132,0.50820583
133,0.42642558
134,0.5396384
135,0.52294856
136,0.5885953
137,0.46230876
138,0.45396385
139,0.4837274
140,0.4008345
141,0.5057024
142,0.6175243
143,0.59666204


==> figs/full_ref_169_2_exog.csv <==
x,0
0,0.23064066
1,0.21894151
2,0.28857937
3,0.2821727
4,0.24568245
5,0.24233983
6,0.23008357
7,0.21476322
8,0.25598887
9,0.1270195
10,0.16128133
11,0.22980501
12,0.26991645
13,0.22924791
14,0.22172701
15,0.2442897
16,0.22061281
17,0.18830083
18,0.23537605
19,0.26295266
20,0.20696379
21,0.16016713
22,0.22116992
23,0.27520892
24,0.27520892
25,0.24818942
26,0.14178273
27,0.14150418
28,0.29359332
29,0.27493036
30,0.2913649
31,0.2506964
32,0.27743733
33,0.27520892
34,0.22005571
35,0.18635097
36,0.24178272
37,0.20111421
38,0.23426184
39,0.24512535
40,0.22924791
41,0.22952646
42,0.22200558
43,0.21114206
44,0.27548745
45,0.2512535
46,0.2512535
47,0.20947075
48,0.21364902
49,0.24094708
50,0.154039
51,0.24233983
52,0.25487465
53,0.17103064
54,0.21364902
55,0.16044568
56,0.24679665
57,0.21002786
58,0.30194986
59,0.29220057
60,0.3119777
61,0.23649025
62,0.28885794
63,0.24150418
64,0.2654596
65,0.20947075
66,0.26852366
67,0.26880223
68,0.27465183
69,0.29665738
70,0.29220057
71,0.31420612
72,0.2799443
73,0.28077996
74,0.3373259
75,0.29052925
76,0.34930363
77,0.2707521
78,0.31058496
79,0.2855153
80,0.21281338
81,0.18607242
82,0.30250695
83,0.32562673
84,0.291922
85,0.33593315
86,0.3194986
87,0.3286908
88,0.2632312
89,0.34401113
90,0.28189415
91,0.3264624
92,0.3172702
93,0.24317549
94,0.30584958
95,0.30389974
96,0.25905293
97,0.21699165
98,0.9590529
99,0.20306407
100,0.7938719
101,0.72785515
102,0.6222841
103,0.8891365
104,0.38662952
105,0.41810584
106,0.57883006
107,0.70668525
108,0.78885794
109,0.6752089
110,0.71225625
111,0.19220056
112,0.7612813
113,0.60612816
114,0.62033427
115,0.5245125
116,0.6818941
117,0.8810585
118,0.76768804
119,0.72367686
120,0.6590529
121,0.71086353
122,0.7384401
123,0.7398329
124,0.7189415
125,0.74094707
126,0.77910864
127,0.9097493
128,0.802507
129,0.79192203
130,0.8832869
131,0.8548747
132,0.8465181
133,0.7529248
134,0.8866295
135,0.83704734
136,0.9183844
137,0.78607243
138,0.80194986
139,0.83175486
140,0.74902505
141,0.854039
142,0.9660167
143,0.9448468


==> figs/full_ref_169_3_exog.csv <==
x,0
0,0.2647059
1,0.2647059
2,0.2647059
3,0.2647059
4,0.2647059
5,0.2647059
6,0.23529412
7,0.23529412
8,0.23529412
9,0.23529412
10,0.23529412
11,0.23529412
12,0.23529412
13,0.23529412
14,0.23529412
15,0.2647059
16,0.2647059
17,0.2647059
18,0.23529412
19,0.23529412
20,0.23529412
21,0.23529412
22,0.23529412
23,0.23529412
24,0.23529412
25,0.23529412
26,0.23529412
27,0.23529412
28,0.23529412
29,0.23529412
30,0.23529412
31,0.23529412
32,0.23529412
33,0.23529412
34,0.23529412
35,0.23529412
36,0.23529412
37,0.23529412
38,0.23529412
39,0.20588236
40,0.20588236
41,0.20588236
42,0.20588236
43,0.20588236
44,0.20588236
45,0.20588236
46,0.20588236
47,0.20588236
48,0.20588236
49,0.20588236
50,0.20588236
51,0.20588236
52,0.20588236
53,0.20588236
54,0.20588236
55,0.20588236
56,0.20588236
57,0.20588236
58,0.20588236
59,0.1764706
60,0.1764706
61,0.1764706
62,0.1764706
63,0.1764706
64,0.1764706
65,0.1764706
66,0.1764706
67,0.1764706
68,0.1764706
69,0.1764706
70,0.1764706
71,0.1764706
72,0.1764706
73,0.1764706
74,0.1764706
75,0.1764706
76,0.1764706
77,0.1764706
78,0.1764706
79,0.1764706
80,0.1764706
81,0.1764706
82,0.20588236
83,0.20588236
84,0.20588236
85,0.20588236
86,0.20588236
87,0.20588236
88,0.23529412
89,0.23529412
90,0.23529412
91,0.2647059
92,0.2647059
93,0.2647059
94,0.29411766
95,0.29411766
96,0.32352942
97,0.32352942
98,0.3529412
99,0.3529412
100,0.3529412
101,0.3529412
102,0.3529412
103,0.38235295
104,0.3529412
105,0.3529412
106,0.38235295
107,0.38235295
108,0.4117647
109,0.38235295
110,0.4117647
111,0.4117647
112,0.4117647
113,0.4117647
114,0.4117647
115,0.4117647
116,0.4117647
117,0.4117647
118,0.4117647
119,0.4117647
120,0.4117647
121,0.38235295
122,0.3529412
123,0.3529412
124,0.3529412
125,0.3529412
126,0.3529412
127,0.3529412
128,0.3529412
129,0.32352942
130,0.32352942
131,0.32352942
132,0.29411766
133,0.29411766
134,0.29411766
135,0.29411766
136,0.29411766
137,0.29411766
138,0.2647059
139,0.2647059
140,0.2647059
141,0.2647059
142,0.2647059
143,0.2647059


==> figs/full_ref_169_4_exog.csv <==
x,0
0,0.16055046
1,0.16513762
2,0.16513762
3,0.17889908
4,0.17889908
5,0.16972478
6,0.1880734
7,0.1880734
8,0.17889908
9,0.17431192
10,0.17431192
11,0.17431192
12,0.16972478
13,0.18348624
14,0.17889908
15,0.1880734
16,0.20183486
17,0.19266056
18,0.16972478
19,0.17889908
20,0.16513762
21,0.1559633
22,0.18348624
23,0.16055046
24,0.16972478
25,0.1880734
26,0.15137614
27,0.15137614
28,0.16513762
29,0.14678898
30,0.1559633
31,0.1559633
32,0.1559633
33,0.16055046
34,0.14220184
35,0.14220184
36,0.14678898
37,0.16055046
38,0.14678898
39,0.14220184
40,0.14220184
41,0.15137614
42,0.13761468
43,0.13302752
44,0.12844037
45,0.14220184
46,0.13761468
47,0.119266056
48,0.119266056
49,0.119266056
50,0.123853214
51,0.119266056
52,0.1146789
53,0.123853214
54,0.13302752
55,0.123853214
56,0.1146789
57,0.110091746
58,0.1146789
59,0.09174312
60,0.09174312
61,0.10091743
62,0.110091746
63,0.10091743
64,0.09174312
65,0.09174312
66,0.08715596
67,0.09174312
68,0.10091743
69,0.10550459
70,0.10550459
71,0.10091743
72,0.10091743
73,0.08715596
74,0.08715596
75,0.09174312
76,0.12844037
77,0.123853214
78,0.110091746
79,0.13302752
80,0.14220184
81,0.1146789
82,0.13302752
83,0.12844037
84,0.110091746
85,0.08715596
86,0.08256881
87,0.10091743
88,0.10550459
89,0.09633028
90,0.08256881
91,0.08256881
92,0.08715596
93,0.07339449
94,0.07339449
95,0.059633028
96,0.059633028
97,0.050458714
98,0.059633028
99,0.06422018
100,0.06422018
101,0.059633028
102,0.06422018
103,0.04587156
104,0.059633028
105,0.06880734
106,0.06422018
107,0.059633028
108,0.06880734
109,0.06422018
110,0.055045873
111,0.050458714
112,0.059633028
113,0.059633028
114,0.041284405
115,0.07339449
116,0.08256881
117,0.06422018
118,0.10550459
119,0.10550459
120,0.1146789
121,0.15137614
122,0.1559633
123,0.18348624
124,0.18348624
125,0.17889908
126,0.16972478
127,0.123853214
128,0.14220184
129,0.13761468
130,0.14220184
131,0.15137614
132,0.13761468
133,0.13761468
134,0.12844037
135,0.14220184
136,0.13761468
137,0.13302752
138,0.119266056
139,0.110091746
140,0.10550459
141,0.10550459
142,0.09174312
143,0.08256881


==> figs/full_ref_169_5_endog.csv <==
x,0
0,0.16548857
1,0.18016037
2,0.2918919
3,0.74190676
4,0.7420849
5,0.74184734
6,0.7430353
7,0.7426195
8,0.74244136
9,0.74202555
10,0.74232256
11,0.7425007
12,0.7422037
13,0.7425007
14,0.74297595
15,0.74256015
16,0.7434511
17,0.74279773
18,0.74214435
19,0.74202555
20,0.7419661
21,0.5016335
22,0.7419661
23,0.648114
24,0.597624
25,0.74226314
26,0.5591922
27,0.17208198
28,0.6049302
29,0.40564302
30,0.17635877
31,0.16929017
32,0.16602316
33,0.48357588
34,0.24395604
35,0.15966736
36,0.16038015
37,0.2809623
38,0.600891
39,0.15705375
40,0.15782596
41,0.16513216
42,0.14303534
43,0.14184734
44,0.13834274
45,0.14475794
46,0.14665875
47,0.114404514
48,0.12004752
49,0.12313633
50,0.12076032
51,0.11666172
52,0.1021087
53,0.12432432
54,0.13632314
55,0.13418473
56,0.12687853
57,0.12765072
58,0.13442233
59,0.11089991
60,0.107395306
61,0.11066231
62,0.11321651
63,0.103415504
64,0.09432729
65,0.106979504
66,0.08672409
67,0.098188296
68,0.10537571
69,0.10745471
70,0.106860705
71,0.1035343
72,0.10436591
73,0.09165429
74,0.07864568
75,0.08173448
76,0.11321651
77,0.13121474
78,0.11903772
79,0.14885655
80,0.15996435
81,0.12242352
82,0.12895752
83,0.13085833
84,0.10757351
85,0.08244728
86,0.07537868
87,0.1024651
88,0.098425895
89,0.085536085
90,0.064983666
91,0.07591327
92,0.07347787
93,0.056548856
94,0.053638253
95,0.03748144
96,0.03124443
97,0.0073062074
98,0.00041580043
99,0.0
100,0.0005346005
101,0.00011880012
102,0.0
103,0.00083160086
104,0.00023760024
105,0.0032670032
106,0.0035640036
107,0.0
108,0.0016632017
109,0.0
110,0.0
111,0.0
112,0.00023760024
113,0.0
114,0.0
115,0.0
116,0.007068607
117,0.006058806
118,0.043243244
119,0.06017226
120,0.056667656
121,0.11357291
122,0.6090882
123,0.73804575
124,0.74202555
125,0.74178797
126,0.74160975
127,0.202673
128,0.15574695
129,0.14838135
130,0.15432136
131,0.16608256
132,0.15242055
133,0.14962874
134,0.14398575
135,0.15265815
136,0.14832194
137,0.14850014
138,0.13525394
139,0.121710725
140,0.11131571
141,0.10525691
142,0.08060588
143,0.06528067


==> figs/full_ref_169_6_endog.csv <==
x,0
0,0.009925705
1,0.0098902555
2,0.014282972
3,0.038338035
4,0.03931288
5,0.028388698
6,0.04694031
7,0.04897272
8,0.039067693
9,0.031966086
10,0.034447514
11,0.032819815
12,0.030264538
13,0.045433734
14,0.040426567
15,0.04701712
16,0.06585528
17,0.05276871
18,0.029053366
19,0.037425224
20,0.027859917
21,0.014835384
22,0.043138415
23,0.01930786
24,0.023998937
25,0.046647858
26,0.016200168
27,0.00987844
28,0.024539532
29,0.010971448
30,0.009857761
31,0.009857761
32,0.009656884
33,0.013254952
34,0.009550537
35,0.009783909
36,0.009701195
37,0.01274685
38,0.016507393
39,0.011503183
40,0.011514999
41,0.011476596
42,0.011491367
43,0.011621346
44,0.0115445405
45,0.0116243
46,0.011461826
47,0.0116243
48,0.011577035
49,0.011642025
50,0.011500229
51,0.011627254
52,0.011594759
53,0.01146478
54,0.011526816
55,0.011512045
56,0.011636117
57,0.011662703
58,0.011603622
59,0.011662703
60,0.01167452
61,0.011644979
62,0.011615438
63,0.01167452
64,0.011680428
65,0.011627254
66,0.0116715655
67,0.01167452
68,0.011618393
69,0.011659749
70,0.011659749
71,0.01160953
72,0.011665657
73,0.011656795
74,0.011585897
75,0.011659749
76,0.011281627
77,0.011482504
78,0.0116243
79,0.011450009
80,0.011582944
81,0.011656795
82,0.011636117
83,0.011594759
84,0.011621346
85,0.01160953
86,0.011585897
87,0.011662703
88,0.011680428
89,0.01160953
90,0.011780866
91,0.011763142
92,0.011588851
93,0.011966974
94,0.012608008
95,0.012619825
96,0.01265232
97,0.0126021
98,0.012540065
99,0.012359866
100,0.01258733
101,0.012608008
102,0.012605054
103,0.012622779
104,0.012616871
105,0.0126021
106,0.012634595
107,0.012531202
108,0.012625733
109,0.012543019
110,0.012534156
111,0.01258733
112,0.012545973
113,0.012492799
114,0.012489845
115,0.01250757
116,0.012551881
117,0.012513478
118,0.012454396
119,0.01245735
120,0.012253519
121,0.010593327
122,0.021148251
123,0.041073512
124,0.04286073
125,0.04000709
126,0.03177998
127,0.010652408
128,0.0111398315
129,0.01114574
130,0.011113245
131,0.011219592
132,0.01117528
133,0.011204821
134,0.011257995
135,0.011260948
136,0.0110453
137,0.011133923
138,0.011526816
139,0.011455918
140,0.011606576
141,0.011491367
142,0.011585897
143,0.011633162


==> figs/full_ref_169_7_endog.csv <==
x,0
0,0.375
1,0.35
2,0.35
3,0.425
4,0.45
5,0.475
6,0.475
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.45
22,0.475
23,0.475
24,0.45
25,0.475
26,0.475
27,0.425
28,0.425
29,0.45
30,0.4
31,0.375
32,0.375
33,0.375
34,0.4
35,0.375
36,0.35
37,0.35
38,0.4
39,0.375
40,0.375
41,0.35
42,0.35
43,0.325
44,0.325
45,0.325
46,0.3
47,0.3
48,0.3
49,0.275
50,0.275
51,0.275
52,0.275
53,0.25
54,0.25
55,0.25
56,0.25
57,0.25
58,0.25
59,0.25
60,0.225
61,0.225
62,0.225
63,0.225
64,0.225
65,0.225
66,0.2
67,0.2
68,0.2
69,0.2
70,0.2
71,0.2
72,0.2
73,0.2
74,0.175
75,0.175
76,0.175
77,0.175
78,0.175
79,0.175
80,0.2
81,0.2
82,0.175
83,0.175
84,0.175
85,0.175
86,0.175
87,0.175
88,0.175
89,0.15
90,0.15
91,0.15
92,0.15
93,0.15
94,0.125
95,0.125
96,0.125
97,0.125
98,0.125
99,0.125
100,0.1
101,0.1
102,0.1
103,0.1
104,0.1
105,0.1
106,0.1
107,0.1
108,0.1
109,0.1
110,0.075
111,0.075
112,0.075
113,0.075
114,0.075
115,0.075
116,0.075
117,0.075
118,0.075
119,0.075
120,0.1
121,0.1
122,0.225
123,0.3
124,0.35
125,0.4
126,0.425
127,0.375
128,0.35
129,0.325
130,0.325
131,0.3
132,0.3
133,0.275
134,0.275
135,0.275
136,0.25
137,0.25
138,0.25
139,0.25
140,0.225
141,0.225
142,0.225
143,0.2


==> figs/full_ref_169_8_endog.csv <==
x,0
0,0.21212122
1,0.21212122
2,0.18181819
3,0.18181819
4,0.18181819
5,0.18181819
6,0.18181819
7,0.18181819
8,0.18181819
9,0.18181819
10,0.18181819
11,0.18181819
12,0.15151516
13,0.15151516
14,0.15151516
15,0.15151516
16,0.15151516
17,0.15151516
18,0.15151516
19,0.15151516
20,0.15151516
21,0.15151516
22,0.15151516
23,0.15151516
24,0.18181819
25,0.18181819
26,0.18181819
27,0.18181819
28,0.18181819
29,0.18181819
30,0.18181819
31,0.18181819
32,0.18181819
33,0.18181819
34,0.18181819
35,0.18181819
36,0.18181819
37,0.15151516
38,0.15151516
39,0.15151516
40,0.15151516
41,0.15151516
42,0.15151516
43,0.15151516
44,0.15151516
45,0.15151516
46,0.15151516
47,0.15151516
48,0.15151516
49,0.15151516
50,0.15151516
51,0.15151516
52,0.15151516
53,0.121212125
54,0.121212125
55,0.121212125
56,0.121212125
57,0.121212125
58,0.121212125
59,0.121212125
60,0.121212125
61,0.121212125
62,0.121212125
63,0.121212125
64,0.121212125
65,0.121212125
66,0.121212125
67,0.121212125
68,0.121212125
69,0.121212125
70,0.09090909
71,0.09090909
72,0.09090909
73,0.09090909
74,0.09090909
75,0.09090909
76,0.09090909
77,0.09090909
78,0.09090909
79,0.09090909
80,0.09090909
81,0.09090909
82,0.09090909
83,0.09090909
84,0.09090909
85,0.09090909
86,0.09090909
87,0.09090909
88,0.09090909
89,0.060606062
90,0.060606062
91,0.09090909
92,0.09090909
93,0.09090909
94,0.09090909
95,0.09090909
96,0.09090909
97,0.09090909
98,0.09090909
99,0.09090909
100,0.121212125
101,0.121212125
102,0.121212125
103,0.121212125
104,0.121212125
105,0.121212125
106,0.15151516
107,0.15151516
108,0.15151516
109,0.15151516
110,0.18181819
111,0.18181819
112,0.18181819
113,0.18181819
114,0.18181819
115,0.21212122
116,0.21212122
117,0.21212122
118,0.21212122
119,0.21212122
120,0.24242425
121,0.24242425
122,0.24242425
123,0.27272728
124,0.27272728
125,0.27272728
126,0.27272728
127,0.27272728
128,0.27272728
129,0.27272728
130,0.27272728
131,0.27272728
132,0.27272728
133,0.27272728
134,0.27272728
135,0.24242425
136,0.24242425
137,0.24242425
138,0.24242425
139,0.24242425
140,0.24242425
141,0.24242425
142,0.24242425
143,0.24242425


==> figs/full_ref_61_0_exog.csv <==
x,0
0,0.69158876
1,0.7056075
2,0.75233644
3,0.7196262
4,0.72897196
5,0.7242991
6,0.6962617
7,0.6542056
8,0.7056075
9,0.6682243
10,0.6588785
11,0.6962617
12,0.6775701
13,0.64953274
14,0.682243
15,0.6682243
16,0.7009346
17,0.6682243
18,0.62616825
19,0.60280377
20,0.58878505
21,0.635514
22,0.61214954
23,0.6728972
24,0.6448598
25,0.6214953
26,0.6728972
27,0.6401869
28,0.7242991
29,0.69158876
30,0.7056075
31,0.71495324
32,0.7429907
33,0.7383177
34,0.7616823
35,0.8130841
36,0.75233644
37,0.73364484
38,0.7616823
39,0.8037383
40,0.7757009
41,0.72897196
42,0.6869159
43,0.635514
44,0.6728972
45,0.71495324
46,0.7009346
47,0.7196262
48,0.7943925
49,0.78971964
50,0.682243
51,0.6869159
52,0.6168224
53,0.55607474
54,0.5373832
55,0.5140187
56,0.50934577
57,0.55607474
58,0.55140185
59,0.52803737
60,0.5420561
61,0.58411217
62,0.5981308
63,0.58878505
64,0.5794392
65,0.6168224
66,0.63084114
67,0.63084114
68,0.63084114
69,0.60280377
70,0.6401869
71,0.54672897
72,0.5373832
73,0.5420561
74,0.5186916
75,0.5373832
76,0.5233645
77,0.5186916
78,0.4813084
79,0.4813084
80,0.45327103
81,0.4813084
82,0.47663552
83,0.5186916
84,0.5140187
85,0.5
86,0.5046729
87,0.54672897
88,0.56542057
89,0.5794392
90,0.5233645
91,0.5420561
92,0.4813084
93,0.46261683
94,0.50934577
95,0.50934577
96,0.55140185
97,0.57009345
98,0.5186916
99,0.5140187
100,0.46728972
101,0.38785046
102,0.40186915
103,0.42990655
104,0.44392523
105,0.44859812
106,0.45327103
107,0.44392523
108,0.44392523
109,0.43457943
110,0.53271025
111,0.5233645
112,0.5607477
113,0.57009345
114,0.6214953
115,0.61214954
116,0.56542057
117,0.60747665
118,0.6168224
119,0.64953274
120,0.6448598
121,0.57009345
122,0.56542057
123,0.55140185
124,0.5373832
125,0.5794392
126,0.58411217
127,0.5794392
128,0.5373832
129,0.57476634
130,0.55607474
131,0.56542057
132,0.59345794
133,0.61214954
134,0.55607474
135,0.61214954
136,0.6448598
137,0.635514
138,0.5981308
139,0.63084114
140,0.64953274
141,0.6682243
142,0.64953274
143,0.6635514


==> figs/full_ref_61_1_exog.csv <==
x,0
0,0.5212796
1,0.62503475
2,0.4689847
3,0.47705147
4,0.4962448
5,0.57162726
6,0.48261476
7,0.5023644
8,0.43783033
9,0.5521558
10,0.5816412
11,0.48261476
12,0.45674548
13,0.4837274
14,0.43198887
15,0.4859527
16,0.5463143
17,0.508484
18,0.51265645
19,0.5093185
20,0.527121
21,0.5463143
22,0.49819192
23,0.51098746
24,0.49652296
25,0.4859527
26,0.5579972
27,0.5279555
28,0.50959665
29,0.4853964
30,0.48734352
31,0.5040334
32,0.4742698
33,0.51738524
34,0.5159944
35,0.52155775
36,0.4993046
37,0.5159944
38,0.5568846
39,0.51515996
40,0.52155775
41,0.50959665
42,0.50764954
43,0.5418637
44,0.4773296
45,0.45674548
46,0.5354659
47,0.508484
48,0.5243394
49,0.5020862
50,0.55771905
51,0.4511822
52,0.50180805
53,0.49819192
54,0.49123782
55,0.55299026
56,0.48567456
57,0.48734352
58,0.49568847
59,0.4920723
60,0.4890125
61,0.4993046
62,0.53602225
63,0.51070935
64,0.4906815
65,0.4550765
66,0.4851182
67,0.51376915
68,0.52767736
69,0.50959665
70,0.5132128
71,0.44561893
72,0.5557719
73,0.4859527
74,0.46648124
75,0.50180805
76,0.51682895
77,0.50792766
78,0.45452017
79,0.4993046
80,0.4867872
81,0.6133519
82,0.48400557
83,0.5184979
84,0.4906815
85,0.4884562
86,0.5368568
87,0.44951323
88,0.4876217
89,0.49652296
90,0.48734352
91,0.5635605
92,0.50820583
93,0.4853964
94,0.49123782
95,0.49401948
96,0.49318498
97,0.5315716
98,0.5154381
99,0.532128
100,0.5657858
101,0.52517384
102,0.4550765
103,0.5365786
104,0.45452017
105,0.4751043
106,0.5223922
107,0.49123782
108,0.52211404
109,0.5057024
110,0.506815
111,0.5212796
112,0.51098746
113,0.46063977
114,0.50598055
115,0.567733
116,0.5816412
117,0.44283727
118,0.47788596
119,0.4837274
120,0.5212796
121,0.48734352
122,0.48789987
123,0.48873436
124,0.549096
125,0.48956886
126,0.46063977
127,0.5132128
128,0.53602225
129,0.5488178
130,0.48038942
131,0.49652296
132,0.50904036
133,0.4884562
134,0.49485397
135,0.5226704
136,0.5293463
137,0.5098748
138,0.4720445
139,0.4945758
140,0.48706537
141,0.48094577
142,0.49485397
143,0.52656466


==> figs/full_ref_61_2_exog.csv <==
x,0
0,0.31559888
1,0.41977715
2,0.2632312
3,0.27158773
4,0.3139276
5,0.36908078
6,0.2799443
7,0.2941504
8,0.2557103
9,0.34763232
10,0.37715876
11,0.2799443
12,0.25431755
13,0.2598886
14,0.23203343
15,0.28635097
16,0.34679666
17,0.30612814
18,0.34206128
19,0.3108635
20,0.3286908
21,0.34484679
22,0.29554316
23,0.30668524
24,0.291922
25,0.30194986
26,0.3534819
27,0.32367688
28,0.3286908
29,0.2827298
30,0.28467965
31,0.30250695
32,0.25320333
33,0.29359332
34,0.291922
35,0.29749304
36,0.27520892
37,0.3075209
38,0.3487465
39,0.30668524
40,0.31309193
41,0.3011142
42,0.30501392
43,0.3415042
44,0.2855153
45,0.2649025
46,0.32423398
47,0.29721448
48,0.31114206
49,0.28885794
50,0.34456825
51,0.25710306
52,0.308078
53,0.30445683
54,0.29749304
55,0.3593315
56,0.291922
57,0.29359332
58,0.30194986
59,0.2983287
60,0.29526463
61,0.30557102
62,0.34233984
63,0.3172702
64,0.29665738
65,0.26128134
66,0.27381617
67,0.30222842
68,0.31643453
69,0.2983287
70,0.30194986
71,0.25654596
72,0.3671309
73,0.29693595
74,0.27855152
75,0.3139276
76,0.30668524
77,0.316156
78,0.26239553
79,0.30724233
80,0.2947075
81,0.42172703
82,0.29220057
83,0.32674095
84,0.2988858
85,0.3211699
86,0.3707521
87,0.28300837
88,0.31225628
89,0.3211699
90,0.31225628
91,0.38830084
92,0.33286908
93,0.31002787
94,0.31587744
95,0.29749304
96,0.31587744
97,0.33481893
98,0.3189415
99,0.3356546
100,0.36935934
101,0.3481894
102,0.2777159
103,0.3593315
104,0.27715877
105,0.29805014
106,0.34512535
107,0.31420612
108,0.34512535
109,0.3286908
110,0.31002787
111,0.32479107
112,0.3144847
113,0.26406685
114,0.28885794
115,0.35069638
116,0.36462396
117,0.245961
118,0.2810585
119,0.2643454
120,0.30194986
121,0.26824513
122,0.28718662
123,0.28802228
124,0.34846798
125,0.28885794
126,0.2598886
127,0.29331475
128,0.31587744
129,0.3286908
130,0.26016712
131,0.29387188
132,0.30557102
133,0.28467965
134,0.29108635
135,0.31922007
136,0.32674095
137,0.30640668
138,0.26852366
139,0.291922
140,0.28440112
141,0.278273
142,0.29220057
143,0.32423398


==> figs/full_ref_61_3_exog.csv <==
x,0
0,0.5882353
1,0.5882353
2,0.5882353
3,0.5882353
4,0.5882353
5,0.61764705
6,0.61764705
7,0.61764705
8,0.61764705
9,0.61764705
10,0.61764705
11,0.61764705
12,0.61764705
13,0.61764705
14,0.61764705
15,0.61764705
16,0.61764705
17,0.64705884
18,0.64705884
19,0.64705884
20,0.64705884
21,0.64705884
22,0.64705884
23,0.64705884
24,0.64705884
25,0.64705884
26,0.64705884
27,0.64705884
28,0.64705884
29,0.64705884
30,0.64705884
31,0.61764705
32,0.61764705
33,0.61764705
34,0.61764705
35,0.61764705
36,0.61764705
37,0.61764705
38,0.61764705
39,0.61764705
40,0.61764705
41,0.61764705
42,0.61764705
43,0.64705884
44,0.64705884
45,0.64705884
46,0.61764705
47,0.61764705
48,0.61764705
49,0.61764705
50,0.61764705
51,0.61764705
52,0.61764705
53,0.61764705
54,0.61764705
55,0.61764705
56,0.5882353
57,0.5882353
58,0.5882353
59,0.5588235
60,0.5588235
61,0.5588235
62,0.5588235
63,0.5588235
64,0.5588235
65,0.5588235
66,0.5588235
67,0.5294118
68,0.5294118
69,0.5294118
70,0.5294118
71,0.5294118
72,0.5294118
73,0.5294118
74,0.5294118
75,0.5294118
76,0.5294118
77,0.5294118
78,0.5294118
79,0.5294118
80,0.5294118
81,0.5294118
82,0.5294118
83,0.5294118
84,0.5294118
85,0.5294118
86,0.5294118
87,0.5294118
88,0.5294118
89,0.5294118
90,0.5294118
91,0.5294118
92,0.5294118
93,0.5294118
94,0.5294118
95,0.5294118
96,0.5294118
97,0.5294118
98,0.5294118
99,0.5294118
100,0.5294118
101,0.5294118
102,0.5294118
103,0.5
104,0.5
105,0.5
106,0.5
107,0.5294118
108,0.5
109,0.5
110,0.5
111,0.5
112,0.5
113,0.5
114,0.5
115,0.5
116,0.5
117,0.5
118,0.5
119,0.5
120,0.5
121,0.5
122,0.5
123,0.5
124,0.5
125,0.5
126,0.5
127,0.5
128,0.5
129,0.5294118
130,0.5294118
131,0.5294118
132,0.5294118
133,0.5294118
134,0.5294118
135,0.5294118
136,0.5294118
137,0.5588235
138,0.5588235
139,0.5588235
140,0.5588235
141,0.5588235
142,0.5588235
143,0.5588235


==> figs/full_ref_61_4_exog.csv <==
x,0
0,0.646789
1,0.6559633
2,0.70183486
3,0.67431194
4,0.6834862
5,0.6834862
6,0.6559633
7,0.6146789
8,0.6651376
9,0.6330275
10,0.6146789
11,0.6559633
12,0.6330275
13,0.6146789
14,0.646789
15,0.6330275
16,0.6972477
17,0.67431194
18,0.6330275
19,0.61009175
20,0.5963303
21,0.64220184
22,0.61926603
23,0.6788991
24,0.6513761
25,0.6284404
26,0.6788991
27,0.646789
28,0.7293578
29,0.6972477
30,0.71100914
31,0.7201835
32,0.7477064
33,0.74311924
34,0.76605505
35,0.8165138
36,0.75688076
37,0.7385321
38,0.76605505
39,0.80733943
40,0.7798165
41,0.73394495
42,0.69266057
43,0.64220184
44,0.6788991
45,0.7201835
46,0.70642203
47,0.72477067
48,0.79816514
49,0.79357797
50,0.6880734
51,0.69266057
52,0.6238532
53,0.5642202
54,0.54587156
55,0.5229358
56,0.51834863
57,0.5642202
58,0.559633
59,0.53669727
60,0.5504587
61,0.5917431
62,0.6055046
63,0.5963303
64,0.58715594
65,0.6238532
66,0.63761467
67,0.63761467
68,0.63761467
69,0.61009175
70,0.646789
71,0.55504584
72,0.54587156
73,0.5504587
74,0.5091743
75,0.51376146
76,0.5091743
77,0.5045872
78,0.4678899
79,0.47247708
80,0.44954127
81,0.47247708
82,0.4678899
83,0.5091743
84,0.5045872
85,0.49541286
86,0.5045872
87,0.5321101
88,0.55504584
89,0.559633
90,0.5091743
91,0.5321101
92,0.47706422
93,0.46330276
94,0.5045872
95,0.5
96,0.53669727
97,0.55504584
98,0.51376146
99,0.5091743
100,0.47706422
101,0.39908257
102,0.4082569
103,0.43119267
104,0.45412844
105,0.44495413
106,0.4587156
107,0.44036698
108,0.44954127
109,0.4357798
110,0.51376146
111,0.51376146
112,0.5275229
113,0.5412844
114,0.58715594
115,0.57798165
116,0.5412844
117,0.58715594
118,0.5917431
119,0.6146789
120,0.61009175
121,0.54587156
122,0.54587156
123,0.5275229
124,0.51834863
125,0.55504584
126,0.559633
127,0.5504587
128,0.51834863
129,0.5412844
130,0.5275229
131,0.53669727
132,0.5642202
133,0.5825688
134,0.5321101
135,0.5825688
136,0.6146789
137,0.6055046
138,0.5733945
139,0.5963303
140,0.61926603
141,0.63761467
142,0.6146789
143,0.61926603


==> figs/full_ref_61_5_endog.csv <==
x,0
0,0.998812
1,0.9986338
2,0.9989902
3,0.9982774
4,0.998515
5,0.9986932
6,0.9986338
7,0.9989308
8,0.9983962
9,0.9983962
10,0.9986932
11,0.9988714
12,0.9983368
13,0.998515
14,0.998515
15,0.998515
16,0.24591625
17,0.016810216
18,0.017226018
19,0.023819424
20,0.02114642
21,0.020849422
22,0.020908821
23,0.022275023
24,0.025898427
25,0.02079002
26,0.02067122
27,0.020849422
28,0.021324622
29,0.024116425
30,0.02079002
31,0.022928422
32,0.021799821
33,0.01989902
34,0.02025542
35,0.022156222
36,0.022215622
37,0.019720819
38,0.02025542
39,0.021740422
40,0.02061182
41,0.01978022
42,0.023403624
43,0.018117018
44,0.021681022
45,0.023819424
46,0.01978022
47,0.02043362
48,0.02019602
49,0.02108702
50,0.01906742
51,0.022631424
52,0.02031482
53,0.018948618
54,0.02025542
55,0.018532818
56,0.015206415
57,0.017523017
58,0.018770419
59,0.017523017
60,0.016275616
61,0.017701218
62,0.018057618
63,0.02067122
64,0.01978022
65,0.01900802
66,0.018235818
67,0.018176418
68,0.018592218
69,0.016156817
70,0.016572617
71,0.013780814
72,0.014671815
73,0.36329076
74,0.995248
75,0.9977428
76,0.99376297
77,0.99471337
78,0.9932878
79,0.9912088
80,0.98841697
81,0.9915058
82,0.9919216
83,0.9935254
84,0.9954262
85,0.9928126
86,0.9929908
87,0.997624
88,0.9970894
89,0.9985744
90,0.9963766
91,0.9976834
92,0.9891892
93,0.9882982
94,0.994951
95,0.9917434
96,0.9978616
97,0.9984556
98,0.9950104
99,0.9968518
100,0.989011
101,0.96299374
102,0.96839917
103,0.97825956
104,0.98402137
105,0.98663497
106,0.9847936
107,0.9858628
108,0.9841996
109,0.980398
110,0.9950104
111,0.9965548
112,0.9984556
113,0.9993466
114,0.9986338
115,0.9984556
116,0.9989902
117,0.998812
118,0.9985744
119,0.9985744
120,0.9984556
121,0.99691117
122,0.9976834
123,0.998515
124,0.9966142
125,0.9988714
126,0.9985744
127,0.998812
128,0.9981586
129,0.9992872
130,0.9986932
131,0.9983368
132,0.9980398
133,0.998515
134,0.996733
135,0.9984556
136,0.9995248
137,0.9980398
138,0.9983962
139,0.9984556
140,0.9988714
141,0.9986932
142,0.9982774
143,0.9989902


==> figs/full_ref_61_6_endog.csv <==
x,0
0,0.9965112
1,0.9982305
2,0.9982896
3,0.9982778
4,0.99822754
5,0.99832207
6,0.99721724
7,0.99773717
8,0.9983073
9,0.998071
10,0.99760425
11,0.9997105
12,0.9981419
13,0.9977017
14,0.99823344
15,0.99787307
16,0.18151633
17,0.0017310902
18,0.0017458606
19,0.0019171971
20,0.0016779167
21,0.0017045035
22,0.0015479373
23,0.0017310902
24,0.0016395138
25,0.0015686159
26,0.0016276975
27,0.0015627077
28,0.0015124884
29,0.0056068418
30,0.005654107
31,0.005654107
32,0.006634861
33,0.00787262
34,0.007943518
35,0.007999646
36,0.007896253
37,0.009142874
38,0.009461914
39,0.009491456
40,0.009500317
41,0.009320118
42,0.009382155
43,0.009402833
44,0.009515088
45,0.009402833
46,0.009512134
47,0.009408741
48,0.009464868
49,0.009506226
50,0.009482593
51,0.009506226
52,0.009453053
53,0.009500317
54,0.009500317
55,0.00944419
56,0.009491456
57,0.009497363
58,0.009441236
59,0.009520996
60,0.009503271
61,0.009503271
62,0.009491456
63,0.0095416745
64,0.00945896
65,0.009420558
66,0.009473731
67,0.009503271
68,0.010909413
69,0.010868056
70,0.009343752
71,0.009388062
72,0.009417604
73,0.29318643
74,0.9396984
75,0.960953
76,0.92618936
77,0.9087367
78,0.8304152
79,0.82207876
80,0.770923
81,0.8431059
82,0.8405536
83,0.92537403
84,0.9252618
85,0.8942971
86,0.91721785
87,0.9671418
88,0.9818265
89,0.98456496
90,0.9404428
91,0.972078
92,0.85447913
93,0.8081592
94,0.94307786
95,0.90839106
96,0.9645924
97,0.98285747
98,0.9500672
99,0.9411902
100,0.8520361
101,0.57211643
102,0.6104574
103,0.6888912
104,0.78113526
105,0.7389569
106,0.7831411
107,0.72489846
108,0.76207846
109,0.69892323
110,0.93424517
111,0.95005536
112,0.97378844
113,0.98639053
114,0.99791145
115,0.99822164
116,0.9696439
117,0.99747133
118,0.99748313
119,0.99831325
120,0.99818915
121,0.95801663
122,0.980701
123,0.9809314
124,0.947961
125,0.9910492
126,0.9924523
127,0.9872472
128,0.9632985
129,0.991959
130,0.9739687
131,0.98317355
132,0.9825119
133,0.99569297
134,0.9560256
135,0.9919206
136,0.9971286
137,0.99469745
138,0.9875929
139,0.99383485
140,0.9965644
141,0.998133
142,0.9965083
143,0.99930286


==> figs/full_ref_61_7_endog.csv <==
x,0
0,0.925
1,0.925
2,0.925
3,0.925
4,0.925
5,0.925
6,0.925
7,0.925
8,0.95
9,0.95
10,0.95
11,0.95
12,0.95
13,0.95
14,0.95
15,0.95
16,0.9
17,0.85
18,0.825
19,0.775
20,0.725
21,0.7
22,0.675
23,0.65
24,0.625
25,0.625
26,0.6
27,0.575
28,0.575
29,0.55
30,0.525
31,0.525
32,0.525
33,0.5
34,0.5
35,0.5
36,0.475
37,0.475
38,0.475
39,0.475
40,0.475
41,0.475
42,0.45
43,0.45
44,0.45
45,0.45
46,0.45
47,0.45
48,0.425
49,0.425
50,0.425
51,0.425
52,0.425
53,0.425
54,0.425
55,0.4
56,0.4
57,0.4
58,0.4
59,0.4
60,0.4
61,0.4
62,0.375
63,0.375
64,0.375
65,0.375
66,0.375
67,0.375
68,0.375
69,0.375
70,0.375
71,0.35
72,0.35
73,0.375
74,0.625
75,0.725
76,0.8
77,0.85
78,0.85
79,0.85
80,0.825
81,0.825
82,0.825
83,0.85
84,0.85
85,0.85
86,0.85
87,0.85
88,0.85
89,0.85
90,0.85
91,0.875
92,0.85
93,0.85
94,0.85
95,0.85
96,0.85
97,0.875
98,0.875
99,0.875
100,0.875
101,0.85
102,0.825
103,0.825
104,0.825
105,0.825
106,0.825
107,0.825
108,0.825
109,0.825
110,0.85
111,0.875
112,0.875
113,0.875
114,0.875
115,0.875
116,0.875
117,0.875
118,0.875
119,0.875
120,0.875
121,0.875
122,0.875
123,0.875
124,0.875
125,0.875
126,0.875
127,0.875
128,0.875
129,0.9
130,0.9
131,0.9
132,0.9
133,0.9
134,0.9
135,0.9
136,0.9
137,0.9
138,0.9
139,0.9
140,0.9
141,0.9
142,0.925
143,0.925


==> figs/full_ref_61_8_endog.csv <==
x,0
0,0.8787879
1,0.90909094
2,0.93939394
3,0.93939394
4,0.969697
5,1.0
6,1.0
7,0.8787879
8,0.75757575
9,0.6969697
10,0.75757575
11,0.8181818
12,0.8787879
13,0.90909094
14,0.93939394
15,0.93939394
16,0.969697
17,0.969697
18,0.93939394
19,0.90909094
20,0.8787879
21,0.8484849
22,0.8484849
23,0.8181818
24,0.7878788
25,0.7878788
26,0.75757575
27,0.72727275
28,0.72727275
29,0.6969697
30,0.6969697
31,0.6666667
32,0.6666667
33,0.6363636
34,0.6363636
35,0.6363636
36,0.6060606
37,0.6060606
38,0.6060606
39,0.57575756
40,0.57575756
41,0.57575756
42,0.57575756
43,0.57575756
44,0.57575756
45,0.57575756
46,0.57575756
47,0.54545456
48,0.54545456
49,0.54545456
50,0.54545456
51,0.54545456
52,0.54545456
53,0.54545456
54,0.54545456
55,0.54545456
56,0.54545456
57,0.54545456
58,0.54545456
59,0.54545456
60,0.5151515
61,0.5151515
62,0.5151515
63,0.5151515
64,0.5151515
65,0.5151515
66,0.5151515
67,0.5151515
68,0.5151515
69,0.5151515
70,0.5151515
71,0.5151515
72,0.4848485
73,0.5151515
74,0.54545456
75,0.57575756
76,0.6060606
77,0.6666667
78,0.6969697
79,0.6969697
80,0.6969697
81,0.6969697
82,0.6969697
83,0.72727275
84,0.72727275
85,0.75757575
86,0.75757575
87,0.7878788
88,0.8181818
89,0.8484849
90,0.8484849
91,0.8787879
92,0.90909094
93,0.90909094
94,0.90909094
95,0.90909094
96,0.90909094
97,0.90909094
98,0.93939394
99,0.93939394
100,0.93939394
101,0.93939394
102,0.90909094
103,0.8787879
104,0.8484849
105,0.8484849
106,0.8181818
107,0.8181818
108,0.7878788
109,0.7878788
110,0.7878788
111,0.7878788
112,0.8181818
113,0.8181818
114,0.8484849
115,0.8787879
116,0.8787879
117,0.90909094
118,0.90909094
119,0.93939394
120,0.93939394
121,0.969697
122,0.969697
123,0.969697
124,0.969697
125,0.969697
126,1.0
127,1.0
128,0.969697
129,0.75757575
130,0.72727275
131,0.7878788
132,0.8181818
133,0.8787879
134,0.8787879
135,0.90909094
136,0.93939394
137,0.93939394
138,0.969697
139,0.969697
140,1.0
141,0.969697
142,0.7878788
143,0.6969697


==> figs/full_ref_78_0_exog.csv <==
x,0
0,0.3364486
1,0.3084112
2,0.3224299
3,0.3317757
4,0.31308413
5,0.3084112
6,0.2897196
7,0.27570093
8,0.24766356
9,0.21495327
10,0.3084112
11,0.3084112
12,0.25700936
13,0.2897196
14,0.3317757
15,0.26635513
16,0.3224299
17,0.3317757
18,0.317757
19,0.3504673
20,0.34579438
21,0.3224299
22,0.3364486
23,0.317757
24,0.30373833
25,0.30373833
26,0.31308413
27,0.3224299
28,0.37383178
29,0.36915886
30,0.34579438
31,0.23831776
32,0.24766356
33,0.26635513
34,0.24299066
35,0.22897196
36,0.21962617
37,0.20560747
38,0.20560747
39,0.17757009
40,0.27102804
41,0.28504673
42,0.317757
43,0.30373833
44,0.35514018
45,0.3504673
46,0.38317758
47,0.44392523
48,0.49532712
49,0.43457943
50,0.41588786
51,0.36915886
52,0.30373833
53,0.26635513
54,0.25700936
55,0.25233644
56,0.26635513
57,0.31308413
58,0.28037384
59,0.3364486
60,0.36448598
61,0.37383178
62,0.3317757
63,0.34579438
64,0.39252338
65,0.3504673
66,0.34579438
67,0.37383178
68,0.43457943
69,0.41121495
70,0.36448598
71,0.3504673
72,0.35514018
73,0.3598131
74,0.39252338
75,0.37383178
76,0.43925235
77,0.41588786
78,0.40654206
79,0.34579438
80,0.3411215
81,0.27102804
82,0.2990654
83,0.2897196
84,0.22897196
85,0.17289719
86,0.1542056
87,0.1682243
88,0.1542056
89,0.13551402
90,0.19158879
91,0.21495327
92,0.24299066
93,0.20560747
94,0.17757009
95,0.14018692
96,0.20093457
97,0.1448598
98,0.18691589
99,0.18691589
100,0.21028037
101,0.24299066
102,0.23831776
103,0.21962617
104,0.19158879
105,0.18224299
106,0.19158879
107,0.19158879
108,0.18691589
109,0.17757009
110,0.20560747
111,0.23364486
112,0.23364486
113,0.3504673
114,0.3224299
115,0.39719626
116,0.39252338
117,0.40654206
118,0.38785046
119,0.39252338
120,0.42056075
121,0.45327103
122,0.43925235
123,0.39252338
124,0.39252338
125,0.38785046
126,0.42990655
127,0.46728972
128,0.40186915
129,0.42990655
130,0.42990655
131,0.40186915
132,0.40186915
133,0.41121495
134,0.40654206
135,0.42523363
136,0.3504673
137,0.3598131
138,0.3411215
139,0.2990654
140,0.34579438
141,0.3598131
142,0.37383178
143,0.37383178


==> figs/full_ref_78_1_exog.csv <==
x,0
0,0.4550765
1,0.51877606
2,0.46759388
3,0.5132128
4,0.5552156
5,0.5496523
6,0.54687065
7,0.5023644
8,0.6086231
9,0.55465925
10,0.5860918
11,0.52155775
12,0.5104312
13,0.562726
14,0.5159944
15,0.44617525
16,0.4773296
17,0.46926287
18,0.4828929
19,0.5006954
20,0.44951323
21,0.47176635
22,0.4689847
23,0.45257303
24,0.49958277
25,0.50180805
26,0.47009736
27,0.49401948
28,0.5006954
29,0.42197496
30,0.47009736
31,0.50737137
32,0.4884562
33,0.48317108
34,0.48428372
35,0.44895688
36,0.5293463
37,0.48956886
38,0.5527121
39,0.5318498
40,0.4751043
41,0.49652296
42,0.48567456
43,0.47176635
44,0.43727398
45,0.506815
46,0.5691238
47,0.5026426
48,0.513491
49,0.4993046
50,0.49874827
51,0.5524339
52,0.48011127
53,0.489847
54,0.46008345
55,0.51682895
56,0.508484
57,0.45285118
58,0.5504868
59,0.5549374
60,0.47872046
61,0.50486785
62,0.530459
63,0.513491
64,0.51682895
65,0.4781641
66,0.49040332
67,0.46926287
68,0.50180805
69,0.47232267
70,0.45257303
71,0.4945758
72,0.48317108
73,0.4589708
74,0.4820584
75,0.49429762
76,0.50792766
77,0.47649515
78,0.49707928
79,0.45757997
80,0.505146
81,0.51905423
82,0.5860918
83,0.43783033
84,0.49707928
85,0.5301808
86,0.44033378
87,0.48038942
88,0.510153
89,0.52767736
90,0.4759388
91,0.4876217
92,0.49735743
93,0.49652296
94,0.48261476
95,0.48400557
96,0.50431156
97,0.44228095
98,0.4828929
99,0.51210016
100,0.4998609
101,0.4851182
102,0.489847
103,0.46091795
104,0.48094577
105,0.5315716
106,0.47454798
107,0.49902642
108,0.5257302
109,0.5023644
110,0.45090404
111,0.4611961
112,0.5262865
113,0.5193324
114,0.50347704
115,0.5040334
116,0.48261476
117,0.50653684
118,0.52183586
119,0.5132128
120,0.48623088
121,0.48038942
122,0.5054242
123,0.4611961
124,0.491516
125,0.45535466
126,0.48094577
127,0.5557719
128,0.5193324
129,0.45257303
130,0.48650905
131,0.46453407
132,0.48344922
133,0.4759388
134,0.47566065
135,0.50959665
136,0.5057024
137,0.49958277
138,0.4993046
139,0.52211404
140,0.4968011
141,0.49819192
142,0.49958277
143,0.47232267


==> figs/full_ref_78_2_exog.csv <==
x,0
0,0.33844012
1,0.40891364
2,0.36824512
3,0.41448468
4,0.4707521
5,0.43119776
6,0.44986072
7,0.40529248
8,0.45793873
9,0.35403898
10,0.36518106
11,0.2994429
12,0.26796657
13,0.33593315
14,0.3125348
15,0.2454039
16,0.30083567
17,0.26935932
18,0.26183844
19,0.2988858
20,0.24791086
21,0.27019498
22,0.26350975
23,0.24679665
24,0.27158773
25,0.2729805
26,0.2637883
27,0.28746518
28,0.31169915
29,0.23286907
30,0.28133705
31,0.3183844
32,0.30445683
33,0.32089135
34,0.3431755
35,0.28635097
36,0.34038997
37,0.32785514
38,0.36685237
39,0.345961
40,0.2891365
41,0.31058496
42,0.29972145
43,0.28579387
44,0.2286908
45,0.2983287
46,0.36072424
47,0.29442897
48,0.30501392
49,0.2908078
50,0.2902507
51,0.3442897
52,0.29303622
53,0.30278552
54,0.27325904
55,0.3487465
56,0.34011143
57,0.28412256
58,0.36295265
59,0.39052925
60,0.3139276
61,0.32005572
62,0.31922007
63,0.30222842
64,0.30557102
65,0.28635097
66,0.2983287
67,0.27715877
68,0.31002787
69,0.2805014
70,0.26072425
71,0.30278552
72,0.29108635
73,0.28579387
74,0.3086351
75,0.3033426
76,0.31699166
77,0.2855153
78,0.30612814
79,0.26657382
80,0.2947075
81,0.3086351
82,0.37604457
83,0.22729805
84,0.3069638
85,0.34038997
86,0.26991645
87,0.3139276
88,0.35710305
89,0.35153204
90,0.29972145
91,0.29275766
92,0.30278552
93,0.30194986
94,0.30835655
95,0.3097493
96,0.33008358
97,0.2891365
98,0.30389974
99,0.3172702
100,0.30501392
101,0.29052925
102,0.29498607
103,0.28356546
104,0.28523678
105,0.35543177
106,0.2983287
107,0.3431755
108,0.37103063
109,0.33008358
110,0.3
111,0.3103064
112,0.37548748
113,0.36880222
114,0.35264623
115,0.3534819
116,0.33175486
117,0.37019497
118,0.38579386
119,0.4005571
120,0.35682452
121,0.34623957
122,0.3713092
123,0.3270195
124,0.35431755
125,0.3573816
126,0.38300836
127,0.45766017
128,0.39665738
129,0.33008358
130,0.34345403
131,0.3211699
132,0.32367688
133,0.3632312
134,0.36100277
135,0.37548748
136,0.39303622
137,0.416156
138,0.36518106
139,0.42311978
140,0.3615599
141,0.40389973
142,0.3935933
143,0.36044568


==> figs/full_ref_78_3_exog.csv <==
x,0
0,0.6764706
1,0.6764706
2,0.6764706
3,0.6764706
4,0.64705884
5,0.64705884
6,0.64705884
7,0.6764706
8,0.6764706
9,0.7058824
10,0.7058824
11,0.7058824
12,0.7058824
13,0.7058824
14,0.7058824
15,0.7058824
16,0.7058824
17,0.7058824
18,0.7058824
19,0.6764706
20,0.6764706
21,0.6764706
22,0.6764706
23,0.64705884
24,0.64705884
25,0.64705884
26,0.64705884
27,0.64705884
28,0.61764705
29,0.61764705
30,0.61764705
31,0.61764705
32,0.61764705
33,0.5882353
34,0.5882353
35,0.5882353
36,0.5882353
37,0.5588235
38,0.5588235
39,0.5588235
40,0.5588235
41,0.5588235
42,0.5588235
43,0.5588235
44,0.5588235
45,0.5588235
46,0.5588235
47,0.5588235
48,0.5588235
49,0.5588235
50,0.5588235
51,0.5588235
52,0.5294118
53,0.5294118
54,0.5294118
55,0.5294118
56,0.5294118
57,0.5294118
58,0.5294118
59,0.5294118
60,0.5294118
61,0.5294118
62,0.5294118
63,0.5294118
64,0.5294118
65,0.5294118
66,0.5294118
67,0.5294118
68,0.5294118
69,0.5294118
70,0.5294118
71,0.5294118
72,0.5294118
73,0.5294118
74,0.5294118
75,0.5294118
76,0.5294118
77,0.5294118
78,0.5294118
79,0.5294118
80,0.5294118
81,0.5294118
82,0.5294118
83,0.5294118
84,0.5294118
85,0.5294118
86,0.5294118
87,0.5294118
88,0.5294118
89,0.5294118
90,0.5294118
91,0.5294118
92,0.5294118
93,0.5
94,0.5294118
95,0.5
96,0.5
97,0.5
98,0.5
99,0.5
100,0.5
101,0.5
102,0.5
103,0.5
104,0.5
105,0.5
106,0.5294118
107,0.5294118
108,0.5294118
109,0.5294118
110,0.5294118
111,0.5294118
112,0.5588235
113,0.5588235
114,0.5588235
115,0.5588235
116,0.5588235
117,0.5882353
118,0.5882353
119,0.5882353
120,0.5882353
121,0.5882353
122,0.5882353
123,0.61764705
124,0.61764705
125,0.61764705
126,0.61764705
127,0.61764705
128,0.64705884
129,0.64705884
130,0.64705884
131,0.64705884
132,0.64705884
133,0.64705884
134,0.64705884
135,0.64705884
136,0.6764706
137,0.6764706
138,0.6764706
139,0.6764706
140,0.6764706
141,0.6764706
142,0.6764706
143,0.6764706


==> figs/full_ref_78_4_exog.csv <==
x,0
0,0.33486238
1,0.30733946
2,0.31651375
3,0.32568806
4,0.3119266
5,0.30733946
6,0.29357797
7,0.2706422
8,0.24311927
9,0.21559633
10,0.30733946
11,0.30733946
12,0.2614679
13,0.28440368
14,0.32568806
15,0.27522936
16,0.31651375
17,0.32568806
18,0.31651375
19,0.34862384
20,0.3440367
21,0.32110092
22,0.33486238
23,0.32110092
24,0.3119266
25,0.30733946
26,0.3119266
27,0.32568806
28,0.36238533
29,0.36238533
30,0.33944955
31,0.24311927
32,0.2522936
33,0.2706422
34,0.24770643
35,0.23853211
36,0.23394495
37,0.22018349
38,0.21100917
39,0.1880734
40,0.2614679
41,0.28440368
42,0.30733946
43,0.3027523
44,0.34862384
45,0.35321102
46,0.3853211
47,0.43119267
48,0.47247708
49,0.42201835
50,0.4082569
51,0.36238533
52,0.3119266
53,0.2798165
54,0.2706422
55,0.2706422
56,0.2798165
57,0.31651375
58,0.29357797
59,0.3440367
60,0.36697248
61,0.36238533
62,0.33486238
63,0.34862384
64,0.38990825
65,0.34862384
66,0.3440367
67,0.36697248
68,0.41284403
69,0.39908257
70,0.36238533
71,0.36238533
72,0.36238533
73,0.36697248
74,0.39449543
75,0.3761468
76,0.4174312
77,0.39449543
78,0.38990825
79,0.34862384
80,0.33486238
81,0.2706422
82,0.29816514
83,0.28440368
84,0.23853211
85,0.1880734
86,0.16972478
87,0.17431192
88,0.16513762
89,0.15137614
90,0.19724771
91,0.21100917
92,0.23853211
93,0.21559633
94,0.1880734
95,0.1559633
96,0.20183486
97,0.1559633
98,0.19266056
99,0.19266056
100,0.21100917
101,0.24311927
102,0.24311927
103,0.22477064
104,0.20183486
105,0.19266056
106,0.20183486
107,0.20183486
108,0.19724771
109,0.1880734
110,0.21559633
111,0.23853211
112,0.24311927
113,0.35321102
114,0.33027524
115,0.38990825
116,0.3853211
117,0.39449543
118,0.38073394
119,0.3853211
120,0.40366971
121,0.4357798
122,0.4266055
123,0.3853211
124,0.39449543
125,0.3853211
126,0.4174312
127,0.44495413
128,0.38990825
129,0.4174312
130,0.41284403
131,0.39908257
132,0.39449543
133,0.39449543
134,0.38990825
135,0.41284403
136,0.34862384
137,0.35779816
138,0.33944955
139,0.29816514
140,0.3440367
141,0.35321102
142,0.36697248
143,0.36697248


==> figs/full_ref_78_5_endog.csv <==
x,0
0,0.9280071
1,0.8883279
2,0.90430653
3,0.91309774
4,0.8969409
5,0.8762103
6,0.8488268
7,0.83884764
8,0.781586
9,0.76810217
10,0.8788239
11,0.8775765
12,0.8051084
13,0.8492426
14,0.9136917
15,0.8102168
16,0.9057915
17,0.9164835
18,0.8987823
19,0.95206416
20,0.93406594
21,0.90965253
22,0.9208791
23,0.8979507
24,0.8780517
25,0.87329966
26,0.8868429
27,0.8958123
28,0.965548
29,0.96079594
30,0.9338877
31,0.77624
32,0.7894268
33,0.8079002
34,0.777725
35,0.76234037
36,0.7577072
37,0.754262
38,0.7508761
39,0.6949807
40,0.81799823
41,0.84615386
42,0.8973567
43,0.8748441
44,0.94054055
45,0.94951
46,0.9718444
47,0.9879418
48,0.9948322
49,0.98443717
50,0.9856252
51,0.94737154
52,0.86902285
53,0.8102168
54,0.7923968
55,0.7831304
56,0.80552423
57,0.88042766
58,0.8311256
59,0.9177309
60,0.9480249
61,0.95972675
62,0.9247995
63,0.94386697
64,0.9785566
65,0.92598754
66,0.9182655
67,0.95628154
68,0.9868132
69,0.97932875
70,0.95301455
71,0.9252153
72,0.94042176
73,0.94808435
74,0.96768636
75,0.9514108
76,0.9881794
77,0.9863974
78,0.97909117
79,0.9334719
80,0.93727356
81,0.8140778
82,0.86587465
83,0.84009504
84,0.76548856
85,0.74214435
86,0.7416691
87,0.6693793
88,0.74149096
89,0.2934363
90,0.7291951
91,0.74695575
92,0.76299375
93,0.75164837
94,0.74184734
95,0.51880014
96,0.74463916
97,0.64621323
98,0.6063558
99,0.74351054
100,0.76275617
101,0.7903772
102,0.7788536
103,0.75343037
104,0.74380755
105,0.74368876
106,0.7439858
107,0.74630237
108,0.74315417
109,0.7426195
110,0.74790615
111,0.7657856
112,0.7757054
113,0.93970895
114,0.8979507
115,0.9827146
116,0.9718444
117,0.97659636
118,0.96661717
119,0.96507275
120,0.9751708
121,0.98515
122,0.9888922
123,0.9660826
124,0.9674488
125,0.97018117
126,0.97427976
127,0.9912682
128,0.9751708
129,0.9741016
130,0.9777844
131,0.97237897
132,0.97071576
133,0.9798634
134,0.97000295
135,0.9808138
136,0.93875855
137,0.93982774
138,0.9166023
139,0.85981584
140,0.9235521
141,0.94891596
142,0.96257794
143,0.9610336


==> figs/full_ref_78_6_endog.csv <==
x,0
0,0.34605262
1,0.27431577
2,0.28859875
3,0.31418696
4,0.2863566
5,0.26574597
6,0.23271051
7,0.18986751
8,0.12240817
9,0.091053575
10,0.2717398
11,0.26138872
12,0.15935484
13,0.2167378
14,0.32621598
15,0.18808915
16,0.28519565
17,0.3123377
18,0.29661906
19,0.38528574
20,0.3798266
21,0.30632025
22,0.352782
23,0.30600712
24,0.2693027
25,0.26945335
26,0.28480273
27,0.32191482
28,0.43851823
29,0.43006662
30,0.36546683
31,0.1274685
32,0.14725196
33,0.17382981
34,0.13464987
35,0.1150791
36,0.10966427
37,0.089942835
38,0.079946235
39,0.04867731
40,0.1599486
41,0.20972483
42,0.25792652
43,0.25140688
44,0.39100188
45,0.39548323
46,0.5164823
47,0.700675
48,0.8539592
49,0.66537374
50,0.6146522
51,0.443487
52,0.2793584
53,0.19725862
54,0.18018109
55,0.17278408
56,0.19898084
57,0.2893343
58,0.23710619
59,0.36933076
60,0.44749862
61,0.4382051
62,0.33658183
63,0.38562545
64,0.5300592
65,0.39761016
66,0.37437928
67,0.4598851
68,0.624061
69,0.5756318
70,0.4362879
71,0.43872797
72,0.43771178
73,0.44592115
74,0.5429715
75,0.48753822
76,0.6484912
77,0.5578394
78,0.5397722
79,0.38920283
80,0.34603193
81,0.17962867
82,0.23879297
83,0.2086525
84,0.12088977
85,0.050824925
86,0.029930728
87,0.032034032
88,0.024616338
89,0.0017074576
90,0.05378196
91,0.076046854
92,0.112780824
93,0.086802654
94,0.05031387
95,0.011662703
96,0.06426599
97,0.01002319
98,0.042928673
99,0.05535353
100,0.081751175
101,0.1283311
102,0.12716423
103,0.09590417
104,0.06408283
105,0.05421621
106,0.06382287
107,0.0632616
108,0.0572146
109,0.04979395
110,0.08468753
111,0.121229485
112,0.12671521
113,0.4015509
114,0.33310783
115,0.5342688
116,0.52766645
117,0.5542561
118,0.5092596
119,0.51365525
120,0.59539163
121,0.70946634
122,0.67136467
123,0.52478325
124,0.54767734
125,0.51322097
126,0.63986826
127,0.74155945
128,0.5428031
129,0.6362259
130,0.63148165
131,0.5815429
132,0.559405
133,0.5562708
134,0.53751236
135,0.630684
136,0.3873004
137,0.42187494
138,0.37692866
139,0.24802741
140,0.3901511
141,0.4130009
142,0.46125874
143,0.44926223


==> figs/full_ref_78_7_endog.csv <==
x,0
0,0.825
1,0.825
2,0.825
3,0.825
4,0.85
5,0.825
6,0.825
7,0.825
8,0.8
9,0.775
10,0.8
11,0.825
12,0.825
13,0.8
14,0.85
15,0.8
16,0.8
17,0.8
18,0.775
19,0.825
20,0.825
21,0.825
22,0.85
23,0.85
24,0.85
25,0.85
26,0.85
27,0.825
28,0.825
29,0.825
30,0.8
31,0.75
32,0.725
33,0.75
34,0.75
35,0.725
36,0.725
37,0.7
38,0.7
39,0.675
40,0.7
41,0.725
42,0.75
43,0.75
44,0.775
45,0.8
46,0.825
47,0.85
48,0.875
49,0.85
50,0.825
51,0.825
52,0.775
53,0.75
54,0.75
55,0.725
56,0.75
57,0.75
58,0.75
59,0.775
60,0.8
61,0.825
62,0.825
63,0.825
64,0.85
65,0.825
66,0.8
67,0.825
68,0.85
69,0.85
70,0.825
71,0.8
72,0.825
73,0.825
74,0.85
75,0.85
76,0.85
77,0.825
78,0.825
79,0.8
80,0.8
81,0.775
82,0.775
83,0.775
84,0.75
85,0.7
86,0.675
87,0.65
88,0.65
89,0.6
90,0.6
91,0.625
92,0.65
93,0.65
94,0.625
95,0.575
96,0.6
97,0.575
98,0.575
99,0.6
100,0.6
101,0.625
102,0.625
103,0.625
104,0.625
105,0.6
106,0.6
107,0.6
108,0.6
109,0.6
110,0.6
111,0.625
112,0.625
113,0.675
114,0.725
115,0.75
116,0.775
117,0.825
118,0.825
119,0.85
120,0.85
121,0.85
122,0.85
123,0.825
124,0.825
125,0.825
126,0.825
127,0.825
128,0.825
129,0.825
130,0.825
131,0.825
132,0.825
133,0.825
134,0.8
135,0.825
136,0.85
137,0.85
138,0.85
139,0.85
140,0.85
141,0.85
142,0.85
143,0.825


==> figs/full_ref_78_8_endog.csv <==
x,0
0,0.45454547
1,0.45454547
2,0.45454547
3,0.45454547
4,0.45454547
5,0.45454547
6,0.45454547
7,0.45454547
8,0.45454547
9,0.4848485
10,0.4848485
11,0.4848485
12,0.4848485
13,0.4848485
14,0.4848485
15,0.4848485
16,0.4848485
17,0.4848485
18,0.4848485
19,0.4848485
20,0.4848485
21,0.4848485
22,0.4848485
23,0.4848485
24,0.4848485
25,0.4848485
26,0.4848485
27,0.4848485
28,0.4848485
29,0.4848485
30,0.4848485
31,0.4848485
32,0.4848485
33,0.4848485
34,0.4848485
35,0.4848485
36,0.4848485
37,0.4848485
38,0.45454547
39,0.4848485
40,0.4848485
41,0.4848485
42,0.4848485
43,0.45454547
44,0.45454547
45,0.45454547
46,0.45454547
47,0.45454547
48,0.45454547
49,0.45454547
50,0.45454547
51,0.45454547
52,0.45454547
53,0.42424244
54,0.42424244
55,0.42424244
56,0.42424244
57,0.42424244
58,0.42424244
59,0.42424244
60,0.42424244
61,0.42424244
62,0.42424244
63,0.42424244
64,0.3939394
65,0.3939394
66,0.3939394
67,0.3939394
68,0.3939394
69,0.3939394
70,0.3939394
71,0.3939394
72,0.3939394
73,0.3939394
74,0.3939394
75,0.3939394
76,0.3939394
77,0.3939394
78,0.3939394
79,0.3939394
80,0.3939394
81,0.3939394
82,0.3939394
83,0.3939394
84,0.3939394
85,0.3939394
86,0.3939394
87,0.3939394
88,0.3939394
89,0.3939394
90,0.3939394
91,0.3939394
92,0.3939394
93,0.3939394
94,0.3939394
95,0.3939394
96,0.3939394
97,0.3939394
98,0.42424244
99,0.42424244
100,0.42424244
101,0.3939394
102,0.3939394
103,0.3939394
104,0.3939394
105,0.3939394
106,0.3939394
107,0.3939394
108,0.3939394
109,0.36363637
110,0.36363637
111,0.36363637
112,0.36363637
113,0.36363637
114,0.36363637
115,0.36363637
116,0.36363637
117,0.36363637
118,0.36363637
119,0.36363637
120,0.36363637
121,0.3939394
122,0.3939394
123,0.3939394
124,0.3939394
125,0.3939394
126,0.3939394
127,0.3939394
128,0.3939394
129,0.42424244
130,0.42424244
131,0.42424244
132,0.42424244
133,0.45454547
134,0.45454547
135,0.45454547
136,0.45454547
137,0.45454547
138,0.45454547
139,0.45454547
140,0.45454547
141,0.45454547
142,0.45454547
143,0.4848485


==> figs/pend_seq_endog.csv <==
x,0,1
0,-1.0609344879448932,0.0012443128570637477
1,-0.9476452432835811,0.03476498990742347
2,-0.990032786315275,0.05621169961218774
3,-1.0700651443055005,-0.054127210027665754
4,-0.9792309467452817,0.1679437959194881
5,-1.012339505291831,-0.0452754701619483
6,-0.9572881256979424,0.0783833449655588
7,-1.0283332422687181,0.14532167743508367
8,-0.9400682737051287,0.11002981475292653
9,-0.994611418619458,-0.043743775263919316
10,-1.0918956713568253,0.03306300111920376
11,-0.9515926301557667,-0.061247868190455856
12,-0.8972354984220134,-0.11617453006943346
13,-0.9338360237148056,-0.38524567453847997
14,-0.8885102265810811,-0.41396009419689156
15,-0.807822971648139,-0.5438581752743098
16,-0.7547783303730123,-0.6935594178691495
17,-0.7649040159094092,-0.7125616270562654
18,-0.6667217874741619,-0.816700183237369
19,-0.6460142291654242,-0.7248413986176411
20,-0.6730798158105674,-0.674038800890575
21,-0.7562072439943895,-0.6152786711241606
22,-0.9918635436264931,-0.4523629621462822
23,-0.9817284397905024,-0.27564790291300584
24,-1.0076491200467674,-0.10776061977937026
25,-0.8371046840939416,0.20873570706149225
26,-0.8226955903883111,0.3792472139489034
27,-0.857504750083093,0.5290614345400044
28,-0.5744291711481314,0.797966343017466
29,-0.506212404007995,0.9649969673157314
30,-0.38801724174394275,0.9098689061832641
31,-0.27673401798533204,0.9117735157737044
32,-0.3448185752525535,0.9064799553139331
33,-0.4538218712029818,0.9236816409769882
34,-0.3568292204723379,0.8919811656826101
35,-0.5534318685976494,0.7566285267552827
36,-0.8115336943094893,0.6408445428738019
37,-0.8483298439654378,0.25735092285578404
38,-0.9985978198553332,0.007919514051035127
39,-0.9384189023119883,-0.413341112335939
40,-0.7792128961892281,-0.7068356425784665
41,-0.4990376132644983,-0.739343451161174
42,-0.24479883402585167,-0.903885638569423
43,-0.19965649788837664,-1.0207902798495274
44,0.07954514693895043,-0.9591517782793683
45,0.017753262527715433,-0.8975347910539161
46,0.036028513359226855,-0.9695335827877227
47,-0.024760842974806067,-1.0396889343343751
48,-0.2111718105636329,-0.9387540813227615
49,-0.4660142210641227,-0.9380502347764335
50,-0.7508327841287444,-0.736533899191077
51,-0.9513306661777555,-0.3994054460116625
52,-0.96558447210705,0.10927597033416801
53,-0.8524144907787328,0.5224619453587122
54,-0.5008944185956844,0.762513940217172
55,-0.1393834576780651,0.9614101736826356
56,0.20301590154106147,0.9249460940293788
57,0.39843093254976386,0.8869408658488486
58,0.6116254657006087,0.857204032955897
59,0.7484784688182204,0.6495965853176157
60,0.8390198582029765,0.5130682190274726
61,0.9015199148812953,0.3878945849667608
62,1.0138942417652674,0.22901322853489553
63,0.9505926215439185,0.04043422412402106
64,0.9738719366430961,-0.1706244867554699
65,0.9441934799219793,-0.39561030299714534
66,0.857116387840059,-0.49353143679242717
67,0.620536940669394,-0.8100847544961398
68,0.3400315458764821,-0.8812599746050611
69,-0.05196049846486987,-0.9781025562380484
70,-0.5410924722566203,-0.9531463642253954
71,-0.8443247870741521,-0.6938407000673565
72,-1.0592348090047126,-0.12054248068084925
73,-0.938064114491577,0.3864508986487729
74,-0.6149551059827411,0.7033214021724137
75,-0.38357985958652807,0.998176708616225
76,-0.03826290335612778,0.9562667596445753
77,-0.010746574505161227,1.0595453950037192
78,0.16080263762007904,1.0209455927901032
79,0.17300484345704958,0.9940761918838178
80,-0.02437491281550456,1.0063125604778875
81,-0.02906991012992713,1.0033343771307286
82,-0.26505380984673443,0.9325636324494782
83,-0.35735671161210303,0.9074119491428384
84,-0.6200875073092317,0.8710334991874614
85,-0.832388729874709,0.6215094331982747
86,-0.8643731541477486,0.37390088936203286
87,-0.981689304882379,0.2101299592133548
88,-0.9716863647781393,-0.0964993613708918
89,-0.9891665243015618,-0.06086060210302585
90,-0.9243833510186308,-0.23577471354748833
91,-0.9016196436066604,-0.373042990612271
92,-1.0203435625549964,-0.42295483513917953
93,-0.9325705611352368,-0.280135131607929
94,-0.9477044049471871,-0.30514839951237477
95,-1.068308179592206,-0.26512825798317746
96,-0.9885506205424153,-0.09183499829249861
97,-1.0722136173649939,-0.16883370190697064
98,-1.0250934462536663,-0.20228904344154983
99,-1.110328110116303,-0.145189312392482
100,-0.9988873771430375,-0.2555719392485516
101,-0.9207948275480495,-0.38228524555700377
102,-0.8950412659948015,-0.42993866595908536
103,-0.8931320263059531,-0.4565243121423002
104,-0.8083358225207466,-0.6133855274320459
105,-0.8387573751955241,-0.6190061269114326
106,-0.8116797067759957,-0.5781036396153665
107,-0.7541018251155402,-0.5103973632837824
108,-0.8957468032451719,-0.5681393012236912
109,-0.9406742107542201,-0.4066302633800871
110,-0.9661275705426839,-0.23198730792860917
111,-1.006811395247341,-0.0007780681737639059
112,-1.0048132215621461,0.2737301920182789
113,-0.8747903548025865,0.5015188535943074
114,-0.6905236697826125,0.5987628920143218
115,-0.5173499764791525,0.8285166764877115
116,-0.45109994303475065,0.9239799767374327
117,-0.4061731888054547,0.9461681812098627
118,-0.3991934098020636,0.848535910515616
119,-0.4670426844331672,0.9688370237868779
120,-0.5480539424611165,0.8500065639484992
121,-0.6629163580786384,0.7387031229274508
122,-0.9300255820904402,0.5020590149139036
123,-1.0354720271086408,0.18317783684181055
124,-0.9352774001083675,-0.20695490960326246
125,-0.9176152547561208,-0.47368195007976055
126,-0.73856841622481,-0.9234160135253271
127,-0.4804060114010245,-0.8597807789837958
128,-0.27903323686748277,-0.8840074363184355
129,-0.14997002440795698,-1.017982035870617
130,0.00375996978580425,-0.9881535483541277
131,0.15529800965349666,-1.0462991541683384
132,0.1515834681400859,-0.9978150062778848
133,-0.05984212043162844,-1.1127446213454268
134,-0.11974808477908021,-0.9086268166088961
135,-0.35903070316711316,-0.9651148696519575
136,-0.6366792072855859,-0.7186766629430136
137,-0.930680172252671,-0.48305347225506035
138,-1.0790332200479686,-0.0399192685004311
139,-0.9097972600805372,0.38739695424252935
140,-0.7074412142012078,0.7515258772972929
141,-0.2622110260919665,0.9599057099198628
142,-0.0984565390443892,1.027940871301248
143,0.08851159472357822,0.9756080676441162


==> figs/pend_seq_exog.csv <==
x,0
0,0.0
1,-0.39770502
2,-1.4885099
3,-1.0729191
4,0.02033446
5,0.56727636
6,0.6951388
7,1.3028793
8,2.2501097
9,2.1961744
10,2.9697022
11,3.8111086
12,4.4484324
13,4.7561417
14,4.2213116
15,3.577097
16,3.346426
17,3.429504
18,2.6256409
19,1.7075648
20,0.53864264
21,-0.400313
22,-0.85125613
23,-1.858183
24,-2.2743282
25,-2.6584065
26,-3.3148031
27,-3.7960174
28,-3.829687
29,-3.5264888
30,-4.158244
31,-3.99881
32,-2.7756386
33,-2.3901968
34,-1.3290948
35,-0.08742055
36,1.1250211
37,2.5279021
38,3.1630101
39,2.7760782
40,3.3609085
41,3.718398
42,3.8085608
43,3.183814
44,2.640728
45,2.3654792
46,2.1803067
47,0.4137312
48,-0.14546263
49,-0.7220033
50,-1.9364557
51,-2.685297
52,-3.3104885
53,-4.1463532
54,-4.200449
55,-4.8256845
56,-5.2390356
57,-4.9031415
58,-4.688521
59,-4.6776495
60,-4.395471
61,-3.6115332
62,-2.6070735
63,-1.3741899
64,-0.28194505
65,0.7308295
66,1.192878
67,1.5047474
68,2.257824
69,2.5568354
70,1.8679357
71,1.5503633
72,1.802952
73,1.3636401
74,0.0653673
75,-0.5937183
76,-1.3453774
77,-1.8664705
78,-2.6905355
79,-3.4534469
80,-4.4086657
81,-4.9984093
82,-5.685785
83,-5.2887096
84,-5.6631603
85,-5.0959587
86,-5.134389
87,-3.340271
88,-3.138545
89,-2.756965
90,-1.8660074
91,-0.52468735
92,-0.14871523
93,1.2609978
94,3.0651703
95,3.5185697
96,4.012847
97,3.8549554
98,4.4539237
99,4.918123
100,5.0776873
101,3.9725642
102,3.9765449
103,3.280788
104,2.6773605
105,1.6205841
106,0.14272295
107,-0.41704062
108,-1.2398497
109,-2.5972838
110,-2.7031093
111,-3.466342
112,-3.9177437
113,-3.8826985
114,-3.0247502
115,-2.9148912
116,-2.1810052
117,-2.0486271
118,-1.3385607
119,-0.51556
120,0.0018075109
121,0.86199415
122,1.2658948
123,1.3274062
124,2.1505408
125,3.0784628
126,4.117133
127,4.512784
128,5.39552
129,4.572763
130,3.8728528
131,3.3440065
132,2.0804477
133,1.0090446
134,0.40992185
135,-0.038063228
136,-0.28471446
137,-1.4118582
138,-2.311075
139,-3.0768206
140,-3.451818
141,-4.0102787
142,-2.8671777
143,-2.8415873


==> figs/pend_seq_pred.csv <==
x,0,1
0,-0.9483990669250488,-0.05493792146444321
1,-0.9712231159210205,0.02392841875553131
2,-0.9955766201019287,-0.008921809494495392
3,-1.0115779638290405,0.053830306977033615
4,-0.9456973075866699,-0.059423744678497314
5,-0.9506927132606506,-0.05451083183288574
6,-0.9730883836746216,0.03375553339719772
7,-0.8620535135269165,-0.032720476388931274
8,-0.9686734676361084,-0.047695934772491455
9,-0.9210404753684998,-0.06103214621543884
10,-0.9840730428695679,-0.11749953776597977
11,-0.9868922829627991,-0.2393430471420288
12,-0.9835518598556519,-0.377135694026947
13,-0.8427779674530029,-0.4260309636592865
14,-0.9421616196632385,-0.46325594186782837
15,-0.6830266714096069,-0.6564007997512817
16,-0.7280246615409851,-0.6657911539077759
17,-0.7640621662139893,-0.7043495178222656
18,-0.600780189037323,-0.7181364297866821
19,-0.6564525365829468,-0.7191321849822998
20,-0.7473897337913513,-0.6471351385116577
21,-0.9121862053871155,-0.5040205121040344
22,-0.7793103456497192,-0.47389712929725647
23,-0.8936137557029724,-0.35316064953804016
24,-0.9004088044166565,0.010102352127432823
25,-0.9259011745452881,0.18217059969902039
26,-0.8356834650039673,0.472531259059906
27,-0.7645753026008606,0.6132770776748657
28,-0.5341271162033081,0.7874472141265869
29,-0.443211168050766,0.885829746723175
30,-0.3907017409801483,0.9485337138175964
31,-0.3179784119129181,0.9011924266815186
32,-0.33594775199890137,0.901873767375946
33,-0.4511977732181549,0.85941481590271
34,-0.4977388381958008,0.557887852191925
35,-0.7061346173286438,0.38450103998184204
36,-0.7435509562492371,0.2029217630624771
37,-0.9081093072891235,-0.19017019867897034
38,-0.9862209558486938,-0.38518381118774414
39,-0.9279900193214417,-0.6251654028892517
40,-0.7632102966308594,-0.7438858151435852
41,-0.43206536769866943,-0.8566187620162964
42,-0.2238721251487732,-0.7602447271347046
43,-0.06044274941086769,-0.7755226492881775
44,0.05431710183620453,-0.9087234735488892
45,0.04094497859477997,-0.9228240847587585
46,-0.04074908047914505,-0.811055064201355
47,0.01761859655380249,-0.8857128024101257
48,-0.14015713334083557,-0.649017333984375
49,-0.3990628123283386,-0.7493594884872437
50,-0.4822159707546234,-0.4032760560512543
51,-0.7098181843757629,-0.03217674791812897
52,-1.005927324295044,0.46137735247612
53,-0.9244141578674316,0.7174075245857239
54,-0.6992601752281189,1.0984086990356445
55,-0.32390427589416504,1.2315870523452759
56,-0.026291929185390472,1.0012370347976685
57,0.24097593128681183,0.8246009349822998
58,0.5520952343940735,0.7042455673217773
59,0.6716570258140564,0.5995364189147949
60,0.9184685349464417,0.2740541994571686
61,1.0424944162368774,0.05945940315723419
62,1.1056400537490845,-0.03529660403728485
63,1.041472315788269,-0.1326863169670105
64,1.0248748064041138,-0.2973352074623108
65,0.7858947515487671,-0.18183916807174683
66,0.18901559710502625,0.19167444109916687
67,-0.12427747994661331,0.31445375084877014
68,-0.4634222388267517,0.3743619918823242
69,-0.7008395791053772,0.48622673749923706
70,-0.8052351474761963,0.29067933559417725
71,-0.6715750694274902,0.11379562318325043
72,-0.2842559814453125,-0.09256230294704437
73,0.02147296816110611,-0.050041839480400085
74,0.4589662253856659,-0.151140958070755
75,0.7036612629890442,-0.07136528193950653
76,0.7892788052558899,-0.09978698194026947
77,0.7990355491638184,-0.17250829935073853
78,0.5432032346725464,-0.214852437376976
79,0.28557685017585754,-0.28514862060546875
80,-0.2565600574016571,-0.2892358899116516
81,-0.6210238933563232,-0.2965661287307739
82,-0.7463067770004272,-0.1525259166955948
83,-0.9290197491645813,-0.24883167445659637
84,-0.9859181046485901,-0.07267076522111893
85,-0.8720387816429138,-0.23134997487068176
86,-0.9000771045684814,-0.12505705654621124
87,-0.8431349396705627,-0.03625720739364624
88,-0.8402684926986694,0.22441112995147705
89,-0.7890702486038208,0.31250882148742676
90,-0.832982063293457,0.3270747661590576
91,-0.7418503165245056,0.5468123555183411
92,-0.6967042088508606,0.789952278137207
93,-0.5822775959968567,0.94461590051651
94,-0.654797375202179,0.9657348394393921
95,-0.45757538080215454,1.021627426147461
96,-0.5305654406547546,0.9773703217506409
97,-0.7651013731956482,0.7336440086364746
98,-0.8223124742507935,0.5872266292572021
99,-1.1365476846694946,0.2687852382659912
100,-1.2298040390014648,-0.01487845927476883
101,-1.0510808229446411,-0.17803284525871277
102,-0.7970327734947205,-0.28761711716651917
103,-0.40389347076416016,-0.341853529214859
104,-0.08341535180807114,-0.3566218912601471
105,0.35737350583076477,-0.19147758185863495
106,0.5450853705406189,0.09770622104406357
107,0.5990750789642334,0.18877911567687988
108,0.42974090576171875,0.1850033551454544
109,0.18800681829452515,0.17031703889369965
110,-0.39831289649009705,-0.11727266013622284
111,-0.5657514929771423,-0.28658154606819153
112,-0.8262148499488831,-0.47579091787338257
113,-0.799226701259613,-0.7200897336006165
114,-0.79571533203125,-0.6624501347541809
115,-0.2871242165565491,-0.6708935499191284
116,-0.03287156671285629,-0.7800897359848022
117,0.4448791444301605,-0.6891053915023804
118,0.7184864282608032,-0.6882864832878113
119,0.6495814919471741,-0.49154725670814514
120,0.5514132976531982,-0.45843592286109924
121,0.5317013263702393,-0.40357768535614014
122,0.23270048201084137,-0.22105415165424347
123,0.0722794160246849,0.11906658858060837
124,0.01686018891632557,0.32880955934524536
125,-0.049679726362228394,0.5021195411682129
126,-0.15548940002918243,0.7445633411407471
127,-0.2389289140701294,0.6941053867340088
128,-0.3427963852882385,0.5912104249000549
129,-0.4305379092693329,0.5386209487915039
130,-0.36907461285591125,0.33316248655319214
131,-0.4821942150592804,0.036019276827573776
132,-0.38006263971328735,-0.2993226647377014
133,-0.413370281457901,-0.4923715889453888
134,-0.2827394902706146,-0.6555988788604736
135,-0.200468510389328,-0.8507677316665649
136,-0.272477388381958,-0.7788457870483398
137,-0.463261216878891,-0.7932904958724976
138,-0.4858664870262146,-0.7998275756835938
139,-0.6566554307937622,-0.7122292518615723
140,-0.6435384154319763,-0.6811970472335815
141,-0.6674496531486511,-0.3970288038253784
142,-0.5284748673439026,-0.12064783275127411
143,-0.5397647619247437,0.17957913875579834


==> figs/pend_seq_res.csv <==
x,0,1
0,0.11253542101984437,0.05618223432150696
1,0.02357787263743938,0.010836571151892162
2,0.005543833786653685,0.06513350910668314
3,0.058487180476459955,0.10795751700469937
4,0.03353363915861174,0.22736754059798542
5,0.061646792031180286,0.009235361670937442
6,0.015800257976679166,0.04462781156836107
7,0.16627972874180164,0.17804215382401495
8,0.02860519393097971,0.15772574952541799
9,0.07357094325095825,0.017288370951519527
10,0.10782262848725743,0.15056253888518353
11,0.0352996528070324,0.17809517895157295
12,0.08631636143363841,0.26096116395751356
13,0.09105805626180263,0.040785289120806534
14,0.053651393082157384,0.04929584767093681
15,0.12479630023853205,0.11254262447697194
16,0.026753668832027233,0.027768263961373663
17,0.000841849695419894,0.008212109233999731
18,0.06594159843683889,0.09856375345068691
19,0.010438307417522608,0.00570921363534127
20,0.0743099179807839,0.02690366237891728
21,0.15597896139272593,0.11125815902012615
22,0.21255319797677386,0.02153416715097428
23,0.08811468408752998,0.07751274662503432
24,0.10724031563011094,0.11786297190680309
25,0.08879649045134652,0.026565107362471863
26,0.012987874615656203,0.09328404511100258
27,0.09292944748223242,0.0842156431348613
28,0.04030205494482331,0.010519128890879137
29,0.06300123595722906,0.07916722059255632
30,0.002684499236205562,0.03866480763433233
31,0.041244393927586054,0.010581089092185803
32,0.008870823253652127,0.004606187937987061
33,0.0026240979848268786,0.06426682507427828
34,0.1409096177234629,0.33409331349068505
35,0.15270274873099443,0.37212748677344065
36,0.06798273806025223,0.43792277981132477
37,0.05977946332368578,0.4475211215347544
38,0.012376864006639399,0.3931033252387793
39,0.010428882990546673,0.2118242905533127
40,0.01600259955836869,0.037050172565118666
41,0.06697224556582887,0.11727531085512244
42,0.02092670887707848,0.14364091143471835
43,0.13921374847750895,0.24526763056134993
44,0.0252280451027459,0.0504283047304791
45,0.023191716067064536,0.025289293704842453
46,0.0767775938383719,0.15847851858636774
47,0.04237943952860856,0.15397613192424942
48,0.07101467722279733,0.2897367473383865
49,0.06695140873578409,0.1886907462891898
50,0.268616813374121,0.33325784313982276
51,0.24151248180199258,0.36722869809353353
52,0.04034285218799394,0.35210138214195197
53,0.07199966708869887,0.19494557922701172
54,0.1983657566324345,0.3358947588184725
55,0.18452081821609995,0.2701768786626403
56,0.22930783072645194,0.07629094076828968
57,0.15745500126295203,0.062339930866548765
58,0.05953023130653523,0.15295846563411963
59,0.07682144300416405,0.05006016640282074
60,0.07944867674346512,0.239014019570304
61,0.1409745013555821,0.32843518180952663
62,0.09174581198381704,0.2643098325721804
63,0.0908796942443505,0.17312054109103156
64,0.051002869761017644,0.1267107207068409
65,0.15829872837321224,0.2137711349253985
66,0.6681007907350327,0.685205877891594
67,0.7448144206160073,1.12453850534491
68,0.8034537847032338,1.2556219664873853
69,0.6488790806405074,1.4643292937372854
70,0.264142675219576,1.2438256998195727
71,0.17274971764666192,0.807636323250607
72,0.7749788275594001,0.027980177733804873
73,0.9595370826526831,0.436492738129173
74,1.0739213313684068,0.8544623602431687
75,1.0872411225755723,1.0695419905557315
76,0.8275417086120177,1.0560537415848448
77,0.8097821236689796,1.2320536943544578
78,0.3824005970524673,1.2357980301670792
79,0.11257200671880796,1.2792248124892867
80,0.23218514458615255,1.2955484503895391
81,0.5919539832263961,1.2999005058615025
82,0.4812529671536928,1.085089549145073
83,0.5716630375524783,1.1562436235994347
84,0.3658305973393584,0.9437042644085804
85,0.0396500517682048,0.8528594080689564
86,0.03570395042073282,0.4989579459082441
87,0.1385543652118163,0.24638716660700105
88,0.13141787207946987,0.3209104913223688
89,0.20009627569774102,0.3733694235904526
90,0.09140128772517375,0.562849479706546
91,0.15976932708215474,0.919855346130612
92,0.32363935370413577,1.2129071132763865
93,0.35029296513838015,1.224751032124439
94,0.29290702974500815,1.2708832389517668
95,0.6107327987900515,1.2867556841306385
96,0.45798517988766063,1.0692053200431395
97,0.3071122441693457,0.9024777105434453
98,0.20278097200287282,0.789515672698752
99,0.026219574553191682,0.4139745506584732
100,0.2309166618584273,0.24069347997378276
101,0.13028599539659158,0.204252400298291
102,0.09800849250008103,0.1423215487925662
103,0.48923855554179296,0.1146707829274412
104,0.7249204707126755,0.2567636361718988
105,1.196130881026289,0.4275285450527977
106,1.3567650773166147,0.67580986065943
107,1.3531769040797736,0.6991764789606623
108,1.3254877090068906,0.7531426563691456
109,1.1286810290487452,0.5769473022737868
110,0.5678146740525869,0.11471464779238633
111,0.44105990227019864,0.2858034778944276
112,0.17859837161326308,0.7495211098916614
113,0.07556365354297345,1.2216085871949238
114,0.10519166224863752,1.2612130267685027
115,0.2302257599226034,1.49941022640684
116,0.41822837632189436,1.704069712722235
117,0.8510523332356152,1.6352735727122432
118,1.1176798380628667,1.5368223938034273
119,1.1166241763803413,1.4603842804950231
120,1.0994672401143148,1.3084424868095983
121,1.1946176844488776,1.142280808283591
122,1.1627260641012815,0.7231131665681471
123,1.1077514431333257,0.06411124826120218
124,0.952137589024693,0.5357644689485078
125,0.8679355283938924,0.9758014912479734
126,0.5830790161956275,1.6679793546660742
127,0.24147709733089512,1.5538861657178047
128,0.06376314842075576,1.4752178612184905
129,0.2805678848613759,1.556602984662121
130,0.3728345826417155,1.3213160349073199
131,0.637492224712777,1.0823184309959122
132,0.5316461078533732,0.6984923415401834
133,0.35352816102627255,0.620373032400038
134,0.1629914054915344,0.25302793774842247
135,0.15856219277778516,0.11434713798539253
136,0.3642018189036279,0.060169124105326266
137,0.46741895537378,0.3102370236174372
138,0.593166733021754,0.7599083071831626
139,0.253141829286775,1.0996262061041016
140,0.06390279876923144,1.4327229245308746
141,0.4052386270566846,1.3569345137452413
142,0.43001832829951336,1.148588704052522
143,0.6282763566483218,0.7960289288883179


==> figs/rot_rpm_8h.csv <==
x,y
0,0.23994693396226438
1,0.2544319968553458
2,0.29374017295597465
3,0.34192216981132084
4,0.2704205974842767
5,0.25161163522012586
6,0.24128341194968556
7,0.22197327044025147


==> figs/rot_rpm_h.csv <==
x,y
0,0.25636792452830187
1,0.2854559748427673
2,0.2605345911949686
3,0.23726415094339623
4,0.18977987421383646
5,0.2358490566037736
6,0.2414308176100629
7,0.2128930817610063
8,0.31485849056603765
9,0.29001572327044034
10,0.30550314465408795
11,0.21336477987421387
12,0.28443396226415096
13,0.26784591194968554
14,0.1821540880503145
15,0.1772798742138365
16,0.247562893081761
17,0.23671383647798744
18,0.2623427672955974
19,0.3794025157232706
20,0.4038522012578615
21,0.29292452830188687
22,0.26839622641509425
23,0.25872641509433963
24,0.2841194968553459
25,0.3664308176100629
26,0.4613993710691823
27,0.3354559748427673
28,0.371933962264151
29,0.33789308176100635
30,0.3045597484276729
31,0.2735849056603775
32,0.16572327044025156
33,0.3232704402515723
34,0.33435534591194965
35,0.275314465408805
36,0.16643081761006287
37,0.20188679245283023
38,0.3922169811320753
39,0.30416666666666664
40,0.2915880503144654
41,0.2898584905660378
42,0.31179245283018875
43,0.1544811320754717
44,0.23286163522012593
45,0.2672169811320754
46,0.23333333333333328
47,0.23176100628930815
48,0.15283018867924528
49,0.17028301886792452
50,0.2525157232704403
51,0.34072327044025147
52,0.24551886792452834
53,0.21289308176100633
54,0.2834119496855347
55,0.2720911949685535
56,0.2239779874213836
57,0.2273584905660378
58,0.19968553459119498
59,0.23687106918238998


==> figs/rot_rpm_m.csv <==
x,y
0,0.30660377358490565
1,0.5707547169811321
2,0.3584905660377358
3,0.3537735849056604
4,0.3584905660377358
5,0.16037735849056603
6,0.410377358490566
7,0.2641509433962264
8,0.2783018867924529
9,0.14622641509433962
10,0.24056603773584906
11,0.22641509433962265
12,0.2830188679245283
13,0.2830188679245283
14,0.22641509433962265
15,0.14150943396226415
16,0.25943396226415094
17,0.08962264150943396
18,0.169811320754717
19,0.15094339622641512
20,0.23113207547169815
21,0.24528301886792456
22,0.339622641509434
23,0.22169811320754718
24,0.3254716981132076
25,0.3915094339622642
26,0.14622641509433962
27,0.5377358490566038
28,0.22641509433962265
29,0.18867924528301888
30,0.5141509433962265
31,0.19811320754716982
32,0.33490566037735847
33,0.3113207547169811
34,0.339622641509434
35,0.3820754716981132
36,0.32075471698113206
37,0.30660377358490565
38,0.3679245283018868
39,0.3443396226415094
40,0.2971698113207547
41,0.24056603773584906
42,0.3726415094339623
43,0.22641509433962265
44,0.410377358490566
45,0.1792452830188679
46,0.09433962264150944
47,0.16509433962264153
48,0.15094339622641512
49,0.43867924528301894
50,0.1037735849056604
51,0.4150943396226416
52,0.10849056603773584
53,0.08018867924528303
54,0.04245283018867925
55,0.1179245283018868
56,0.1320754716981132
57,0.13679245283018868
58,0.04716981132075472
59,0.07075471698113207
60,0.21226415094339623
61,0.05660377358490566
62,0.14622641509433962
63,0.17452830188679247
64,0.1320754716981132
65,0.14150943396226415
66,0.14150943396226415
67,0.1839622641509434
68,0.14622641509433962
69,0.2075471698113208
70,0.14150943396226415
71,0.14150943396226415
72,0.1839622641509434
73,0.15094339622641512
74,0.13679245283018868
75,0.16037735849056603
76,0.14150943396226415
77,0.14150943396226415
78,0.16509433962264153
79,0.1320754716981132
80,0.19339622641509432
81,0.28773584905660377
82,0.21226415094339623
83,0.21698113207547168
84,0.1839622641509434
85,0.16037735849056603
86,0.1179245283018868
87,0.5566037735849058
88,0.1320754716981132
89,0.16509433962264153
90,0.17452830188679247
91,0.6415094339622641
92,0.22169811320754718
93,0.5990566037735849
94,0.13679245283018868
95,0.19339622641509432
96,0.6273584905660378
97,0.15566037735849056
98,0.24528301886792456
99,0.22641509433962265
100,0.33018867924528306
101,0.34905660377358494
102,0.3820754716981132
103,0.22169811320754718
104,0.3443396226415094
105,0.5
106,0.38679245283018865
107,0.33018867924528306
108,0.5330188679245284
109,0.3726415094339623
110,0.410377358490566
111,0.3915094339622642
112,0.5707547169811321
113,0.49528301886792453
114,0.5330188679245284
115,0.5613207547169812
116,0.5849056603773585
117,0.3915094339622642
118,0.43396226415094336
119,0.5188679245283019
120,0.19811320754716982
121,0.25471698113207547
122,0.15094339622641512
123,0.1179245283018868
124,0.1320754716981132
125,0.21698113207547168
126,0.2075471698113208
127,0.16037735849056603
128,0.22169811320754718
129,0.14150943396226415
130,0.10849056603773584
131,0.17452830188679247
132,0.14622641509433962
133,0.1179245283018868
134,0.18867924528301888
135,0.0849056603773585
136,0.07547169811320756
137,0.0849056603773585
138,0.05660377358490566
139,0.04716981132075472
140,0.15094339622641512
141,0.07075471698113207
142,0.1179245283018868
143,0.08962264150943396
144,0.12735849056603774
145,0.2783018867924529
146,0.2971698113207547
147,0.19339622641509432
148,0.6037735849056605
149,0.6509433962264152
150,0.19811320754716982
151,0.25471698113207547
152,0.4150943396226416
153,0.169811320754717
154,0.4811320754716981
155,0.49528301886792453
156,0.4150943396226416
157,0.3254716981132076
158,0.2358490566037736
159,0.14622641509433962
160,0.13679245283018868
161,0.21698113207547168
162,0.23113207547169815
163,0.4056603773584906
164,0.5330188679245284
165,0.15094339622641512
166,0.43867924528301894
167,0.410377358490566
168,0.43867924528301894
169,0.3820754716981132
170,0.1179245283018868
171,0.15566037735849056
172,0.14622641509433962
173,0.5754716981132075
174,0.5188679245283019
175,0.339622641509434
176,0.45754716981132076
177,0.7358490566037736
178,0.5424528301886793
179,0.09433962264150944
180,0.3820754716981132
181,0.5566037735849058
182,0.09433962264150944
183,0.1037735849056604
184,0.5849056603773585
185,0.5518867924528301
186,0.12264150943396228
187,0.08018867924528303
188,0.5283018867924528
189,0.09433962264150944
190,0.0849056603773585
191,0.09433962264150944
192,0.12735849056603774
193,0.07547169811320756
194,0.08018867924528303
195,0.08962264150943396
196,0.04716981132075472
197,0.0660377358490566
198,0.169811320754717
199,0.14622641509433962
200,0.2641509433962264
201,0.25
202,0.15094339622641512
203,0.25
204,0.25
205,0.19339622641509432
206,0.2830188679245283
207,0.17452830188679247
208,0.25
209,0.24528301886792456
210,0.11320754716981132
211,0.09905660377358491
212,0.30188679245283023
213,0.08018867924528303
214,0.2783018867924529
215,0.3537735849056604
216,0.22169811320754718
217,0.25471698113207547
218,0.3254716981132076
219,0.2688679245283019
220,0.30660377358490565
221,0.169811320754717
222,0.2075471698113208
223,0.37735849056603776
224,0.2783018867924529
225,0.22169811320754718
226,0.5
227,0.44339622641509435
228,0.4009433962264151
229,0.22169811320754718
230,0.22641509433962265
231,0.19339622641509432
232,0.09433962264150944
233,0.36320754716981135
234,0.34905660377358494
235,0.09905660377358491
236,0.27358490566037735
237,0.25943396226415094
238,0.2830188679245283
239,0.2783018867924529
240,0.31603773584905664
241,0.30188679245283023
242,0.30660377358490565
243,0.15094339622641512
244,0.12264150943396228
245,0.19339622641509432
246,0.15566037735849056
247,0.07075471698113207
248,0.17452830188679247
249,0.2075471698113208
250,0.339622641509434
251,0.06132075471698114
252,0.06132075471698114
253,0.3726415094339623
254,0.3820754716981132
255,0.05660377358490566
256,0.03301886792452831
257,0.06132075471698114
258,0.14150943396226415
259,0.1037735849056604
260,0.12264150943396228
261,0.0660377358490566
262,0.2358490566037736
263,0.25943396226415094
264,0.1179245283018868
265,0.14150943396226415
266,0.3679245283018868
267,0.25943396226415094
268,0.21226415094339623
269,0.23113207547169815
270,0.32075471698113206
271,0.1792452830188679
272,0.22169811320754718
273,0.14150943396226415
274,0.12735849056603774
275,0.19339622641509432
276,0.14622641509433962
277,0.12264150943396228
278,0.1037735849056604
279,0.17452830188679247
280,0.12735849056603774
281,0.1037735849056604
282,0.0660377358490566
283,0.1792452830188679
284,0.13679245283018868
285,0.14622641509433962
286,0.2971698113207547
287,0.25
288,0.25
289,0.0660377358490566
290,0.09905660377358491
291,0.25943396226415094
292,0.25943396226415094
293,0.169811320754717
294,0.2028301886792453
295,0.14150943396226415
296,0.12735849056603774
297,0.43396226415094336
298,0.39622641509433965
299,0.31603773584905664
300,0.30660377358490565
301,0.30660377358490565
302,0.3113207547169811
303,0.15094339622641512
304,0.24528301886792456
305,0.21226415094339623
306,0.31603773584905664
307,0.22169811320754718
308,0.33018867924528306
309,0.30660377358490565
310,0.25471698113207547
311,0.3726415094339623
312,0.3820754716981132
313,0.21698113207547168
314,0.29245283018867924
315,0.15566037735849056
316,0.25
317,0.09905660377358491
318,0.1792452830188679
319,0.3254716981132076
320,0.33018867924528306
321,0.339622641509434
322,0.09433962264150944
323,0.30188679245283023
324,0.15566037735849056
325,0.22641509433962265
326,0.3537735849056604
327,0.16037735849056603
328,0.33490566037735847
329,0.2075471698113208
330,0.07075471698113207
331,0.1792452830188679
332,0.0518867924528302
333,0.1792452830188679
334,0.06132075471698114
335,0.04245283018867925
336,0.05660377358490566
337,0.05660377358490566
338,0.0849056603773585
339,0.0849056603773585
340,0.07075471698113207
341,0.12264150943396228
342,0.1792452830188679
343,0.10849056603773584
344,0.10849056603773584
345,0.1839622641509434
346,0.2971698113207547
347,0.4811320754716981
348,0.37735849056603776
349,0.5
350,0.32075471698113206
351,0.39622641509433965
352,0.42924528301886794
353,0.21226415094339623
354,0.15566037735849056
355,0.3584905660377358
356,0.33490566037735847
357,0.2971698113207547
358,0.16037735849056603
359,0.4481132075471698
360,0.5377358490566038
361,0.0518867924528302
362,0.43867924528301894
363,0.2028301886792453
364,0.3915094339622642
365,0.49528301886792453
366,0.4009433962264151
367,0.3726415094339623
368,0.32075471698113206
369,0.23113207547169815
370,0.2971698113207547
371,0.3726415094339623
372,0.25943396226415094
373,0.3254716981132076
374,0.29245283018867924
375,0.2830188679245283
376,0.2971698113207547
377,0.2075471698113208
378,0.12735849056603774
379,0.07075471698113207
380,0.09905660377358491
381,0.09905660377358491
382,0.10849056603773584
383,0.2075471698113208
384,0.19339622641509432
385,0.22641509433962265
386,0.05660377358490566
387,0.2688679245283019
388,0.08018867924528303
389,0.16037735849056603
390,0.3443396226415094
391,0.15566037735849056
392,0.37735849056603776
393,0.2358490566037736
394,0.2830188679245283
395,0.28773584905660377
396,0.2641509433962264
397,0.22169811320754718
398,0.19811320754716982
399,0.22169811320754718
400,0.18867924528301888
401,0.19811320754716982
402,0.16037735849056603
403,0.10849056603773584
404,0.1037735849056604
405,0.25
406,0.12264150943396228
407,0.07547169811320756
408,0.03773584905660378
409,0.06132075471698114
410,0.3113207547169811
411,0.33018867924528306
412,0.29245283018867924
413,0.30188679245283023
414,0.30188679245283023
415,0.3113207547169811
416,0.13679245283018868
417,0.3537735849056604
418,0.339622641509434
419,0.43396226415094336
420,0.4481132075471698
421,0.07547169811320756
422,0.419811320754717
423,0.39622641509433965
424,0.07547169811320756
425,0.44339622641509435
426,0.07075471698113207
427,0.4009433962264151
428,0.1037735849056604
429,0.09433962264150944
430,0.09905660377358491
431,0.3584905660377358
432,0.30660377358490565
433,0.2688679245283019
434,0.25943396226415094
435,0.2641509433962264
436,0.22641509433962265
437,0.27358490566037735
438,0.12735849056603774
439,0.24056603773584906
440,0.09433962264150944
441,0.13679245283018868
442,0.18867924528301888
443,0.22641509433962265
444,0.169811320754717
445,0.25
446,0.25471698113207547
447,0.1037735849056604
448,0.0849056603773585
449,0.21226415094339623
450,0.19811320754716982
451,0.31603773584905664
452,0.2783018867924529
453,0.1839622641509434
454,0.19811320754716982
455,0.24056603773584906
456,0.08018867924528303
457,0.16037735849056603
458,0.0849056603773585
459,0.09905660377358491
460,0.18867924528301888
461,0.4150943396226416
462,0.05660377358490566
463,0.3726415094339623
464,0.4009433962264151
465,0.0849056603773585
466,0.15566037735849056
467,0.08962264150943396
468,0.30188679245283023
469,0.1179245283018868
470,0.42924528301886794
471,0.25
472,0.2971698113207547
473,0.29245283018867924
474,0.12735849056603774
475,0.15094339622641512
476,0.11320754716981132
477,0.13679245283018868
478,0.17452830188679247
479,0.1037735849056604
480,0.17452830188679247
481,0.12264150943396228
482,0.3820754716981132
483,0.29245283018867924
484,0.19811320754716982
485,0.09433962264150944
486,0.22169811320754718
487,0.12264150943396228
488,0.06132075471698114
489,0.25471698113207547
490,0.06132075471698114
491,0.2688679245283019
492,0.2028301886792453
493,0.24528301886792456
494,0.25
495,0.21226415094339623
496,0.12735849056603774
497,0.09433962264150944
498,0.05660377358490566
499,0.03773584905660378
500,0.2075471698113208
501,0.07547169811320756
502,0.18867924528301888
503,0.32075471698113206
504,0.25943396226415094
505,0.410377358490566
506,0.4905660377358491
507,0.33490566037735847
508,0.29245283018867924
509,0.3254716981132076
510,0.3726415094339623
511,0.16509433962264153
512,0.27358490566037735
513,0.3113207547169811
514,0.22641509433962265
515,0.3254716981132076
516,0.4009433962264151
517,0.5141509433962265
518,0.5235849056603774
519,0.5660377358490566
520,0.3726415094339623
521,0.5613207547169812
522,0.3537735849056604
523,0.6462264150943396
524,0.3726415094339623
525,0.37735849056603776
526,0.36320754716981135
527,0.6698113207547169
528,0.679245283018868
529,0.3679245283018868
530,0.6839622641509434
531,0.5801886792452831
532,0.34905660377358494
533,0.5
534,0.2641509433962264
535,0.3915094339622642
536,0.22169811320754718
537,0.49528301886792453
538,0.27358490566037735
539,0.30188679245283023
540,0.2688679245283019
541,0.410377358490566
542,0.2358490566037736
543,0.3679245283018868
544,0.38679245283018865
545,0.3679245283018868
546,0.4056603773584906
547,0.4150943396226416
548,0.39622641509433965
549,0.32075471698113206
550,0.2783018867924529
551,0.30660377358490565
552,0.22641509433962265
553,0.32075471698113206
554,0.410377358490566
555,0.08018867924528303
556,0.0849056603773585
557,0.1839622641509434
558,0.16509433962264153
559,0.37735849056603776
560,0.39622641509433965
561,0.38679245283018865
562,0.4056603773584906
563,0.30188679245283023
564,0.339622641509434
565,0.2688679245283019
566,0.3915094339622642
567,0.1179245283018868
568,0.14622641509433962
569,0.13679245283018868
570,0.14622641509433962
571,0.25
572,0.16037735849056603
573,0.13679245283018868
574,0.27358490566037735
575,0.27358490566037735
576,0.25
577,0.1839622641509434
578,0.1320754716981132
579,0.15566037735849056
580,0.5943396226415094
581,0.24056603773584906
582,0.5424528301886793
583,0.6037735849056605
584,0.2971698113207547
585,0.33490566037735847
586,0.4905660377358491
587,0.43396226415094336
588,0.4056603773584906
589,0.27358490566037735
590,0.19811320754716982
591,0.22641509433962265
592,0.2971698113207547
593,0.2358490566037736
594,0.5094339622641509
595,0.16037735849056603
596,0.13679245283018868
597,0.1320754716981132
598,0.22169811320754718
599,0.2028301886792453
600,0.1179245283018868
601,0.3254716981132076
602,0.04245283018867925
603,0.04716981132075472
604,0.06132075471698114
605,0.1839622641509434
606,0.0518867924528302
607,0.0849056603773585
608,0.2688679245283019
609,0.12735849056603774
610,0.2028301886792453
611,0.21698113207547168
612,0.2783018867924529
613,0.2075471698113208
614,0.19339622641509432
615,0.2641509433962264
616,0.25
617,0.24056603773584906
618,0.12735849056603774
619,0.12735849056603774
620,0.30188679245283023
621,0.18867924528301888
622,0.1839622641509434
623,0.11320754716981132
624,0.09433962264150944
625,0.09905660377358491
626,0.47641509433962265
627,0.1037735849056604
628,0.410377358490566
629,0.44339622641509435
630,0.4905660377358491
631,0.4150943396226416
632,0.23113207547169815
633,0.419811320754717
634,0.47641509433962265
635,0.5330188679245284
636,0.6320754716981133
637,0.2641509433962264
638,0.24528301886792456
639,0.25943396226415094
640,0.11320754716981132
641,0.8679245283018867
642,0.8726415094339623
643,0.10849056603773584
644,0.7358490566037736
645,0.8113207547169812
646,0.21698113207547168
647,0.419811320754717
648,0.45754716981132076
649,0.44339622641509435
650,0.4150943396226416
651,0.4481132075471698
652,0.5377358490566038
653,0.16509433962264153
654,0.16509433962264153
655,0.21226415094339623
656,0.6179245283018868
657,0.18867924528301888
658,0.09905660377358491
659,0.6320754716981133
660,0.1320754716981132
661,0.1037735849056604
662,0.09905660377358491
663,0.08962264150943396
664,0.16037735849056603
665,0.16037735849056603
666,0.8254716981132075
667,0.15094339622641512
668,0.8349056603773585
669,0.8254716981132075
670,0.25
671,0.08018867924528303
672,0.2783018867924529
673,0.3113207547169811
674,0.04716981132075472
675,0.07547169811320756
676,0.2971698113207547
677,0.30660377358490565
678,0.3915094339622642
679,0.18867924528301888
680,0.39622641509433965
681,0.1839622641509434
682,0.10849056603773584
683,0.08018867924528303
684,0.0849056603773585
685,0.07547169811320756
686,0.25471698113207547
687,0.16509433962264153
688,0.2028301886792453
689,0.12735849056603774
690,0.19811320754716982
691,0.22169811320754718
692,0.25943396226415094
693,0.2783018867924529
694,0.2830188679245283
695,0.14622641509433962
696,0.22641509433962265
697,0.18867924528301888
698,0.32075471698113206
699,0.22169811320754718
700,0.3679245283018868
701,0.24528301886792456
702,0.09433962264150944
703,0.028301886792452834
704,0.03301886792452831
705,0.08962264150943396
706,0.0660377358490566
707,0.1320754716981132
708,0.10849056603773584
709,0.08018867924528303
710,0.07075471698113207
711,0.07547169811320756
712,0.1037735849056604
713,0.1839622641509434
714,0.2641509433962264
715,0.07075471698113207
716,0.2783018867924529
717,0.25
718,0.29245283018867924
719,0.33490566037735847
720,0.6132075471698113
721,0.3113207547169811
722,0.6320754716981133
723,0.25
724,0.24056603773584906
725,0.21698113207547168
726,0.14150943396226415
727,0.23113207547169815
728,0.7924528301886793
729,0.05660377358490566
730,0.7547169811320755
731,0.7122641509433962
732,0.0518867924528302
733,0.03301886792452831
734,0.07547169811320756
735,0.6886792452830188
736,0.6603773584905661
737,0.08018867924528303
738,0.7122641509433962
739,0.6603773584905661
740,0.18867924528301888
741,0.18867924528301888
742,0.18867924528301888
743,0.6556603773584906
744,0.14622641509433962
745,0.14150943396226415
746,0.679245283018868
747,0.7216981132075472
748,0.0660377358490566
749,0.07075471698113207
750,0.10849056603773584
751,0.5094339622641509
752,0.07075471698113207
753,0.12735849056603774
754,0.42452830188679247
755,0.23113207547169815
756,0.2688679245283019
757,0.14622641509433962
758,0.07547169811320756
759,0.1792452830188679
760,0.24056603773584906
761,0.28773584905660377
762,0.2971698113207547
763,0.3443396226415094
764,0.14150943396226415
765,0.12264150943396228
766,0.169811320754717
767,0.2075471698113208
768,0.14622641509433962
769,0.1792452830188679
770,0.3820754716981132
771,0.2830188679245283
772,0.14150943396226415
773,0.1179245283018868
774,0.2075471698113208
775,0.08018867924528303
776,0.2783018867924529
777,0.1179245283018868
778,0.06132075471698114
779,0.15566037735849056
780,0.12264150943396228
781,0.08962264150943396
782,0.13679245283018868
783,0.07547169811320756
784,0.0849056603773585
785,0.10849056603773584
786,0.09905660377358491
787,0.0660377358490566
788,0.11320754716981132
789,0.13679245283018868
790,0.1320754716981132
791,0.2075471698113208
792,0.5047169811320754
793,0.5235849056603774
794,0.29245283018867924
795,0.5471698113207547
796,0.4716981132075472
797,0.169811320754717
798,0.25471698113207547
799,0.36320754716981135
800,0.2688679245283019
801,0.5943396226415094
802,0.29245283018867924
803,0.4669811320754717
804,0.12264150943396228
805,0.27358490566037735
806,0.14150943396226415
807,0.25471698113207547
808,0.10849056603773584
809,0.4056603773584906
810,0.1179245283018868
811,0.16509433962264153
812,0.08018867924528303
813,0.08962264150943396
814,0.8632075471698114
815,0.8632075471698114
816,0.25
817,0.919811320754717
818,0.2688679245283019
819,0.16037735849056603
820,0.3254716981132076
821,0.11320754716981132
822,0.13679245283018868
823,0.2641509433962264
824,0.09905660377358491
825,0.0849056603773585
826,0.4009433962264151
827,0.4009433962264151
828,0.10849056603773584
829,0.07547169811320756
830,0.5943396226415094
831,0.05660377358490566
832,0.43396226415094336
833,0.3584905660377358
834,0.5990566037735849
835,0.14150943396226415
836,0.32075471698113206
837,0.11320754716981132
838,0.11320754716981132
839,0.12264150943396228
840,0.14150943396226415
841,0.08018867924528303
842,0.0660377358490566
843,0.1179245283018868
844,0.0849056603773585
845,0.1320754716981132
846,0.1320754716981132
847,0.2075471698113208
848,0.21698113207547168
849,0.06132075471698114
850,0.0660377358490566
851,0.10849056603773584
852,0.1839622641509434
853,0.2641509433962264
854,0.0518867924528302
855,0.0849056603773585
856,0.1179245283018868
857,0.1320754716981132
858,0.15566037735849056
859,0.1320754716981132
860,0.169811320754717
861,0.3113207547169811
862,0.29245283018867924
863,0.18867924528301888
864,0.3113207547169811
865,0.2688679245283019
866,0.2641509433962264
867,0.2688679245283019
868,0.169811320754717
869,0.25943396226415094
870,0.1179245283018868
871,0.15566037735849056
872,0.12735849056603774
873,0.3584905660377358
874,0.22169811320754718
875,0.2971698113207547
876,0.19811320754716982
877,0.10849056603773584
878,0.2783018867924529
879,0.17452830188679247
880,0.12735849056603774
881,0.16509433962264153
882,0.22169811320754718
883,0.16509433962264153
884,0.2028301886792453
885,0.13679245283018868
886,0.08018867924528303
887,0.13679245283018868
888,0.31603773584905664
889,0.2783018867924529
890,0.1179245283018868
891,0.1179245283018868
892,0.12264150943396228
893,0.12735849056603774
894,0.6415094339622641
895,0.14150943396226415
896,0.5801886792452831
897,0.04716981132075472
898,0.04716981132075472
899,0.07547169811320756
900,0.3537735849056604
901,0.07075471698113207
902,0.06132075471698114
903,0.07075471698113207
904,0.15566037735849056
905,0.14150943396226415
906,0.12735849056603774
907,0.06132075471698114
908,0.12264150943396228
909,0.21226415094339623
910,0.2830188679245283
911,0.12264150943396228
912,0.12264150943396228
913,0.13679245283018868
914,0.15094339622641512
915,0.15094339622641512
916,0.16037735849056603
917,0.19811320754716982
918,0.18867924528301888
919,0.1320754716981132
920,0.15566037735849056
921,0.15094339622641512
922,0.16037735849056603
923,0.14150943396226415
924,0.19339622641509432
925,0.22169811320754718
926,0.19339622641509432
927,0.169811320754717
928,0.21226415094339623
929,0.27358490566037735
930,0.0849056603773585
931,0.04716981132075472
932,0.05660377358490566
933,0.169811320754717
934,0.0660377358490566
935,0.15094339622641512
936,0.15566037735849056
937,0.08962264150943396
938,0.2783018867924529
939,0.24056603773584906
940,0.1320754716981132
941,0.17452830188679247
942,0.14622641509433962
943,0.32075471698113206
944,0.1179245283018868
945,0.08962264150943396
946,0.2830188679245283
947,0.07547169811320756
948,0.37735849056603776
949,0.09433962264150944
950,0.15094339622641512
951,0.1792452830188679
952,0.14622641509433962
953,0.5047169811320754
954,0.13679245283018868
955,0.3679245283018868
956,0.42452830188679247
957,0.07075471698113207
958,0.25471698113207547
959,0.3537735849056604
960,0.0849056603773585
961,0.2358490566037736
962,0.24528301886792456
963,0.28773584905660377
964,0.08018867924528303
965,0.3915094339622642
966,0.1320754716981132
967,0.12735849056603774
968,0.410377358490566
969,0.419811320754717
970,0.13679245283018868
971,0.48584905660377364
972,0.4056603773584906
973,0.18867924528301888
974,0.419811320754717
975,0.4150943396226416
976,0.27358490566037735
977,0.3584905660377358
978,0.3679245283018868
979,0.19339622641509432
980,0.3537735849056604
981,0.25471698113207547
982,0.4716981132075472
983,0.15566037735849056
984,0.22169811320754718
985,0.1792452830188679
986,0.30188679245283023
987,0.2358490566037736
988,0.25
989,0.22169811320754718
990,0.08962264150943396
991,0.11320754716981132
992,0.2641509433962264
993,0.1792452830188679
994,0.27358490566037735
995,0.0849056603773585
996,0.1792452830188679
997,0.19811320754716982
998,0.19339622641509432
999,0.2358490566037736
1000,0.12735849056603774
1001,0.2783018867924529
1002,0.14150943396226415
1003,0.2688679245283019
1004,0.2688679245283019
1005,0.27358490566037735
1006,0.2783018867924529
1007,0.4811320754716981
1008,0.5047169811320754
1009,0.5566037735849058
1010,0.12735849056603774
1011,0.12264150943396228
1012,0.12264150943396228
1013,0.08018867924528303
1014,0.07075471698113207
1015,0.09905660377358491
1016,0.0660377358490566
1017,0.1037735849056604
1018,0.6933962264150944
1019,0.07075471698113207
1020,0.11320754716981132
1021,0.0660377358490566
1022,0.14622641509433962
1023,0.1179245283018868
1024,0.17452830188679247
1025,0.4905660377358491
1026,0.15566037735849056
1027,0.5754716981132075
1028,0.2075471698113208
1029,0.6367924528301887
1030,0.28773584905660377
1031,0.13679245283018868
1032,0.19811320754716982
1033,0.25943396226415094
1034,0.7830188679245284
1035,0.7358490566037736
1036,0.22169811320754718
1037,0.25
1038,0.25
1039,0.419811320754717
1040,0.33490566037735847
1041,0.25943396226415094
1042,0.1839622641509434
1043,0.15566037735849056
1044,0.19811320754716982
1045,0.34905660377358494
1046,0.3679245283018868
1047,0.3113207547169811
1048,0.42452830188679247
1049,0.25943396226415094
1050,0.1320754716981132
1051,0.1839622641509434
1052,0.14622641509433962
1053,0.14150943396226415
1054,0.0849056603773585
1055,0.14150943396226415
1056,0.21698113207547168
1057,0.0518867924528302
1058,0.05660377358490566
1059,0.07075471698113207
1060,0.09433962264150944
1061,0.13679245283018868
1062,0.21226415094339623
1063,0.16509433962264153
1064,0.15094339622641512
1065,0.1839622641509434
1066,0.11320754716981132
1067,0.3113207547169811
1068,0.19811320754716982
1069,0.31603773584905664
1070,0.1320754716981132
1071,0.169811320754717
1072,0.2688679245283019
1073,0.22641509433962265
1074,0.24528301886792456
1075,0.1320754716981132
1076,0.22641509433962265
1077,0.29245283018867924
1078,0.08018867924528303
1079,0.25
1080,0.21698113207547168
1081,0.0849056603773585
1082,0.09433962264150944
1083,0.16037735849056603
1084,0.14622641509433962
1085,0.08962264150943396
1086,0.09905660377358491
1087,0.11320754716981132
1088,0.0518867924528302
1089,0.08962264150943396
1090,0.2075471698113208
1091,0.22641509433962265
1092,0.0518867924528302
1093,0.15094339622641512
1094,0.3915094339622642
1095,0.15094339622641512
1096,0.29245283018867924
1097,0.5660377358490566
1098,0.5377358490566038
1099,0.21698113207547168
1100,0.5660377358490566
1101,0.3679245283018868
1102,0.7641509433962264
1103,0.8160377358490567
1104,0.4481132075471698
1105,0.45754716981132076
1106,0.07075471698113207
1107,0.169811320754717
1108,0.47641509433962265
1109,0.19811320754716982
1110,0.07075471698113207
1111,0.18867924528301888
1112,0.33490566037735847
1113,0.06132075471698114
1114,0.30660377358490565
1115,0.08018867924528303
1116,0.18867924528301888
1117,0.36320754716981135
1118,0.5660377358490566
1119,0.31603773584905664
1120,0.4811320754716981
1121,0.32075471698113206
1122,0.2641509433962264
1123,0.410377358490566
1124,0.19811320754716982
1125,0.12735849056603774
1126,0.4150943396226416
1127,0.08962264150943396
1128,0.06132075471698114
1129,0.3113207547169811
1130,0.09433962264150944
1131,0.2028301886792453
1132,0.07547169811320756
1133,0.4528301886792453
1134,0.16509433962264153
1135,0.36320754716981135
1136,0.14622641509433962
1137,0.3584905660377358
1138,0.08018867924528303
1139,0.3726415094339623
1140,0.419811320754717
1141,0.1320754716981132
1142,0.18867924528301888
1143,0.22169811320754718
1144,0.28773584905660377
1145,0.12735849056603774
1146,0.339622641509434
1147,0.5141509433962265
1148,0.12735849056603774
1149,0.419811320754717
1150,0.19339622641509432
1151,0.19811320754716982
1152,0.3254716981132076
1153,0.17452830188679247
1154,0.2028301886792453
1155,0.2028301886792453
1156,0.44339622641509435
1157,0.4669811320754717
1158,0.23113207547169815
1159,0.169811320754717
1160,0.38679245283018865
1161,0.28773584905660377
1162,0.24528301886792456
1163,0.3726415094339623
1164,0.29245283018867924
1165,0.2028301886792453
1166,0.7358490566037736
1167,0.14622641509433962
1168,0.21226415094339623
1169,0.3915094339622642
1170,0.16037735849056603
1171,0.7169811320754716
1172,0.18867924528301888
1173,0.30188679245283023
1174,0.6037735849056605
1175,0.27358490566037735
1176,0.22641509433962265
1177,0.08018867924528303
1178,0.19339622641509432
1179,0.6273584905660378
1180,0.21698113207547168
1181,0.24528301886792456
1182,0.6745283018867925
1183,0.6320754716981133
1184,0.5518867924528301
1185,0.09905660377358491
1186,0.9103773584905661
1187,0.9103773584905661
1188,0.2688679245283019
1189,0.5424528301886793
1190,0.5566037735849058
1191,0.6273584905660378
1192,0.43867924528301894
1193,0.6981132075471699
1194,0.6698113207547169
1195,0.7122641509433962
1196,0.5566037735849058
1197,0.5235849056603774
1198,0.47641509433962265
1199,0.419811320754717
1200,0.3443396226415094
1201,0.339622641509434
1202,0.30188679245283023
1203,0.24056603773584906
1204,0.7877358490566038
1205,0.7924528301886793
1206,0.7358490566037736
1207,0.19811320754716982
1208,0.169811320754717
1209,0.13679245283018868
1210,0.12264150943396228
1211,0.13679245283018868
1212,0.6650943396226415
1213,0.09905660377358491
1214,0.15566037735849056
1215,0.2075471698113208
1216,0.25471698113207547
1217,0.24528301886792456
1218,0.27358490566037735
1219,0.8018867924528302
1220,0.30660377358490565
1221,0.28773584905660377
1222,0.2830188679245283
1223,0.6179245283018868
1224,0.3113207547169811
1225,0.5613207547169812
1226,0.29245283018867924
1227,0.6132075471698113
1228,0.19339622641509432
1229,0.6509433962264152
1230,0.1839622641509434
1231,0.7311320754716981
1232,0.7405660377358491
1233,0.14150943396226415
1234,0.8773584905660379
1235,0.759433962264151
1236,0.8113207547169812
1237,0.04716981132075472
1238,0.06132075471698114
1239,0.8254716981132075
1240,0.8254716981132075
1241,0.7971698113207547
1242,0.7735849056603773
1243,0.49528301886792453
1244,0.03301886792452831
1245,0.3443396226415094
1246,0.3915094339622642
1247,0.339622641509434
1248,0.34905660377358494
1249,0.28773584905660377
1250,0.28773584905660377
1251,0.47641509433962265
1252,0.2783018867924529
1253,0.43867924528301894
1254,0.5283018867924528
1255,0.16509433962264153
1256,0.07547169811320756
1257,0.5471698113207547
1258,0.4528301886792453
1259,0.03773584905660378
1260,0.419811320754717
1261,0.1179245283018868
1262,0.49528301886792453
1263,0.08962264150943396
1264,0.10849056603773584
1265,0.08018867924528303
1266,0.2641509433962264
1267,0.07547169811320756
1268,0.08018867924528303
1269,0.10849056603773584
1270,0.339622641509434
1271,0.27358490566037735
1272,0.21698113207547168
1273,0.14622641509433962
1274,0.08962264150943396
1275,0.07075471698113207
1276,0.1320754716981132
1277,0.15094339622641512
1278,0.1320754716981132
1279,0.08018867924528303
1280,0.19811320754716982
1281,0.47641509433962265
1282,0.18867924528301888
1283,0.18867924528301888
1284,0.44339622641509435
1285,0.5188679245283019
1286,0.6273584905660378
1287,0.15094339622641512
1288,0.17452830188679247
1289,0.15566037735849056
1290,0.6745283018867925
1291,0.16037735849056603
1292,0.18867924528301888
1293,0.22169811320754718
1294,0.14150943396226415
1295,0.14622641509433962
1296,0.7358490566037736
1297,0.11320754716981132
1298,0.7075471698113208
1299,0.11320754716981132
1300,0.08962264150943396
1301,0.11320754716981132
1302,0.6981132075471699
1303,0.04716981132075472
1304,0.05660377358490566
1305,0.7311320754716981
1306,0.6839622641509434
1307,0.6367924528301887
1308,0.6698113207547169
1309,0.5943396226415094
1310,0.08018867924528303
1311,0.5849056603773585
1312,0.6367924528301887
1313,0.0849056603773585
1314,0.07075471698113207
1315,0.6084905660377359
1316,0.6132075471698113
1317,0.0660377358490566
1318,0.6462264150943396
1319,0.0660377358490566
1320,0.34905660377358494
1321,0.06132075471698114
1322,0.06132075471698114
1323,0.05660377358490566
1324,0.48584905660377364
1325,0.08018867924528303
1326,0.06132075471698114
1327,0.5094339622641509
1328,0.3537735849056604
1329,0.43867924528301894
1330,0.44339622641509435
1331,0.19339622641509432
1332,0.4009433962264151
1333,0.16037735849056603
1334,0.14622641509433962
1335,0.33490566037735847
1336,0.5330188679245284
1337,0.5471698113207547
1338,0.15094339622641512
1339,0.4056603773584906
1340,0.4009433962264151
1341,0.3915094339622642
1342,0.5566037735849058
1343,0.4622641509433963
1344,0.42452830188679247
1345,0.06132075471698114
1346,0.5141509433962265
1347,0.0849056603773585
1348,0.1037735849056604
1349,0.4009433962264151
1350,0.3679245283018868
1351,0.4811320754716981
1352,0.3584905660377358
1353,0.5141509433962265
1354,0.4905660377358491
1355,0.1839622641509434
1356,0.21226415094339623
1357,0.22169811320754718
1358,0.16509433962264153
1359,0.31603773584905664
1360,0.21226415094339623
1361,0.2830188679245283
1362,0.2075471698113208
1363,0.17452830188679247
1364,0.11320754716981132
1365,0.19811320754716982
1366,0.34905660377358494
1367,0.24056603773584906
1368,0.14622641509433962
1369,0.19339622641509432
1370,0.11320754716981132
1371,0.14622641509433962
1372,0.25471698113207547
1373,0.15094339622641512
1374,0.08018867924528303
1375,0.14622641509433962
1376,0.3113207547169811
1377,0.07075471698113207
1378,0.08962264150943396
1379,0.13679245283018868
1380,0.13679245283018868
1381,0.17452830188679247
1382,0.12735849056603774
1383,0.2358490566037736
1384,0.25943396226415094
1385,0.2783018867924529
1386,0.3726415094339623
1387,0.12264150943396228
1388,0.3254716981132076
1389,0.19339622641509432
1390,0.4622641509433963
1391,0.589622641509434
1392,0.28773584905660377
1393,0.47641509433962265
1394,0.43867924528301894
1395,0.15566037735849056
1396,0.0849056603773585
1397,0.3537735849056604
1398,0.03773584905660378
1399,0.08962264150943396
1400,0.04245283018867925
1401,0.34905660377358494
1402,0.0660377358490566
1403,0.0518867924528302
1404,0.3113207547169811
1405,0.15094339622641512
1406,0.15566037735849056
1407,0.2830188679245283
1408,0.29245283018867924
1409,0.31603773584905664
1410,0.28773584905660377
1411,0.2641509433962264
1412,0.2783018867924529
1413,0.15566037735849056
1414,0.3584905660377358
1415,0.16509433962264153
1416,0.45754716981132076
1417,0.25943396226415094
1418,0.38679245283018865
1419,0.29245283018867924
1420,0.4669811320754717
1421,0.45754716981132076
1422,0.2971698113207547
1423,0.028301886792452834
1424,0.28773584905660377
1425,0.3820754716981132
1426,0.03773584905660378
1427,0.10849056603773584
1428,0.09433962264150944
1429,0.4009433962264151
1430,0.3679245283018868
1431,0.3443396226415094
1432,0.6132075471698113
1433,0.30660377358490565
1434,0.30660377358490565
1435,0.19811320754716982
1436,0.25943396226415094
1437,0.1320754716981132
1438,0.16037735849056603
1439,0.14622641509433962
1440,0.34905660377358494
1441,0.14622641509433962
1442,0.12735849056603774
1443,0.13679245283018868
1444,0.419811320754717
1445,0.5094339622641509
1446,0.5235849056603774
1447,0.16509433962264153
1448,0.589622641509434
1449,0.17452830188679247
1450,0.0849056603773585
1451,0.1179245283018868
1452,0.6132075471698113
1453,0.15094339622641512
1454,0.5707547169811321
1455,0.1792452830188679
1456,0.19811320754716982
1457,0.6367924528301887
1458,0.2028301886792453
1459,0.5660377358490566
1460,0.1792452830188679
1461,0.16509433962264153
1462,0.1839622641509434
1463,0.7877358490566038
1464,0.28773584905660377
1465,0.18867924528301888
1466,0.589622641509434
1467,0.47641509433962265
1468,0.16037735849056603
1469,0.14622641509433962
1470,0.17452830188679247
1471,0.820754716981132
1472,0.16509433962264153
1473,0.6556603773584906
1474,0.13679245283018868
1475,0.6650943396226415
1476,0.6462264150943396
1477,0.25471698113207547
1478,0.14150943396226415
1479,0.24528301886792456
1480,0.3254716981132076
1481,0.0660377358490566
1482,0.19811320754716982
1483,0.13679245283018868
1484,0.25471698113207547
1485,0.21698113207547168
1486,0.24056603773584906
1487,0.3113207547169811
1488,0.2641509433962264
1489,0.30188679245283023
1490,0.12735849056603774
1491,0.07075471698113207
1492,0.28773584905660377
1493,0.04716981132075472
1494,0.1320754716981132
1495,0.2783018867924529
1496,0.06132075471698114
1497,0.07547169811320756
1498,0.04245283018867925
1499,0.07547169811320756
1500,0.08018867924528303
1501,0.04716981132075472
1502,0.12264150943396228
1503,0.07547169811320756
1504,0.03773584905660378
1505,0.1179245283018868
1506,0.0660377358490566
1507,0.05660377358490566
1508,0.2830188679245283
1509,0.0518867924528302
1510,0.1037735849056604
1511,0.10849056603773584
1512,0.31603773584905664
1513,0.33490566037735847
1514,0.339622641509434
1515,0.6037735849056605
1516,0.6273584905660378
1517,0.6603773584905661
1518,0.6603773584905661
1519,0.169811320754717
1520,0.5
1521,0.6179245283018868
1522,0.37735849056603776
1523,0.5047169811320754
1524,0.25471698113207547
1525,0.2028301886792453
1526,0.34905660377358494
1527,0.3537735849056604
1528,0.31603773584905664
1529,0.28773584905660377
1530,0.3113207547169811
1531,0.5990566037735849
1532,0.5283018867924528
1533,0.31603773584905664
1534,0.47641509433962265
1535,0.4622641509433963
1536,0.2830188679245283
1537,0.5141509433962265
1538,0.5707547169811321
1539,0.2028301886792453
1540,0.19811320754716982
1541,0.6745283018867925
1542,0.339622641509434
1543,0.3254716981132076
1544,0.6981132075471699
1545,0.7311320754716981
1546,0.6320754716981133
1547,0.6886792452830188
1548,0.410377358490566
1549,0.32075471698113206
1550,0.4481132075471698
1551,0.5707547169811321
1552,0.34905660377358494
1553,0.4481132075471698
1554,0.36320754716981135
1555,0.49528301886792453
1556,0.37735849056603776
1557,0.3113207547169811
1558,0.43867924528301894
1559,0.27358490566037735
1560,0.6698113207547169
1561,0.25471698113207547
1562,0.22641509433962265
1563,0.7641509433962264
1564,0.23113207547169815
1565,0.5283018867924528
1566,0.22641509433962265
1567,0.25943396226415094
1568,0.3820754716981132
1569,0.33018867924528306
1570,0.3820754716981132
1571,0.2783018867924529
1572,0.42924528301886794
1573,0.27358490566037735
1574,0.37735849056603776
1575,0.49528301886792453
1576,0.4716981132075472
1577,0.5
1578,0.5330188679245284
1579,0.4150943396226416
1580,0.4905660377358491
1581,0.3820754716981132
1582,0.4811320754716981
1583,0.6179245283018868
1584,0.42452830188679247
1585,0.410377358490566
1586,0.7877358490566038
1587,0.47641509433962265
1588,0.75
1589,0.7971698113207547
1590,0.8679245283018867
1591,0.43396226415094336
1592,0.7830188679245284
1593,0.6981132075471699
1594,0.7028301886792453
1595,0.4669811320754717
1596,0.3726415094339623
1597,0.8066037735849058
1598,0.43396226415094336
1599,0.8018867924528302
1600,0.2971698113207547
1601,0.3726415094339623
1602,0.6415094339622641
1603,0.43396226415094336
1604,0.27358490566037735
1605,0.4716981132075472
1606,0.3537735849056604
1607,0.5188679245283019
1608,0.25
1609,0.49528301886792453
1610,0.42924528301886794
1611,0.06132075471698114
1612,0.49528301886792453
1613,0.03773584905660378
1614,0.45754716981132076
1615,0.5094339622641509
1616,0.47641509433962265
1617,0.5094339622641509
1618,0.4905660377358491
1619,0.09433962264150944
1620,0.43396226415094336
1621,0.43396226415094336
1622,0.5047169811320754
1623,0.09433962264150944
1624,0.0849056603773585
1625,0.05660377358490566
1626,0.5330188679245284
1627,0.0849056603773585
1628,0.12735849056603774
1629,0.36320754716981135
1630,0.5283018867924528
1631,0.12735849056603774
1632,0.5801886792452831
1633,0.4905660377358491
1634,0.1792452830188679
1635,0.5518867924528301
1636,0.19339622641509432
1637,0.2830188679245283
1638,0.25
1639,0.5
1640,0.19339622641509432
1641,0.0660377358490566
1642,0.5188679245283019
1643,0.3443396226415094
1644,0.419811320754717
1645,0.47641509433962265
1646,0.0518867924528302
1647,0.7075471698113208
1648,0.0518867924528302
1649,0.5849056603773585
1650,0.17452830188679247
1651,0.45754716981132076
1652,0.44339622641509435
1653,0.24528301886792456
1654,0.3254716981132076
1655,0.4481132075471698
1656,0.4669811320754717
1657,0.4622641509433963
1658,0.2075471698113208
1659,0.4622641509433963
1660,0.43396226415094336
1661,0.5094339622641509
1662,0.16037735849056603
1663,0.11320754716981132
1664,0.3584905660377358
1665,0.4056603773584906
1666,0.4669811320754717
1667,0.42924528301886794
1668,0.07547169811320756
1669,0.5047169811320754
1670,0.0849056603773585
1671,0.410377358490566
1672,0.5
1673,0.14150943396226415
1674,0.12735849056603774
1675,0.4622641509433963
1676,0.15566037735849056
1677,0.13679245283018868
1678,0.5094339622641509
1679,0.6320754716981133
1680,0.4056603773584906
1681,0.6745283018867925
1682,0.5
1683,0.3820754716981132
1684,0.14622641509433962
1685,0.169811320754717
1686,0.22641509433962265
1687,0.12735849056603774
1688,0.12735849056603774
1689,0.37735849056603776
1690,0.14150943396226415
1691,0.16509433962264153
1692,0.27358490566037735
1693,0.25471698113207547
1694,0.5377358490566038
1695,0.08018867924528303
1696,0.5566037735849058
1697,0.4622641509433963
1698,0.12264150943396228
1699,0.5
1700,0.410377358490566
1701,0.3254716981132076
1702,0.3254716981132076
1703,0.42924528301886794
1704,0.43396226415094336
1705,0.39622641509433965
1706,0.3113207547169811
1707,0.08962264150943396
1708,0.2075471698113208
1709,0.47641509433962265
1710,0.27358490566037735
1711,0.2358490566037736
1712,0.17452830188679247
1713,0.15566037735849056
1714,0.1839622641509434
1715,0.1839622641509434
1716,0.15094339622641512
1717,0.13679245283018868
1718,0.16037735849056603
1719,0.5613207547169812
1720,0.2971698113207547
1721,0.34905660377358494
1722,0.4481132075471698
1723,0.5283018867924528
1724,0.5566037735849058
1725,0.5849056603773585
1726,0.6273584905660378
1727,0.5990566037735849
1728,0.5943396226415094
1729,0.5094339622641509
1730,0.5330188679245284
1731,0.5330188679245284
1732,0.5047169811320754
1733,0.4716981132075472
1734,0.43396226415094336
1735,0.8537735849056605
1736,0.36320754716981135
1737,0.7405660377358491
1738,0.33018867924528306
1739,0.6037735849056605
1740,0.39622641509433965
1741,0.21698113207547168
1742,0.27358490566037735
1743,0.19339622641509432
1744,0.5141509433962265
1745,0.22169811320754718
1746,0.25471698113207547
1747,0.34905660377358494
1748,0.6509433962264152
1749,0.3726415094339623
1750,0.39622641509433965
1751,0.3820754716981132
1752,0.7971698113207547
1753,0.34905660377358494
1754,0.3443396226415094
1755,0.759433962264151
1756,0.3915094339622642
1757,0.3820754716981132
1758,0.27358490566037735
1759,0.6132075471698113
1760,0.7924528301886793
1761,0.768867924528302
1762,0.7311320754716981
1763,0.0849056603773585
1764,0.09433962264150944
1765,0.2641509433962264
1766,0.14150943396226415
1767,0.2971698113207547
1768,0.4056603773584906
1769,0.3537735849056604
1770,0.5801886792452831
1771,0.22641509433962265
1772,0.24056603773584906
1773,0.4811320754716981
1774,0.48584905660377364
1775,0.589622641509434
1776,0.23113207547169815
1777,0.14622641509433962
1778,0.48584905660377364
1779,0.14622641509433962
1780,0.2075471698113208
1781,0.5990566037735849
1782,0.169811320754717
1783,0.08018867924528303
1784,0.21698113207547168
1785,0.09433962264150944
1786,0.3113207547169811
1787,0.31603773584905664
1788,0.12735849056603774
1789,0.33018867924528306
1790,0.08018867924528303
1791,0.1179245283018868
1792,0.410377358490566
1793,0.15094339622641512
1794,0.09433962264150944
1795,0.44339622641509435
1796,0.1037735849056604
1797,0.1320754716981132
1798,0.43396226415094336
1799,0.17452830188679247
1800,0.39622641509433965
1801,0.23113207547169815
1802,0.3584905660377358
1803,0.2783018867924529
1804,0.33490566037735847
1805,0.42924528301886794
1806,0.419811320754717
1807,0.36320754716981135
1808,0.36320754716981135
1809,0.38679245283018865
1810,0.3726415094339623
1811,0.16509433962264153
1812,0.19811320754716982
1813,0.17452830188679247
1814,0.1839622641509434
1815,0.0518867924528302
1816,0.19339622641509432
1817,0.14150943396226415
1818,0.10849056603773584
1819,0.17452830188679247
1820,0.14622641509433962
1821,0.12264150943396228
1822,0.12264150943396228
1823,0.08962264150943396
1824,0.15566037735849056
1825,0.15566037735849056
1826,0.17452830188679247
1827,0.12735849056603774
1828,0.12264150943396228
1829,0.19811320754716982
1830,0.12264150943396228
1831,0.15094339622641512
1832,0.14150943396226415
1833,0.08018867924528303
1834,0.34905660377358494
1835,0.589622641509434
1836,0.6273584905660378
1837,0.6084905660377359
1838,0.7358490566037736
1839,0.39622641509433965
1840,0.43867924528301894
1841,0.25
1842,0.3584905660377358
1843,0.3726415094339623
1844,0.43867924528301894
1845,0.39622641509433965
1846,0.4716981132075472
1847,0.4150943396226416
1848,0.4056603773584906
1849,0.3679245283018868
1850,0.3915094339622642
1851,0.3584905660377358
1852,0.3679245283018868
1853,0.4905660377358491
1854,0.38679245283018865
1855,0.43867924528301894
1856,0.5235849056603774
1857,0.24056603773584906
1858,0.47641509433962265
1859,0.14150943396226415
1860,0.4528301886792453
1861,0.14622641509433962
1862,0.14622641509433962
1863,0.37735849056603776
1864,0.4669811320754717
1865,0.5283018867924528
1866,0.09905660377358491
1867,0.4669811320754717
1868,0.13679245283018868
1869,0.768867924528302
1870,0.6650943396226415
1871,0.15094339622641512
1872,0.6084905660377359
1873,0.4150943396226416
1874,0.12264150943396228
1875,0.3820754716981132
1876,0.21226415094339623
1877,0.30660377358490565
1878,0.25471698113207547
1879,0.28773584905660377
1880,0.30660377358490565
1881,0.5424528301886793
1882,0.5283018867924528
1883,0.2830188679245283
1884,0.25471698113207547
1885,0.3254716981132076
1886,0.4669811320754717
1887,0.4716981132075472
1888,0.37735849056603776
1889,0.30660377358490565
1890,0.4009433962264151
1891,0.37735849056603776
1892,0.17452830188679247
1893,0.32075471698113206
1894,0.33018867924528306
1895,0.12735849056603774
1896,0.12735849056603774
1897,0.28773584905660377
1898,0.10849056603773584
1899,0.2028301886792453
1900,0.3113207547169811
1901,0.09433962264150944
1902,0.09433962264150944
1903,0.14150943396226415
1904,0.21698113207547168
1905,0.1320754716981132
1906,0.14622641509433962
1907,0.1792452830188679
1908,0.16037735849056603
1909,0.1792452830188679
1910,0.23113207547169815
1911,0.33490566037735847
1912,0.07075471698113207
1913,0.2783018867924529
1914,0.0660377358490566
1915,0.15094339622641512
1916,0.07547169811320756
1917,0.0660377358490566
1918,0.09433962264150944
1919,0.07547169811320756
1920,0.13679245283018868
1921,0.0849056603773585
1922,0.14622641509433962
1923,0.09905660377358491
1924,0.12735849056603774
1925,0.14150943396226415
1926,0.16037735849056603
1927,0.15094339622641512
1928,0.1037735849056604
1929,0.08962264150943396
1930,0.25
1931,0.09433962264150944
1932,0.14150943396226415
1933,0.03301886792452831
1934,0.3726415094339623
1935,0.2783018867924529
1936,0.1320754716981132
1937,0.13679245283018868
1938,0.14622641509433962
1939,0.13679245283018868
1940,0.1320754716981132
1941,0.08018867924528303
1942,0.15094339622641512
1943,0.08962264150943396
1944,0.14622641509433962
1945,0.09905660377358491
1946,0.17452830188679247
1947,0.14622641509433962
1948,0.2028301886792453
1949,0.1792452830188679
1950,0.16037735849056603
1951,0.11320754716981132
1952,0.3820754716981132
1953,0.3820754716981132
1954,0.05660377358490566
1955,0.22641509433962265
1956,0.07547169811320756
1957,0.22641509433962265
1958,0.05660377358490566
1959,0.03301886792452831
1960,0.2358490566037736
1961,0.0518867924528302
1962,0.19811320754716982
1963,0.09905660377358491
1964,0.21698113207547168
1965,0.25471698113207547
1966,0.1792452830188679
1967,0.339622641509434
1968,0.3915094339622642
1969,0.14150943396226415
1970,0.3679245283018868
1971,0.32075471698113206
1972,0.05660377358490566
1973,0.07547169811320756
1974,0.15566037735849056
1975,0.25
1976,0.1320754716981132
1977,0.13679245283018868
1978,0.12735849056603774
1979,0.13679245283018868
1980,0.08018867924528303
1981,0.1839622641509434
1982,0.1839622641509434
1983,0.15094339622641512
1984,0.4622641509433963
1985,0.3584905660377358
1986,0.2075471698113208
1987,0.13679245283018868
1988,0.08962264150943396
1989,0.1037735849056604
1990,0.3726415094339623
1991,0.43867924528301894
1992,0.24528301886792456
1993,0.43396226415094336
1994,0.4669811320754717
1995,0.3584905660377358
1996,0.3584905660377358
1997,0.42452830188679247
1998,0.2971698113207547
1999,0.23113207547169815
2000,0.28773584905660377
2001,0.11320754716981132
2002,0.3726415094339623
2003,0.11320754716981132
2004,0.3820754716981132
2005,0.339622641509434
2006,0.4056603773584906
2007,0.4009433962264151
2008,0.06132075471698114
2009,0.15094339622641512
2010,0.5518867924528301
2011,0.3113207547169811
2012,0.28773584905660377
2013,0.6933962264150944
2014,0.6415094339622641
2015,0.44339622641509435
2016,0.4528301886792453
2017,0.4009433962264151
2018,0.410377358490566
2019,0.5754716981132075
2020,0.39622641509433965
2021,0.14622641509433962
2022,0.12264150943396228
2023,0.37735849056603776
2024,0.75
2025,0.49528301886792453
2026,0.5377358490566038
2027,0.15566037735849056
2028,0.4905660377358491
2029,0.4056603773584906
2030,0.33490566037735847
2031,0.11320754716981132
2032,0.30188679245283023
2033,0.19811320754716982
2034,0.16037735849056603
2035,0.3443396226415094
2036,0.2783018867924529
2037,0.28773584905660377
2038,0.2783018867924529
2039,0.24056603773584906
2040,0.31603773584905664
2041,0.6037735849056605
2042,0.2358490566037736
2043,0.5566037735849058
2044,0.14150943396226415
2045,0.2028301886792453
2046,0.5849056603773585
2047,0.15566037735849056
2048,0.5566037735849058
2049,0.14150943396226415
2050,0.08962264150943396
2051,0.2028301886792453
2052,0.3113207547169811
2053,0.3443396226415094
2054,0.0849056603773585
2055,0.4056603773584906
2056,0.1320754716981132
2057,0.3254716981132076
2058,0.29245283018867924
2059,0.2830188679245283
2060,0.2783018867924529
2061,0.38679245283018865
2062,0.339622641509434
2063,0.24528301886792456
2064,0.25471698113207547
2065,0.48584905660377364
2066,0.4622641509433963
2067,0.45754716981132076
2068,0.3113207547169811
2069,0.419811320754717
2070,0.44339622641509435
2071,0.4009433962264151
2072,0.679245283018868
2073,0.3915094339622642
2074,0.32075471698113206
2075,0.2971698113207547
2076,0.3915094339622642
2077,0.3820754716981132
2078,0.7216981132075472
2079,0.6320754716981133
2080,0.7358490566037736
2081,0.6415094339622641
2082,0.14150943396226415
2083,0.17452830188679247
2084,0.15094339622641512
2085,0.14150943396226415
2086,0.13679245283018868
2087,0.14622641509433962
2088,0.47641509433962265
2089,0.10849056603773584
2090,0.06132075471698114
2091,0.0849056603773585
2092,0.5283018867924528
2093,0.43867924528301894
2094,0.4481132075471698
2095,0.19811320754716982
2096,0.14150943396226415
2097,0.28773584905660377
2098,0.3679245283018868
2099,0.3820754716981132
2100,0.31603773584905664
2101,0.1839622641509434
2102,0.2971698113207547
2103,0.19811320754716982
2104,0.24528301886792456
2105,0.1839622641509434
2106,0.31603773584905664
2107,0.3915094339622642
2108,0.23113207547169815
2109,0.6603773584905661
2110,0.12264150943396228
2111,0.6556603773584906
2112,0.07547169811320756
2113,0.3443396226415094
2114,0.03773584905660378
2115,0.7216981132075472
2116,0.2783018867924529
2117,0.3254716981132076
2118,0.5613207547169812
2119,0.08018867924528303
2120,0.07547169811320756
2121,0.3537735849056604
2122,0.6084905660377359
2123,0.2783018867924529
2124,0.5660377358490566
2125,0.4622641509433963
2126,0.36320754716981135
2127,0.22641509433962265
2128,0.19811320754716982
2129,0.34905660377358494
2130,0.42452830188679247
2131,0.18867924528301888
2132,0.4009433962264151
2133,0.44339622641509435
2134,0.07075471698113207
2135,0.2971698113207547
2136,0.21226415094339623
2137,0.30660377358490565
2138,0.24528301886792456
2139,0.31603773584905664
2140,0.4716981132075472
2141,0.09905660377358491
2142,0.5188679245283019
2143,0.1839622641509434
2144,0.07075471698113207
2145,0.5047169811320754
2146,0.1792452830188679
2147,0.3820754716981132
2148,0.18867924528301888
2149,0.0518867924528302
2150,0.2971698113207547
2151,0.1037735849056604
2152,0.12264150943396228
2153,0.14150943396226415
2154,0.10849056603773584
2155,0.09433962264150944
2156,0.1037735849056604
2157,0.08962264150943396
2158,0.09905660377358491
2159,0.09433962264150944
2160,0.22169811320754718
2161,0.05660377358490566
2162,0.17452830188679247
2163,0.05660377358490566
2164,0.08962264150943396
2165,0.25
2166,0.28773584905660377
2167,0.14150943396226415
2168,0.28773584905660377
2169,0.2971698113207547
2170,0.25471698113207547
2171,0.24056603773584906
2172,0.22641509433962265
2173,0.27358490566037735
2174,0.14622641509433962
2175,0.24056603773584906
2176,0.25943396226415094
2177,0.16037735849056603
2178,0.2641509433962264
2179,0.29245283018867924
2180,0.3537735849056604
2181,0.19811320754716982
2182,0.16037735849056603
2183,0.16037735849056603
2184,0.2830188679245283
2185,0.36320754716981135
2186,0.0849056603773585
2187,0.17452830188679247
2188,0.08962264150943396
2189,0.21698113207547168
2190,0.06132075471698114
2191,0.15566037735849056
2192,0.15566037735849056
2193,0.15094339622641512
2194,0.12735849056603774
2195,0.15094339622641512
2196,0.05660377358490566
2197,0.1179245283018868
2198,0.14622641509433962
2199,0.16509433962264153
2200,0.1037735849056604
2201,0.16509433962264153
2202,0.11320754716981132
2203,0.10849056603773584
2204,0.07075471698113207
2205,0.1792452830188679
2206,0.10849056603773584
2207,0.09905660377358491
2208,0.09905660377358491
2209,0.1037735849056604
2210,0.10849056603773584
2211,0.12264150943396228
2212,0.07075471698113207
2213,0.2688679245283019
2214,0.14622641509433962
2215,0.13679245283018868
2216,0.10849056603773584
2217,0.14150943396226415
2218,0.0518867924528302
2219,0.0849056603773585
2220,0.19811320754716982
2221,0.14150943396226415
2222,0.07075471698113207
2223,0.08018867924528303
2224,0.05660377358490566
2225,0.03773584905660378
2226,0.14622641509433962
2227,0.08962264150943396
2228,0.14622641509433962
2229,0.04716981132075472
2230,0.09905660377358491
2231,0.30660377358490565
2232,0.09433962264150944
2233,0.0849056603773585
2234,0.2783018867924529
2235,0.11320754716981132
2236,0.19811320754716982
2237,0.19339622641509432
2238,0.1320754716981132
2239,0.13679245283018868
2240,0.11320754716981132
2241,0.14622641509433962
2242,0.08018867924528303
2243,0.14150943396226415
2244,0.0660377358490566
2245,0.14150943396226415
2246,0.08962264150943396
2247,0.11320754716981132
2248,0.3820754716981132
2249,0.15566037735849056
2250,0.11320754716981132
2251,0.169811320754717
2252,0.1179245283018868
2253,0.5377358490566038
2254,0.5188679245283019
2255,0.2641509433962264
2256,0.43867924528301894
2257,0.4528301886792453
2258,0.11320754716981132
2259,0.1179245283018868
2260,0.47641509433962265
2261,0.12735849056603774
2262,0.5283018867924528
2263,0.5330188679245284
2264,0.15094339622641512
2265,0.5235849056603774
2266,0.2075471698113208
2267,0.18867924528301888
2268,0.25
2269,0.37735849056603776
2270,0.32075471698113206
2271,0.2028301886792453
2272,0.14622641509433962
2273,0.16509433962264153
2274,0.27358490566037735
2275,0.169811320754717
2276,0.16037735849056603
2277,0.14150943396226415
2278,0.13679245283018868
2279,0.10849056603773584
2280,0.06132075471698114
2281,0.5141509433962265
2282,0.49528301886792453
2283,0.11320754716981132
2284,0.5141509433962265
2285,0.5566037735849058
2286,0.15566037735849056
2287,0.5566037735849058
2288,0.5330188679245284
2289,0.1037735849056604
2290,0.6367924528301887
2291,0.4009433962264151
2292,0.6132075471698113
2293,0.5849056603773585
2294,0.3254716981132076
2295,0.6037735849056605
2296,0.410377358490566
2297,0.5990566037735849
2298,0.4622641509433963
2299,0.6084905660377359
2300,0.48584905660377364
2301,0.5141509433962265
2302,0.4150943396226416
2303,0.5141509433962265
2304,0.48584905660377364
2305,0.48584905660377364
2306,0.42924528301886794
2307,0.4622641509433963
2308,0.3584905660377358
2309,0.5283018867924528
2310,0.5283018867924528
2311,0.5094339622641509
2312,0.4528301886792453
2313,0.10849056603773584
2314,0.10849056603773584
2315,0.5094339622641509
2316,0.09905660377358491
2317,0.5047169811320754
2318,0.48584905660377364
2319,0.5707547169811321
2320,0.5283018867924528
2321,0.7028301886792453
2322,0.2830188679245283
2323,0.17452830188679247
2324,0.15566037735849056
2325,0.8962264150943396
2326,0.16509433962264153
2327,0.14622641509433962
2328,0.29245283018867924
2329,0.3113207547169811
2330,0.2688679245283019
2331,0.07075471698113207
2332,0.25
2333,0.0849056603773585
2334,0.339622641509434
2335,0.43396226415094336
2336,0.42924528301886794
2337,0.14150943396226415
2338,0.24528301886792456
2339,0.2075471698113208
2340,0.3443396226415094
2341,0.4056603773584906
2342,0.1792452830188679
2343,0.27358490566037735
2344,0.24528301886792456
2345,0.04245283018867925
2346,0.33018867924528306
2347,0.10849056603773584
2348,0.2641509433962264
2349,0.09433962264150944
2350,0.3726415094339623
2351,0.3254716981132076
2352,0.3537735849056604
2353,0.3584905660377358
2354,0.29245283018867924
2355,0.2641509433962264
2356,0.33490566037735847
2357,0.32075471698113206
2358,0.3113207547169811
2359,0.21698113207547168
2360,0.37735849056603776
2361,0.2075471698113208
2362,0.2358490566037736
2363,0.2688679245283019
2364,0.24528301886792456
2365,0.410377358490566
2366,0.5849056603773585
2367,0.3443396226415094
2368,0.5047169811320754
2369,0.5
2370,0.4716981132075472
2371,0.16037735849056603
2372,0.5188679245283019
2373,0.31603773584905664
2374,0.07075471698113207
2375,0.33018867924528306
2376,0.03773584905660378
2377,0.07075471698113207
2378,0.7547169811320755
2379,0.2688679245283019
2380,0.7405660377358491
2381,0.2783018867924529
2382,0.34905660377358494
2383,0.16037735849056603
2384,0.47641509433962265
2385,0.18867924528301888
2386,0.19339622641509432
2387,0.7264150943396227
2388,0.44339622641509435
2389,0.12264150943396228
2390,0.12735849056603774
2391,0.45754716981132076
2392,0.16037735849056603
2393,0.4481132075471698
2394,0.08962264150943396
2395,0.07075471698113207
2396,0.42452830188679247
2397,0.12735849056603774
2398,0.42924528301886794
2399,0.1179245283018868
2400,0.4716981132075472
2401,0.11320754716981132
2402,0.6839622641509434
2403,0.1179245283018868
2404,0.07547169811320756
2405,0.03301886792452831
2406,0.0518867924528302
2407,0.0660377358490566
2408,1.0
2409,0.11320754716981132
2410,0.07075471698113207
2411,0.5801886792452831
2412,0.4528301886792453
2413,0.08962264150943396
2414,0.5707547169811321
2415,0.08018867924528303
2416,0.5377358490566038
2417,0.5707547169811321
2418,0.1179245283018868
2419,0.11320754716981132
2420,0.09433962264150944
2421,0.04716981132075472
2422,0.14150943396226415
2423,0.1179245283018868
2424,0.11320754716981132
2425,0.4056603773584906
2426,0.16509433962264153
2427,0.1792452830188679
2428,0.1320754716981132
2429,0.15094339622641512
2430,0.6839622641509434
2431,0.12264150943396228
2432,0.5754716981132075
2433,0.14150943396226415
2434,0.6273584905660378
2435,0.6745283018867925
2436,0.6650943396226415
2437,0.12264150943396228
2438,0.6320754716981133
2439,0.4716981132075472
2440,0.5094339622641509
2441,0.5518867924528301
2442,0.5330188679245284
2443,0.36320754716981135
2444,0.5094339622641509
2445,0.25
2446,0.27358490566037735
2447,0.4009433962264151
2448,0.1792452830188679
2449,0.43867924528301894
2450,0.1792452830188679
2451,0.09905660377358491
2452,0.1320754716981132
2453,0.12264150943396228
2454,0.1037735849056604
2455,0.2075471698113208
2456,0.1037735849056604
2457,0.16509433962264153
2458,0.1320754716981132
2459,0.0660377358490566
2460,0.2028301886792453
2461,0.1179245283018868
2462,0.13679245283018868
2463,0.43867924528301894
2464,0.4009433962264151
2465,0.3726415094339623
2466,0.27358490566037735
2467,0.05660377358490566
2468,0.2830188679245283
2469,0.5424528301886793
2470,0.36320754716981135
2471,0.2783018867924529
2472,0.34905660377358494
2473,0.49528301886792453
2474,0.5
2475,0.4905660377358491
2476,0.33490566037735847
2477,0.4622641509433963
2478,0.29245283018867924
2479,0.24056603773584906
2480,0.27358490566037735
2481,0.27358490566037735
2482,0.08018867924528303
2483,0.47641509433962265
2484,0.49528301886792453
2485,0.03773584905660378
2486,0.09433962264150944
2487,0.5754716981132075
2488,0.0849056603773585
2489,0.0660377358490566
2490,0.0518867924528302
2491,0.6462264150943396
2492,0.05660377358490566
2493,0.6886792452830188
2494,0.5613207547169812
2495,0.0518867924528302
2496,0.05660377358490566
2497,0.5377358490566038
2498,0.08962264150943396
2499,0.5
2500,0.4528301886792453
2501,0.15566037735849056
2502,0.28773584905660377
2503,0.27358490566037735
2504,0.419811320754717
2505,0.25471698113207547
2506,0.36320754716981135
2507,0.45754716981132076
2508,0.4622641509433963
2509,0.10849056603773584
2510,0.03773584905660378
2511,0.04245283018867925
2512,0.0660377358490566
2513,0.0849056603773585
2514,0.08962264150943396
2515,0.04716981132075472
2516,0.07547169811320756
2517,0.6556603773584906
2518,0.6509433962264152
2519,0.07547169811320756
2520,0.05660377358490566
2521,0.5613207547169812
2522,0.5424528301886793
2523,0.43867924528301894
2524,0.4669811320754717
2525,0.419811320754717
2526,0.33018867924528306
2527,0.8160377358490567
2528,0.7547169811320755
2529,0.410377358490566
2530,0.2971698113207547
2531,0.30660377358490565
2532,0.5330188679245284
2533,0.6415094339622641
2534,0.2075471698113208
2535,0.5235849056603774
2536,0.2028301886792453
2537,0.19811320754716982
2538,0.5188679245283019
2539,0.27358490566037735
2540,0.4528301886792453
2541,0.2688679245283019
2542,0.2358490566037736
2543,0.43396226415094336
2544,0.2358490566037736
2545,0.23113207547169815
2546,0.37735849056603776
2547,0.11320754716981132
2548,0.2075471698113208
2549,0.4056603773584906
2550,0.18867924528301888
2551,0.4716981132075472
2552,0.10849056603773584
2553,0.16037735849056603
2554,0.4056603773584906
2555,0.3443396226415094
2556,0.1179245283018868
2557,0.11320754716981132
2558,0.44339622641509435
2559,0.1839622641509434
2560,0.12735849056603774
2561,0.3443396226415094
2562,0.31603773584905664
2563,0.3584905660377358
2564,0.2971698113207547
2565,0.30188679245283023
2566,0.1320754716981132
2567,0.49528301886792453
2568,0.45754716981132076
2569,0.419811320754717
2570,0.10849056603773584
2571,0.33018867924528306
2572,0.10849056603773584
2573,0.0849056603773585
2574,0.0849056603773585
2575,0.2971698113207547
2576,0.08018867924528303
2577,0.09433962264150944
2578,0.2028301886792453
2579,0.0660377358490566
2580,0.1792452830188679
2581,0.1179245283018868
2582,0.09905660377358491
2583,0.0849056603773585
2584,0.07547169811320756
2585,0.13679245283018868
2586,0.14622641509433962
2587,0.169811320754717
2588,0.24528301886792456
2589,0.169811320754717
2590,0.13679245283018868
2591,0.1839622641509434
2592,0.1839622641509434
2593,0.23113207547169815
2594,0.12735849056603774
2595,0.12735849056603774
2596,0.16037735849056603
2597,0.15094339622641512
2598,0.08962264150943396
2599,0.0849056603773585
2600,0.10849056603773584
2601,0.09905660377358491
2602,0.09905660377358491
2603,0.1037735849056604
2604,0.12735849056603774
2605,0.23113207547169815
2606,0.1320754716981132
2607,0.1179245283018868
2608,0.10849056603773584
2609,0.14150943396226415
2610,0.14150943396226415
2611,0.25
2612,0.3443396226415094
2613,0.13679245283018868
2614,0.16037735849056603
2615,0.28773584905660377
2616,0.13679245283018868
2617,0.12735849056603774
2618,0.12264150943396228
2619,0.29245283018867924
2620,0.31603773584905664
2621,0.27358490566037735
2622,0.09433962264150944
2623,0.25
2624,0.08962264150943396
2625,0.1792452830188679
2626,0.1320754716981132
2627,0.0849056603773585
2628,0.1037735849056604
2629,0.0660377358490566
2630,0.08962264150943396
2631,0.1037735849056604
2632,0.14622641509433962
2633,0.15094339622641512
2634,0.16037735849056603
2635,0.18867924528301888
2636,0.12735849056603774
2637,0.16037735849056603
2638,0.18867924528301888
2639,0.19339622641509432
2640,0.19811320754716982
2641,0.25943396226415094
2642,0.18867924528301888
2643,0.1792452830188679
2644,0.11320754716981132
2645,0.19339622641509432
2646,0.27358490566037735
2647,0.2641509433962264
2648,0.42452830188679247
2649,0.22169811320754718
2650,0.15566037735849056
2651,0.5707547169811321
2652,0.0849056603773585
2653,0.7122641509433962
2654,0.14622641509433962
2655,0.33490566037735847
2656,0.21698113207547168
2657,0.2075471698113208
2658,0.22641509433962265
2659,0.17452830188679247
2660,0.33018867924528306
2661,0.31603773584905664
2662,0.14622641509433962
2663,0.32075471698113206
2664,0.2028301886792453
2665,0.24056603773584906
2666,0.14150943396226415
2667,0.1792452830188679
2668,0.0518867924528302
2669,0.339622641509434
2670,0.15094339622641512
2671,0.17452830188679247
2672,0.30188679245283023
2673,0.30660377358490565
2674,0.25
2675,0.28773584905660377
2676,0.2783018867924529
2677,0.339622641509434
2678,0.07547169811320756
2679,0.2358490566037736
2680,0.25
2681,0.14622641509433962
2682,0.2075471698113208
2683,0.22641509433962265
2684,0.13679245283018868
2685,0.09905660377358491
2686,0.1320754716981132
2687,0.22169811320754718
2688,0.1792452830188679
2689,0.28773584905660377
2690,0.24056603773584906
2691,0.15566037735849056
2692,0.37735849056603776
2693,0.19811320754716982
2694,0.1792452830188679
2695,0.1839622641509434
2696,0.22169811320754718
2697,0.22169811320754718
2698,0.1792452830188679
2699,0.3113207547169811
2700,0.339622641509434
2701,0.15094339622641512
2702,0.16509433962264153
2703,0.33490566037735847
2704,0.31603773584905664
2705,0.14150943396226415
2706,0.3113207547169811
2707,0.29245283018867924
2708,0.23113207547169815
2709,0.22641509433962265
2710,0.30660377358490565
2711,0.14622641509433962
2712,0.36320754716981135
2713,0.12735849056603774
2714,0.30188679245283023
2715,0.43867924528301894
2716,0.25943396226415094
2717,0.4009433962264151
2718,0.09433962264150944
2719,0.33490566037735847
2720,0.11320754716981132
2721,0.25
2722,0.10849056603773584
2723,0.2075471698113208
2724,0.19339622641509432
2725,0.4009433962264151
2726,0.38679245283018865
2727,0.1320754716981132
2728,0.12264150943396228
2729,0.410377358490566
2730,0.14622641509433962
2731,0.42924528301886794
2732,0.28773584905660377
2733,0.5377358490566038
2734,0.19339622641509432
2735,0.4056603773584906
2736,0.2688679245283019
2737,0.31603773584905664
2738,0.24528301886792456
2739,0.15094339622641512
2740,0.22169811320754718
2741,0.15094339622641512
2742,0.18867924528301888
2743,0.22169811320754718
2744,0.2688679245283019
2745,0.06132075471698114
2746,0.25
2747,0.33490566037735847
2748,0.09433962264150944
2749,0.2075471698113208
2750,0.30660377358490565
2751,0.4811320754716981
2752,0.5235849056603774
2753,0.2641509433962264
2754,0.5754716981132075
2755,0.1037735849056604
2756,0.5849056603773585
2757,0.24528301886792456
2758,0.19811320754716982
2759,0.16037735849056603
2760,0.12735849056603774
2761,0.2075471698113208
2762,0.19811320754716982
2763,0.19811320754716982
2764,0.42452830188679247
2765,0.08018867924528303
2766,0.29245283018867924
2767,0.7028301886792453
2768,0.33490566037735847
2769,0.32075471698113206
2770,0.19811320754716982
2771,0.1320754716981132
2772,0.1179245283018868
2773,0.2971698113207547
2774,0.14150943396226415
2775,0.5707547169811321
2776,0.14622641509433962
2777,0.169811320754717
2778,0.16037735849056603
2779,0.1792452830188679
2780,0.21698113207547168
2781,0.16037735849056603
2782,0.7075471698113208
2783,0.2688679245283019
2784,0.30660377358490565
2785,0.24528301886792456
2786,0.24056603773584906
2787,0.14150943396226415
2788,0.1839622641509434
2789,0.169811320754717
2790,0.19339622641509432
2791,0.21226415094339623
2792,0.24528301886792456
2793,0.4009433962264151
2794,0.15566037735849056
2795,0.25
2796,0.23113207547169815
2797,0.25471698113207547
2798,0.34905660377358494
2799,0.1792452830188679
2800,0.25471698113207547
2801,0.169811320754717
2802,0.25471698113207547
2803,0.25943396226415094
2804,0.0660377358490566
2805,0.25471698113207547
2806,0.1320754716981132
2807,0.22169811320754718
2808,0.07075471698113207
2809,0.1179245283018868
2810,0.1037735849056604
2811,0.16509433962264153
2812,0.1037735849056604
2813,0.16037735849056603
2814,0.0849056603773585
2815,0.15566037735849056
2816,0.4905660377358491
2817,0.27358490566037735
2818,0.2830188679245283
2819,0.2641509433962264
2820,0.08962264150943396
2821,0.19339622641509432
2822,0.19339622641509432
2823,0.33018867924528306
2824,0.3443396226415094
2825,0.2830188679245283
2826,0.4009433962264151
2827,0.30660377358490565
2828,0.44339622641509435
2829,0.38679245283018865
2830,0.4716981132075472
2831,0.31603773584905664
2832,0.24056603773584906
2833,0.18867924528301888
2834,0.1320754716981132
2835,0.3584905660377358
2836,0.25471698113207547
2837,0.2358490566037736
2838,0.1320754716981132
2839,0.32075471698113206
2840,0.32075471698113206
2841,0.3254716981132076
2842,0.2028301886792453
2843,0.2028301886792453
2844,0.16037735849056603
2845,0.3113207547169811
2846,0.32075471698113206
2847,0.1320754716981132
2848,0.1037735849056604
2849,0.15566037735849056
2850,0.12735849056603774
2851,0.11320754716981132
2852,0.339622641509434
2853,0.17452830188679247
2854,0.14150943396226415
2855,0.06132075471698114
2856,0.18867924528301888
2857,0.169811320754717
2858,0.12735849056603774
2859,0.25
2860,0.21226415094339623
2861,0.0518867924528302
2862,0.29245283018867924
2863,0.30660377358490565
2864,0.2783018867924529
2865,0.2641509433962264
2866,0.0849056603773585
2867,0.06132075471698114
2868,0.0518867924528302
2869,0.3915094339622642
2870,0.05660377358490566
2871,0.34905660377358494
2872,0.25
2873,0.339622641509434
2874,0.19811320754716982
2875,0.19339622641509432
2876,0.30188679245283023
2877,0.3113207547169811
2878,0.22641509433962265
2879,0.1320754716981132
2880,0.1179245283018868
2881,0.08962264150943396
2882,0.08018867924528303
2883,0.28773584905660377
2884,0.09433962264150944
2885,0.14150943396226415
2886,0.13679245283018868
2887,0.12264150943396228
2888,0.16037735849056603
2889,0.13679245283018868
2890,0.03773584905660378
2891,0.21226415094339623
2892,0.12735849056603774
2893,0.14622641509433962
2894,0.08962264150943396
2895,0.08962264150943396
2896,0.12264150943396228
2897,0.13679245283018868
2898,0.1037735849056604
2899,0.14622641509433962
2900,0.19339622641509432
2901,0.12264150943396228
2902,0.1037735849056604
2903,0.3537735849056604
2904,0.07075471698113207
2905,0.2971698113207547
2906,0.2783018867924529
2907,0.43396226415094336
2908,0.169811320754717
2909,0.23113207547169815
2910,0.07075471698113207
2911,0.22169811320754718
2912,0.2075471698113208
2913,0.1792452830188679
2914,0.19339622641509432
2915,0.3537735849056604
2916,0.0660377358490566
2917,0.09905660377358491
2918,0.19339622641509432
2919,0.0518867924528302
2920,0.17452830188679247
2921,0.22169811320754718
2922,0.17452830188679247
2923,0.18867924528301888
2924,0.17452830188679247
2925,0.11320754716981132
2926,0.1037735849056604
2927,0.0849056603773585
2928,0.03301886792452831
2929,0.08962264150943396
2930,0.12264150943396228
2931,0.07547169811320756
2932,0.12264150943396228
2933,0.08962264150943396
2934,0.04245283018867925
2935,0.17452830188679247
2936,0.07075471698113207
2937,0.07547169811320756
2938,0.30660377358490565
2939,0.25943396226415094
2940,0.2830188679245283
2941,0.2971698113207547
2942,0.2075471698113208
2943,0.07075471698113207
2944,0.09433962264150944
2945,0.0660377358490566
2946,0.2358490566037736
2947,0.15566037735849056
2948,0.02358490566037736
2949,0.03773584905660378
2950,0.14622641509433962
2951,0.0660377358490566
2952,0.06132075471698114
2953,0.1179245283018868
2954,0.0849056603773585
2955,0.07075471698113207
2956,0.14150943396226415
2957,0.1179245283018868
2958,0.1037735849056604
2959,0.12735849056603774
2960,0.10849056603773584
2961,0.1320754716981132
2962,0.0849056603773585
2963,0.3443396226415094
2964,0.21698113207547168
2965,0.32075471698113206
2966,0.1179245283018868
2967,0.12264150943396228
2968,0.17452830188679247
2969,0.19811320754716982
2970,0.23113207547169815
2971,0.16037735849056603
2972,0.2358490566037736
2973,0.14622641509433962
2974,0.169811320754717
2975,0.21226415094339623
2976,0.15566037735849056
2977,0.25
2978,0.12735849056603774
2979,0.2358490566037736
2980,0.15566037735849056
2981,0.3443396226415094
2982,0.3726415094339623
2983,0.16509433962264153
2984,0.23113207547169815
2985,0.07075471698113207
2986,0.08018867924528303
2987,0.03301886792452831
2988,0.05660377358490566
2989,0.4622641509433963
2990,0.0518867924528302
2991,0.028301886792452834
2992,0.08962264150943396
2993,0.028301886792452834
2994,0.13679245283018868
2995,0.15566037735849056
2996,0.3679245283018868
2997,0.30188679245283023
2998,0.22169811320754718
2999,0.6084905660377359
3000,0.45754716981132076
3001,0.18867924528301888
3002,0.5707547169811321
3003,0.2028301886792453
3004,0.13679245283018868
3005,0.6745283018867925
3006,0.6839622641509434
3007,0.09905660377358491
3008,0.05660377358490566
3009,0.12264150943396228
3010,0.10849056603773584
3011,0.0660377358490566
3012,0.10849056603773584
3013,0.06132075471698114
3014,0.13679245283018868
3015,0.0518867924528302
3016,0.09433962264150944
3017,0.0849056603773585
3018,0.16509433962264153
3019,0.08018867924528303
3020,0.09905660377358491
3021,0.16037735849056603
3022,0.09433962264150944
3023,0.11320754716981132
3024,0.169811320754717
3025,0.10849056603773584
3026,0.1037735849056604
3027,0.1792452830188679
3028,0.15566037735849056
3029,0.15566037735849056
3030,0.4150943396226416
3031,0.42924528301886794
3032,0.16037735849056603
3033,0.410377358490566
3034,0.17452830188679247
3035,0.17452830188679247
3036,0.1792452830188679
3037,0.5141509433962265
3038,0.25471698113207547
3039,0.5330188679245284
3040,0.24528301886792456
3041,0.169811320754717
3042,0.4622641509433963
3043,0.4669811320754717
3044,0.39622641509433965
3045,0.5141509433962265
3046,0.0849056603773585
3047,0.6320754716981133
3048,0.14150943396226415
3049,0.1320754716981132
3050,0.8301886792452832
3051,0.14622641509433962
3052,0.5801886792452831
3053,0.6273584905660378
3054,0.16509433962264153
3055,0.2028301886792453
3056,0.21698113207547168
3057,0.14622641509433962
3058,0.0849056603773585
3059,0.169811320754717
3060,0.1839622641509434
3061,0.19811320754716982
3062,0.5566037735849058
3063,0.5377358490566038
3064,0.31603773584905664
3065,0.42924528301886794
3066,0.37735849056603776
3067,0.43867924528301894
3068,0.2641509433962264
3069,0.24528301886792456
3070,0.3584905660377358
3071,0.49528301886792453
3072,0.3113207547169811
3073,0.2358490566037736
3074,0.43396226415094336
3075,0.2358490566037736
3076,0.6367924528301887
3077,0.21226415094339623
3078,0.15566037735849056
3079,0.5094339622641509
3080,0.08018867924528303
3081,0.43867924528301894
3082,0.12735849056603774
3083,0.419811320754717
3084,0.1839622641509434
3085,0.09905660377358491
3086,0.44339622641509435
3087,0.37735849056603776
3088,0.15094339622641512
3089,0.4150943396226416
3090,0.39622641509433965
3091,0.42924528301886794
3092,0.07075471698113207
3093,0.16509433962264153
3094,0.4150943396226416
3095,0.4481132075471698
3096,0.49528301886792453
3097,0.30188679245283023
3098,0.4528301886792453
3099,0.4622641509433963
3100,0.45754716981132076
3101,0.5094339622641509
3102,0.31603773584905664
3103,0.5235849056603774
3104,0.49528301886792453
3105,0.33018867924528306
3106,0.33018867924528306
3107,0.32075471698113206
3108,0.31603773584905664
3109,0.30188679245283023
3110,0.19339622641509432
3111,0.5094339622641509
3112,0.13679245283018868
3113,0.12264150943396228
3114,0.5141509433962265
3115,0.13679245283018868
3116,0.5424528301886793
3117,0.21698113207547168
3118,0.3254716981132076
3119,0.339622641509434
3120,0.419811320754717
3121,0.07075471698113207
3122,0.36320754716981135
3123,0.3679245283018868
3124,0.419811320754717
3125,0.3537735849056604
3126,0.2358490566037736
3127,0.15566037735849056
3128,0.15566037735849056
3129,0.43396226415094336
3130,0.3584905660377358
3131,0.2075471698113208
3132,0.2971698113207547
3133,0.2028301886792453
3134,0.25471698113207547
3135,0.2641509433962264
3136,0.19811320754716982
3137,0.2830188679245283
3138,0.34905660377358494
3139,0.33018867924528306
3140,0.3679245283018868
3141,0.339622641509434
3142,0.1179245283018868
3143,0.08962264150943396
3144,0.04245283018867925
3145,0.04245283018867925
3146,0.0518867924528302
3147,0.0518867924528302
3148,0.22641509433962265
3149,0.19811320754716982
3150,0.19339622641509432
3151,0.169811320754717
3152,0.18867924528301888
3153,0.18867924528301888
3154,0.1320754716981132
3155,0.12264150943396228
3156,0.1037735849056604
3157,0.2028301886792453
3158,0.18867924528301888
3159,0.30660377358490565
3160,0.31603773584905664
3161,0.43867924528301894
3162,0.4528301886792453
3163,0.47641509433962265
3164,0.5943396226415094
3165,0.5
3166,0.45754716981132076
3167,0.4528301886792453
3168,0.24528301886792456
3169,0.2688679245283019
3170,0.22169811320754718
3171,0.22641509433962265
3172,0.2028301886792453
3173,0.21698113207547168
3174,0.1320754716981132
3175,0.14150943396226415
3176,0.14622641509433962
3177,0.1179245283018868
3178,0.03773584905660378
3179,0.03773584905660378
3180,0.07075471698113207
3181,0.34905660377358494
3182,0.08962264150943396
3183,0.419811320754717
3184,0.42924528301886794
3185,0.07547169811320756
3186,0.5377358490566038
3187,0.1792452830188679
3188,0.47641509433962265
3189,0.48584905660377364
3190,0.2783018867924529
3191,0.2688679245283019
3192,0.38679245283018865
3193,0.22169811320754718
3194,0.24528301886792456
3195,0.22169811320754718
3196,0.24056603773584906
3197,0.2075471698113208
3198,0.1839622641509434
3199,0.16509433962264153
3200,0.09905660377358491
3201,0.0518867924528302
3202,0.0660377358490566
3203,0.28773584905660377
3204,0.1037735849056604
3205,0.08962264150943396
3206,0.31603773584905664
3207,0.17452830188679247
3208,0.1839622641509434
3209,0.21226415094339623
3210,0.30660377358490565
3211,0.3537735849056604
3212,0.2830188679245283
3213,0.339622641509434
3214,0.3679245283018868
3215,0.23113207547169815
3216,0.22641509433962265
3217,0.2075471698113208
3218,0.19811320754716982
3219,0.2075471698113208
3220,0.2358490566037736
3221,0.1037735849056604
3222,0.2075471698113208
3223,0.3726415094339623
3224,0.2028301886792453
3225,0.1839622641509434
3226,0.19811320754716982
3227,0.07547169811320756
3228,0.05660377358490566
3229,0.19811320754716982
3230,0.0518867924528302
3231,0.0518867924528302
3232,0.17452830188679247
3233,0.14622641509433962
3234,0.1320754716981132
3235,0.08962264150943396
3236,0.09433962264150944
3237,0.10849056603773584
3238,0.1320754716981132
3239,0.1179245283018868
3240,0.15566037735849056
3241,0.04716981132075472
3242,0.15566037735849056
3243,0.19811320754716982
3244,0.16037735849056603
3245,0.21698113207547168
3246,0.09433962264150944
3247,0.25
3248,0.7735849056603773
3249,0.759433962264151
3250,0.6320754716981133
3251,0.17452830188679247
3252,0.6084905660377359
3253,0.25
3254,0.19811320754716982
3255,0.2358490566037736
3256,0.25
3257,0.22641509433962265
3258,0.24056603773584906
3259,0.169811320754717
3260,0.15566037735849056
3261,0.2028301886792453
3262,0.2075471698113208
3263,0.5424528301886793
3264,0.29245283018867924
3265,0.5
3266,0.6603773584905661
3267,0.2075471698113208
3268,0.19339622641509432
3269,0.14622641509433962
3270,0.0660377358490566
3271,0.0849056603773585
3272,0.14150943396226415
3273,0.4056603773584906
3274,0.24528301886792456
3275,0.2783018867924529
3276,0.5094339622641509
3277,0.23113207547169815
3278,0.23113207547169815
3279,0.3537735849056604
3280,0.10849056603773584
3281,0.08018867924528303
3282,0.37735849056603776
3283,0.23113207547169815
3284,0.09905660377358491
3285,0.24528301886792456
3286,0.4056603773584906
3287,0.2971698113207547
3288,0.4622641509433963
3289,0.16037735849056603
3290,0.4905660377358491
3291,0.4811320754716981
3292,0.10849056603773584
3293,0.410377358490566
3294,0.2783018867924529
3295,0.3820754716981132
3296,0.16037735849056603
3297,0.2688679245283019
3298,0.15094339622641512
3299,0.3537735849056604
3300,0.33018867924528306
3301,0.33490566037735847
3302,0.24528301886792456
3303,0.3113207547169811
3304,0.2830188679245283
3305,0.18867924528301888
3306,0.1839622641509434
3307,0.169811320754717
3308,0.3113207547169811
3309,0.2783018867924529
3310,0.3254716981132076
3311,0.32075471698113206
3312,0.27358490566037735
3313,0.19811320754716982
3314,0.17452830188679247
3315,0.15094339622641512
3316,0.1792452830188679
3317,0.14150943396226415
3318,0.1179245283018868
3319,0.19339622641509432
3320,0.1320754716981132
3321,0.19339622641509432
3322,0.2971698113207547
3323,0.2971698113207547
3324,0.29245283018867924
3325,0.24056603773584906
3326,0.22641509433962265
3327,0.07547169811320756
3328,0.5849056603773585
3329,0.05660377358490566
3330,0.0660377358490566
3331,0.08962264150943396
3332,0.04716981132075472
3333,0.5424528301886793
3334,0.04245283018867925
3335,0.5660377358490566
3336,0.03773584905660378
3337,0.09905660377358491
3338,0.1179245283018868
3339,0.6084905660377359
3340,0.12264150943396228
3341,0.1179245283018868
3342,0.09905660377358491
3343,0.5943396226415094
3344,0.4716981132075472
3345,0.5377358490566038
3346,0.5141509433962265
3347,0.5235849056603774
3348,0.18867924528301888
3349,0.42924528301886794
3350,0.32075471698113206
3351,0.169811320754717
3352,0.39622641509433965
3353,0.2688679245283019
3354,0.33018867924528306
3355,0.4481132075471698
3356,0.22169811320754718
3357,0.3443396226415094
3358,0.5518867924528301
3359,0.34905660377358494
3360,0.19811320754716982
3361,0.21226415094339623
3362,0.24528301886792456
3363,0.2783018867924529
3364,0.17452830188679247
3365,0.15094339622641512
3366,0.21698113207547168
3367,0.25
3368,0.24528301886792456
3369,0.19811320754716982
3370,0.2783018867924529
3371,0.1179245283018868
3372,0.11320754716981132
3373,0.0660377358490566
3374,0.3254716981132076
3375,0.169811320754717
3376,0.3254716981132076
3377,0.2783018867924529
3378,0.29245283018867924
3379,0.32075471698113206
3380,0.3820754716981132
3381,0.339622641509434
3382,0.17452830188679247
3383,0.18867924528301888
3384,0.14622641509433962
3385,0.410377358490566
3386,0.1839622641509434
3387,0.2075471698113208
3388,0.29245283018867924
3389,0.33490566037735847
3390,0.14150943396226415
3391,0.31603773584905664
3392,0.22169811320754718
3393,0.14150943396226415
3394,0.16037735849056603
3395,0.169811320754717
3396,0.2075471698113208
3397,0.22641509433962265
3398,0.22169811320754718
3399,0.16037735849056603
3400,0.15566037735849056
3401,0.27358490566037735
3402,0.1839622641509434
3403,0.16037735849056603
3404,0.12735849056603774
3405,0.2028301886792453
3406,0.24528301886792456
3407,0.16509433962264153
3408,0.24056603773584906
3409,0.25943396226415094
3410,0.25
3411,0.2688679245283019
3412,0.28773584905660377
3413,0.27358490566037735
3414,0.23113207547169815
3415,0.25
3416,0.1839622641509434
3417,0.19811320754716982
3418,0.2075471698113208
3419,0.18867924528301888
3420,0.1792452830188679
3421,0.21226415094339623
3422,0.21226415094339623
3423,0.19811320754716982
3424,0.30660377358490565
3425,0.24056603773584906
3426,0.2688679245283019
3427,0.21226415094339623
3428,0.12735849056603774
3429,0.09433962264150944
3430,0.0660377358490566
3431,0.22169811320754718
3432,0.03301886792452831
3433,0.14150943396226415
3434,0.1179245283018868
3435,0.07547169811320756
3436,0.09905660377358491
3437,0.1320754716981132
3438,0.12264150943396228
3439,0.36320754716981135
3440,0.11320754716981132
3441,0.33018867924528306
3442,0.34905660377358494
3443,0.3254716981132076
3444,0.0518867924528302
3445,0.05660377358490566
3446,0.0518867924528302
3447,0.07075471698113207
3448,0.0518867924528302
3449,0.0849056603773585
3450,0.06132075471698114
3451,0.0518867924528302
3452,0.38679245283018865
3453,0.38679245283018865
3454,0.39622641509433965
3455,0.37735849056603776
3456,0.39622641509433965
3457,0.3915094339622642
3458,0.42452830188679247
3459,0.2971698113207547
3460,0.33490566037735847
3461,0.2830188679245283
3462,0.25471698113207547
3463,0.22169811320754718
3464,0.25
3465,0.24056603773584906
3466,0.22169811320754718
3467,0.12735849056603774
3468,0.30660377358490565
3469,0.28773584905660377
3470,0.32075471698113206
3471,0.33490566037735847
3472,0.3254716981132076
3473,0.29245283018867924
3474,0.15094339622641512
3475,0.339622641509434
3476,0.3820754716981132
3477,0.42924528301886794
3478,0.08018867924528303
3479,0.37735849056603776
3480,0.2641509433962264
3481,0.22641509433962265
3482,0.1839622641509434
3483,0.10849056603773584
3484,0.09905660377358491
3485,0.3113207547169811
3486,0.28773584905660377
3487,0.08962264150943396
3488,0.07075471698113207
3489,0.16037735849056603
3490,0.14622641509433962
3491,0.47641509433962265
3492,0.5377358490566038
3493,0.5424528301886793
3494,0.5330188679245284
3495,0.32075471698113206
3496,0.4528301886792453
3497,0.5754716981132075
3498,0.28773584905660377
3499,0.33018867924528306
3500,0.06132075471698114
3501,0.2641509433962264
3502,0.06132075471698114
3503,0.05660377358490566
3504,0.14622641509433962
3505,0.169811320754717
3506,0.0849056603773585
3507,0.169811320754717
3508,0.14150943396226415
3509,0.10849056603773584
3510,0.1179245283018868
3511,0.10849056603773584
3512,0.0660377358490566
3513,0.14622641509433962
3514,0.2075471698113208
3515,0.4056603773584906
3516,0.15566037735849056
3517,0.3679245283018868
3518,0.33490566037735847
3519,0.25943396226415094
3520,0.08018867924528303
3521,0.06132075471698114
3522,0.07547169811320756
3523,0.24528301886792456
3524,0.11320754716981132
3525,0.15566037735849056
3526,0.08018867924528303
3527,0.13679245283018868
3528,0.1037735849056604
3529,0.15094339622641512
3530,0.1792452830188679
3531,0.07075471698113207
3532,0.1792452830188679
3533,0.19811320754716982
3534,0.22641509433962265
3535,0.03773584905660378
3536,0.03773584905660378
3537,0.2688679245283019
3538,0.07075471698113207
3539,0.07075471698113207
3540,0.24528301886792456
3541,0.15566037735849056
3542,0.1839622641509434
3543,0.15094339622641512
3544,0.04716981132075472
3545,0.1792452830188679
3546,0.11320754716981132
3547,0.2641509433962264
3548,0.29245283018867924
3549,0.08018867924528303
3550,0.08018867924528303
3551,0.3820754716981132
3552,0.4009433962264151
3553,0.10849056603773584
3554,0.45754716981132076
3555,0.24528301886792456
3556,0.2688679245283019
3557,0.4716981132075472
3558,0.31603773584905664
3559,0.22641509433962265
3560,0.5188679245283019
3561,0.22169811320754718
3562,0.0660377358490566
3563,0.3113207547169811
3564,0.15094339622641512
3565,0.09433962264150944
3566,0.17452830188679247
3567,0.11320754716981132
3568,0.13679245283018868
3569,0.1179245283018868
3570,0.22169811320754718
3571,0.24056603773584906
3572,0.0660377358490566
3573,0.0518867924528302
3574,0.1320754716981132
3575,0.43396226415094336
3576,0.34905660377358494
3577,0.2830188679245283
3578,0.25943396226415094
3579,0.1179245283018868
3580,0.14622641509433962
3581,0.29245283018867924
3582,0.15094339622641512
3583,0.30188679245283023
3584,0.2028301886792453
3585,0.43867924528301894
3586,0.5377358490566038
3587,0.31603773584905664
3588,0.34905660377358494
3589,0.27358490566037735
3590,0.24056603773584906
3591,0.29245283018867924
3592,0.30660377358490565
3593,0.29245283018867924
3594,0.18867924528301888
3595,0.24528301886792456
3596,0.16037735849056603
3597,0.21226415094339623
3598,0.18867924528301888
3599,0.3443396226415094


==> figs/syn_0_best_0.csv <==
x,0,1,2
0,0.09907975,0.06811467,0.028087575
1,0.012369426,0.033517934,0.07401822
2,0.118931174,0.11341825,0.02232562
3,0.1357425,0.09595574,0.040124442
4,0.21290371,0.21051161,0.0068607465
5,0.121354185,0.025746258,0.009235507
6,0.05136563,0.016681999,0.037704237
7,0.03559654,0.06504227,0.078211695
8,0.19128194,0.042871922,0.029295327
9,0.06660824,0.033264793,0.022563415
10,0.21916191,0.01619064,0.19269343
11,0.06434496,0.12231404,0.18514511
12,0.08093308,0.12150416,0.08370528
13,0.050233375,0.17939459,0.13182293
14,0.11221379,0.080626205,0.07026067
15,0.19580622,0.05062635,0.14789891
16,0.21722983,0.121746235,0.1022199
17,0.11122778,0.23563282,0.12556127
18,0.13228141,0.07784242,0.069287
19,0.03150598,0.14968564,0.061887436
20,0.073507935,0.039385505,0.24147962
21,0.12754571,0.0061751343,0.03610967
22,0.008973382,0.09379478,0.1785878
23,0.065835275,0.04032849,0.19672751
24,0.044904124,0.0016878664,0.06526795
25,0.05444103,0.013772318,0.06805588
26,0.020707352,0.14286782,0.13306196
27,0.12940659,0.18336229,0.059323397
28,0.059871927,0.008449582,0.08640301
29,0.093160465,0.11789312,0.01990288
30,0.17083943,0.09067187,0.19275862
31,0.10259518,0.045367457,0.060874328
32,0.056230433,0.085331105,0.10438304
33,0.050729148,0.04597277,0.0809238
34,0.17941901,0.058969107,0.06738393
35,0.021010455,0.102814294,0.19875255
36,0.18406606,0.0798639,0.108764194
37,0.20197733,0.009296627,0.04365596
38,0.10652962,0.08656017,0.0043620775
39,0.08742125,0.06807764,0.09656398
40,0.08869321,0.044784784,0.008187579
41,0.11444299,0.058834404,0.14221646
42,0.20075402,0.0039663515,0.029143078
43,0.08396537,0.09102534,0.028382644
44,0.026252517,0.03264771,0.05693622
45,0.0661081,0.09011459,0.10660344
46,0.10544353,0.04234357,0.113624856
47,0.04893335,0.015892912,0.045727354
48,0.045138475,0.019056616,0.023645421
49,0.0087590385,0.1720204,0.017813433
50,0.066945046,0.15220481,0.081920885
51,0.09273194,0.117525056,0.04809195
52,0.000326709,0.07719904,0.041125663
53,0.028955648,0.06981822,0.076101884
54,0.045549523,0.1162421,0.11666482
55,0.020335613,0.17336778,0.019916665
56,0.08756506,0.032787118,0.05112766
57,0.1061403,0.084128425,0.29984748
58,0.014275823,0.0022568714,0.071486965
59,0.14178896,0.05263569,0.06944772
60,0.05012558,0.15967816,0.0017468397
61,0.10351701,0.08038215,0.014394766
62,0.09712403,0.06168557,0.07919664
63,0.06081171,0.026075982,0.1856269
64,0.07123507,0.03558612,0.14230374
65,0.048082985,0.054645393,0.108710386
66,0.019739628,0.14797504,0.008220444
67,0.0066651227,0.02474218,0.020470437
68,0.012325018,0.04634183,0.12044532
69,0.110360906,0.0012113668,0.020528926
70,0.11622498,0.06896793,0.0146354325
71,0.059144065,0.013574944,0.1474728
72,0.12805972,0.17744793,0.07905083
73,0.051338688,0.059923667,0.03021698
74,0.20392075,0.026071934,0.015083065
75,0.040502723,0.058406625,0.044385243
76,0.021316972,0.047994792,0.039226994
77,0.09089915,0.017361993,0.20751636
78,0.0008415721,0.106301144,0.121426836
79,0.14614831,0.08820918,0.051823396
80,0.024673287,0.06688567,0.03361316
81,0.14490236,0.004799625,0.096917056
82,0.019085646,0.10356847,0.0062648277
83,0.16256228,0.10684446,0.112201445
84,0.052685887,0.14599244,0.027567104
85,0.06523788,0.026571196,0.11575413
86,0.012022386,0.10861722,0.14632602
87,0.020122457,0.031190418,0.037554603
88,0.10495389,0.106581345,0.08657324
89,0.10078255,0.043093238,0.024160072
90,0.044786427,0.13632582,0.18224902
91,0.055826023,0.022703521,0.020460563
92,0.08751432,0.10240843,0.01669846
93,0.2038771,0.034738924,0.048576064
94,0.14551377,0.0027441864,0.050527517
95,0.08909035,0.14973108,0.013161015
96,0.083341435,0.1572961,0.0250649
97,0.13310188,0.041193854,0.007299206
98,0.10069306,0.014537417,0.039519727
99,0.07982991,0.054616965,0.05673311
100,0.12092957,0.09296128,0.093226925
101,0.004518521,0.026176538,0.14678638
102,0.08407723,0.09772861,0.08512214
103,0.13559027,0.09872119,0.015324492
104,0.03976501,0.07269198,0.17662771
105,0.03896375,0.029249366,0.092801884
106,0.17930208,0.04981959,0.046298373
107,0.00728275,0.15081827,0.042507026
108,0.13573045,0.104977794,0.035309084
109,0.12588355,0.056138817,0.02826809
110,0.08740723,0.021500735,0.111703
111,0.11796107,0.17499113,0.032662675
112,0.06028458,0.08587864,0.031733274
113,0.16943817,0.10305233,0.033565257
114,0.13353875,0.046059117,0.12313691
115,0.15995197,0.09892642,0.026178975
116,0.057212014,0.15750933,0.12540579
117,0.015912546,0.31340542,0.24742043
118,0.095224395,0.05482645,0.0077086114
119,0.10980465,0.037759613,0.01781155
120,0.045009725,0.090202555,0.09116091
121,0.0252462,0.13826612,0.015646707
122,0.12072871,0.15184218,0.066682726
123,0.08143052,0.033050686,0.02885423
124,0.019039268,0.19246303,0.045177713
125,0.08023796,0.13964275,0.040793907
126,0.010136343,0.09051433,0.099750295
127,0.24147443,0.05304157,0.19917871
128,0.14172783,0.28732005,0.04149464
129,0.16500925,0.09996212,0.022866225
130,0.071497664,0.14466077,0.046862155
131,0.08757093,0.020353226,0.071464695
132,0.341657,0.030820485,0.053954985
133,0.14696969,0.123862825,0.07271651
134,0.16299818,0.09154632,0.010776212
135,0.016114857,0.12437798,0.08285638
136,0.09238027,0.032315224,0.07226307
137,0.045195024,0.14149024,0.04391374
138,0.082996175,0.03383384,0.22542983
139,0.09078248,0.22062819,0.04539244
140,0.09284734,0.0957188,0.016188245
141,0.17429225,0.094768584,0.13771118
142,0.03665713,0.054620333,0.040290117
143,0.06314768,0.02100856,0.040151432
144,0.0018575509,0.0832834,0.15870036
145,0.056356613,0.0007155943,0.07241114
146,0.044794388,0.008813316,0.01605272
147,0.11022889,0.14846036,0.08212794
148,0.04631471,0.11140272,0.006870442
149,0.045660425,0.085254736,0.0007803082
150,0.036478125,0.07413129,0.003058264
151,0.13813676,0.04547222,0.005684332
152,0.09362615,0.0021356645,0.06625626
153,0.08222269,0.077705115,0.091752104
154,0.015179695,0.024023814,0.10596776
155,0.040086593,0.1011407,0.10836878
156,0.0697207,0.06579249,0.08559514
157,0.1264932,0.0072051804,0.040054385
158,0.06844549,0.061409645,0.08292736
159,0.13324642,0.036805186,0.0498586
160,0.1728421,0.028760703,0.09069906
161,0.19720647,0.15885663,0.026763609
162,0.11724192,0.057947326,0.16017191
163,0.12038705,0.0049365675,0.05427895
164,0.013626197,0.14254473,0.024556702
165,0.035706144,0.10558455,0.028244615
166,0.07573262,0.024608642,0.08141916
167,0.14476882,0.0808108,0.022050546
168,0.08527305,0.11912422,0.024111578
169,0.32880923,0.06572108,0.21322848
170,0.06396328,0.03144482,0.03257449
171,0.028715363,0.041912813,0.0047593736
172,0.0038669717,0.22679025,0.025710827
173,0.002517028,0.09849979,0.15013753
174,0.056807846,0.22873902,0.07904954
175,0.056887053,0.0028398233,0.2605602
176,0.083978906,0.08386126,0.08500347
177,0.11546958,0.030160114,0.014517252
178,0.092305906,0.07953536,0.021973385
179,0.050109457,0.09959467,0.14078756
180,0.07992918,0.1385278,0.027494915
181,0.029310592,0.009052922,0.14939217
182,0.11205048,0.019335883,0.05054744
183,0.019999612,0.05820646,0.18450828
184,0.026455183,0.0806144,0.08838896
185,0.10732673,0.11460536,0.04687281
186,0.01506791,0.007481862,0.025479464
187,0.069432564,0.13253292,0.054399695
188,0.08042557,0.020111121,0.025159962
189,0.15593696,0.0472334,0.12299542
190,0.13752143,0.058665484,0.13091363
191,0.10465725,0.063179746,0.27031997
192,0.17264608,0.034115314,0.04144234
193,0.044388566,0.0045676865,0.022709139
194,0.07083586,0.009517149,0.015270647
195,0.06983623,0.010525565,0.12940407
196,0.115113534,0.12782082,0.08436517
197,0.10679391,0.07459426,0.14789452
198,0.07381647,0.04222487,0.0023342515
199,0.092226095,0.18012469,0.22599328
200,0.032191023,0.049421985,0.07083455
201,0.0499949,0.18155773,0.1725314
202,0.05508991,0.031991687,0.017030692
203,0.10308143,0.14753109,0.022210052
204,0.042553637,0.1240562,0.07481924
205,0.104880296,0.06103003,0.021863094
206,0.015287411,0.14061318,0.06345863
207,0.11288589,0.03278379,0.043914206
208,0.07890535,0.11025059,0.15498054
209,0.098663494,0.20809363,0.009538915
210,0.121614255,0.024469163,0.12068972
211,0.013776165,0.021827683,0.034938365
212,0.1528065,0.05325643,0.005848377
213,0.030027235,0.031940807,0.042860467
214,0.0115553895,0.12520325,0.14364086
215,0.07779574,0.11162851,0.040402733
216,0.0067103878,0.118527144,0.11745199
217,0.02976527,0.08247675,0.029177196
218,0.02779012,0.15846099,0.13834466
219,0.14053085,0.02577771,0.14212854
220,0.0080058165,0.107186906,0.08445157
221,0.12218745,0.062453795,0.082904994
222,0.060085602,0.04881309,0.043737683
223,0.036535088,0.027163096,0.14855738
224,0.0555758,0.014617153,0.20933123
225,0.04382524,0.102359444,0.12687999
226,0.16607264,0.080161504,0.05136571
227,0.17685616,0.08496843,0.031967737
228,0.07918379,0.12314503,0.115687884
229,0.0029502006,0.16825984,0.0731149
230,0.15829651,0.053245876,0.0076545505
231,0.020685684,0.021479001,0.07978448
232,0.06372727,0.023046788,0.007716419
233,0.02862066,0.10634384,0.02128082
234,0.15389957,0.16872396,0.10735871
235,0.051335827,0.14463347,0.009312495
236,0.07698752,0.1047356,0.13985935
237,0.058362566,0.1073943,0.0633078
238,0.0012788434,0.006082372,0.059319235
239,0.11952239,0.18476498,0.05457068
240,0.16841218,0.03089213,0.12431678
241,0.17629834,0.23318963,0.20729852
242,0.089189745,0.114691526,0.059338987
243,0.091752335,0.052914884,0.017699827
244,0.031375047,0.26218393,0.28417185
245,0.14893135,0.081956096,0.118010566
246,0.020073172,0.015876884,0.09999568
247,0.07604378,0.012632623,0.028965918
248,0.031096805,0.13081285,0.16312549
249,0.04195539,0.1278323,0.11372824
250,0.076763675,0.03679446,0.07757731
251,0.04638469,0.053601872,0.07609733
252,0.154992,0.15850255,0.22278629
253,0.15798926,0.09056631,0.012796419
254,0.024858592,0.21717526,0.061373364
255,0.07562734,0.11919587,0.03807805
256,0.051148433,0.080582194,0.19686744
257,0.104922704,0.1068802,0.02401956
258,0.08806316,0.108731896,0.10437497
259,0.20276915,0.10685724,0.10705647
260,0.11999034,0.0052806763,0.034109812
261,0.051858623,0.029019305,0.056086976
262,0.095017225,0.03778735,0.09699827
263,0.019264607,0.035927165,0.058850642
264,0.015130603,0.117141806,0.052714493
265,0.07917253,0.11587743,0.12825805
266,0.025732152,0.104824565,0.07666434
267,0.12614477,0.04494369,0.0007212658
268,0.15533136,0.08799276,0.020580167
269,0.121449225,0.106148735,0.02658429
270,0.08719233,0.06610432,0.10777685
271,0.034883875,0.09695326,0.08550945
272,0.063219406,0.16954075,0.06488162
273,0.07736227,0.06112915,0.005388902
274,0.12322879,0.038248304,0.023624668
275,0.002967262,0.049696736,0.06732442
276,0.059303645,0.006352104,0.19028892
277,0.02393117,0.045013916,0.11636972
278,0.07675726,0.14005609,0.012375182
279,0.060421504,0.0824708,0.10402141
280,0.11589578,0.026456343,3.7786544e-05
281,0.0041334825,0.03255493,0.07207984
282,0.24534515,0.08131879,0.18212083
283,0.024537656,0.08986612,0.08300808
284,0.13034637,0.13190661,0.016384821
285,0.058105443,0.056997,0.073171556
286,0.045701444,0.050849464,0.14865425
287,0.03778555,0.12572448,0.25647405
288,0.0714493,0.15404893,0.10686863
289,0.069581546,0.014351406,0.06440859
290,0.076853186,0.024527589,0.11411957
291,0.106024764,0.10049985,0.06443733
292,0.06693346,0.15220673,0.24110192
293,0.30218318,0.03344081,0.122045696
294,0.11134618,0.07191835,0.17439818
295,0.06302796,0.057811204,0.08394468
296,0.012791348,0.03287812,0.017254042
297,0.08309919,0.005275257,0.014044992
298,0.06760983,0.047487587,0.05576903
299,0.0059302333,0.03267688,0.004319938
300,0.1397456,0.07428169,0.04975908
301,0.04052819,0.11609109,0.044424526
302,0.04610971,0.0719568,0.0012626905
303,0.09808273,0.24694733,0.15221676
304,0.030213008,0.02574446,0.100371785
305,0.21474761,0.08359965,0.07082203
306,0.16979675,0.0130977165,0.06464579
307,0.062257867,0.0043902756,0.065110974
308,0.07564825,0.1342874,0.11296287
309,0.089108214,0.09683992,0.007422684
310,0.053792637,0.05904211,0.20579663
311,0.065793976,0.03724626,0.07761878
312,0.053053413,0.21343434,0.00841218
313,0.02537093,0.03647046,0.023115847
314,0.0027193485,0.057426028,0.05843547
315,0.028432934,0.054229595,0.03161587
316,0.14370371,0.028971925,0.046264824
317,0.012130465,0.038271274,0.010346628
318,0.09275779,0.032174703,0.034699924
319,0.024804853,0.14782234,0.06323472
320,0.032881975,0.13433863,0.060550105
321,0.20638798,0.012764161,0.046290126
322,0.026795624,0.035753038,0.11929448
323,0.09779792,0.016859148,0.08549439
324,0.044809043,0.11609622,0.012013267
325,0.15387796,0.19478445,0.0470221
326,0.07736911,0.020865023,0.15303816
327,0.019376963,0.10666248,0.18403877
328,0.1652364,0.12651354,0.09938484
329,0.050394796,0.00964795,0.19079222
330,0.0645463,0.019091876,0.11615871
331,0.06519466,0.12327457,0.21292284
332,0.1659148,0.17738865,0.18301067
333,0.054055315,0.17985247,0.031084752
334,0.028483316,0.028405609,0.042948276
335,0.051879656,0.07026514,0.11832341
336,0.03393641,0.07152685,0.062219918
337,0.15433614,0.035574738,0.020293428
338,0.119672835,0.07830563,0.05701391
339,0.02269237,0.016931709,0.07068954
340,0.23078716,0.055948544,0.20263727
341,0.08192933,0.16553783,0.13161892
342,0.033732142,0.23382512,0.001609192
343,0.011183993,0.05544256,0.015256971
344,0.16329764,0.09191877,0.016751297
345,0.07479194,0.009708395,0.11843448
346,0.058214646,0.006162141,0.013376319
347,0.0687358,0.08931923,0.014859009
348,0.015659865,0.11851386,0.024847168
349,0.08364668,0.04443913,0.050919704
350,0.12700605,0.07145458,0.060911443
351,0.08468833,0.013807168,0.045939486
352,0.1295518,0.035699744,0.09111028
353,0.07400851,0.10577312,0.012869134
354,0.25683388,0.23917677,0.058653124
355,0.11537804,0.05693333,0.00629438
356,0.052911393,0.14695561,0.016754244
357,0.059662767,0.08537329,0.017718514
358,0.15398255,0.006808701,0.014979496
359,0.14134122,0.062261146,0.18529579
360,0.15166621,0.1501396,0.11945624
361,0.0941932,0.018445525,0.04893069
362,0.084340475,0.121911064,0.097157784
363,0.032752246,0.06285096,0.12780334
364,0.10020901,0.009501724,0.07830786
365,0.07816559,0.048659544,0.10398397
366,0.005884546,0.050905522,0.042079635
367,0.05313893,0.09314776,0.28292704
368,0.024968177,0.037182506,0.015593465
369,0.016540624,0.028536009,0.028499845
370,0.057925317,0.02123569,0.07529545
371,0.020719603,0.113080435,0.16392425
372,0.0035655524,0.1532501,0.022495752
373,0.0884855,0.026410786,0.011885333
374,0.1285134,0.1363712,0.15828788
375,0.20075727,0.04449148,0.018011391
376,0.028430762,0.13674118,0.03724367
377,0.11220884,0.09955451,0.14741091
378,0.15959154,0.18823536,0.11967933
379,0.0068767034,0.011767454,0.07245344
380,0.04402909,0.11370287,0.1255315
381,0.0069075013,0.037133686,0.03512229
382,0.051261544,0.019371776,0.07258567
383,0.041072473,0.1389943,0.032864835
384,0.04735369,0.09617195,0.06291601
385,0.26130235,0.014202634,0.068800665
386,0.020711772,0.11529563,0.035380956
387,0.066007845,0.047918517,0.008644052
388,0.07071111,0.094577774,0.118801355
389,0.014910769,0.011883823,0.04420849
390,0.19574079,0.15525575,0.098504335
391,0.0065085543,0.083264865,0.07405931
392,0.04786732,0.046731044,0.1240953
393,0.08548595,0.017729599,0.08786545
394,0.06045158,0.08370279,0.032274697
395,0.057165697,0.044972062,0.079534374
396,0.13694653,0.18101282,0.12616733
397,0.052329212,0.06599499,0.013112378
398,0.11864567,0.093983926,0.019476594
399,0.02207535,0.0012619674,0.02637005
400,0.15134124,0.07790675,0.052734204
401,0.041307792,0.14291362,0.04679922
402,0.069948584,0.12957227,0.042458024
403,0.055559985,0.06480005,0.1132929
404,0.036020137,0.099915534,0.061102394
405,0.010450659,0.037420742,0.073856354
406,0.055911433,0.1301998,0.036416396
407,0.22168252,0.06386551,0.059929784
408,0.055083256,0.004477537,0.05331689
409,0.022716,0.13122758,0.08734409
410,0.029355977,0.18659459,0.11323923
411,0.18943723,0.12342772,0.033094395
412,0.27225685,0.09000262,0.071899414
413,0.08624576,0.03199641,0.12295125
414,0.12695442,0.27378345,0.03250959
415,0.15089378,0.037678476,0.0065052216
416,0.12770224,0.049476746,0.07939191
417,0.117292106,0.18117602,0.016499665
418,0.05520242,0.076841086,0.059160054
419,0.043450166,0.08406709,0.16446938
420,0.19309822,0.091053426,0.036662776
421,0.030040247,0.036004923,0.10208417
422,0.06401709,0.032136373,0.25163487
423,0.11380014,0.19015841,0.07800107
424,0.076543435,0.17605233,0.11508256
425,0.026249908,0.20418136,0.0924535
426,0.087035246,0.093096405,0.056576315
427,0.048799172,0.02513504,0.09010304
428,0.0704463,0.0072563365,0.22400689
429,0.07812813,0.02106301,0.014111679
430,0.035474803,0.037338495,0.070626326
431,0.030980805,0.05132898,0.0933387
432,0.060258877,0.06254941,0.24079984
433,0.021258928,0.12621221,0.0126756225
434,0.07972809,0.03452905,0.00064630364
435,0.12603422,0.026944928,0.13211493
436,0.12771463,0.121693276,0.042694848
437,0.006932803,0.017252993,0.27073467
438,0.067658,0.042160247,0.018224556
439,0.1856307,0.016743354,0.00908809
440,0.14575042,0.018647991,0.12833804
441,0.20088364,0.025052007,0.011090874
442,0.05335224,0.036028158,0.026311385
443,0.0035517348,0.18197566,0.19960523
444,0.14351025,0.012737417,0.10511134
445,0.049917407,0.06366338,0.060923677
446,0.106113456,0.023784606,0.066575356
447,0.07409896,0.060992528,0.0571105
448,0.070754625,0.11589368,0.16097797
449,0.12869991,0.13900506,0.062111866
450,0.07018306,0.123228036,0.20568046
451,0.18993673,0.05971835,0.028355785
452,0.02451528,0.08382989,0.08864359
453,0.055424366,0.022044627,0.077716656
454,0.051411003,0.12567598,0.04459102
455,0.28010002,0.031168712,0.09356773
456,0.078837425,0.069314115,0.01358749
457,0.054733843,0.028293492,0.062040064
458,0.14923719,0.0050187553,0.0038123091
459,0.024481641,0.18649738,0.14277552
460,0.006782419,0.10246306,0.24040803
461,0.023669194,0.019809667,0.015671277
462,0.01326291,0.16936973,0.0888209
463,0.0031377943,0.04620424,0.08847502
464,0.16213852,0.15196532,0.16283463
465,0.09233767,0.14378543,0.07364484
466,0.1393372,0.024211464,0.055105153
467,0.074583866,0.11237547,0.120108955
468,0.07969378,0.10462319,0.22470072
469,0.07144908,0.08786794,0.065257125
470,0.08217363,0.04930141,0.013915568
471,0.0052577164,0.14381005,0.09408011
472,0.054183822,0.09643413,0.07389039
473,0.1550485,0.053306293,0.047356434
474,0.02314811,0.02137831,0.07452809
475,0.13403024,0.1412049,0.00071256974
476,0.0059737456,0.13763215,0.098098606
477,0.20045088,0.10768952,0.05492642
478,0.01772447,0.13117623,0.051373962
479,0.20081456,0.043831315,0.016906062
480,0.036550645,0.12474794,0.047858536
481,0.11828521,0.1939987,0.22136593
482,0.031277042,0.08886325,0.10098861
483,0.12231122,0.041946363,0.09262326
484,0.011695344,0.111880474,0.077281065
485,0.084798686,0.093332745,0.0074605546
486,0.15642683,0.10377817,0.030852051
487,0.013579665,0.0024214508,0.111802354
488,0.019299733,0.1440544,0.0698422
489,0.023509411,0.019044364,0.15654385
490,0.12600096,0.0660883,0.17854658
491,0.14999738,0.09858138,0.006468473
492,0.047277283,0.19591029,0.100939274
493,0.06413755,0.024471572,0.04715049
494,0.11935812,0.07824639,0.09604505
495,0.18188018,0.0010181387,0.095397614
496,0.0032011333,0.014164926,0.04361412
497,0.018646901,0.09639166,0.058647152
498,0.01887782,0.13708463,0.11325004
499,0.15059924,0.027220232,0.30938756
500,0.16554189,0.029250719,0.0792964
501,0.07015918,0.13687728,0.009155228
502,0.060232166,0.010600801,0.17142504
503,0.08506638,0.10532472,0.08896456
504,0.22738267,0.017819244,0.19261
505,0.14186412,0.07103935,0.036021743
506,0.011745564,0.21192975,0.16262265
507,0.0390504,0.07127135,0.012419403
508,0.07262603,0.14098233,0.038430702
509,0.016071877,0.11739754,0.0003657005
510,0.06280908,0.06889657,0.15755619
511,0.1166664,0.061505705,0.19029923
512,0.2593747,0.034964733,0.041447777
513,0.09035667,0.053392142,0.016219689
514,0.040154777,0.03501718,0.19293688
515,0.05138487,0.032919213,0.10428386
516,0.17378496,0.07902205,0.13122764
517,0.18431717,0.16781177,0.03724677
518,0.02678939,0.022451743,0.05055557
519,0.082416065,0.005437478,0.15229999
520,0.053026725,0.12825607,0.018984916
521,0.016069578,0.013050712,0.067724556
522,0.08956916,0.1852453,0.041448142
523,0.02135522,0.0766208,0.0015205374
524,0.04526061,0.18411212,0.106484525
525,0.045691177,0.120639585,0.104968525
526,0.10407581,0.0052206106,0.07341356
527,0.1645126,0.09679086,0.06809867
528,0.1498864,0.10726389,0.20452978
529,0.032660272,0.06387396,0.13899574
530,0.04593956,0.030245313,0.0855895
531,0.07580082,0.003584359,0.018259935
532,0.15300715,0.20131846,0.13651727
533,0.042725746,0.01303169,0.11219329
534,0.19317262,0.22439808,0.00071176863
535,0.027678622,0.12145732,0.04298426
536,0.008024964,0.08626324,0.080151685
537,0.14165546,0.1565958,0.037351657
538,0.010075007,0.021399649,0.019330626
539,0.01678134,0.114935465,0.18264338
540,0.13817437,0.035083175,0.09743409
541,0.023933213,0.05933707,0.07094853
542,0.14332812,0.08604019,0.048498802
543,0.0115631,0.008778456,0.11350857
544,0.080108106,0.12289869,0.18202986
545,0.07356707,0.19813828,0.039567377
546,0.12113768,0.07137607,0.1143488
547,0.011657673,0.13986982,0.04590849
548,0.023692438,0.14163812,0.018689679
549,0.06478967,0.21013297,0.019835517
550,0.026011296,0.039803337,0.02357387
551,0.09449629,0.023066834,0.029502554
552,0.094134614,0.07402865,0.045972172
553,0.024023738,0.14348872,0.051652685
554,0.04879694,0.12166621,0.007696203
555,0.1318472,0.00089057855,0.024289811
556,0.08125838,0.1204411,0.113218315
557,0.10959046,0.008878943,0.055182144
558,0.14016569,0.024047678,0.09434379
559,0.15081877,0.169414,0.1151475
560,0.051027063,0.015410403,0.03360266
561,0.048288222,0.096395396,0.07694968
562,0.045795552,0.006471022,0.23815118
563,0.13323164,0.036790203,0.085861206
564,0.040139064,0.01889126,0.104647525
565,0.22806591,0.010826213,0.027606262
566,0.1599974,0.07675504,0.041642725
567,0.006411339,0.13772935,0.16305442
568,0.00059084996,0.11670971,0.12845525
569,0.1628445,0.111652866,0.018051684
570,0.07093983,0.082440116,0.055875026
571,0.09427773,0.070518605,0.1107545
572,0.04818716,0.13690265,0.2017562
573,0.14136286,0.13742349,0.19782898
574,0.12989777,0.03437896,0.025400933
575,0.012987934,0.040423833,0.15462647
576,0.01581819,0.011121601,0.05370696
577,0.13964063,0.040033232,0.16546482
578,0.020176725,0.09990823,0.04246775
579,0.08343867,0.029056698,0.04453365
580,0.09991208,0.01048342,0.2641708
581,0.23717023,0.030735683,0.10151882
582,0.012198778,0.20076403,0.072817534
583,0.04682492,0.07401139,0.03699841
584,0.07625882,0.006051973,0.008301488
585,0.01972423,0.020002928,0.014567614
586,0.04080522,0.032438256,0.24446194
587,0.0665144,0.056396354,0.036393993
588,0.018209148,0.101579614,0.012525603
589,0.08151243,0.11142268,0.099790454
590,0.061031953,0.055954464,0.15418199
591,0.017314903,0.06921416,0.1401055
592,0.004704227,0.05377202,0.049114224
593,0.033442967,0.044356212,0.016784616
594,0.09766372,0.07604489,0.08869342
595,0.02234859,0.007934315,0.16264634
596,0.041580696,0.11109627,0.20645654
597,0.13804099,0.045632638,0.02842626
598,0.11816463,0.11846818,0.049598206
599,0.10851655,0.1110874,0.035119615
600,0.037658535,0.064562015,0.10317254
601,0.035172004,0.07843001,0.19670328
602,0.002644067,0.041758887,0.02359355
603,0.05728729,0.046353728,0.012262682
604,0.04207403,0.09609231,0.1181376
605,0.016490195,0.04448553,0.23562032
606,0.14469604,0.052857734,0.13094197
607,0.05102798,0.071270786,0.062068433
608,0.0030380953,0.021759087,0.18411058
609,0.005397575,0.09272377,0.15472178
610,0.05930548,0.025486898,0.007441216
611,0.0042903116,0.106133275,0.008556272
612,0.047570694,0.12294678,0.035511564
613,0.008416773,0.020093944,0.025379466
614,0.05155745,0.1109693,0.04908565
615,0.072995715,0.073232606,0.19781516
616,0.053174667,0.053234246,0.0064105354
617,0.05265534,0.028989894,0.17548117
618,0.069726504,0.042222172,0.13130762
619,0.11630529,0.11044278,0.06322546
620,0.09874117,0.030455567,0.04731818
621,0.10225701,0.19140254,0.048994888
622,0.05593938,0.015397931,0.063317135
623,0.011883758,0.09384456,0.16857263
624,0.11616577,0.12651008,0.14882532
625,0.020750647,0.12427731,0.10327963
626,0.10749217,0.06749699,0.035003904
627,0.010170564,0.047656804,0.0051859277
628,0.30801424,0.051302236,0.028590001
629,0.050463043,0.042360075,0.13854899
630,0.0016648829,0.22610202,0.07954887
631,0.011879871,0.0283817,0.031422947
632,0.0044074,0.031077495,0.060679015
633,0.023243764,0.019767605,0.090464965
634,0.03111472,0.0313627,0.016585989
635,0.004100475,0.07629421,0.045521095
636,0.07250671,0.12168375,0.090684585
637,0.04252968,0.022628682,0.067574374
638,0.026833413,0.14803088,0.16633572
639,0.00086802687,0.093168855,0.052098744
640,0.14363238,0.054069106,0.19011469
641,0.028823739,0.061254494,0.102809645
642,0.009718652,0.08811517,0.15761234
643,0.021111287,0.12116154,0.07628585
644,0.013328688,0.00028553695,0.052818984
645,0.032054752,0.008049952,0.0167115
646,0.11256809,0.017380476,0.022528956
647,0.10729765,0.042092532,0.12860852
648,0.024943199,0.06840867,0.19641288
649,0.20251697,0.059280936,0.020790208
650,0.0016044352,0.122530475,0.062142577
651,0.013015908,0.07412591,0.11267729
652,0.077029675,0.05726525,0.08049135
653,0.11327692,0.0069988016,0.06262621
654,0.12085136,0.024357965,0.05467457
655,0.048333257,0.05067662,0.0092181135
656,0.081918836,0.13463223,0.040213343
657,0.05166633,0.0032994368,0.09584516
658,0.10388398,0.2091555,0.024407603
659,0.110667735,0.0077231023,0.041393433
660,0.004115633,0.0008993646,0.019944433
661,0.042359248,0.07301575,0.11774838
662,0.11496859,0.091910504,0.0940457
663,0.06908793,0.03373736,0.06653858
664,0.042192053,0.034721985,0.010113766
665,0.012550129,0.036438912,0.071863286
666,0.021352613,0.0044420594,0.09210734
667,0.024775008,0.0076074083,0.05179512
668,0.059802108,0.24480169,0.018441172
669,0.18004024,0.03358674,0.01298369
670,0.12556979,0.06749108,0.04343475
671,0.029494863,0.045692768,0.06802398
672,0.042527605,0.074002,0.15595917
673,0.03354621,0.042403452,0.19080144
674,0.08704045,0.17112583,0.21674922
675,0.09797148,0.043767836,0.046100937
676,0.13700373,0.021885099,0.12542057
677,0.107001506,0.050190438,0.10091446
678,0.21676472,0.2743507,0.014937832
679,0.08805933,0.1331625,0.06901797
680,0.13226528,0.057383493,0.16144703
681,0.13091986,0.07007073,0.108881965
682,0.10544727,0.25329468,0.092983186
683,0.0015594653,0.14145935,0.109023675
684,0.17988038,0.07232962,0.03843778
685,0.15144777,0.22949658,0.05631079
686,0.0114807915,0.06219284,0.117857404
687,0.06324467,0.038578328,0.076518334
688,0.029093167,0.029570123,0.14786585
689,0.2679114,0.06514688,0.08629289
690,0.107610665,0.075758785,0.01319635
691,0.00035739152,0.09179967,0.017968347
692,0.049029827,0.014249448,0.06884442
693,0.10325866,0.07553292,0.12387183
694,0.016686246,0.19209711,0.08731778
695,0.08091892,0.057809092,0.2743137
696,0.062692046,0.114758424,0.039563637
697,0.031489115,0.11137736,0.06829841
698,0.047790714,0.048655886,0.039272897
699,0.043655235,0.17005102,0.11355504
700,0.09579695,0.049868044,0.020492818
701,0.1727675,0.11417347,0.041473992
702,0.003761769,0.06633767,0.11837391
703,0.07170462,0.09519964,0.044952694
704,0.026951147,0.050534964,0.047404516
705,0.048506774,0.024841039,0.11566564
706,0.07789241,0.094803415,0.086549826
707,0.031180626,0.17573406,0.09349347
708,0.14000328,0.09807989,0.12305186
709,0.08657533,0.059932884,0.15590334
710,0.032064356,0.14698665,0.026920138
711,0.18204595,0.081122525,0.30232924
712,0.018317893,0.015370176,0.043784596
713,0.0021163537,0.14075264,0.17059454
714,0.13753188,0.09092551,0.08215923
715,0.12451288,0.05260331,0.056266677
716,0.06696066,0.03298155,0.2307531
717,0.009727232,0.010348411,0.0898834
718,0.016429147,0.062983654,0.06334097
719,0.020959431,0.11066723,0.041406937
720,0.055252664,0.24926586,0.076091
721,0.16640954,0.02937021,0.16632183
722,0.046911832,0.06782376,0.19932276
723,0.07558018,0.07175029,0.118664436
724,0.03667641,0.08340923,0.011302001
725,0.14017537,0.035184402,0.16225058
726,0.045915917,0.08080669,0.03184301
727,0.07063511,0.09776104,0.23762128
728,0.043557946,0.112169996,0.002477749
729,0.07921996,0.12811583,0.11996849
730,0.04267269,0.0049729273,0.23719361
731,0.00722887,0.007863062,0.008972676
732,0.111476205,0.040774453,0.053051006
733,0.15739147,0.025707489,0.26854318
734,0.050467048,0.07333544,0.034522463
735,0.011125513,0.09844427,0.13837305
736,0.0321828,0.1678053,0.054469466
737,0.08547158,0.012344082,0.012446749
738,0.0618388,0.039912384,0.0019187895
739,0.056815475,0.039584182,0.0117738405
740,0.122878924,0.14388405,0.17540586
741,0.07015954,0.090517424,0.076726355
742,0.049134478,0.18357259,0.023821577
743,0.023213653,0.014866697,0.07563691
744,0.21202609,0.025818504,0.04964312
745,0.053778432,0.027046667,0.09600372
746,0.12000002,0.05357259,0.059712213
747,0.21363884,0.19660172,0.065863326
748,0.010404955,0.115300685,0.09744121
749,0.016873537,0.025083385,0.020731559
750,0.04145363,0.13744654,0.06155433
751,0.023020439,0.04788683,0.115216404
752,0.058915768,0.2072861,0.104188986
753,0.07470041,0.21260037,0.08548169
754,0.059291847,0.04526772,0.0287513
755,0.0704604,0.037080187,0.20437798
756,0.02491549,0.31911972,0.012427388
757,0.11932908,0.03503378,0.056622595
758,0.022878326,0.0288249,0.049194463
759,0.044975456,0.048947852,0.043947496
760,0.048216574,0.1833747,0.063942656
761,0.07598561,0.0022144513,0.124617696
762,0.028463785,0.044500824,0.102199525
763,0.012198004,0.061288442,0.11695662
764,0.13356805,0.10107208,0.27249143
765,0.043226786,0.08119527,0.07136613
766,0.100097656,0.040105347,0.015205139
767,0.07521784,0.17573257,0.054778446
768,0.032179996,0.13797534,0.31201985
769,0.23050855,0.11854931,0.039200664
770,0.11309513,0.009941655,0.0153087415
771,0.055605415,0.024009943,0.13775691
772,0.0040457128,0.12956007,0.04428525
773,0.04434651,0.000709926,0.12244418
774,0.019015403,0.019765694,0.011248925
775,0.012836577,0.13016282,0.08515622
776,0.05429165,0.07642689,0.021009345
777,0.09223653,0.10033478,0.04642286
778,0.07899419,0.04860776,0.10925858
779,0.06786119,0.25054896,0.056474406
780,0.07710679,0.09279163,0.053415906
781,0.09204506,0.130854,0.07312859
782,0.19031292,0.020966288,0.17301105
783,0.008668175,0.0637717,0.11609687
784,0.07511071,0.21340516,0.021571742
785,0.016108498,0.04069344,0.06391071
786,0.095538355,0.06434314,0.040766235
787,0.009305793,0.11011317,0.024448555
788,0.01246849,0.0048634973,0.077778205
789,0.010521362,0.024395922,0.09922701
790,0.0147532495,0.065742165,0.019891853
791,0.042703237,0.15451446,0.062712215
792,0.036493454,0.0012263734,0.009624085
793,0.0028342041,0.1460181,0.09957415
794,0.017044054,0.024076676,0.030203002
795,0.021023728,0.17514849,0.14523834
796,0.16227354,0.05003121,0.11639397
797,0.09755473,0.04317113,0.09463493
798,0.017147407,0.015651021,0.04525541
799,0.04650048,0.113145515,0.11182576
800,0.08153726,0.107911274,0.00057892984
801,0.03704092,0.09089308,0.046254076
802,0.041357346,0.010296908,0.0267179
803,0.008691278,0.055507053,0.084837705
804,0.17355876,0.05859149,0.147801
805,0.05029415,0.011634062,0.04883317
806,0.101688825,0.26403335,0.16558121
807,0.014866087,0.100434594,0.085066795
808,0.099255234,0.1680506,0.19977753
809,0.048441615,0.044726145,0.07135938
810,0.026436727,0.21115188,0.0175418
811,0.013918335,0.09370543,0.13855906
812,0.06280874,0.089181885,0.024254797
813,0.0845735,0.042518474,0.119668946
814,0.090977766,0.091400094,0.020452365
815,0.07889301,0.10090846,0.1175644
816,0.17423767,0.031123279,0.008690743
817,0.10473742,0.1542335,0.026039584
818,0.0031574492,0.006498088,0.12440442
819,0.09779016,0.07118537,0.052026216
820,0.03441306,0.07514206,0.007217059
821,0.110762686,0.19742104,0.02700891
822,0.1435691,0.23370123,0.06418209
823,0.04714647,0.0160199,0.08318427
824,0.05319204,0.092226766,0.018884344
825,0.0052041947,0.010284182,0.06972197
826,0.25357157,0.1388523,0.10387952
827,0.023247616,0.097566694,0.06374288
828,0.22648625,0.07624219,0.034198206
829,0.15852727,0.008276201,0.12783632
830,0.1297065,0.14672752,0.010845076
831,0.027997594,0.045463648,0.07104544
832,0.10475985,0.08676566,0.0015500364
833,0.10239124,0.11459515,0.09803535
834,0.04602437,0.13577616,0.09009259
835,0.13301714,0.10616982,0.12309497
836,0.04393933,0.15934917,0.03941546
837,0.008763372,0.0050187237,0.22700769
838,0.06434726,0.1438719,0.0017795163
839,0.043333173,0.05970784,0.08044691
840,0.004121707,0.17469387,0.20166579
841,0.036028557,0.045736145,0.09672102
842,0.037425924,0.050854422,0.07969041
843,0.24660833,0.12387113,0.035496768
844,0.08754581,0.03055133,0.0006716203
845,0.16756807,0.06760814,0.026938392
846,0.019379426,0.16991211,0.16181712
847,0.069583215,0.1900805,0.08451422
848,0.010837934,0.05164512,0.100162715
849,0.04132677,0.13670039,0.033497725
850,0.05434883,0.15413566,0.03563413
851,0.06762049,0.12195771,0.123601474
852,0.027333993,0.07955707,0.042762507
853,0.055424247,0.07267583,0.07860409
854,0.03777922,0.041287486,0.021671936
855,0.047532286,0.05001528,0.10107887
856,0.24695963,0.07003609,0.031622864
857,0.08438812,0.05109698,0.033557955
858,0.17298491,0.04702814,0.13506074
859,0.15059072,0.29174036,0.12509751
860,0.21275157,0.15988317,0.11954516
861,0.13798095,0.21819016,0.043765187
862,0.08018904,0.21251597,0.13465089
863,0.023642734,0.0917893,0.0061659156
864,0.15555961,0.1677702,0.08144287
865,0.1343755,0.056764297,0.120037876
866,0.1727906,0.038627837,0.11720429
867,0.0053753215,0.13510945,0.12503128
868,0.12323618,0.0976471,0.0400269
869,0.005977655,0.017544104,0.014151242
870,0.0844922,0.00143699,0.052017584
871,0.052245878,0.045220405,0.020355418
872,0.049093008,0.078208536,0.070391744
873,0.11655903,0.024802512,0.06815082
874,0.24891388,0.07387805,0.068953305
875,0.02258043,0.022802634,0.025048424
876,0.20726359,0.11092768,0.055267535
877,0.040106133,0.12458241,0.018052757
878,0.16121785,0.001273963,0.05163036
879,0.14775036,0.12449374,0.023255222
880,0.062281184,0.086203165,0.004532869
881,0.06249708,0.017140279,0.24971512
882,0.058777478,0.00957952,0.0049927356
883,0.10500285,0.03602588,0.060613725
884,0.018361153,0.036981188,0.025442217
885,0.07057449,0.13441801,0.025338098
886,0.1418072,0.08311805,0.11723831
887,0.018071571,0.21737163,0.008635169
888,0.13680446,0.1749918,0.12361764
889,0.05365457,0.051114347,0.12819439
890,0.12381115,0.081254795,0.026825385
891,0.023169646,0.11592002,0.09582032
892,0.19590323,0.02978243,0.15322806
893,0.0033809384,0.11664348,0.06559762
894,0.31032977,0.023660334,0.13248649
895,0.16517627,0.16800487,0.111009136
896,0.09797553,0.08171405,0.102583155
897,0.042639095,0.06447888,0.006042346
898,0.072189726,0.13983966,0.038288347
899,0.08166774,0.17206691,0.07564782
900,0.09124092,0.067535035,0.049347192
901,0.042646937,0.037375048,0.19394821
902,0.02937507,0.043829627,0.21815419
903,0.12018956,0.0045383414,0.031928703
904,0.18606666,0.0005560194,0.12030318
905,0.041202594,0.03018287,0.023117948
906,0.0675008,0.114451155,0.043721974
907,0.066242374,0.039355863,0.13971624
908,0.22244905,0.18463217,0.08380029
909,0.07311708,0.12513195,0.09801442
910,0.054540854,0.021903511,0.08527281
911,0.1035774,0.12847976,0.059624877
912,0.08620171,0.10285304,0.03500999
913,0.0062130163,0.14038235,0.04181243
914,0.05852313,0.038771417,0.28012714
915,0.16226213,0.12681732,0.07085461
916,0.080467895,0.063088454,0.019448483
917,0.113249615,0.10071397,0.008649263
918,0.030792627,0.040488396,0.016529704
919,0.10624441,0.011263611,0.0036453588
920,0.21058299,0.2784733,0.0746216
921,0.025512487,0.11982476,0.046193853
922,0.02514367,0.014609155,0.014098302
923,0.079781145,0.08199131,0.020374976
924,0.11502279,0.07750169,0.16922124
925,0.22589274,0.060002603,0.10532048
926,0.08846994,0.030996146,0.0694147
927,0.12587093,0.072366126,0.1296144
928,0.0031774777,0.012960291,0.0742871
929,0.11998927,0.0006289122,0.19911644
930,0.16318156,0.04887479,0.023339657
931,0.04053623,0.05800276,0.06027791
932,0.103693694,0.054461338,0.12606326
933,0.094345324,0.18180917,0.013053281
934,0.05939999,0.022526808,0.091772504
935,0.08335197,0.012568602,0.04126669
936,0.059614103,0.06454751,0.015822008
937,0.020560987,0.007852246,0.18361622
938,0.07825667,0.13270828,0.026442729
939,0.089882165,0.18350475,0.08403912
940,0.024161922,0.14874414,0.060778383
941,0.112432934,0.03821295,0.06029118
942,0.07046431,0.05729391,0.06622157
943,0.10664116,0.04165548,0.14037654
944,0.005021774,0.18583284,0.21278302
945,0.059209917,0.06412183,0.11069832
946,0.04122722,0.26190105,0.13114227
947,0.039741956,0.15543094,0.023507923
948,0.1783702,0.017305529,0.04307691
949,0.04416013,0.04332913,0.034029674
950,0.122682154,0.069164425,0.058281895
951,0.12008146,0.1323481,0.08308115
952,0.048435505,0.12424446,0.05154141
953,0.06914927,0.020621745,0.06536451
954,0.13873674,0.033871617,0.02908026
955,0.05871658,0.021783808,0.025523145
956,0.04712849,0.10118566,0.1364969
957,0.18888341,0.047326483,0.073747106
958,0.069213614,0.15155084,0.05898925
959,0.11323566,0.0570234,0.05531401
960,0.04499854,0.045718335,0.0747254
961,0.11013427,0.026700802,0.00045905207
962,0.036791712,0.12486808,0.08842938
963,0.10012964,0.18772466,0.004999494
964,0.011554485,0.16627835,0.10780406
965,0.08249661,0.09285771,0.12450465
966,0.047796324,0.047815003,0.082328424
967,0.022711419,0.08259772,0.00091248064
968,0.09518537,0.034177754,0.08666203
969,0.16951112,0.011129987,0.1378564
970,0.007596632,0.059196148,0.043151714
971,0.039668262,0.052684203,0.11405361
972,0.13438942,0.058655187,0.008176346
973,0.0152571015,0.19468364,0.09099718
974,0.08916736,0.03005398,0.08548642
975,0.06731126,0.27924347,0.05832936
976,0.07811822,0.0635213,0.03149246
977,0.05967774,0.10262779,0.063758396
978,0.09507415,0.016166398,0.0074228854
979,0.05193685,0.23599745,0.22190104
980,0.24083129,0.03574714,0.2508351
981,0.073884904,0.22482868,0.047518305
982,0.030140873,0.20683256,0.04427826
983,0.16624278,0.03009955,0.038935304
984,0.041486632,0.020430084,0.12303797
985,0.08859293,0.008363346,0.07227481
986,0.12545192,0.17636415,0.14997837
987,0.047649533,0.18073493,0.09331193
988,0.057698555,0.027594885,0.04708023
989,0.050309397,0.049783263,0.03176453
990,0.0028873635,0.21959572,0.080155626
991,0.09037426,0.047714543,0.05608194
992,0.10011108,0.007676046,0.23978251
993,0.19966957,0.0021795738,0.07178365
994,0.1787283,0.02702895,0.12938176
995,0.12276906,0.041020226,0.14503674
996,0.13417768,0.072335616,0.14386839
997,0.020597763,0.07418009,0.06216129
998,0.10762401,0.09756681,0.0009658534
999,0.12397833,0.05457896,0.023952993
1000,0.118873335,0.1680547,0.09767253
1001,0.18110484,0.030523937,0.13081612
1002,0.040699076,0.22679281,0.16986485
1003,0.07166768,0.046310104,0.10253379
1004,0.011362712,0.10689148,0.02337298
1005,0.02087815,0.057365395,0.16680497
1006,0.037220445,0.073308244,0.1364594
1007,0.011528353,0.04062453,0.2031061
1008,0.128424,0.05354668,0.13343753
1009,0.09155003,0.094114676,0.20694636
1010,0.030776603,0.15132459,0.054018144
1011,0.18085921,0.296699,0.07258211
1012,0.03904,0.045376886,0.08780128
1013,0.07486925,0.013149773,0.015318908
1014,0.052482203,0.0150176855,0.24614468
1015,0.012747366,0.2249979,0.10791702
1016,0.045113273,0.17728242,0.0608335
1017,0.052256525,0.01847505,0.16479436
1018,0.07804412,0.080183715,0.0769335
1019,0.033148557,0.15772572,0.10370183
1020,0.081719704,0.086476795,0.12605423
1021,0.10631722,0.020627076,0.29298982
1022,0.07626617,0.15893374,0.14358632
1023,0.03132137,0.04201515,0.027989214
1024,0.06770965,0.013687061,0.0004931188
1025,0.024012454,0.15779345,0.26981
1026,0.23519506,0.008213981,0.122439355
1027,0.040563256,0.09870984,0.09556307
1028,0.07656867,0.10532834,0.054524772
1029,0.24343254,0.10921354,0.055843923
1030,0.047827315,0.08227408,0.18842092
1031,0.0043654717,0.054753788,0.059441388
1032,0.065017715,0.15941212,0.063633904
1033,0.03538374,0.07746388,0.027768087
1034,0.0053111846,0.14031565,0.09957476
1035,0.08825665,0.073748596,0.044388898
1036,0.12814312,0.036357123,0.010108461
1037,0.11576932,0.018361274,0.00026152038
1038,0.09130316,0.009796744,0.08272148
1039,0.04136505,0.23017466,0.15876839
1040,0.110328995,0.015851205,0.009267163
1041,0.039241437,0.1490263,0.008132858
1042,0.024120437,0.02015483,0.0010780117
1043,0.059231352,0.27449498,0.1251477
1044,0.040840413,0.038529474,0.116920754
1045,0.13976341,0.060932834,0.06520462
1046,0.044367887,0.1280016,0.08220874
1047,0.13792717,0.11328954,0.0010148201
1048,0.0073644305,0.0012764353,0.08879114
1049,0.09522277,0.08774855,0.13849247
1050,0.055641588,0.109449625,0.0041880114
1051,0.031452548,0.07477791,0.045601882
1052,0.019532476,0.11467765,0.09596402
1053,0.0740272,0.17139739,0.10175631
1054,0.062167965,0.10958838,0.03288948
1055,0.025477314,0.015352401,0.0036784315
1056,0.11497917,0.06646781,0.035522725
1057,0.042974494,0.021924136,0.11842748
1058,0.0300512,0.066527665,0.05206658
1059,0.06626573,0.06004329,0.03134568
1060,0.069906846,0.14424102,0.0007788549
1061,0.10079237,0.084292166,0.15082978
1062,0.059975754,0.097669095,0.02472811
1063,0.088884436,0.14462693,0.18041173
1064,0.115596086,0.058823105,0.034229763
1065,0.16822267,0.065784335,0.23167838
1066,0.0487245,0.09656731,0.22330083
1067,0.0021671334,0.07307121,0.030428728
1068,0.037729524,0.113017194,0.0060219476
1069,0.033936065,0.06294944,0.10166937
1070,0.013557858,0.047298115,0.0061560012
1071,0.10367603,0.03748629,0.17761245
1072,0.06840727,0.009956255,0.06864781
1073,0.00038540672,0.1163215,0.043985106
1074,0.13797526,0.04696335,0.051376063
1075,0.04459919,0.08823851,0.099633016
1076,0.036582448,0.08519637,0.17190085
1077,0.2274132,0.13604955,0.03452991
1078,0.000968872,0.023385976,0.07306191
1079,0.06879478,0.16038865,0.109464854
1080,0.010868242,0.18012656,0.020928288
1081,0.124622,0.058716424,0.018898569
1082,0.093876384,0.098217815,0.010510527
1083,0.15930405,0.01933034,0.11550058
1084,0.15495616,0.0074122124,0.109785765
1085,0.08722398,0.05828413,0.008715714
1086,0.109301426,0.10069183,0.060341164
1087,0.06371853,0.12560628,0.035840526
1088,0.08807163,0.09958967,0.10044426
1089,0.24139582,0.084860735,0.0044148196
1090,0.06754784,0.027769372,0.11047077
1091,0.03667919,0.14566045,0.18131891
1092,0.032163348,0.15747741,0.06691468
1093,0.10241233,0.093136586,0.018539231
1094,0.061289083,0.029021367,0.0276529
1095,0.19134748,0.12272506,0.026356047
1096,0.18061395,0.114297085,0.09317705
1097,0.016826283,0.1269703,0.2014788
1098,0.08872068,0.122880176,0.09746622
1099,0.057548463,0.20083,0.15262717
1100,0.1689705,0.060976867,0.059000548
1101,0.09825583,0.057846192,0.0040004575
1102,0.03649629,0.07633876,0.008964138
1103,0.09475918,0.023929948,0.1194261
1104,0.07348961,0.070690036,0.09904668
1105,0.017557641,0.057930417,0.010222397
1106,0.18508545,0.041727588,0.070495084
1107,0.10013344,0.06889963,0.18304764
1108,0.13496454,0.1616231,0.03540871
1109,0.25736392,0.05109828,0.0139868865
1110,0.25677183,0.14089298,0.0039279116
1111,0.0043457286,0.17049737,0.13014512
1112,0.029329758,0.09023382,0.07796033
1113,0.0906523,0.19291991,0.025832064
1114,0.09910767,0.076234564,0.033511825
1115,0.040504187,0.14990322,0.0020808028
1116,0.16489866,0.044785064,0.101124056
1117,0.06875028,0.13083076,0.069342524
1118,0.018911023,0.037969213,0.05175352
1119,0.021632837,0.18193933,0.08150388
1120,0.14840539,0.11801581,0.06236019
1121,0.061115455,0.058638003,0.033221435
1122,0.021411406,0.05372577,0.078065075
1123,0.10253842,0.11749407,0.04397305
1124,0.07052342,0.0413412,0.042023353
1125,0.22453426,0.005300401,0.024982287
1126,0.321264,0.0046392903,0.09979792
1127,0.16505057,0.04055543,0.16525447
1128,0.047700245,0.020225525,0.07055935
1129,0.06738325,0.004209068,0.0502634
1130,0.029528204,0.20933343,0.032664064
1131,0.04792569,0.025016166,0.07123796
1132,0.022378486,0.040769283,0.059611447
1133,0.02810857,0.084742755,0.04145572
1134,0.016600257,0.03723018,0.0802385
1135,0.095550865,0.0076224604,0.112899505
1136,0.18266776,0.02027503,0.103351295
1137,0.11001428,0.011034306,0.08323953
1138,0.010305008,0.120814316,0.12279883
1139,0.10235522,0.034533992,0.15851797
1140,0.081898466,0.06510437,0.20906536
1141,0.08035048,0.1779716,0.0171474
1142,0.043565642,0.13431826,0.07562507
1143,0.11672925,0.0210723,0.071838275
1144,0.050765306,0.08982827,0.17394364
1145,0.11805071,0.05251425,0.2046992
1146,0.012675095,0.119294845,0.10544832
1147,0.013357715,0.0996892,0.12918961
1148,0.040914573,0.116209194,0.13066272
1149,0.2580041,0.15229872,0.029545529
1150,0.07912312,0.12716413,0.019263694
1151,0.09463208,0.08900061,0.050040573
1152,0.22818843,0.21031845,0.099145465
1153,0.05758349,0.007462419,0.035093226
1154,0.099723764,0.14254571,0.095936425
1155,0.042503864,0.012192259,0.20408341
1156,0.06587542,0.02886311,0.09182803
1157,0.000983021,0.0042150724,0.05674741
1158,0.107828796,0.06117194,0.039737634
1159,0.04569134,0.075098574,0.041812338
1160,0.14168009,0.0040326817,0.17763609
1161,0.057897512,0.025687454,0.097408324
1162,0.14616154,0.039899588,0.037880942
1163,0.13879457,0.091420114,0.017056558
1164,0.0012028747,0.053017687,0.008060473
1165,0.011272696,0.0645594,0.0069270837
1166,0.119394936,0.19533113,0.14730035
1167,0.13023119,0.16854289,0.2205467
1168,0.17414139,0.16632763,0.022932515
1169,0.006604435,0.064932644,0.06878223
1170,0.048986383,0.20041297,0.06499333
1171,0.022376658,0.23793983,0.11941253
1172,0.0718344,0.010489123,0.21888544
1173,0.07787227,0.13870569,0.07364374
1174,0.079974905,0.093457066,0.12834695
1175,0.07982972,0.112147175,9.225031e-05
1176,0.024145715,0.0069769253,0.0077282665
1177,0.096214615,0.09163057,0.030153444
1178,0.0517952,0.01648771,0.03696265
1179,0.13572411,0.07448995,0.042041987
1180,0.014434931,0.03449319,0.10120541
1181,0.0094173625,0.02998016,0.07049002
1182,0.0401219,0.026472246,0.024508141
1183,0.029395884,0.067385554,0.0052111223
1184,0.017308513,0.06414236,0.116869345
1185,0.08863907,0.14750715,0.14336461
1186,0.096231945,0.07832071,0.007600662
1187,0.021080215,0.19613642,0.10005146
1188,0.0023261383,0.11553957,0.1422415
1189,0.033369683,0.038296312,0.026465148
1190,0.13851999,0.09796405,0.034598768
1191,0.11744538,0.08476969,0.108778104
1192,0.19531953,0.13279878,0.042572957
1193,0.14900894,0.040194493,0.102664284
1194,0.0032663082,0.13655697,0.06343291
1195,0.07860701,0.13689275,0.16947858
1196,0.0024694002,0.019923525,0.24247253
1197,0.10254965,0.0813573,0.10685697
1198,0.3198673,0.018773258,0.12803777
1199,0.1460566,0.03194469,0.11447932
1200,0.068224855,0.12813802,0.18663897
1201,0.033107027,0.05473393,0.12727572
1202,0.012615945,0.07257201,0.06451943
1203,0.057257693,0.09293235,0.06829703
1204,0.05043142,0.03829636,0.14112768
1205,0.1811914,0.0022761272,0.03679475
1206,0.02998067,0.012167907,0.13538945
1207,0.09343422,0.124230556,0.067791425
1208,0.15295018,0.16405152,0.13880168
1209,0.021429153,0.16575517,0.052821487
1210,0.08891214,0.04350853,0.1052588
1211,0.0834928,0.040484592,0.018364096
1212,0.038109086,0.06253944,0.07356658
1213,0.09705539,0.087778986,0.09888057
1214,0.0141284205,0.02222925,0.015380791
1215,0.0052316836,0.14991623,0.080865204
1216,0.24870668,0.09992119,0.06294308
1217,0.072045706,0.09036831,0.06622261
1218,0.01021443,0.07097318,0.2307895
1219,0.04963846,0.040054403,0.015099579
1220,0.03473504,0.054938167,0.23107247
1221,0.04922018,0.24125752,0.21084818
1222,0.22991069,0.16131748,0.067295596
1223,0.057626724,0.11174531,0.056390096
1224,0.10478411,0.03978299,0.25023752
1225,0.26426,0.08979501,0.050647967
1226,0.08376829,0.0050461176,0.1006951
1227,0.14039534,0.095783085,0.0029208865
1228,0.15049258,0.19825839,0.15829623
1229,0.0087613,0.10780558,0.07567647
1230,0.057356533,0.04161282,0.123317964
1231,0.2099451,0.28079376,0.1335965
1232,0.15420756,0.20746906,0.05014339
1233,0.031000676,0.021533031,0.10759188
1234,0.016035907,0.22724108,0.064981796
1235,0.020896833,0.110955976,0.06957139
1236,0.029903151,0.021751655,0.046812326
1237,0.18606482,0.15159014,0.011029736
1238,0.21127751,0.050809335,0.06139094
1239,0.03005152,0.183985,0.15386774
1240,0.08521472,0.11351074,0.02517221
1241,0.042964067,0.008098476,0.17653501
1242,0.06920298,0.0038301717,0.078553505
1243,0.0514709,0.104553655,0.12105718
1244,0.25958255,0.01358322,0.021818012
1245,0.14229165,0.19523446,0.017004088
1246,0.104068175,0.13257407,0.05665391
1247,0.038375508,0.19475016,0.009072721
1248,0.019110655,0.032597233,0.015459246
1249,0.10344718,0.06916766,0.07228993
1250,0.29985812,0.11319409,0.035736088
1251,0.036612075,0.1217213,0.03503066
1252,0.053001836,0.030761339,0.15428792
1253,0.112938344,0.09076797,0.05228963
1254,0.014636912,0.097107,0.07452589
1255,0.14700532,0.087770835,0.0037825292
1256,0.16733697,0.1430922,0.028085649
1257,0.04538088,0.08450649,0.052504178
1258,0.05311964,0.1345747,0.05222897
1259,0.13976887,0.047858305,0.01912408
1260,0.05649786,0.24690998,0.058798715
1261,0.10472226,0.025844954,0.015329191
1262,0.08399429,0.015767958,0.21113227
1263,0.16712622,0.01154007,0.015713524
1264,0.045244228,0.04788911,0.046185657
1265,0.12869883,0.103772655,0.03752079
1266,0.06070479,0.04639246,0.113815695
1267,0.07015262,0.01244244,0.07129349
1268,0.025514826,0.0717325,0.086698085
1269,0.17553104,0.14794284,0.021382347
1270,0.01397829,0.1084543,0.06270151
1271,0.11707173,0.07185377,0.10169726
1272,0.015167785,0.071115084,0.111099996
1273,0.091000475,0.037958074,0.097024985
1274,0.015209869,0.002332654,0.05824431
1275,0.10831737,0.067591645,0.03884327
1276,0.0851728,0.053482566,0.063164555
1277,0.18695565,0.07666881,0.064461604
1278,0.073123366,0.10233385,0.02972184
1279,0.044952933,0.07747674,0.054594167
1280,0.10326768,0.20510729,0.136835
1281,0.2261731,0.042253822,0.054529652
1282,0.12849672,0.07341277,0.065743595
1283,0.07267025,0.0873766,0.018593716
1284,0.07658373,0.027804606,0.050611563
1285,0.0022585443,0.050659336,0.23036662
1286,0.04897178,0.081526935,0.16075273
1287,0.0044224467,0.17369477,0.29161072
1288,0.12913899,0.1323575,0.1327761
1289,0.108077936,0.0019100248,0.034649312
1290,0.012301476,0.03299504,0.07777526
1291,0.20317791,0.016027244,0.000668921
1292,0.14639217,0.05838198,0.13865036
1293,0.14873405,0.122491404,0.12231666
1294,0.1808942,0.065254144,0.052612793
1295,0.111026965,0.17199232,0.0033114029
1296,0.057160508,0.023342561,0.04611988
1297,0.12834756,0.05413988,0.00054060115
1298,0.10343827,0.17437057,0.14917563
1299,0.0637325,0.07354202,0.021390298
1300,0.076200366,0.07049856,0.086361215
1301,0.2287573,0.032802552,0.00457626
1302,0.014243285,0.055555202,0.14219019
1303,0.07422722,0.050689958,0.10483826
1304,0.081432715,0.05069973,0.0076460675
1305,0.036133584,0.088781245,0.1485918
1306,0.013551405,0.047018994,0.041479275
1307,0.017100224,0.10344448,0.10691541
1308,0.13094102,0.0790399,0.0618628
1309,0.046710394,0.06930168,0.0746259
1310,0.06634173,0.111188,0.0031827844
1311,0.06921364,0.11153421,0.054929666
1312,0.18185247,0.050336108,0.19073705
1313,0.20505285,0.10767513,0.052531663
1314,0.1548541,0.098741844,0.11602814
1315,0.13132401,0.021172596,0.004583725
1316,0.007986379,0.014647054,0.041233044
1317,0.012187819,0.08782674,0.14107847
1318,0.06539316,0.06809868,0.10414603
1319,0.06396164,0.019779969,0.017496781
1320,0.08509666,0.040292908,0.0030010517
1321,0.066511914,0.111849174,0.14729296
1322,0.08945325,0.05444346,0.2394043
1323,0.13683107,0.08074541,0.14227037
1324,0.006473712,0.09061794,0.1472962
1325,0.13738526,0.19177869,0.14231877
1326,0.07002982,0.17733125,0.15522578
1327,0.07531689,0.06587488,0.024145033
1328,0.113536,0.13138041,0.052696623
1329,0.0852392,0.1399353,0.057673436
1330,0.029157786,0.07725148,0.19985159
1331,0.08615338,0.16577055,0.03813507
1332,0.19032867,0.034660593,0.10241305
1333,0.052909132,0.1426475,0.12548223
1334,0.09279928,0.05886183,0.08579725
1335,0.008380849,0.0964044,0.06381495
1336,0.0016614731,0.10315466,0.080015376
1337,0.0063615185,0.028874077,0.0046835872
1338,0.08148656,0.036013477,0.0986503
1339,0.061429843,0.026205314,0.039264787
1340,0.061151925,0.03249657,0.02627023
1341,0.0085419975,0.021059925,0.08126653
1342,0.19095084,0.09367296,0.11426081
1343,0.024999816,0.10768913,0.18465255
1344,0.053349365,0.13281131,0.08258036
1345,0.0049363784,0.113105856,0.057498433
1346,0.068037696,0.2808861,0.061335087
1347,0.12763505,0.043404702,0.016839808
1348,0.08991729,0.117265806,0.30027503
1349,0.11405103,0.06850679,0.03787068
1350,0.17911568,0.17744492,0.10362076
1351,0.022848068,0.025355017,0.029977832
1352,0.120722495,0.0051595136,0.04980572
1353,0.055735737,0.058404177,0.049648065
1354,0.17569895,0.0012660758,0.094596475
1355,0.015518043,0.0055499473,0.028369017
1356,0.058928322,0.06733186,0.066744424
1357,0.012368886,0.10018142,0.11815226
1358,0.07293728,0.11967286,0.04255753
1359,0.08907563,0.1574178,0.10888164
1360,0.057014655,0.034956824,0.046912882
1361,0.11780204,0.01324218,0.15782607
1362,0.041929547,0.057191767,0.07484885
1363,0.06506914,0.17210662,0.023403151
1364,0.13544126,0.047519233,0.14292689
1365,0.039151326,0.058371224,0.1684733
1366,0.017755013,0.117277816,0.0287972
1367,0.108327694,0.076837905,0.0136844665
1368,0.12575799,0.09208328,0.15890484
1369,0.04306095,0.30974913,0.23894516
1370,0.1583654,0.079034224,0.029197985
1371,0.02123665,0.04576407,0.25862694
1372,0.054170247,0.06596211,0.06718639
1373,0.030960979,0.017469821,0.06639438
1374,0.16483681,0.057977546,0.015870702
1375,0.052607153,0.0775951,0.002746324
1376,0.11075154,0.006670173,0.07519223
1377,0.18377142,0.038030546,0.12182729
1378,0.05837997,0.15888914,0.16161765
1379,0.14977697,0.058651753,0.1584732
1380,0.041722797,0.13860744,0.15265985
1381,0.0392744,0.06154469,0.19938332
1382,0.10967385,0.015267815,0.21882838
1383,0.1523941,0.15407446,0.14909925
1384,0.05448645,0.20806561,0.26707748
1385,0.02347468,0.0060574627,0.16824694
1386,0.018193485,0.09851586,0.020582592
1387,0.13951257,0.101192534,0.04371295
1388,0.15913993,0.07923477,0.15072131
1389,0.14454821,0.11208232,0.13144195
1390,0.12382773,0.1144358,0.116869695
1391,0.108591266,0.08897034,0.048682302
1392,0.16424236,0.025463732,0.15588129
1393,0.11737835,0.057587024,0.044334996
1394,0.09853777,0.024833234,0.07588066
1395,0.17246869,0.26485956,0.080536984
1396,0.09598853,0.14417568,0.3662374
1397,0.17256448,0.08798546,0.17287353
1398,0.028476128,0.05332229,0.020348867
1399,0.011469906,0.10665784,0.2979381
1400,0.05321554,0.0054826806,0.002617878
1401,0.030191125,0.08622771,0.003823975
1402,0.07981532,0.025319314,0.06415447
1403,0.06366608,0.046347994,0.048864312
1404,0.09327117,0.09525291,0.13356608
1405,0.039886687,0.13095547,0.10913561
1406,0.12511174,0.10302828,0.058046434
1407,0.23780197,0.024482438,0.22594543
1408,0.036054548,0.055075515,0.08927361
1409,0.1047204,0.13685669,0.22529298
1410,0.11815476,0.0959849,0.094529286
1411,0.10202982,0.2080157,0.00480662
1412,0.18847951,0.038106687,0.017875906
1413,0.035096712,0.006550935,0.19737124
1414,0.08614449,0.038007926,0.114355184
1415,0.024559977,0.06910595,0.16401576
1416,0.0454474,0.137803,0.04710751
1417,0.090476714,0.006768319,0.12756097
1418,0.006350226,0.15689327,0.037242822
1419,0.015627917,0.106971726,0.07579842
1420,0.005140968,0.07451326,0.05322478
1421,0.093117215,0.08038701,0.02953735
1422,0.040578138,0.16262558,0.01998763
1423,0.06664315,0.08182178,0.019408647
1424,0.03434205,0.12559476,0.104710564
1425,0.054611105,0.034910228,0.039882224
1426,0.26441598,0.12313743,0.03288166
1427,0.12732175,0.10928593,0.070497654
1428,0.06296522,0.037439533,0.22543418
1429,0.0008145466,0.082341224,0.082713276
1430,0.16053998,0.09665723,0.014139603
1431,0.030997684,0.06723687,0.011910968
1432,0.3359138,0.12377748,0.056118816
1433,0.026720034,0.05709243,0.058858834
1434,0.037457526,0.05675388,0.09968004
1435,0.012992429,0.14058258,0.07098574
1436,0.01111161,0.19275428,0.0093117375
1437,0.066622384,0.20214322,0.0001577339
1438,0.097119756,0.028662547,0.06442705
1439,0.12306575,0.09306397,0.0138041675


==> figs/syn_0_best_1.csv <==
x,0,1,2
0,0.10443587,0.05977754,0.058894932
1,0.022507306,0.020231297,0.10475544
2,0.103646375,0.09370716,0.051965017
3,0.12162736,0.092054315,0.011915647
4,0.19678947,0.22858775,0.018137205
5,0.13795243,0.033175506,0.017183732
6,0.06301954,0.031850606,0.013320726
7,0.046123765,0.04951694,0.09982006
8,0.21142155,0.041119322,0.008540079
9,0.05717713,0.032171287,0.0003379658
10,0.1994783,0.0080314735,0.17318895
11,0.05256454,0.1324035,0.1654654
12,0.09847794,0.13229677,0.103543185
13,0.07087786,0.1743058,0.15155752
14,0.12758109,0.08656243,0.05011931
15,0.18519464,0.06293341,0.12853774
16,0.23165259,0.15849566,0.09610202
17,0.121981196,0.24887694,0.13655113
18,0.15098219,0.066750966,0.052033093
19,0.041391246,0.13176124,0.046336874
20,0.06383889,0.023951296,0.24840653
21,0.13578786,0.02427691,0.046777554
22,0.009065077,0.108834185,0.18322922
23,0.077625684,0.02894612,0.20657533
24,0.031270258,0.007744918,0.07275562
25,0.04254731,0.02564111,0.063409455
26,0.03496843,0.14811763,0.14280446
27,0.11764294,0.16893145,0.06951053
28,0.07229736,0.014738793,0.09597347
29,0.0854126,0.111145385,0.012895252
30,0.17772041,0.079246916,0.20413947
31,0.11203999,0.042941518,0.07341688
32,0.06592895,0.08620526,0.09220977
33,0.05484822,0.04550365,0.0940423
34,0.18780339,0.059970286,0.054919932
35,0.014191262,0.091313824,0.20972756
36,0.19267106,0.07224105,0.09553672
37,0.21118176,0.017206747,0.05688847
38,0.099714056,0.08482783,0.005964768
39,0.08953011,0.06168851,0.08571544
40,0.0978616,0.048588227,0.0035359454
41,0.116304025,0.060544483,0.13013524
42,0.20415846,0.0024603298,0.04279273
43,0.07868165,0.10883502,0.016769936
44,0.030413268,0.038830962,0.04738842
45,0.074755654,0.07141174,0.096381344
46,0.099425524,0.025944766,0.10267701
47,0.054868795,0.009885958,0.036715914
48,0.060005616,0.009989977,0.013754125
49,0.002760543,0.18238062,0.006732911
50,0.074314944,0.14598246,0.090856805
51,0.08265481,0.13824691,0.0576169
52,0.010690941,0.083758436,0.030266704
53,0.03881089,0.05713414,0.0676102
54,0.053149037,0.12908117,0.12982106
55,0.029069003,0.15648428,0.0047205104
56,0.07788272,0.050681617,0.06382018
57,0.11737555,0.10155487,0.3103563
58,0.02582984,0.016478082,0.05570772
59,0.15384373,0.070614025,0.08142655
60,0.060832936,0.1691373,0.0036526232
61,0.11580745,0.06842013,0.001171127
62,0.10847463,0.04595921,0.09223666
63,0.05016466,0.010767786,0.16862896
64,0.082825385,0.017974792,0.13291447
65,0.0356743,0.06708334,0.113969855
66,0.0066505875,0.13900658,0.004062462
67,0.017939486,0.011718192,0.028576888
68,0.0007946399,0.030417062,0.11142013
69,0.12226585,0.015753247,0.0026593986
70,0.12694265,0.08668489,0.00034783824
71,0.049376026,0.029847344,0.13389096
72,0.11498777,0.19293915,0.06617328
73,0.062592894,0.043676715,0.045270402
74,0.19515473,0.012550911,0.02750972
75,0.052063517,0.07457005,0.03304135
76,0.008239332,0.030359311,0.02270772
77,0.07777672,0.0043759425,0.21440358
78,0.019474192,0.08909772,0.13283631
79,0.16490337,0.104486756,0.03999106
80,0.006839143,0.079915136,0.018216848
81,0.12505989,0.01785266,0.11471241
82,0.038600788,0.11639492,0.0036495703
83,0.14278683,0.0941606,0.12863569
84,0.07237673,0.13398984,0.040462323
85,0.042759985,0.014095776,0.13030797
86,0.008196089,0.12068768,0.16158585
87,9.061784e-05,0.020545933,0.033312764
88,0.12529112,0.097195916,0.07886324
89,0.12139087,0.03167318,0.03696485
90,0.06662027,0.13052155,0.19950388
91,0.08127126,0.03119695,0.013268164
92,0.06530675,0.11022309,0.010491326
93,0.1751999,0.040772412,0.039460987
94,0.17420554,0.00054466084,0.039636593
95,0.060809538,0.15767318,0.008839668
96,0.053589027,0.15856957,0.011281881
97,0.16696872,0.047646426,0.0023552359
98,0.06953839,0.01184937,0.030192394
99,0.047676604,0.056014664,0.048578955
100,0.08587966,0.09409546,0.09563914
101,0.039672345,0.02387795,0.15392974
102,0.04737479,0.096026324,0.080421515
103,0.09780137,0.09854642,0.014414593
104,0.07703544,0.075370915,0.1650163
105,0.07503348,0.030338086,0.090525605
106,0.14379536,0.04399623,0.044212513
107,0.044929083,0.14780003,0.04133583
108,0.17142193,0.10449909,0.031176502
109,0.16180697,0.05378221,0.030176586
110,0.12492961,0.021279449,0.11349372
111,0.15707037,0.17740802,0.034317162
112,0.09659361,0.08202428,0.033781614
113,0.20531926,0.09951623,0.036529824
114,0.09593589,0.034071237,0.11919026
115,0.19330387,0.09102583,0.03024723
116,0.094593935,0.17163627,0.1228156
117,0.021126203,0.3004731,0.251908
118,0.061581,0.04064905,0.014329947
119,0.07448915,0.058485184,0.016125493
120,0.07932414,0.10122396,0.091938056
121,0.009787655,0.11676955,0.0054204217
122,0.15388289,0.17163044,0.04981564
123,0.110907435,0.052799065,0.020926617
124,0.013200766,0.21222033,0.05484003
125,0.0485049,0.16284691,0.029151494
126,0.036738887,0.06461614,0.08133871
127,0.21288554,0.027198939,0.18926165
128,0.11457162,0.3118233,0.05210753
129,0.19142129,0.12548369,0.0350118
130,0.09826547,0.11610196,0.02500298
131,0.11278695,0.045190357,0.06536063
132,0.36504927,0.0071889525,0.043296833
133,0.16996497,0.09166635,0.058996532
134,0.18573625,0.12075219,0.0048749074
135,0.037714057,0.15308815,0.0847444
136,0.11376239,0.06196492,0.06687242
137,0.0652322,0.10993837,0.05658443
138,0.06694564,0.0033897008,0.22955099
139,0.07553372,0.25035536,0.044640306
140,0.07545714,0.124560736,0.018842204
141,0.18485786,0.12334952,0.1425527
142,0.031105248,0.022077681,0.03731339
143,0.060569312,0.011624259,0.04406094
144,0.009783678,0.054794475,0.16885783
145,0.052253302,0.02498744,0.063271485
146,0.040419303,0.039537035,0.009409938
147,0.10692066,0.1776962,0.090437
148,0.040503725,0.079509936,0.013123922
149,0.039949227,0.11432689,0.0068066525
150,0.026692972,0.04363484,0.0066633727
151,0.13232903,0.07958928,0.0029263434
152,0.08174517,0.025516009,0.07386926
153,0.07231139,0.106728464,0.09984814
154,0.02183338,0.05262111,0.099486925
155,0.03322403,0.13311246,0.09642478
156,0.07525977,0.09332308,0.09126139
157,0.119911775,0.036801055,0.048202347
158,0.07906406,0.032149587,0.06656953
159,0.1420601,0.066674516,0.044479888
160,0.16766608,0.058429603,0.10744757
161,0.19183221,0.18449928,0.010312137
162,0.11418403,0.028472198,0.17463936
163,0.11738212,0.022770373,0.037456192
164,0.015632961,0.17086098,0.008200481
165,0.04104568,0.079077505,0.009263424
166,0.07656296,0.0521027,0.098626316
167,0.14456439,0.055595577,0.03929671
168,0.085273206,0.14393239,0.04286204
169,0.32621992,0.0431917,0.23148288
170,0.0630264,0.007398194,0.013855929
171,0.028109593,0.05924432,0.023919353
172,0.0006524771,0.24518014,0.008077951
173,0.0074524106,0.114694916,0.13106737
174,0.061200663,0.24688654,0.10059435
175,0.059551593,0.021388022,0.2421924
176,0.087060586,0.0656624,0.061066497
177,0.1141983,0.03501525,0.004297801
178,0.09015245,0.08545692,0.001441655
179,0.05376601,0.10761757,0.16227494
180,0.08568671,0.13835995,0.008140134
181,0.040350094,0.011051412,0.1730158
182,0.1190481,0.016158432,0.07002523
183,0.034576483,0.060475633,0.15991767
184,0.010686604,0.08158611,0.10649258
185,0.090640746,0.114900336,0.07095217
186,0.032428846,0.008361802,0.048363987
187,0.049474575,0.13462403,0.076409176
188,0.061749887,0.022370381,0.05161003
189,0.17502342,0.04409367,0.10250009
190,0.15457965,0.053538915,0.107664354
191,0.123178236,0.05972731,0.2886058
192,0.19042058,0.02940121,0.06201413
193,0.025572866,0.009018285,0.0019364778
194,0.05153941,0.015976388,0.0065204618
195,0.05086803,0.02118004,0.15203497
196,0.09634735,0.117889896,0.10399962
197,0.08757154,0.08750833,0.16723037
198,0.092022434,0.05050355,0.017128503
199,0.11190253,0.1932787,0.24518065
200,0.04989375,0.06205763,0.0880232
201,0.069987595,0.17026688,0.15280621
202,0.07441534,0.04424807,0.034396105
203,0.08361403,0.13426691,0.0034357011
204,0.023944471,0.11216072,0.056301866
205,0.12438467,0.048530694,0.039668895
206,0.03293439,0.15157774,0.04556265
207,0.13115914,0.043473452,0.025706902
208,0.06099839,0.099592716,0.1722649
209,0.08930269,0.2209649,0.007582338
210,0.10554573,0.03506886,0.10298046
211,0.0019483073,0.031529736,0.051040582
212,0.13519613,0.044796355,0.0070097167
213,0.02336261,0.023410048,0.028136736
214,0.006839555,0.11424821,0.15679431
215,0.096119866,0.103064194,0.05157337
216,0.012489265,0.12797052,0.13320516
217,0.03912721,0.09213244,0.040599953
218,0.038261738,0.16278665,0.12528786
219,0.14043726,0.024467183,0.15537886
220,0.012250005,0.104988605,0.096743084
221,0.1220397,0.058861803,0.09571117
222,0.064162955,0.047259644,0.031444952
223,0.037740193,0.031389892,0.16099468
224,0.059069086,0.014883723,0.21924545
225,0.03974999,0.090230644,0.1151947
226,0.15889686,0.08104577,0.062326573
227,0.17522116,0.0856498,0.022861784
228,0.06443588,0.13431917,0.12839717
229,0.013480108,0.16854197,0.08272681
230,0.1675673,0.049778406,7.8995115e-05
231,0.0008466026,0.022144658,0.06808181
232,0.07904212,0.027556725,0.01961988
233,0.05436124,0.110309824,0.029808803
234,0.1304411,0.17510808,0.11863206
235,0.07216969,0.14658242,0.0039063133
236,0.05711151,0.10799059,0.14807233
237,0.073607735,0.10748877,0.054442413
238,0.16896859,0.0052040373,0.066814624
239,0.06100789,0.18563817,0.045684986
240,0.097625546,0.030345997,0.11637098
241,0.14799471,0.23761326,0.21411455
242,0.28728446,0.13835323,0.051675823
243,0.23574497,0.058116157,0.011336897
244,0.13617817,0.26457545,0.2946531
245,0.06981573,0.081360795,0.13181427
246,0.1551137,0.017395115,0.1087864
247,0.34127676,0.013991504,0.044857047
248,0.12777875,0.12750979,0.17938331
249,0.30544654,0.13256294,0.12521434
250,0.24871518,0.035898227,0.057888463
251,0.22790079,0.0924807,0.0569092
252,0.24051005,0.15833205,0.2413296
253,0.08130674,0.08517881,0.032694925
254,0.1770618,0.23978493,0.08090076
255,0.17423786,0.11856628,0.017451808
256,0.18879148,0.07732075,0.2162973
257,0.07256257,0.11899275,0.044527996
258,0.013211931,0.06414583,0.08203538
259,0.021247376,0.099096484,0.13311128
260,0.048707947,0.048271447,0.060536303
261,0.013510468,0.064649746,0.082762584
262,0.17920704,0.04791249,0.12417517
263,0.104957946,0.024588902,0.081242196
264,0.27225423,0.0162677,0.08114658
265,0.26460427,0.103805356,0.097671114
266,0.13787487,0.11899675,0.10924838
267,0.070826486,0.18416783,0.031220172
268,0.21310122,0.06655663,0.012928465
269,0.066311605,0.05246635,0.05930377
270,0.040730584,0.20728332,0.06968117
271,0.059353266,0.058945898,0.11981882
272,0.03706347,0.109376706,0.09982865
273,0.042272978,0.03453572,0.027999125
274,0.024809448,0.14859028,0.016454801
275,0.015363908,0.1483582,0.10604039
276,0.073018506,0.09733303,0.2265623
277,0.0057961396,0.02308547,0.15754715
278,0.08810004,0.041288666,0.02571473
279,0.07618076,0.06786082,0.06580156
280,0.1302796,0.040057167,0.033634745
281,0.026379406,0.037627738,0.112349495
282,0.23248188,0.12419865,0.222156
283,0.049455818,0.07470447,0.038361777
284,0.15101732,0.1549132,0.055726964
285,0.046245355,0.23083816,0.03270113
286,0.029327516,0.031903893,0.18451542
287,0.056788873,0.09963511,0.29663825
288,0.07250225,0.17729415,0.1474183
289,0.059909504,0.014081272,0.10065333
290,0.080577716,0.03832359,0.07645476
291,0.09677116,0.084695235,0.10244955
292,0.07317398,0.14078595,0.27693984
293,0.29996705,0.006760758,0.08448515
294,0.11607367,0.09510681,0.21034023
295,0.06992712,0.06970338,0.04751852
296,0.023667077,0.021844124,0.055302083
297,0.09383985,0.0204013,0.05082636
298,0.08613328,0.061219137,0.025738375
299,0.022934055,0.046480533,0.037044197
300,0.15589543,0.09264007,0.0829922
301,0.05132469,0.091002636,0.074818596
302,0.024763172,0.06070332,0.0316865
303,0.11548731,0.2228105,0.17977305
304,0.010727616,0.03205722,0.12804738
305,0.23477831,0.08767075,0.0442818
306,0.19617516,0.01669004,0.042312052
307,0.080800794,0.004482613,0.040202286
308,0.09599715,0.12950881,0.13672748
309,0.062390994,0.09109242,0.012154805
310,0.076972574,0.0656855,0.22514622
311,0.08978199,0.043095063,0.09775705
312,0.077741146,0.21542327,0.010953708
313,9.539228e-05,0.03014535,0.042030074
314,0.02513818,0.061695594,0.03912297
315,0.0026630373,0.060176834,0.043746926
316,0.11648317,0.027033737,0.05963069
317,0.015451719,0.03115463,0.002037502
318,0.06619218,0.030414999,0.04642985
319,6.0795504e-05,0.15068762,0.069652915
320,0.063341446,0.1312969,0.06552162
321,0.23372486,0.023858033,0.050698876
322,0.052512694,0.043993723,0.11924713
323,0.07065674,0.031328935,0.09211017
324,0.021798007,0.09900607,0.0013205969
325,0.18119468,0.21163209,0.046437047
326,0.052429814,0.03408769,0.15466972
327,0.006940262,0.12344258,0.18402512
328,0.13845527,0.14798447,0.0995739
329,0.07463638,0.02947063,0.19053116
330,0.043487966,0.037176438,0.11734903
331,0.09130793,0.14307752,0.21388763
332,0.18706712,0.1986247,0.18420945
333,0.0762356,0.15823922,0.029121565
334,0.049648445,0.050126106,0.04319722
335,0.07424583,0.09349445,0.119480364
336,0.012933492,0.04583462,0.062382422
337,0.13381803,0.059659444,0.022596428
338,0.13933842,0.051014144,0.057806518
339,0.00280725,0.005962266,0.066693544
340,0.24667123,0.08140944,0.20442751
341,0.062800236,0.19339459,0.1382016
342,0.015757699,0.26042008,0.0089354655
343,0.03020434,0.026899757,0.012728597
344,0.17674991,0.06091081,0.020009262
345,0.06606932,0.03886543,0.124748215
346,0.053678084,0.040961735,0.004606276
347,0.059677184,0.11972517,0.0016952638
348,0.010900037,0.14970168,0.016398093
349,0.07843682,0.07359551,0.03854554
350,0.12548289,0.035968315,0.07776618
351,0.080669135,0.048140544,0.064627446
352,0.12555598,0.0011838502,0.10999871
353,0.07382142,0.13699438,0.0066585415
354,0.25755405,0.26847005,0.0781506
355,0.10887737,0.09013389,0.012905476
356,0.05956285,0.118188165,0.03701105
357,0.062141817,0.116058476,0.03647816
358,0.14860621,0.03594944,0.03343376
359,0.13445267,0.089907065,0.20243439
360,0.15992711,0.18121536,0.1378098
361,0.101381116,0.04909002,0.028947908
362,0.07235895,0.15083922,0.117155075
363,0.02595394,0.034764633,0.14712484
364,0.08988465,0.0387799,0.098362565
365,0.073173724,0.06977996,0.123255186
366,0.008783565,0.07453813,0.022496335
367,0.046920124,0.07259632,0.26361144
368,0.03391186,0.015597092,0.036881726
369,0.02699315,0.004365668,0.010571286
370,0.053051684,0.0016447081,0.05313887
371,0.02846101,0.1367012,0.18278606
372,0.008462045,0.13438292,0.043506015
373,0.08083711,0.010367781,0.033732675
374,0.12987322,0.15551688,0.13727012
375,0.20766655,0.06302214,0.0007870224
376,0.020573221,0.14741509,0.057975665
377,0.119165026,0.08797667,0.12509385
378,0.15194656,0.19676809,0.1374983
379,0.0021261924,0.004126026,0.052322317
380,0.049359187,0.12097891,0.14331338
381,0.006624794,0.028915325,0.016549379
382,0.04365241,0.016427023,0.054169368
383,0.022783373,0.14033641,0.054066237
384,0.06350286,0.09222159,0.043274038
385,0.24679223,0.017685756,0.084811494
386,0.04156195,0.11108014,0.050174583
387,0.08381633,0.044068705,0.0036585967
388,0.09235076,0.0940431,0.13205744
389,0.007980069,0.017388701,0.02766497
390,0.21810268,0.15586315,0.0888898
391,0.014734039,0.0805481,0.08478876
392,0.072930194,0.04558514,0.12974685
393,0.11012693,0.018630063,0.07811882
394,0.033372037,0.08651301,0.026148539
395,0.08340015,0.038357176,0.08689449
396,0.16368756,0.17860916,0.12462951
397,0.081184946,0.06923669,0.012457264
398,0.09117409,0.09272831,0.02273657
399,0.006544545,0.0046136705,0.026697885
400,0.18229456,0.083846055,0.04429071
401,0.012369274,0.14472298,0.05645169
402,0.1035263,0.13179639,0.035114717
403,0.08953311,0.06077787,0.10068707
404,0.0010144275,0.10219675,0.07433407
405,0.042001635,0.03802169,0.06359745
406,0.09207167,0.1267623,0.028131789
407,0.25128213,0.062586576,0.06526715
408,0.09037853,0.0042559723,0.047225606
409,0.055155408,0.13538842,0.07593098
410,0.006125138,0.18575557,0.12312281
411,0.15261182,0.1208862,0.009855847
412,0.24096209,0.095131665,0.019620994
413,0.123525724,0.033651397,0.14577098
414,0.09316959,0.27988425,0.15333268
415,0.18580383,0.030423202,0.09685803
416,0.16194429,0.0595146,0.09812898
417,0.14758015,0.16808517,0.042342566
418,0.08480635,0.057982963,0.009881331
419,0.011466272,0.09747665,0.10676189
420,0.22299232,0.105422266,0.056409158
421,0.00268056,0.016438732,0.10299453
422,0.09068222,0.01741762,0.110900834
423,0.14266913,0.20955397,0.14246461
424,0.046471808,0.19601026,0.18433756
425,0.05404806,0.18268403,0.010157488
426,0.11064881,0.11278188,0.09235868
427,0.023837687,0.003795577,0.22569428
428,0.043929428,0.013211209,0.37234896
429,0.05433351,0.0052355756,0.10639569
430,0.05605377,0.06629461,0.009809717
431,0.055289887,0.07421097,0.028936196
432,0.07988849,0.034102637,0.40530577
433,0.001237245,0.10075004,0.05428275
434,0.099280894,0.0071756933,0.09246653
435,0.106619574,0.0004106972,0.023379995
436,0.1467069,0.15066992,0.046270262
437,0.011185953,0.046509273,0.19508958
438,0.08612444,0.075043686,0.08351551
439,0.16615929,0.04440386,0.039707568
440,0.16134787,0.04850641,0.22100458
441,0.18986998,0.05579163,0.08233927
442,0.07104013,0.008295193,0.008042305
443,0.017554117,0.21171553,0.17589603
444,0.13065572,0.01896635,0.031091245
445,0.061831076,0.09594572,0.08191186
446,0.117598355,0.01071882,0.041948922
447,0.08747643,0.027614072,0.085724145
448,0.081549026,0.08484165,0.121089555
449,0.11643897,0.10634931,0.083070256
450,0.08193426,0.15928665,0.011135119
451,0.20125969,0.026303247,0.060847547
452,0.033530038,0.051706277,0.0779855
453,0.06591275,0.052413616,0.087529145
454,0.039961156,0.15662998,0.030400578
455,0.28635296,0.0007908938,0.0803152
456,0.09105491,0.09643525,0.0077050403
457,0.044060167,0.00052799867,0.044125494
458,0.15955274,0.02009572,0.015785672
459,0.03540444,0.21396676,0.12711838
460,0.0040398673,0.12731518,0.23015942
461,0.022250738,0.04560593,0.027933745
462,0.010703965,0.19403794,0.07942179
463,0.0027345845,0.06775236,0.095345296
464,0.16604336,0.13181905,0.16533244
465,0.081929,0.1628988,0.068724364
466,0.13479696,0.043780264,0.0553288
467,0.08151478,0.13200109,0.12196909
468,0.08915081,0.12510946,0.21550176
469,0.07684915,0.068658456,0.06734362
470,0.0766982,0.030631378,0.022783997
471,0.0028295796,0.16278893,0.08181465
472,0.046455376,0.077710226,0.08789684
473,0.1617339,0.035501413,0.03273997
474,0.015624423,0.0034596,0.06076285
475,0.13796502,0.15884918,0.008785495
476,0.016641436,0.119825736,0.11632606
477,0.1915002,0.12667648,0.073262155
478,0.009168766,0.14895542,0.07319521
479,0.21032524,0.061873145,0.0029905746
480,0.026851974,0.106936425,0.024683034
481,0.10999623,0.20614266,0.24482317
482,0.044097263,0.10256284,0.079880916
483,0.12917197,0.05306506,0.071701154
484,0.0017768337,0.123723544,0.055989385
485,0.09533908,0.08084108,0.016630206
486,0.1699221,0.1157688,0.010012491
487,0.023267498,0.014719276,0.13170432
488,0.009516837,0.15730296,0.09559007
489,0.033805504,0.005759081,0.1759543
490,0.14031875,0.078879826,0.20207043
491,0.15884972,0.11089832,0.019297125
492,0.035009466,0.20926797,0.07740414
493,0.077974394,0.03630138,0.06818054
494,0.10254919,0.08771829,0.122676805
495,0.19678889,0.013375553,0.0729021
496,0.015066359,0.0008487982,0.021679567
497,0.036574587,0.10687595,0.03688164
498,0.00016476196,0.14993066,0.13791193
499,0.132246,0.015921421,0.33246192
500,0.18337913,0.017831469,0.052462164
501,0.081450954,0.124679424,0.034099683
502,0.042049173,0.0017430999,0.19397885
503,0.06565362,0.11604895,0.11105442
504,0.20752417,0.0077262297,0.21534723
505,0.11853541,0.083157934,0.060302403
506,0.03525139,0.19956326,0.18345925
507,0.017968575,0.08373247,0.011029369
508,0.09435967,0.12882291,0.058767207
509,0.035501532,0.10388139,0.019483691
510,0.04130247,0.054090712,0.13851897
511,0.1398962,0.07198199,0.1705613
512,0.28273118,0.022215515,0.061042268
513,0.1160566,0.036888424,0.035991862
514,0.0164878,0.022838062,0.17609861
515,0.072867736,0.018614132,0.08510008
516,0.18797685,0.09541155,0.14561604
517,0.20682906,0.18424852,0.022757031
518,0.0082721785,0.039125323,0.041533414
519,0.102620095,0.01043895,0.1620979
520,0.03471615,0.14473891,0.008118861
521,0.0047674524,0.030390695,0.058297887
522,0.108735874,0.2018634,0.03761363
523,0.03936569,0.05916093,0.010317451
524,0.060269028,0.20141219,0.102668256
525,0.06397548,0.10218088,0.1064976
526,0.124235794,0.013061055,0.07672986
527,0.18289159,0.11615624,0.06682368
528,0.16455014,0.12594853,0.21076912
529,0.015493876,0.08483995,0.13492389
530,0.056821108,0.012084203,0.08510656
531,0.08727102,0.023832291,0.016987301
532,0.13521725,0.18018481,0.14014041
533,0.030659074,0.0058204015,0.11290838
534,0.20926768,0.24593943,0.0028772587
535,0.034605905,0.1410023,0.042250782
536,0.019618254,0.06427824,0.085424535
537,0.14900176,0.18090537,0.03376084
538,0.023795623,0.048509136,0.01814024
539,0.012953572,0.13804783,0.1803046
540,0.13151284,0.013671274,0.09669838
541,0.029223945,0.07965767,0.06917883
542,0.13884786,0.1133663,0.04602518
543,0.017733477,0.03358789,0.12364972
544,0.07536645,0.14813843,0.19352706
545,0.0814294,0.222964,0.029819245
546,0.13287641,0.045793395,0.12252705
547,0.017327197,0.113423266,0.06360819
548,0.017557282,0.11713414,0.0323291
549,0.07124651,0.23607208,0.032717567
550,0.019981239,0.06443127,0.041900795
551,0.10035702,0.0013589482,0.00902022
552,0.09857582,0.051845804,0.06952
553,0.030202352,0.16799758,0.0691154
554,0.054532126,0.14292935,0.014886741
555,0.12958865,0.024773745,0.0015774686
556,0.08702102,0.13853069,0.13361883
557,0.115827665,0.01485503,0.07917674
558,0.13661835,0.004650282,0.117381275
559,0.15469128,0.15082403,0.08728507
560,0.055791102,0.033632167,0.0042471257
561,0.04213306,0.1144718,0.10581281
562,0.044922628,0.01097528,0.26632363
563,0.13848504,0.05316076,0.06204692
564,0.040668298,0.033831805,0.07376139
565,0.23270236,0.025139509,0.05699935
566,0.15868917,0.06577561,0.07196412
567,1.1750715e-05,0.14910257,0.1956598
568,0.0069906465,0.12874219,0.10169277
569,0.15796371,0.122565806,0.009542377
570,0.07827312,0.08233507,0.08861473
571,0.1030803,0.06476183,0.07547685
572,0.039232753,0.13642591,0.23749854
573,0.14748253,0.13549687,0.23446915
574,0.13773493,0.03916062,0.059854258
575,0.0054439493,0.036335602,0.1907781
576,0.02257427,0.008376757,0.08642843
577,0.13429953,0.04173164,0.12652941
578,0.027787725,0.099053845,0.078795865
579,0.09073077,0.03579014,0.083811246
580,0.09462219,0.004729135,0.30394733
581,0.24478462,0.027733646,0.14116979
582,0.007918715,0.2051199,0.03535698
583,0.041329753,0.073540255,0.0017444333
584,0.07141206,0.009386473,0.029166302
585,0.006157372,0.018746497,0.05317515
586,0.029108983,0.026391234,0.28324848
587,0.08005028,0.05515782,0.07408657
588,0.029240057,0.10674205,0.05288623
589,0.0945048,0.1117174,0.1391152
590,0.04708862,0.055133782,0.11718845
591,0.026407806,0.055526163,0.10605815
592,0.01184013,0.03704022,0.014441548
593,0.016292086,0.05703504,0.049093258
594,0.11506491,0.09520327,0.12150309
595,0.039692406,0.026458006,0.13151582
596,0.024283389,0.124297485,0.23636737
597,0.15661374,0.061379593,0.059779838
598,0.13594939,0.14141068,0.08004312
599,0.12488183,0.09745894,0.06441569
600,0.020033674,0.07826083,0.12858425
601,0.016238326,0.076775156,0.17306206
602,0.017113619,0.03389054,0.00061420945
603,0.077514015,0.04061122,0.00861801
604,0.06046139,0.11069626,0.14032176
605,0.037621766,0.03118645,0.25765845
606,0.16409808,0.0379949,0.15166344
607,0.0327431,0.07090102,0.08201559
608,0.019179912,0.034179613,0.16483039
609,0.014384425,0.081318624,0.13628581
610,0.08362177,0.016656088,0.010845549
611,0.015278199,0.11120512,0.008640589
612,0.028854035,0.11175185,0.046331782
613,0.010524802,0.023740204,0.013804073
614,0.07548937,0.10859326,0.03829447
615,0.09506703,0.073801085,0.20912796
616,0.07456317,0.051665504,0.002715491
617,0.033702068,0.033847567,0.16350657
618,0.09187599,0.03585743,0.14436077
619,0.0960836,0.11530995,0.050420173
620,0.079218574,0.030424496,0.033979338
621,0.12281685,0.19448765,0.060400166
622,0.03733335,0.017342668,0.07520838
623,0.031584013,0.09815508,0.18044348
624,0.09584755,0.12749036,0.14123437
625,0.0019173815,0.11927486,0.106423825
626,0.12612703,0.06360769,0.03040328
627,0.008534263,0.048150968,0.006150739
628,0.32520026,0.058825623,0.033400517
629,0.03401212,0.03901236,0.13795035
630,0.018586183,0.2188923,0.07915072
631,0.028959768,0.035392363,0.035753995
632,0.023056991,0.033757932,0.06204553
633,0.041063167,0.014576487,0.09093805
634,0.013402359,0.019437438,0.01258237
635,0.012333786,0.08836636,0.041696854
636,0.08882164,0.108741574,0.10009027
637,0.02603224,0.005383523,0.066098206
638,0.009289196,0.16548415,0.15805437
639,0.017831668,0.11060288,0.05721726
640,0.12599249,0.071768224,0.19641769
641,0.016689837,0.079414986,0.08901109
642,0.024023106,0.106462136,0.14234889
643,0.009247042,0.103549436,0.052639157
644,0.025208782,0.018167,0.051324632
645,0.043518547,0.026139904,0.026284518
646,0.09968204,0.037467632,0.020383889
647,0.095059924,0.059739772,0.11940613
648,0.0116126165,0.08734726,0.1940799
649,0.21342231,0.08082898,0.0007302921
650,0.012940041,0.14093162,0.06365535
651,0.02554346,0.09253698,0.1086907
652,0.08867084,0.037967928,0.07953721
653,0.1233829,0.027406523,0.058560725
654,0.13051425,0.004071791,0.055639893
655,0.06040853,0.031009477,0.016864158
656,0.0721387,0.15493897,0.044379953
657,0.061782215,0.021696914,0.09394574
658,0.09512327,0.22834784,0.013987991
659,0.10072302,0.011364658,0.03188697
660,0.014094281,0.018498449,0.0326132
661,0.03156428,0.05315457,0.10784985
662,0.12650697,0.11113015,0.07677025
663,0.07610655,0.05356784,0.050042305
664,0.033701766,0.01601486,0.010890408
665,0.010885362,0.055314984,0.06041831
666,0.028385732,0.012717162,0.08526354
667,0.032151878,0.025343746,0.04598372
668,0.051213022,0.26214132,0.0119612785
669,0.17538008,0.05228997,0.014867115
670,0.13132834,0.08431089,0.018178461
671,0.03536004,0.064711854,0.043074213
672,0.046538133,0.09307301,0.15092148
673,0.03070723,0.024513122,0.12827194
674,0.08813809,0.15677847,0.19826725
675,0.092501864,0.030961525,0.041808333
676,0.1334384,0.00499369,0.11185219
677,0.10277095,0.030696062,0.103140146
678,0.22851141,0.28701797,0.00776383
679,0.07759116,0.14231664,0.061219115
680,0.14227714,0.06562553,0.15736502
681,0.14453708,0.07547221,0.11229398
682,0.09191946,0.24704145,0.092024826
683,0.01841777,0.13443914,0.11690085
684,0.19859155,0.06578981,0.0390109
685,0.17056163,0.22816111,0.062200494
686,0.008138022,0.060439356,0.12057393
687,0.08223587,0.03983049,0.07990585
688,0.008718534,0.03286917,0.14982358
689,0.24840319,0.06603197,0.087930754
690,0.0877346,0.076874755,0.019564599
691,0.022055563,0.09105937,0.026641686
692,0.07335421,0.01640182,0.06454841
693,0.07800706,0.07406242,0.11043902
694,0.008141876,0.1964722,0.09037805
695,0.052860823,0.057495747,0.28240877
696,0.034315802,0.11326016,0.024674974
697,0.065099135,0.10902799,0.079088226
698,0.015159813,0.05301608,0.029941352
699,0.0765465,0.17268938,0.10706194
700,0.062026363,0.046620328,0.025834093
701,0.21055585,0.11393714,0.03606214
702,0.040226635,0.072333,0.11457234
703,0.10542472,0.09204902,0.06345159
704,0.010321767,0.047143854,0.05903496
705,0.013838016,0.02730834,0.110303804
706,0.040839046,0.10381357,0.07557496
707,0.06865856,0.16924511,0.09960813
708,0.17441161,0.09445848,0.12054777
709,0.049233425,0.059487022,0.15474504
710,0.006868587,0.14204657,0.028916502
711,0.14168896,0.07401927,0.30039078
712,0.021399822,0.02063545,0.04722445
713,0.04039929,0.14510708,0.17317319
714,0.17477055,0.0877184,0.07999922
715,0.16094743,0.040859625,0.06019113
716,0.106852606,0.045282908,0.23194113
717,0.029479275,0.0060121673,0.087666586
718,0.05029638,0.08165419,0.060860813
719,0.016134575,0.0893414,0.044355232
720,0.09375382,0.2705985,0.0824262
721,0.20386606,0.009554631,0.15912668
722,0.0816761,0.09277388,0.19464675
723,0.041188437,0.094986804,0.11678831
724,0.068501875,0.10782282,0.010786586
725,0.17334294,0.061050873,0.169274
726,0.079982854,0.05672857,0.03795373
727,0.0377503,0.06999335,0.24247299
728,0.012565167,0.08235381,0.0063205794
729,0.109524414,0.09929735,0.122615606
730,0.07147306,0.033623826,0.23876278
731,0.034582075,0.024134627,0.0150314355
732,0.14273301,0.07143177,0.056689113
733,0.13177548,0.006242839,0.26973122
734,0.07724454,0.106152914,0.03214726
735,0.03356219,0.06325059,0.12909003
736,0.057432704,0.1373137,0.060508966
737,0.113396324,0.047606055,0.0038413121
738,0.08253433,0.002605464,0.010978494
739,0.03751586,0.07677558,0.01988972
740,0.1415953,0.1112836,0.18272012
741,0.050252825,0.124576,0.08489291
742,0.030060755,0.22035371,0.034451116
743,0.008027998,0.051431503,0.0872623
744,0.23014583,0.009371798,0.059472784
745,0.038972307,0.014647731,0.08600857
746,0.10171431,0.014960802,0.07180549
747,0.20910312,0.23644458,0.07906796
748,0.020600565,0.15528859,0.110867105
749,0.008175043,0.06693553,0.03541474
750,0.047348533,0.101565935,0.079115495
751,0.020850768,0.09194571,0.09937213
752,0.04819303,0.16924694,0.08773763
753,0.077700816,0.25111857,0.10290024
754,0.04790848,0.0070802765,0.012183992
755,0.06991659,0.07169024,0.22211443
756,0.022981979,0.3618235,0.030533783
757,0.12225276,0.0045392793,0.074815534
758,0.01850571,0.009726176,0.06785989
759,0.048755232,0.08719803,0.024078868
760,0.041572392,0.2219816,0.042265225
761,0.07570279,0.03572659,0.14570871
762,0.032440998,0.008961879,0.12644924
763,0.0073100487,0.028263204,0.13806136
764,0.12670152,0.13363725,0.24586754
765,0.045850847,0.11467188,0.0931127
766,0.08922023,0.07545537,0.041228402
767,0.07993316,0.20903482,0.030173684
768,0.041013915,0.16703299,0.33891827
769,0.24068958,0.09185335,0.06910307
770,0.12135074,0.018953985,0.013380043
771,0.042655434,0.0010305753,0.16862634
772,0.0074020433,0.15220848,0.01758778
773,0.032467507,0.020429667,0.08863202
774,0.029782508,7.302607e-05,0.045016598
775,0.027565213,0.109625764,0.117290035
776,0.071827695,0.097805865,0.053798996
777,0.07580923,0.080807246,0.07660934
778,0.062101442,0.0683806,0.14425291
779,0.08527936,0.27029502,0.020816296
780,0.09405589,0.111564875,0.089682095
781,0.07555102,0.14965363,0.10734186
782,0.20583154,0.035925947,0.20662634
783,0.008442142,0.051060308,0.079657964
784,0.05832327,0.19893464,0.05926644
785,0.0038185273,0.030991526,0.029235177
786,0.11207157,0.05323009,0.0044956612
787,0.022936929,0.12268569,0.011396023
788,0.00032098097,0.0072817067,0.114016436
789,0.0051014028,0.03679101,0.12926376
790,0.0066074836,0.07860129,0.05264929
791,0.026893914,0.16663203,0.095135465
792,0.019680852,0.014024322,0.021232042
793,0.018543396,0.1578645,0.1334842
794,0.00640609,0.034701463,0.061244097
795,0.03718307,0.18777524,0.11416714
796,0.18039401,0.062088676,0.08651327
797,0.11242885,0.03131345,0.12588076
798,0.000500089,0.024424639,0.07376495
799,0.05298897,0.12424923,0.08377985
800,0.09766834,0.11598561,0.03043537
801,0.04929637,0.09779911,0.02155931
802,0.027045162,4.1012492e-05,0.0043485328
803,0.01768178,0.061339878,0.061478134
804,0.17846337,0.064905494,0.16903132
805,0.056787677,0.017231971,0.025797814
806,0.10775108,0.2563361,0.14369643
807,0.02774214,0.09833502,0.104421
808,0.116128325,0.16882654,0.2199695
809,0.055930894,0.050493162,0.051227536
810,0.019909872,0.21743754,0.037871946
811,0.019272193,0.09107792,0.15833516
812,0.061082873,0.085551105,0.005144883
813,0.093635,0.043801393,0.10029081
814,0.09558633,0.088993035,0.036215864
815,0.072564825,0.100345194,0.1353368
816,0.13436975,0.02571373,0.0067244107
817,0.10843222,0.14567964,0.00990897
818,0.0046420787,0.012280121,0.1414799
819,0.10803517,0.075090505,0.06389571
820,0.07087092,0.06819176,0.00083521777
821,0.106988266,0.1941736,0.0155290235
822,0.13856673,0.22731847,0.060994744
823,0.07260254,0.028868346,0.080496654
824,0.06455774,0.071729295,0.014221377
825,0.012259585,0.0067988588,0.07138936
826,0.19386744,0.13309059,0.10204165
827,0.05471088,0.07259931,0.06025993
828,0.19389784,0.086919665,0.03367905
829,0.13836801,0.004191012,0.1324396
830,0.058722533,0.12369928,0.016587967
831,0.047204815,0.026440587,0.06649742
832,0.2378709,0.07190576,0.0062050465
833,0.14992674,0.10810324,0.10136434
834,0.004887472,0.12751105,0.08744213
835,0.08162755,0.038718738,0.12882324
836,0.04781627,0.11950207,0.04325805
837,0.09097443,0.036586743,0.22231632
838,0.11537356,0.13829304,0.001020151
839,0.34301805,0.048803486,0.08380801
840,0.14648998,0.3005951,0.19878906
841,0.23155326,0.049821347,0.10142292
842,0.30774394,0.0997801,0.087290175
843,0.029812766,0.008366371,0.040856212
844,0.3093072,0.16186342,0.0055467235
845,0.04176044,0.052715078,0.033523824
846,0.24334475,0.034911014,0.17649744
847,0.053485423,0.024654502,0.091799445
848,0.21999726,0.08452861,0.0849002
849,0.1513513,0.1467215,0.017183378
850,0.07087704,0.25556567,0.04666577
851,0.06931848,0.14028059,0.13702285
852,0.24029382,0.24095716,0.05550305
853,0.09034519,0.099884704,0.059379335
854,0.21511494,0.113430426,0.0023952688
855,0.051625893,0.23166735,0.120818526
856,0.29294798,0.28891227,0.011661599
857,0.056390133,0.22945458,0.05374436
858,0.20214689,0.021369455,0.115038164
859,0.39525592,0.5318111,0.14563775
860,0.17216052,0.23934461,0.1401204
861,0.03633422,0.41818383,0.06370654
862,0.03475476,0.115051776,0.11115501
863,0.012284459,0.18742731,0.017150937
864,0.11606634,0.29052734,0.05442208
865,0.092024475,0.31162223,0.14313748
866,0.14806734,0.23255439,0.09126895
867,0.042266402,0.11045503,0.1517362
868,0.09038704,0.27016753,0.014441913
869,0.035495438,0.12320931,0.042771365
870,0.055080574,0.040540595,0.021391168
871,0.071387924,0.06818057,0.007955622
872,0.0767887,0.024438117,0.097692974
873,0.10089363,0.043911077,0.038645033
874,0.23421325,0.05299958,0.038888257
875,0.010999439,0.0012534326,0.008183732
876,0.19449414,0.12895627,0.08162569
877,0.02614563,0.10874904,0.010314445
878,0.16942215,0.14750825,0.08365675
879,0.15811592,0.10617912,0.009866413
880,0.06064453,0.09903942,0.024969086
881,0.0713714,0.03963145,0.2197987
882,0.057141434,0.022035392,0.03311471
883,0.1036035,0.060280133,0.028218968
884,0.017915362,0.013602131,0.054832377
885,0.07078538,0.14718348,0.0054399013
886,0.13645905,0.108242214,0.14548951
887,0.016616477,0.2348546,0.018720586
888,0.13694581,0.13993408,0.09391896
889,0.05164699,0.019901099,0.15378565
890,0.115918554,0.10269037,0.05813888
891,0.028271524,0.14286236,0.06589204
892,0.20594007,0.04558906,0.18210852
893,0.018311169,0.09934826,0.040354706
894,0.32665196,0.0012129671,0.10883091
895,0.18151394,0.15066858,0.08889295
896,0.116020896,0.06369503,0.12747888
897,0.024992784,0.04916938,0.028062424
898,0.053739626,0.120712325,0.06134965
899,0.099482924,0.1627803,0.055026125
900,0.11201869,0.0630123,0.029384881
901,0.023122821,0.016063267,0.17299694
902,0.0085175745,0.04530424,0.24057929
903,0.09714461,0.0004019559,0.011399347
904,0.20522557,0.014751061,0.14048411
905,0.06486708,0.03834975,0.042779353
906,0.04365091,0.12022674,0.024302209
907,0.04324322,0.035193875,0.1586249
908,0.19695403,0.17755388,0.1025052
909,0.046430323,0.11699274,0.110690914
910,0.026093064,0.015367611,0.071033455
911,0.12984136,0.13411367,0.06887752
912,0.05958783,0.09294242,0.02617328
913,0.030647758,0.13062,0.03121812
914,0.024169326,0.026642177,0.29032972
915,0.1343073,0.1394981,0.058760673
916,0.1109031,0.07596723,0.029908061
917,0.08024523,0.084178716,0.01848408
918,0.060151186,0.056936912,0.007811701
919,0.074000835,0.025499456,0.006222403
920,0.23846965,0.2617628,0.065256655
921,0.057323188,0.10454884,0.053367425
922,0.0045345034,0.033136178,0.0075176223
923,0.10765992,0.100022525,0.009413822
924,0.14685509,0.05896761,0.18214668
925,0.2523302,0.07824634,0.09865657
926,0.117286325,0.049691547,0.060950838
927,0.15369378,0.09195804,0.13724476
928,0.031309664,0.0052845264,0.084911175
929,0.09704085,0.020711675,0.20675318
930,0.18826598,0.024717994,0.030194018
931,0.066684455,0.03353276,0.071226746
932,0.08090724,0.028229438,0.1171226
933,0.11888816,0.20927258,0.0024383406
934,0.037375532,0.0068810405,0.082012415
935,0.104598396,0.04094079,0.032994684
936,0.036598705,0.09544878,0.0035070966
937,0.0015100173,0.024108008,0.19591263
938,0.05857905,0.16305953,0.039310545
939,0.07902181,0.21461973,0.09625536
940,0.035321005,0.18411118,0.04820464
941,0.100313306,0.0034528857,0.07111958
942,0.057758562,0.09152702,0.075567566
943,0.09987694,0.074609965,0.15275294
944,0.000118382224,0.22478119,0.22523786
945,0.057898518,0.029751074,0.09903936
946,0.044797964,0.29349047,0.12025486
947,0.04631121,0.18865018,0.03672778
948,0.17599192,0.054619092,0.05455645
949,0.04422866,0.008619821,0.023553152
950,0.12483638,0.10481585,0.07138061
951,0.11630736,0.09634377,0.09637115
952,0.042695813,0.16068996,0.035317924
953,0.064297765,0.01656496,0.05316831
954,0.13017954,0.0011725802,0.04131599
955,0.06680376,0.055125307,0.011074422
956,0.05590951,0.06731686,0.12917605
957,0.19303182,0.08335614,0.056825735
958,0.06139039,0.18586583,0.07332918
959,0.10294917,0.024063297,0.07042384
960,0.040307812,0.013646101,0.08882515
961,0.12222568,0.057163816,0.016490724
962,0.023937192,0.0929774,0.10428379
963,0.08601781,0.15428048,0.012855749
964,0.0008337251,0.13764574,0.12456737
965,0.07936533,0.06551001,0.14108388
966,0.04018216,0.07511126,0.09966611
967,0.013394821,0.055686973,0.018851105
968,0.102676325,0.005362838,0.10276068
969,0.1666823,0.035329007,0.15628344
970,0.009137812,0.08360687,0.06150366
971,0.04119501,0.027100215,0.13257122
972,0.12846799,0.08181178,0.03025787
973,0.024227573,0.2187568,0.11262951
974,0.096523866,0.01335914,0.10351916
975,0.056033436,0.29852125,0.040375955
976,0.066897005,0.0847546,0.01859054
977,0.07055621,0.122020446,0.04660467
978,0.10313976,0.004952612,0.010577026
979,0.041514978,0.24797468,0.24196857
980,0.25285125,0.027346516,0.23182538
981,0.08674473,0.23786445,0.029505879
982,0.010281945,0.20307088,0.063106775
983,0.14602521,0.018589167,0.023046946
984,0.019452715,0.013635196,0.10974015
985,0.06621289,0.0060127852,0.09340472
986,0.100523114,0.17661037,0.16356066
987,0.07220563,0.17856799,0.08250894
988,0.03319706,0.034874946,0.059570257
989,0.07642763,0.04370713,0.042274896
990,0.030342376,0.21837473,0.0842191
991,0.059263304,0.051694345,0.05481444
992,0.06965511,0.009136396,0.23337802
993,0.22784428,0.003410808,0.07743825
994,0.14695928,0.028180737,0.1221219
995,0.09431886,0.03912718,0.14809479
996,0.16819124,0.07266226,0.14207552
997,0.056810718,0.07544518,0.06973089
998,0.07384012,0.09676199,0.0011825722
999,0.088203594,0.05305962,0.026184293
1000,0.15534058,0.17359936,0.09200994
1001,0.14327815,0.031149497,0.12602875
1002,0.0041793645,0.23629299,0.17091401
1003,0.033405,0.04627653,0.08384486
1004,0.049845282,0.11241296,0.016859967
1005,0.057348248,0.056302197,0.16245997
1006,0.074921794,0.0780931,0.14386132
1007,0.05034349,0.043284055,0.21318504
1008,0.09289599,0.065077774,0.14468804
1009,0.12708008,0.08706482,0.19786169
1010,0.00942028,0.16378102,0.061447367
1011,0.219009,0.28277445,0.058588456
1012,0.0067828475,0.057637468,0.104144074
1013,0.11061438,0.004028396,0.002142633
1014,0.011163842,0.033649586,0.24527161
1015,0.04572267,0.24451184,0.112434156
1016,0.07729587,0.15799998,0.0515966
1017,0.020157825,0.03811347,0.15761499
1018,0.046839405,0.09979289,0.066339396
1019,0.06449915,0.17796895,0.0880881
1020,0.115864106,0.066875786,0.1123751
1021,0.07111345,0.04783072,0.28197944
1022,0.1062991,0.18332073,0.12933525
1023,0.0063693146,0.064672664,0.014933164
1024,0.09372326,0.0103592565,0.01868108
1025,0.051189214,0.18460782,0.23905018
1026,0.21186066,0.01640059,0.14182791
1027,0.063412465,0.12657046,0.06831984
1028,0.054611247,0.13450411,0.028666928
1029,0.26701203,0.08244032,0.07817572
1030,0.073528,0.11071961,0.16293284
1031,0.015320344,0.08062212,0.07147987
1032,0.046618808,0.18462333,0.089434616
1033,0.05439924,0.050745808,0.009323254
1034,0.023680447,0.11150589,0.08514487
1035,0.10549443,0.044117495,0.061402995
1036,0.1450031,0.0068214615,0.01623045
1037,0.13318734,0.04791219,0.015005383
1038,0.07867119,0.042847764,0.08779222
1039,0.057353515,0.2616606,0.17046644
1040,0.12651186,0.047658682,0.00060900004
1041,0.055540435,0.18061468,0.004131658
1042,0.03888121,0.049994078,0.010939978
1043,0.071557455,0.3064873,0.14538144
1044,0.03194178,0.0075355843,0.108890094
1045,0.13056923,0.09270471,0.07060194
1046,0.03385976,0.15775485,0.082448035
1047,0.13379262,0.08060326,0.0027501555
1048,0.00039434648,0.035853293,0.09153659
1049,0.1023601,0.11483919,0.13643377
1050,0.06399143,0.14220618,0.0015123718
1051,0.036845963,0.10193308,0.05168785
1052,0.011984166,0.14116089,0.0970109
1053,0.0677234,0.2003631,0.102378875
1054,0.06751634,0.081802614,0.036091074
1055,0.03148498,0.038717102,0.008766092
1056,0.11169918,0.09164336,0.03910433
1057,0.044631906,0.044857092,0.12019927
1058,0.040219497,0.08688846,0.045680504
1059,0.06336956,0.039048795,0.025266899
1060,0.06738312,0.1240727,0.010923963
1061,0.10117719,0.10871835,0.14285253
1062,0.06282437,0.079296194,0.013037969
1063,0.07662538,0.16492689,0.16359521
1064,0.107089356,0.039079174,0.04734946
1065,0.16246633,0.046975207,0.2491074
1066,0.048232883,0.11411229,0.24110971
1067,0.006021195,0.08915286,0.0212771
1068,0.034987323,0.12808175,0.024358947
1069,0.032309275,0.046502497,0.0792929
1070,0.0067784274,0.06336652,0.026549345
1071,0.10435621,0.0193222,0.15318309
1072,0.072579846,0.027230486,0.050505955
1073,0.0072386777,0.124027275,0.06454461
1074,0.13911773,0.035711613,0.07530719
1075,0.03749623,0.10168762,0.074939564
1076,0.0324185,0.09266869,0.14306384
1077,0.23039958,0.12590581,0.003915392
1078,0.0031041626,0.028787762,0.04501608
1079,0.0741551,0.15178204,0.13599557
1080,0.011180768,0.18838054,0.051246878
1081,0.1259337,0.06851637,0.011002418
1082,0.09697021,0.10807442,0.020139407
1083,0.15418582,0.012539253,0.14600535
1084,0.15972649,0.0007554676,0.13964258
1085,0.08170458,0.050507687,0.023665534
1086,0.098248035,0.097012475,0.028057244
1087,0.05614548,0.12276001,0.06502261
1088,0.0956618,0.10174682,0.07034161
1089,0.23258886,0.08730817,0.027535168
1090,0.067876495,0.022703273,0.13908894
1091,0.039889015,0.14871651,0.2140596
1092,0.03950272,0.17133866,0.037009396
1093,0.10486165,0.09816177,0.04752575
1094,0.059861097,0.025635336,0.059479024
1095,0.19550069,0.10944958,0.0015144475
1096,0.17509972,0.116372116,0.122885294
1097,0.020580286,0.12649524,0.23060496
1098,0.09363263,0.12399235,0.070333205
1099,0.06432985,0.192704,0.17830063
1100,0.16639388,0.0570256,0.036065813
1101,0.09215614,0.05343752,0.021386942
1102,0.033992764,0.08000157,0.014365542
1103,0.10217422,0.030788615,0.14693019
1104,0.063650094,0.062345203,0.07579504
1105,0.020753931,0.05978332,0.012525756
1106,0.1994299,0.04588175,0.09256389
1107,0.1076935,0.07539941,0.20272657
1108,0.14242831,0.1703989,0.056288045
1109,0.2651103,0.046113074,0.030490886
1110,0.2744785,0.14812467,0.014993239
1111,0.017004866,0.17557923,0.14141652
1112,0.043422922,0.09145768,0.09026043
1113,0.084707364,0.19798407,0.010707351
1114,0.091066696,0.07039475,0.02842728
1115,0.029229965,0.15486366,0.002933946
1116,0.17730008,0.05182318,0.09336626
1117,0.07983456,0.13684082,0.066969626
1118,0.030065479,0.03318336,0.05060067
1119,0.0073911287,0.1839812,0.08005075
1120,0.1572715,0.122151926,0.062403526
1121,0.047786064,0.059313007,0.03417743
1122,0.026725067,0.051787343,0.06913688
1123,0.11645257,0.12417466,0.038462892
1124,0.082970634,0.054033455,0.036295984
1125,0.21366768,0.019829597,0.03087281
1126,0.3384596,0.01186856,0.090562224
1127,0.1731174,0.03703431,0.17437351
1128,0.04493011,0.034710616,0.07997731
1129,0.07577332,0.018920615,0.033552665
1130,0.017458081,0.20332834,0.018783208
1131,0.048597366,0.035808913,0.06461934
1132,0.031347517,0.028824335,0.07465239
1133,0.035560403,0.10168608,0.019870196
1134,0.005956586,0.026874611,0.055893056
1135,0.103758104,0.022585513,0.0985702
1136,0.17588578,0.0031293007,0.11326014
1137,0.11573714,0.028148815,0.06899025
1138,0.014279302,0.13300632,0.13443768
1139,0.10925504,0.052624352,0.17633134
1140,0.0929394,0.08322771,0.1940291
1141,0.08839872,0.16111252,0.0070231534
1142,0.033229306,0.15314388,0.075445965
1143,0.12443748,0.03905025,0.066781566
1144,0.04249104,0.07288562,0.16842031
1145,0.11081638,0.07409102,0.20158929
1146,0.01775286,0.101602,0.10916094
1147,0.006291439,0.1215996,0.1312104
1148,0.048361722,0.1323944,0.1378708
1149,0.2654323,0.16972262,0.030047067
1150,0.08363337,0.14755799,0.015621724
1151,0.09053759,0.10690359,0.05660667
1152,0.23274697,0.22482577,0.11403778
1153,0.05893287,0.009898907,0.037257664
1154,0.103825204,0.12472354,0.076648995
1155,0.04169341,0.030155586,0.22359559
1156,0.065495886,0.04656193,0.111139454
1157,0.003069655,0.015792962,0.041015238
1158,0.102636635,0.078850366,0.06104998
1159,0.05086797,0.062241547,0.062273566
1160,0.13844506,0.010599723,0.20144191
1161,0.055142168,0.008221933,0.075938396
1162,0.14669424,0.02469185,0.059869338
1163,0.13684642,0.106297635,0.010613983
1164,0.01140184,0.0393424,0.03453114
1165,0.005435377,0.074589945,0.03390854
1166,0.11352431,0.21166857,0.1761304
1167,0.12685166,0.18052037,0.18888651
1168,0.1651413,0.17071384,0.05267781
1169,0.00300502,0.061437912,0.038675547
1170,0.04203103,0.20764895,0.093976624
1171,0.012766829,0.24148427,0.08545154
1172,0.0816844,0.012441347,0.18629648
1173,0.08563951,0.14528331,0.106042385
1174,0.08964356,0.08871223,0.16482292
1175,0.09004817,0.10666183,0.03237469
1176,0.035569876,0.0023927377,0.027450861
1177,0.10650589,0.08230372,0.0040115835
1178,0.040583633,0.02220836,0.0049452474
1179,0.14843206,0.08424365,0.00742259
1180,0.027729379,0.026462803,0.06571001
1181,0.0043690396,0.036910146,0.036571037
1182,0.05665223,0.021729056,0.009671185
1183,0.047714908,0.07357501,0.03983802
1184,0.03308321,0.07083513,0.15324387
1185,0.07152918,0.14409332,0.17950162
1186,0.11345171,0.0745801,0.0406237
1187,0.03885566,0.19070709,0.06670712
1188,0.020201348,0.10935204,0.110647954
1189,0.41597062,0.039751865,0.004320841
1190,0.32469836,0.10543436,0.0038181331
1191,0.32688296,0.07996698,0.13567461
1192,0.31579423,0.1267775,0.016109014
1193,0.1295586,0.038193334,0.07878311
1194,0.016593793,0.13930868,0.09057712
1195,0.059230007,0.13104829,0.19578144
1196,0.018592587,0.02172765,0.21769889
1197,0.079847716,0.08138591,0.13306333
1198,0.33877918,0.010813492,0.10456705
1199,0.17027204,0.028474238,0.09475613
1200,0.08981444,0.1313068,0.20700143
1201,0.056474715,0.0591658,0.10496263
1202,0.01190463,0.07905652,0.08362076
1203,0.07931783,0.101977564,0.05042015
1204,0.024448477,0.042488504,0.1596713
1205,0.21055937,0.0023295395,0.05424106
1206,0.005259873,0.009674927,0.15163614
1207,0.12227502,0.1221092,0.052552458
1208,0.12839605,0.15722793,0.15541293
1209,0.05127221,0.156857,0.06949945
1210,0.061589796,0.053223666,0.122187614
1211,0.11266389,0.048418835,0.033273492
1212,0.0050943103,0.07031759,0.05638825
1213,0.12249628,0.09714277,0.08629844
1214,0.04208039,0.011638117,0.026381012
1215,0.024002058,0.15753706,0.072964765
1216,0.2197059,0.108657576,0.05464477
1217,0.040361762,0.10253443,0.07351405
1218,0.019013794,0.08294187,0.23621503
1219,0.023156088,0.0546608,0.009720021
1220,0.0065018907,0.042408954,0.22603644
1221,0.021961087,0.25814706,0.2072671
1222,0.19840455,0.14528573,0.07354347
1223,0.03380202,0.12925929,0.06253513
1224,0.07958213,0.05497421,0.24647847
1225,0.2888106,0.10618566,0.04280588
1226,0.058610212,0.01270479,0.11299211
1227,0.16581279,0.11287308,0.002050252
1228,0.17477296,0.17982802,0.1431705
1229,0.013825598,0.08997281,0.059269108
1230,0.080289744,0.058889832,0.135406
1231,0.23185484,0.29939458,0.12225293
1232,0.12943715,0.18820915,0.06061906
1233,0.00984215,0.0012184369,0.13037214
1234,0.03601437,0.24702488,0.09264468
1235,0.040264435,0.0884362,0.100571245
1236,0.04928591,0.00618589,0.06609014
1237,0.16646937,0.17454769,0.035065312
1238,0.1913672,0.0262153,0.08164484
1239,0.0500423,0.20992127,0.17830686
1240,0.06525977,0.0838451,0.035338532
1241,0.0626306,0.038585264,0.16011544
1242,0.049443237,0.02290716,0.0907974
1243,0.07056085,0.5207789,0.1072738
1244,0.27893218,0.012692245,0.073844716
1245,0.1565594,0.16163468,0.009170235
1246,0.12146085,0.15980566,0.039793283
1247,0.0523841,0.22222449,0.023692654
1248,0.008753971,0.0035508834,0.0025194588
1249,0.11138759,0.03665477,0.062800094
1250,0.30830747,0.14345656,0.16243446
1251,0.04352026,0.15174876,0.01892148
1252,0.060241394,0.061688837,0.12943174
1253,0.12753963,0.12474408,0.06875927
1254,0.024686795,0.12862624,0.04843941
1255,0.15333946,0.056246754,0.030260788
1256,0.17265457,0.17294417,0.08168285
1257,0.040453233,0.057017293,0.03577413
1258,0.04801828,0.16259964,0.07830597
1259,0.13537471,0.017719112,0.044848043
1260,0.04971252,0.21809267,0.08384214
1261,0.102049984,0.054433946,0.09801077
1262,0.07793096,0.044446588,0.22719212
1263,0.16072704,0.03918017,0.060953416
1264,0.0420775,0.018356686,0.19795898
1265,0.13540986,0.07778895,0.023685507
1266,0.05724532,0.07220572,0.20161839
1267,0.06872004,0.03711528,0.07976856
1268,0.029095847,0.09984676,0.07995153
1269,0.18174145,0.17112562,0.026462851
1270,0.010705901,0.13058826,0.090633705
1271,0.121966764,0.09388714,0.097370125
1272,0.003732098,0.09248016,0.031430658
1273,0.078930065,0.015506402,0.39164278
1274,0.0007764172,0.02273983,0.044082355
1275,0.09705391,0.047490746,0.06981148
1276,0.06798346,0.073301725,0.13241601
1277,0.19499911,0.096428275,0.07061498
1278,0.08886735,0.121542625,0.029935773
1279,0.02504734,0.05949576,0.03463568
1280,0.12274011,0.22296345,0.1341099
1281,0.2461898,0.059505463,0.060045723
1282,0.1484849,0.062730305,0.08276815
1283,0.09190648,0.0684812,0.023167277
1284,0.055932958,0.036734954,0.047395498
1285,0.017900746,0.063846305,0.26953688
1286,0.02521838,0.07150984,0.15891634
1287,0.026890477,0.18200776,0.28225607
1288,0.15340321,0.13097353,0.13984333
1289,0.07952055,0.0028785348,0.037886996
1290,0.012897351,0.039254196,0.07545259
1291,0.17376703,0.017439423,0.0011283652
1292,0.115921974,0.060301065,0.13542804
1293,0.11757645,0.1238841,0.12136404
1294,0.21380338,0.064498805,0.056048207
1295,0.14311655,0.17489159,0.00038651156
1296,0.090089016,0.025171554,0.046450842
1297,0.16226119,0.05163977,0.0016686611
1298,0.13961923,0.17719845,0.14557879
1299,0.09411545,0.07875902,0.016147045
1300,0.03776947,0.073402524,0.09022492
1301,0.2641712,0.027447376,0.008144366
1302,0.053125273,0.054256633,0.14179233
1303,0.10886755,0.046862446,0.09501982
1304,0.044513352,0.04999295,0.012972643
1305,0.0017617047,0.08570981,0.15538092
1306,0.024438556,0.04354291,0.043551728
1307,0.020535631,0.0940566,0.11123215
1308,0.17063898,0.08409646,0.06198007
1309,0.008338033,0.06351658,0.07710149
1310,0.02577482,0.12298001,0.0021559026
1311,0.028823381,0.102271155,0.051264945
1312,0.21976462,0.065436885,0.18926166
1313,0.24470805,0.09477339,0.04932252
1314,0.11900876,0.07917831,0.11941275
1315,0.17033881,0.040326413,0.010215874
1316,0.031266358,0.030714128,0.049940433
1317,0.023994688,0.10122597,0.1491014
1318,0.10321095,0.047592495,0.11276602
1319,0.025932651,0.043814123,0.027104337
1320,0.051502,0.061283723,0.00261718
1321,0.029227912,0.08832771,0.1374618
1322,0.053596355,0.07767726,0.2491677
1323,0.17230926,0.105816424,0.13397494
1324,0.04093626,0.11498456,0.1344035
1325,0.10490007,0.17048876,0.13374914
1326,0.099761955,0.15204602,0.14762029
1327,0.047548473,0.038219623,0.0134360455
1328,0.14040892,0.16181308,0.042551115
1329,0.1140189,0.11120748,0.06989899
1330,0.0005677027,0.10836386,0.18883857
1331,0.1134689,0.13190956,0.02771729
1332,0.21521491,0.0010735758,0.114461616
1333,0.029786156,0.1750191,0.11358427
1334,0.11628301,0.02496711,0.09632164
1335,0.012117611,0.058725607,0.07686502
1336,0.0191746,0.06873728,0.09156867
1337,0.013498732,0.0069483374,0.017227078
1338,0.061947625,0.002356453,0.09028114
1339,0.041336086,0.063366786,0.050639324
1340,0.08007504,0.07150394,0.037769455
1341,0.02334904,0.015367204,0.072530374
1342,0.21025063,0.054440413,0.12758832
1343,0.040292934,0.06599455,0.19684917
1344,0.064343974,0.09640381,0.09474252
1345,0.017505618,0.072902806,0.06357542
1346,0.079585366,0.31893831,0.053389743
1347,0.1397753,0.00604511,0.0045209187
1348,0.08040209,0.07919652,0.2887986
1349,0.10256844,0.027161574,0.05652319
1350,0.19026801,0.21865857,0.123018615
1351,0.03090099,0.062009778,0.016098313
1352,0.13045837,0.042488128,0.030574616
1353,0.0677554,0.09321833,0.06627521
1354,0.18805738,0.038797285,0.114120916
1355,0.028665494,0.04064448,0.008600091
1356,0.04705736,0.098266855,0.047505256
1357,0.024966326,0.06714702,0.1358683
1358,0.085864596,0.1511267,0.022354376
1359,0.100186236,0.12806484,0.12950115
1360,0.046004653,0.010177514,0.06924492
1361,0.12894827,0.04079066,0.13513155
1362,0.03513118,0.032793585,0.10029246
1363,0.054335397,0.19522944,0.048973937
1364,0.12522842,0.01873529,0.11391651
1365,0.048409108,0.080719076,0.14063859
1366,0.02641042,0.13828298,0.057658605
1367,0.11724353,0.09839571,0.045740277
1368,0.119188376,0.113548234,0.12931417
1369,0.031423848,0.32859766,0.26751083
1370,0.16667731,0.059927125,2.1672646e-05
1371,0.0137780355,0.0639626,0.29138318
1372,0.053435106,0.04787875,0.0367802
1373,0.036394574,0.035336234,0.031539828
1374,0.15636612,0.07665207,0.018226217
1375,0.055579767,0.05957961,0.032101475
1376,0.10362146,0.010783894,0.11175212
1377,0.19184867,0.027537191,0.08740638
1378,0.06461426,0.17350453,0.12563686
1379,0.14253198,0.0727618,0.12262904
1380,0.033927105,0.15073912,0.11722738
1381,0.044089083,0.05105219,0.16072851
1382,0.114767045,0.004218409,0.17968719
1383,0.14761047,0.14414446,0.1853731
1384,0.052699186,0.21637689,0.30010843
1385,0.028778829,0.015473233,0.13232549
1386,0.021956248,0.10340048,0.055089463
1387,0.13815448,0.10219662,0.012297584
1388,0.16032438,0.08787682,0.11404702
1389,0.14073575,0.112588465,0.16376819
1390,0.12813637,0.11883119,0.08497051
1391,0.10318964,0.09519607,0.01841757
1392,0.16912387,0.043315645,0.18425341
1393,0.115396954,0.058325145,0.07318098
1394,0.097825125,0.02957482,0.046891816
1395,0.16770272,0.2507494,0.05201041
1396,0.09123032,0.13637641,0.3943339
1397,0.172643,0.077855185,0.14991243
1398,0.018795036,0.08070923,0.0045081587
1399,0.0064041642,0.08852256,0.32199135
1400,0.05753621,0.03389413,0.022499071
1401,0.031880993,0.11729064,0.021319794
1402,0.08115003,0.010526478,0.044329617
1403,0.05455057,0.07786961,0.02713382
1404,0.09464355,0.10703381,0.15671225
1405,0.04166448,0.11046635,0.08959961
1406,0.13462164,0.0727071,0.038149916
1407,0.23884314,0.03714546,0.2453075
1408,0.039849613,0.08242534,0.07006623
1409,0.10711752,0.15771244,0.20813634
1410,0.119837314,0.112623036,0.07840748
1411,0.08335152,0.19208941,0.013866872
1412,0.172812,0.06685296,0.0017040394
1413,0.117023125,0.01898452,0.2077898
1414,0.06332154,0.05459534,0.12264177
1415,0.031192774,0.09289886,0.15945292
1416,0.038859583,0.15682687,0.052102502
1417,0.119009554,0.012679743,0.12175299
1418,0.018449571,0.20382233,0.039215833
1419,0.0040231366,0.08838364,0.07833973
1420,0.0021984638,0.09013747,0.051191166
1421,0.16704546,0.06207319,0.027619733
1422,0.1296218,0.13757646,0.021907099
1423,0.09332712,0.09981243,0.017994652
1424,0.06305344,0.15543278,0.109275244
1425,0.03316394,0.051649548,0.04384517
1426,0.23153111,0.08657143,0.026949557
1427,0.09837932,0.080431685,0.07260599
1428,0.052002676,0.12643436,0.21985514
1429,0.11361031,0.1015338,0.08543123
1430,0.13905683,0.007805773,0.019195013
1431,0.056343734,0.025209708,0.010729059
1432,0.32001218,0.042316858,0.062987685
1433,0.0010284485,0.038431372,0.064927116
1434,0.009808056,0.065833785,0.10191661
1435,0.046941366,0.32507566,0.08000312
1436,0.03618226,0.07476033,0.008621774
1437,0.026409687,0.04494365,0.005794481
1438,0.0851591,0.13441348,0.07092331
1439,0.14389388,0.12949616,0.022985067


==> figs/syn_0_ref.csv <==
x,0,1
0,0.08003692,0.077632636
1,0.14057031,0.13887638
2,0.061506763,0.0495413
3,0.09069004,0.08656323
4,0.028762942,0.036762223
5,0.21128741,0.22746761
6,0.0034006452,0.017205149
7,0.095346645,0.106722265
8,0.12299328,0.10365821
9,0.21313712,0.19897856
10,0.10332589,0.121531926
11,0.13367084,0.15212606
12,0.093326874,0.111486934
13,0.060644038,0.044880375
14,0.071405955,0.058702562
15,0.14118168,0.15334795
16,0.2200202,0.24074721
17,0.08711629,0.07077832
18,0.119841106,0.13332254
19,0.09485475,0.07302631
20,0.18800138,0.16780028
21,0.032476615,0.0112590445
22,0.17412227,0.19702427
23,0.07880941,0.10160644
24,0.0372622,0.016717771
25,0.053156253,0.032525335
26,0.1509772,0.17084187
27,0.030341733,0.04858241
28,0.07725172,0.059079893
29,0.04722787,0.028082147
30,0.012014557,0.0075086737
31,0.120662294,0.14052534
32,0.04007726,0.022582406
33,0.0136028435,0.021831997
34,0.041491043,0.05876262
35,0.11905211,0.13721643
36,0.0054098647,0.011905511
37,0.15579326,0.13901019
38,0.07597899,0.05867633
39,0.019515008,0.036712725
40,0.01294663,0.003910781
41,0.018929929,0.035253216
42,0.12819922,0.13699788
43,0.031489447,0.048271596
44,0.18961798,0.17486265
45,0.17792505,0.18854712
46,0.12014925,0.13556294
47,0.11142584,0.1168418
48,0.18307802,0.19605859
49,0.13738896,0.1512946
50,0.010005258,0.021203486
51,0.04279016,0.032668788
52,0.12686887,0.1139705
53,0.042980548,0.055518612
54,0.0023394797,0.010441263
55,0.02989606,0.016683722
56,0.033877715,0.046610564
57,0.005247417,0.007679956
58,0.025848452,0.03858891
59,0.053127117,0.04174966
60,0.09160267,0.10070919
61,0.087531425,0.07599307
62,0.0660293,0.05316365
63,0.10323775,0.11558978
64,0.11582073,0.10340983
65,0.05095291,0.06145419
66,0.005155513,0.0018875138
67,0.064436115,0.075166345
68,0.084156595,0.095049724
69,0.002307372,0.011651808
70,0.17419066,0.183772
71,0.07199314,0.06323214
72,0.112951025,0.10016081
73,0.0021373387,0.0040666545
74,0.05610135,0.04750027
75,0.07563491,0.08707079
76,0.13663186,0.14187215
77,0.06106586,0.05219941
78,0.13259874,0.1263078
79,0.059988797,0.049911328
80,0.1289093,0.13226426
81,0.043290455,0.029844716
82,0.10345865,0.1096112
83,0.063457005,0.050110675
84,0.055167016,0.043270983
85,0.06834587,0.081896
86,0.18353517,0.19659927
87,0.032076992,0.013079673
88,0.040306646,0.059180617
89,0.2151457,0.2320331
90,0.2483769,0.26763546
91,0.107808836,0.12776843
92,0.023280429,0.004147205
93,0.05324783,0.031931467
94,0.07003804,0.045958534
95,0.10249835,0.08003117
96,0.0010254701,0.022762014
97,0.13399538,0.15915039
98,0.03235385,0.059278443
99,0.090440825,0.11975237
100,0.084059834,0.11217494
101,0.2219205,0.251342
102,0.204528,0.16972792
103,0.00013546721,0.03586907
104,0.024724972,0.009722224
105,0.17812566,0.21148506
106,0.07156546,0.10313376
107,0.020756047,0.054610446
108,0.17114735,0.20688176
109,0.059703786,0.09318873
110,0.013747944,0.04861371
111,0.20299025,0.23725633
112,0.041078255,0.0047546932
113,0.0067497296,0.041679747
114,0.031162797,0.0076369145
115,0.05015166,0.018983347
116,0.20502606,0.2437269
117,0.20267549,0.24022281
118,0.3788925,0.4145609
119,0.0034574547,0.03219541
120,0.018724231,0.013853465
121,0.021989455,0.056078877
122,0.101935945,0.13681254
123,0.12209566,0.15433852
124,0.0019732362,0.029831873
125,0.14245486,0.17590316
126,0.089399196,0.12744905
127,0.024769634,0.057656378
128,0.17635535,0.20883991
129,0.2124417,0.18059818
130,0.27471423,0.30695212
131,0.03625981,0.0041510696
132,0.01068781,0.041113544
133,0.026503103,0.00096991664
134,0.06582706,0.09266351
135,0.0034846351,0.0244101
136,0.19182226,0.21795836
137,0.10314201,0.130446
138,0.08398786,0.057642024
139,0.0011727627,0.025567858
140,0.1803138,0.15820864
141,0.054661732,0.07452309
142,0.18933062,0.21095623
143,0.12144407,0.14361462
144,0.023292044,0.042928915
145,0.11621939,0.09795427
146,0.11420707,0.10142718
147,0.19986989,0.1874825
148,0.021037672,0.017115155
149,0.17929132,0.16983515
150,0.021661796,0.018046498
151,0.015785443,0.008088615
152,0.089471094,0.08898212
153,0.19518226,0.19651563
154,0.0935942,0.09429197
155,0.0022744392,0.0024506776
156,0.0060517755,0.00026701228
157,0.091583684,0.0883687
158,0.040082116,0.035015255
159,0.17086768,0.17150016
160,0.12475819,0.12307455
161,0.040952556,0.049518064
162,0.08206682,0.088934466
163,0.07090346,0.06751538
164,0.23173939,0.22848548
165,0.028507655,0.02890325
166,0.06395489,0.061483413
167,0.09220359,0.09109941
168,0.046638913,0.04715186
169,0.14591618,0.14777307
170,0.061571036,0.061808895
171,0.016552297,0.015968705
172,0.033479046,0.031970598
173,0.041982237,0.045644626
174,0.075042225,0.077179514
175,0.11997241,0.112263106
176,0.06876049,0.073390536
177,0.16453664,0.1568544
178,0.050091036,0.0541391
179,0.13024178,0.14264838
180,0.0021898884,0.014827717
181,0.13951086,0.14828657
182,0.25597858,0.24684936
183,0.09748006,0.1090705
184,0.040605616,0.029840615
185,0.02397942,0.035112962
186,0.036159687,0.022873437
187,0.01652402,0.03236136
188,0.057915356,0.07074189
189,0.18938485,0.17587774
190,0.12456063,0.10764601
191,0.033758793,0.049315833
192,0.2866993,0.2702316
193,0.05907027,0.042725366
194,0.15874632,0.14335184
195,0.016397176,0.03313979
196,0.12799257,0.14502028
197,0.050685298,0.037121978
198,0.010213179,0.026236087
199,0.11564137,0.104460336
200,0.052002884,0.06877746
201,0.07295524,0.0588482
202,0.046447065,0.03333109
203,0.0744358,0.0902582
204,0.023368914,0.0127646895
205,0.11384244,0.10074184
206,0.019138284,0.03508931
207,0.1116486,0.11703734
208,0.07334198,0.058042873
209,0.09652997,0.10430435
210,0.13969621,0.14442842
211,0.0238486,0.03858515
212,0.018656315,0.027490545
213,0.033918947,0.02591183
214,0.06680432,0.074731655
215,0.00046914222,0.004925489
216,0.108416475,0.09672077
217,0.095342465,0.08388393
218,0.008034053,0.00030904124
219,0.04718036,0.037763633
220,0.012274473,0.013844567
221,0.031004012,0.047457963
222,0.14685021,0.1459187
223,0.035820927,0.033166718
224,0.03055098,0.028851107
225,0.23820473,0.23813018
226,0.036318317,0.038225237
227,0.021423122,0.0221031
228,0.107549414,0.11150591
229,0.011128424,0.015931638
230,0.12762003,0.12655643
231,0.18810488,0.18624203
232,0.11412998,0.10032423
233,0.012408323,0.08796978
234,0.0019411735,0.12531237
235,0.034169003,0.015677521
236,0.005125558,0.04898343
237,0.020872287,0.037003662
238,0.17213838,0.009263278
239,0.04854736,0.05031431
240,0.034401935,0.13117772
241,0.06466293,0.04309875
242,0.20367512,0.46249583
243,0.02866671,0.0831338
244,0.0497041,0.091641724
245,0.035309557,0.21496925
246,0.13243935,0.31647086
247,0.0026942478,0.1716113
248,0.08565048,0.19890174
249,0.20053647,0.011080831
250,0.0728644,0.19434077
251,0.080026485,0.2102025
252,0.06373953,0.20633434
253,0.03769152,0.08787615
254,0.116436735,0.041502655
255,0.020202857,0.18701081
256,0.018667674,0.17454265
257,0.06818711,0.15948854
258,0.3232906,0.16179022
259,0.038791787,0.3787994
260,0.03338132,0.21718054
261,0.057202417,0.16955173
262,0.104355425,0.4062381
263,0.08926339,0.25186554
264,0.18294483,0.11035771
265,0.0599192,0.19808303
266,0.18042797,0.032342453
267,0.050114885,0.19352816
268,0.032643408,0.18691152
269,0.03470444,0.10313941
270,0.07058022,0.0072729797
271,0.078406565,0.01836219
272,0.20242272,0.2423785
273,0.17139164,0.2300106
274,0.043285612,0.07329319
275,0.12782665,0.09496987
276,0.0043595606,0.04129431
277,0.007397746,0.029864352
278,0.0717137,0.05973303
279,0.19004583,0.16952692
280,0.14259015,0.15366761
281,0.113091305,0.12362922
282,0.16957456,0.17974164
283,0.12434201,0.115176946
284,0.1416657,0.13327794
285,0.004063113,0.0018231616
286,0.06197778,0.07285746
287,0.083539754,0.09174571
288,0.123437166,0.13561016
289,0.11685785,0.11636568
290,0.02481723,0.023508772
291,0.038958397,0.03703718
292,0.01654768,0.015438802
293,0.1523506,0.14486028
294,0.06576644,0.076341234
295,0.15856555,0.16248724
296,0.023751892,0.017643074
297,0.010835292,0.0020159539
298,0.08055383,0.07279192
299,0.021601703,0.030425707
300,0.05328916,0.03449798
301,0.11220903,0.12997942
302,0.23861134,0.25887516
303,0.14638498,0.16497189
304,0.04469378,0.023824148
305,0.020593004,0.0030166062
306,0.052537806,0.07631109
307,0.15898775,0.18329433
308,0.1826238,0.20582303
309,0.13246933,0.15794756
310,0.037037916,0.058970496
311,0.10731477,0.13245355
312,0.049034514,0.075474724
313,0.029819489,0.00021694401
314,0.15833816,0.18376517
315,0.105486184,0.075413905
316,0.0860068,0.114124715
317,0.12003789,0.08713854
318,0.010748057,0.023671424
319,0.025054485,0.05849437
320,0.13718262,0.16815327
321,0.095851935,0.12923831
322,0.15368642,0.18767181
323,0.038833257,0.004086653
324,0.08060982,0.047259
325,0.11204559,0.14663552
326,0.11900232,0.14965367
327,0.0711917,0.039639093
328,0.11124206,0.08263742
329,0.06357621,0.033357117
330,0.13419737,0.1050974
331,0.05085138,0.08021715
332,0.12863609,0.101190224
333,0.14137225,0.11305092
334,0.009512696,0.021544315
335,0.090491384,0.060747493
336,0.102525584,0.07307246
337,0.091452695,0.118677676
338,0.13714005,0.114718914
339,0.15190268,0.17447306
340,0.038796734,0.060758185
341,0.123230584,0.10210428
342,0.048288133,0.070496924
343,0.077622324,0.09753075
344,0.09828208,0.11777545
345,0.20062514,0.22034003
346,0.029110111,0.01112582
347,0.26845893,0.2816859
348,0.018347956,0.0009069714
349,0.10374938,0.11599168
350,0.16236322,0.17256676
351,0.06821642,0.08061998
352,0.0053326497,0.01085257
353,0.045556568,0.050629698
354,0.055468038,0.050060015
355,0.029008724,0.03283126
356,0.08807399,0.09149765
357,0.015450548,0.023929479
358,0.118650876,0.11369312
359,0.07316056,0.064383656
360,0.123888835,0.1197127
361,0.15303707,0.14142196
362,0.02382303,0.010449787
363,0.0494593,0.0399237
364,0.11588424,0.12549317
365,0.07708093,0.07768496
366,0.19468175,0.18706648
367,0.032922447,0.023461912
368,0.03161966,0.02625764
369,0.29023793,0.2842585
370,0.039879043,0.02979142
371,0.03900782,0.030038983
372,0.1480496,0.1429565
373,0.16817255,0.15946086
374,0.07346677,0.06390699
375,0.048896484,0.044114657
376,0.0079148235,0.011410389
377,0.08351351,0.07057671
378,0.05927843,0.06471426
379,0.033574972,0.03462266
380,0.075576894,0.07412541
381,0.23761228,0.23436108
382,0.0031856117,0.0038212908
383,0.010967063,0.008454752
384,0.035579704,0.041970618
385,0.069496095,0.06810843
386,0.012122578,0.00847391
387,0.08712296,0.077446185
388,0.045500193,0.026698928
389,0.035530683,0.05543601
390,0.10041394,0.11962972
391,0.15001701,0.13183312
392,0.007366484,0.012620999
393,0.17607433,0.19692793
394,0.01963835,0.00088952883
395,0.09664703,0.07203696
396,0.05960469,0.03578941
397,0.04046382,0.06521048
398,0.071559906,0.046864122
399,0.05941432,0.03475086
400,0.019367099,0.04413
401,0.08050053,0.052004855
402,0.12231115,0.15246865
403,0.06599717,0.09400375
404,0.10872319,0.07698931
405,0.0055379635,0.02500876
406,0.04364958,0.012765172
407,0.028398465,0.059411865
408,0.005799082,0.027092937
409,0.08169425,0.11580117
410,0.10980648,0.14284629
411,0.057963707,0.0226829
412,0.14073484,0.17659429
413,0.08894084,0.121933095
414,0.044523194,0.078654185
415,0.09419099,0.065723285
416,0.02630679,0.059650138
417,0.17369977,0.14127044
418,0.134634,0.16871463
419,0.024811383,0.0074811275
420,0.03523264,0.0034857325
421,0.10995556,0.078063525
422,0.04926408,0.07740837
423,0.01592731,0.045830473
424,0.2198799,0.19035937
425,0.14578749,0.120107844
426,0.18645357,0.16021283
427,0.0009965657,0.027901012
428,0.11880445,0.1456524
429,0.062084876,0.08665545
430,0.15620975,0.18030801
431,0.011200871,0.033355605
432,0.007722206,0.028694991
433,0.18846086,0.21198387
434,0.11745707,0.09691959
435,0.0021514418,0.017574526
436,0.17008078,0.18961722
437,0.083762094,0.10241618
438,0.014334796,0.004740461
439,0.20978804,0.19186711
440,0.07784856,0.096050516
441,0.089335434,0.07111313
442,0.042564724,0.05973641
443,0.0021483097,0.015940895
444,0.2129327,0.19625941
445,0.024087533,0.040896628
446,0.14438632,0.16056357
447,0.12977839,0.14627169
448,0.15287805,0.14089139
449,0.013275928,0.003197011
450,0.06059419,0.074012466
451,0.03590447,0.0230781
452,0.031416107,0.021633783
453,0.053232275,0.06133023
454,0.079001196,0.086327136
455,0.020388667,0.009874173
456,0.026830772,0.03826721
457,0.038833175,0.030213768
458,0.029364744,0.020885969
459,0.21090254,0.20343436
460,0.116661035,0.12232346
461,0.06600169,0.074652545
462,0.09318999,0.1015674
463,0.029550081,0.028294934
464,0.045620702,0.045626692
465,0.047629744,0.041052647
466,0.07348887,0.0748214
467,0.015737876,0.023310335
468,0.040194698,0.039082646
469,0.0419479,0.048955448
470,0.062336754,0.05659763
471,0.22695561,0.22362068
472,0.20117466,0.20376138
473,0.12906449,0.1344841
474,0.05707089,0.060991086
475,0.1335567,0.13827954
476,0.18108875,0.18079238
477,0.025165046,0.032495514
478,0.05093042,0.043738768
479,0.21336672,0.22116247
480,0.048233498,0.04725853
481,0.21323256,0.21861613
482,0.13971011,0.14559878
483,0.1922297,0.19937593
484,0.04204769,0.047241308
485,0.06500029,0.0722766
486,0.0537255,0.049317844
487,0.16852134,0.1664859
488,0.09499736,0.0933498
489,0.0344983,0.03257187
490,0.024388168,0.020869864
491,0.019778484,0.026328856
492,0.06596912,0.075628236
493,0.10667956,0.11282466
494,0.18520649,0.17480157
495,0.026261946,0.017126685
496,0.040578518,0.039315596
497,0.025059048,0.03249361
498,0.048963036,0.04525161
499,0.011332055,0.027002346
500,0.18241128,0.19203152
501,0.15229446,0.17007303
502,0.012760072,0.022507679
503,0.20144872,0.21792123
504,0.0304473,0.019998483
505,0.18909313,0.20658182
506,0.13799639,0.15400866
507,0.105381325,0.12523833
508,0.11633059,0.10091661
509,0.13169464,0.15013762
510,0.020174652,0.00058436516
511,0.015485,0.008884914
512,0.080279365,0.098420456
513,0.033717237,0.014479738
514,0.012726836,0.031081751
515,0.28374794,0.26303858
516,0.089797296,0.10937933
517,0.20963481,0.18926348
518,0.06141885,0.08435388
519,0.039989635,0.062550865
520,0.03616719,0.017515352
521,0.007766886,0.011465311
522,0.013085175,0.034506723
523,0.026229758,0.010676457
524,0.1289627,0.14941224
525,0.041010696,0.021652514
526,0.059612382,0.039772402
527,0.008237337,0.008722117
528,0.09921039,0.08044993
529,0.03157957,0.011222192
530,0.032969784,0.051453542
531,0.15055387,0.16806181
532,0.01180918,0.030884324
533,0.029444085,0.011060603
534,0.09985491,0.11574957
535,0.095467106,0.078149304
536,0.10117497,0.09156229
537,0.019826757,0.011007015
538,0.17759652,0.19090894
539,0.019542255,0.02161951
540,0.000898139,0.007884365
541,0.13970175,0.14765425
542,0.09519797,0.10407575
543,0.05928537,0.07589989
544,0.010473775,0.022936169
545,0.012254209,0.0057491213
546,0.13400441,0.124277554
547,0.05605714,0.058291577
548,0.1590281,0.16401342
549,0.10426611,0.10998137
550,0.014419335,0.008049681
551,0.15676257,0.15039739
552,0.005696683,0.0027206666
553,0.089087956,0.09749916
554,0.06647565,0.061778408
555,0.030107975,0.023590239
556,0.19455473,0.20175305
557,0.039180737,0.044297673
558,0.062168963,0.051830947
559,0.11333673,0.105313174
560,0.11196472,0.10479476
561,0.039563607,0.03162632
562,0.04413948,0.037969276
563,0.08717618,0.08526062
564,0.031100182,0.032844566
565,0.022673182,0.030998973
566,0.0013812917,0.004667458
567,0.20836717,0.2173627
568,0.117181286,0.12456064
569,0.10727829,0.10609742
570,0.07431743,0.07636213
571,0.10455855,0.11062891
572,0.034426123,0.032774854
573,0.18409805,0.17683746
574,0.018431207,0.023245806
575,0.055782504,0.04653037
576,0.09354225,0.0871645
577,0.16316,0.17006694
578,0.01784478,0.024498241
579,0.004651288,0.0047993874
580,0.07882528,0.08812474
581,0.09460913,0.088990554
582,0.0022339849,0.008495168
583,0.0715503,0.06393227
584,0.04024941,0.030509422
585,0.021264259,0.012826473
586,0.2620814,0.2527734
587,0.07157675,0.06216698
588,0.092846274,0.10288593
589,0.012593041,0.0047031585
590,0.17602566,0.16459073
591,0.15872954,0.17357421
592,0.12840122,0.14148518
593,0.0640939,0.049686853
594,0.06745737,0.080398954
595,0.14105946,0.15495686
596,0.08679895,0.10485924
597,0.003041492,0.014245001
598,0.26674458,0.28390446
599,0.02755344,0.04500514
600,0.122571185,0.14123997
601,0.03160463,0.04984885
602,0.08458543,0.10295672
603,0.05163207,0.069653645
604,0.04928747,0.06955627
605,0.074002564,0.055352725
606,0.0012471676,0.019634156
607,0.09592215,0.11825998
608,0.048391778,0.06855906
609,0.048906058,0.06930956
610,0.044017244,0.021816751
611,0.22829697,0.20784427
612,0.12554392,0.14879616
613,0.0043884544,0.016963616
614,0.0873846,0.06757144
615,0.11889704,0.14293255
616,0.03343063,0.05794014
617,0.046362683,0.06548471
618,0.08338895,0.106073596
619,0.12211736,0.14730395
620,0.12718387,0.14960031
621,0.03215436,0.053554654
622,0.1280101,0.15363063
623,0.20016405,0.22087847
624,0.09115449,0.06884929
625,0.17203741,0.19345835
626,0.12067894,0.14186111
627,0.179784,0.20007159
628,0.089603424,0.06542222
629,0.036152363,0.055056106
630,0.15673368,0.13481252
631,0.03371902,0.015817864
632,0.015442814,0.002777595
633,0.03313093,0.052790094
634,0.29625782,0.27649313
635,0.17174183,0.18952528
636,0.24873494,0.26762387
637,0.014024294,0.031958576
638,0.100410715,0.117800355
639,0.006907224,0.025482023
640,0.012748489,0.0046597575
641,0.053216003,0.07201835
642,0.117474206,0.13635635
643,0.09703367,0.11568555
644,0.023503885,0.040121447
645,0.09204404,0.111217
646,0.033908557,0.016513178
647,0.049680877,0.03243306
648,0.19504605,0.20651744
649,0.12138914,0.10865268
650,0.06488821,0.07458658
651,0.01936907,0.0068483287
652,0.020565068,0.032323346
653,0.031865753,0.04113332
654,0.0037327416,0.0069607417
655,0.05279318,0.062106352
656,0.0002459726,0.008884367
657,0.06830297,0.059177756
658,0.08414188,0.092261255
659,0.14541687,0.15083806
660,0.06343217,0.06845903
661,0.016093446,0.026489645
662,0.043566387,0.049599417
663,0.023168264,0.017300019
664,0.053003065,0.06250269
665,0.10314177,0.11322043
666,0.017670454,0.020992283
667,0.1320657,0.14105065
668,0.0074729733,0.013462268
669,0.076873586,0.08336535
670,0.0605547,0.06861452
671,0.06997044,0.07295919
672,0.045507144,0.05068141
673,0.011023628,0.009544377
674,0.05594497,0.058864616
675,0.058871858,0.0548309
676,0.07624321,0.07648374
677,0.01835142,0.016954148
678,0.06320501,0.0648095
679,0.100910425,0.10136711
680,0.10218629,0.102316566
681,0.018911837,0.016370146
682,0.1997141,0.20409112
683,0.27828684,0.28014615
684,0.15722449,0.16234413
685,0.027291745,0.031539287
686,0.057639256,0.06649786
687,0.0020729566,0.0065995567
688,0.030726789,0.020951735
689,0.09681858,0.112643905
690,0.067288235,0.048591513
691,0.016486952,0.03569785
692,0.0780849,0.058591794
693,0.050057847,0.070927255
694,0.04985738,0.06941731
695,0.0454937,0.06620023
696,0.0463032,0.02324871
697,0.0819663,0.10665819
698,0.17122073,0.19905758
699,0.031568248,0.007448791
700,0.13206173,0.16291451
701,0.04765563,0.017730823
702,0.058202866,0.08807344
703,0.07817735,0.04533008
704,0.06981656,0.102480404
705,0.2127921,0.24482587
706,0.007002313,0.04270455
707,0.12498213,0.09083049
708,0.03344025,0.067982614
709,0.001345143,0.033163417
710,0.14965606,0.18642741
711,0.03290073,0.069735266
712,0.091223784,0.12871312
713,0.08646821,0.122896455
714,0.14485419,0.10457521
715,0.03319434,0.0076959818
716,0.08142814,0.118315645
717,0.02360692,0.014563322
718,0.16753438,0.12788479
719,0.17209035,0.13436416
720,0.050577592,0.0115680285
721,0.10897362,0.14490171
722,0.101493426,0.061788753
723,0.013901571,0.023786468
724,0.04802506,0.009085062
725,0.021299506,0.018299887
726,0.06693566,0.030199172
727,0.024209786,0.06267354
728,0.048729617,0.08329639
729,0.12342575,0.089679606
730,0.009378997,0.0439258
731,0.023336055,0.058074918
732,0.16364825,0.19703779
733,0.1674489,0.19913152
734,0.18754944,0.21629138
735,0.1264057,0.095040485
736,0.033472374,0.061480105
737,0.13556059,0.16503258
738,0.0761428,0.10168496
739,0.0063999575,0.0322937
740,0.19976653,0.22375043
741,0.031030772,0.056762453
742,0.17039375,0.19219854
743,0.036958233,0.011594563
744,0.14663324,0.16794173
745,0.103856295,0.08265445
746,0.22226776,0.24175216
747,0.15222348,0.13466467
748,0.107430644,0.1262906
749,0.011576726,0.027703077
750,0.2466814,0.262926
751,0.12530886,0.13932498
752,0.06304591,0.043534435
753,0.023267977,0.041083626
754,0.049920667,0.03855337
755,0.09510685,0.1077987
756,0.14177229,0.15119949
757,0.11205718,0.12086377
758,0.0829465,0.0884838
759,0.057144146,0.064705834
760,0.20022155,0.20753601
761,0.053824123,0.06258843
762,0.14161238,0.13117518
763,0.16063246,0.17102046
764,0.0014432606,0.008547124
765,0.024299756,0.03214176
766,0.07523868,0.087851375
767,0.09549599,0.08626581
768,0.024764588,0.038166724
769,0.0074680517,0.005842847
770,0.029434197,0.042250965
771,0.0055396883,0.018715966
772,0.0001063526,0.012221033
773,0.0016377297,0.014249627
774,0.10501049,0.09360808
775,0.15906213,0.1708314
776,0.057855323,0.045143545
777,0.0018263694,0.01477393
778,0.13265407,0.12168985
779,0.16155475,0.15166959
780,0.06270716,0.0755871
781,0.0726601,0.08362005
782,0.061688997,0.07374221
783,0.043542895,0.03453324
784,0.04289689,0.03545782
785,0.20725296,0.21102859
786,0.18427713,0.19466104
787,0.071569316,0.068160035
788,0.07042984,0.08078
789,0.14732866,0.14526834
790,0.06407549,0.059388917
791,0.053308878,0.048692916
792,0.11382381,0.107081875
793,0.027405115,0.017169485
794,0.089691505,0.0776739
795,0.03757425,0.042643435
796,0.034794595,0.034320697
797,0.026880993,0.031659834
798,0.029688215,0.032904208
799,0.116887204,0.118089564
800,0.04569675,0.04000055
801,0.10868406,0.11036325
802,0.1299605,0.13675274
803,0.02796944,0.024664842
804,0.07707697,0.074106984
805,0.057816163,0.06010796
806,0.08019332,0.08812602
807,0.0430351,0.03878407
808,0.05535922,0.06308117
809,0.10405962,0.10017486
810,0.22045664,0.22029518
811,0.05176872,0.056211323
812,0.023451535,0.021377567
813,0.12807761,0.12963381
814,0.13017854,0.13657084
815,0.08710589,0.08776389
816,0.13467659,0.13103344
817,0.08238599,0.08504944
818,0.01724853,0.012314157
819,0.089213155,0.087011404
820,0.0074535683,0.031655025
821,0.016314408,0.020223897
822,0.100466624,0.10033756
823,0.068717636,0.069696166
824,0.15658352,0.013276069
825,0.0809918,0.05778022
826,0.010674379,0.006087146
827,0.05091925,0.024502091
828,0.16296238,0.09250447
829,0.20491605,0.22168212
830,0.016856104,0.060228128
831,0.022185683,0.007740194
832,0.12082481,0.08295609
833,0.06628399,0.13118662
834,0.047716282,0.14252433
835,0.067726694,0.14880237
836,0.08274708,0.25862974
837,0.0564001,0.15637358
838,0.13204363,0.05013733
839,0.03979261,0.10266919
840,0.11714424,0.03648864
841,0.025370779,0.23386393
842,0.017060667,0.12765443
843,0.017741838,0.06472488
844,0.009764539,0.122015715
845,0.010998843,0.19452435
846,0.044559583,0.01101239
847,0.019553965,0.16859804
848,0.033054024,0.19377604
849,0.08942673,0.044109847
850,0.09842399,0.0059304936
851,0.005138336,0.03844773
852,0.0327951,0.111770384
853,0.04473723,0.07382281
854,0.014362622,0.005750948
855,0.27295095,0.23834231
856,0.17827588,0.14260519
857,0.020256741,0.05058812
858,0.020276729,0.0976708
859,0.027213652,0.08406929
860,0.0963268,0.032291982
861,0.074090235,0.108990915
862,0.14621423,0.112802826
863,0.2506012,0.27017227
864,0.060673133,0.02956045
865,0.002725011,0.036220483
866,0.012183689,0.015955795
867,0.055780243,0.025513122
868,0.06290249,0.10479838
869,0.119757384,0.14640626
870,0.057989653,0.023445887
871,0.046946242,0.022086134
872,0.08618597,0.11005705
873,0.005210377,0.020290177
874,0.11044828,0.08929001
875,0.08900655,0.07505282
876,0.099173635,0.08874284
877,0.08151141,0.060842007
878,0.07730799,0.07794197
879,0.0025227463,0.00337401
880,0.018194182,0.013201601
881,0.15708081,0.16211753
882,0.02802094,0.023801038
883,0.15536337,0.15446815
884,0.059407327,0.05529816
885,0.07644159,0.083546385
886,0.07914297,0.08386179
887,0.07766235,0.084700234
888,0.059780657,0.067312874
889,0.02937664,0.03728106
890,0.0050452324,0.014383248
891,0.08197018,0.07657536
892,0.07527392,0.06568655
893,0.07842086,0.09076574
894,0.07632383,0.06711492
895,0.10967621,0.12579067
896,0.0040663127,0.020634469
897,0.12252719,0.13998024
898,0.026844444,0.008934187
899,0.10887161,0.09074989
900,0.047927745,0.066664964
901,0.06035735,0.07834174
902,0.14458585,0.16692919
903,6.8994717e-07,0.018069671
904,0.05761361,0.038057648
905,0.05456142,0.03270926
906,0.014115394,0.00816073
907,0.0077748355,0.020369839
908,0.12289137,0.14899847
909,0.06324361,0.08899408
910,0.08415613,0.11232492
911,0.031791963,0.057878155
912,0.08126536,0.11025997
913,0.18668187,0.1604024
914,0.037303574,0.07088604
915,0.069632195,0.10285048
916,0.057263725,0.08784543
917,0.0036511105,0.03277843
918,0.040033836,0.075742066
919,0.211491,0.1764057
920,0.10744751,0.067773044
921,0.03893489,0.07085553
922,0.03444295,0.0022449913
923,0.050351806,0.085029826
924,0.002437391,0.032515742
925,0.13585399,0.10062544
926,0.16118917,0.1903332
927,0.005546316,0.034228146
928,0.14372957,0.1765682
929,0.035058677,0.06594761
930,0.16764005,0.19813983
931,0.12665887,0.15951292
932,0.1676062,0.19981474
933,0.07434133,0.10224827
934,0.07355375,0.050448414
935,0.0021603447,0.028340358
936,0.013608267,0.04055796
937,0.10927135,0.13593246
938,0.23793386,0.26086462
939,0.07003029,0.045640044
940,0.14806914,0.16924012
941,0.08374794,0.10534627
942,0.042415146,0.02273353
943,0.009879124,0.02772673
944,0.08750427,0.10451586
945,0.068450026,0.08524334
946,0.06276521,0.0803692
947,0.09165107,0.082827725
948,0.08495302,0.07840991
949,0.09237801,0.09947468
950,0.012196142,0.0033350373
951,0.0098492615,0.005413836
952,0.063508235,0.06432223
953,0.06754356,0.066693306
954,0.084671676,0.08463293
955,0.15794405,0.15626487
956,0.08348777,0.07671033
957,0.0072984654,0.005157713
958,0.0475143,0.044094753
959,0.088163026,0.09662601
960,0.15830939,0.15463178
961,0.010436723,0.016406178
962,0.12156449,0.112858266
963,0.096723646,0.092848554
964,0.34800348,0.33655977
965,0.016831296,0.016406331
966,0.004662842,0.015048262
967,0.010056513,0.005478465
968,0.037767425,0.031852104
969,0.09711924,0.102560066
970,0.0382327,0.031277582
971,0.18037993,0.17539755
972,0.0368708,0.03743558
973,0.010925656,0.016112417
974,0.014180629,0.01165116
975,0.048895087,0.04679507
976,0.15240896,0.15821432
977,0.075347096,0.072162606
978,0.12224472,0.123736925
979,0.08413389,0.08019976
980,0.049636196,0.053407744
981,0.061069597,0.06948272
982,0.052022807,0.059386622
983,0.04388615,0.033528138
984,0.1243493,0.11516575
985,0.012385105,0.0006740303
986,0.11481557,0.102782734
987,0.034027014,0.014433194
988,0.06669147,0.08705783
989,0.025471048,0.0035722402
990,0.089343496,0.06823813
991,0.09464346,0.11980963
992,0.21602406,0.19188936
993,0.008807519,0.032919753
994,0.020785848,0.04604644
995,0.11008943,0.13905858
996,0.033697248,0.05939105
997,0.021631993,0.0058772336
998,0.10551069,0.13479517
999,0.15143731,0.18235289
1000,0.033283282,0.0006779217
1001,0.0120896315,0.042607162
1002,0.050844554,0.08245362
1003,0.14779575,0.18051611
1004,0.15320665,0.18260817
1005,0.14067252,0.10730733
1006,0.06603639,0.03291128
1007,0.051068086,0.08562888
1008,0.042682435,0.0756687
1009,0.01913385,0.050239388
1010,0.086929195,0.053030305
1011,0.054552376,0.08826714
1012,0.20149286,0.23577257
1013,0.08071048,0.112911835
1014,0.07275356,0.10385131
1015,0.15084575,0.18650466
1016,0.08620613,0.050881084
1017,0.009527304,0.04498823
1018,0.20847559,0.24277218
1019,0.07993959,0.050477948
1020,0.12025163,0.08595858
1021,0.14360157,0.10659247
1022,0.020983635,0.052654907
1023,0.022213519,0.006471543
1024,0.017020911,0.0093171615
1025,0.0116949165,0.018864822
1026,0.08072931,0.051627755
1027,0.25887254,0.28470513
1028,0.119682916,0.09347893
1029,0.039475255,0.063938126
1030,0.024150033,0.0014513256
1031,0.0999486,0.120536946
1032,0.09229857,0.07316321
1033,0.19326237,0.21395639
1034,0.028566215,0.05242767
1035,0.06132866,0.08131886
1036,0.07248912,0.05474168
1037,0.068062834,0.08706831
1038,0.10287531,0.08475233
1039,0.045527957,0.062042892
1040,0.20257032,0.18594636
1041,0.029479602,0.0145259425
1042,0.102139644,0.08818434
1043,0.047565997,0.03753926
1044,0.027662119,0.032081682
1045,0.052083727,0.04371234
1046,0.069243595,0.07127591
1047,0.055727158,0.056805458
1048,0.23575388,0.23938793
1049,0.094657294,0.09535806
1050,0.027855933,0.03304716
1051,0.099707745,0.103384726
1052,0.040821128,0.04534876
1053,0.09582562,0.09308324
1054,0.02055053,0.014142062
1055,0.015794704,0.012293434
1056,0.13834915,0.1411302
1057,0.0047974065,0.0002125545
1058,0.06459808,0.061121836
1059,0.04776789,0.047081254
1060,0.012366274,0.027487097
1061,0.0626902,0.080746286
1062,0.057193734,0.05327344
1063,0.18364896,0.16790535
1064,0.21564835,0.22595648
1065,0.09360551,0.10442776
1066,0.120859414,0.12820296
1067,0.013330691,0.032966517
1068,0.03972874,0.061072793
1069,0.08417688,0.092184566
1070,0.097736716,0.07892135
1071,0.011528031,0.03314671
1072,0.022416621,0.0006465423
1073,0.16687532,0.17908975
1074,0.105614655,0.11418198
1075,0.009089443,0.019633861
1076,0.019207781,0.010514908
1077,0.17007902,0.18090525
1078,0.088016324,0.10071221
1079,0.086130284,0.07862201
1080,0.013507343,0.0046846713
1081,0.17042764,0.18249227
1082,0.026844228,0.02740992
1083,0.023189701,0.03646638
1084,0.010187236,0.0122329425
1085,0.025649479,0.026686994
1086,0.007987305,0.009427046
1087,0.09634395,0.09122862
1088,0.108000815,0.09766529
1089,0.21662517,0.209836
1090,0.06678657,0.060849138
1091,0.06192069,0.051231507
1092,0.0026907437,0.016282262
1093,0.14423884,0.15533888
1094,0.09094198,0.08034334
1095,0.14297028,0.13794044
1096,0.12854624,0.13016127
1097,0.0113456305,0.015700351
1098,0.16330074,0.16827221
1099,0.081052005,0.08525167
1100,0.10252556,0.107822426
1101,0.16653058,0.16603014
1102,0.031060271,0.035480946
1103,0.15581715,0.15312943
1104,0.13815832,0.1397458
1105,0.12320737,0.115787014
1106,0.07865091,0.08014485
1107,0.14726709,0.14036538
1108,0.01143194,0.003612229
1109,0.015650243,0.025995746
1110,0.06044625,0.044813853
1111,0.031221392,0.04047269
1112,0.031407252,0.037036307
1113,0.039074548,0.030158715
1114,0.16620721,0.182967
1115,0.0024752512,0.00662157
1116,0.11218641,0.12214397
1117,0.0036756345,0.0022953677
1118,0.0586586,0.07789303
1119,0.12719609,0.13461591
1120,0.04734375,0.055791885
1121,0.027486311,0.04008067
1122,0.045242444,0.059749275
1123,0.085274935,0.0677258
1124,0.011955542,0.021038633
1125,0.039765634,0.052965626
1126,0.00581904,0.0075695114
1127,0.11854116,0.10462898
1128,0.043797385,0.026491027
1129,0.03518666,0.052741904
1130,0.019348007,0.006857398
1131,0.12872197,0.14038624
1132,0.009169711,0.0017261175
1133,0.13359815,0.14594497
1134,0.03640652,0.04887224
1135,0.1276835,0.113078356
1136,0.056736536,0.040480994
1137,0.022017846,0.009849886
1138,0.13332918,0.12428266
1139,0.11544928,0.1096454
1140,0.08362253,0.09981536
1141,0.13935246,0.14164448
1142,0.05921052,0.069000214
1143,0.08210942,0.09197619
1144,0.011183513,0.021480603
1145,0.14549074,0.15696838
1146,0.011954796,0.021606214
1147,0.00337906,0.013514241
1148,0.038575027,0.02893821
1149,0.10148264,0.111698374
1150,0.06742161,0.073942855
1151,0.013704305,0.0037743624
1152,0.09424402,0.10451845
1153,0.109032325,0.10029265
1154,0.053230405,0.061839398
1155,0.057886288,0.06819693
1156,0.12879388,0.13582847
1157,0.045028146,0.045983233
1158,0.01709098,0.02406056
1159,0.07084561,0.06709331
1160,0.07176581,0.07904398
1161,0.041291635,0.049871653
1162,0.050275926,0.04636195
1163,0.08230962,0.080695175
1164,0.06557297,0.05902097
1165,0.03302286,0.038606938
1166,0.120730676,0.11285659
1167,0.22661702,0.23682378
1168,0.13147202,0.14292598
1169,0.00337271,0.012004277
1170,0.17624196,0.18453205
1171,0.19335638,0.18395491
1172,0.059845183,0.068084136
1173,0.08222776,0.089205325
1174,0.13102265,0.14311399
1175,0.07339647,0.061341412
1176,0.029591683,0.04137577
1177,0.03286712,0.020842114
1178,0.07224475,0.08517025
1179,0.012487139,0.023971524
1180,0.116420545,0.12945627
1181,0.011079389,0.0022044715
1182,0.019040423,0.0073759565
1183,0.1417712,0.14984019
1184,0.1226034,0.11043087
1185,0.016339732,0.0041040173
1186,0.059572052,0.07406598
1187,0.010061147,0.020665526
1188,0.05693537,0.038506567
1189,0.023413695,0.0047630537
1190,0.18894295,0.20605394
1191,0.07832812,0.09608817
1192,0.07155188,0.052617323
1193,0.03443994,0.015260772
1194,0.009451436,0.027498651
1195,0.04387134,0.06351027
1196,0.02313108,0.041777506
1197,0.0131629,0.006792784
1198,0.04121113,0.06281077
1199,0.08349935,0.06233874
1200,0.1991591,0.2190277
1201,0.12463114,0.14776474
1202,0.015499261,0.036514577
1203,0.1816273,0.1600156
1204,0.10367207,0.1253382
1205,0.34706232,0.36953628
1206,0.048990082,0.073091
1207,0.04897442,0.019006474
1208,0.21135136,0.23756558
1209,0.21030729,0.24164888
1210,0.17167422,0.19997625
1211,0.039263994,0.010808566
1212,0.14668003,0.11417868
1213,0.05691761,0.030253608
1214,0.016521683,0.04268651
1215,0.22976921,0.25937563
1216,0.009475687,0.019253487
1217,0.09358249,0.12607603
1218,0.07092487,0.100174986
1219,0.030795552,0.0022359162
1220,0.03442616,0.06594825
1221,0.08224444,0.11511171
1222,0.069240086,0.10189886
1223,0.033021495,0.0010358035
1224,0.07817415,0.045604426
1225,0.007656699,0.022755636
1226,0.05031349,0.018186238
1227,0.20622537,0.2339162
1228,0.010229937,0.020837625
1229,0.06710137,0.0954827
1230,0.0009861818,0.025108892
1231,0.08763869,0.0591914
1232,0.04400292,0.072268546
1233,0.114366405,0.09043599
1234,0.05738246,0.036898386
1235,0.16511504,0.18912369
1236,0.21593766,0.23903294
1237,0.13857508,0.16223843
1238,0.13660342,0.11200553
1239,0.006591372,0.02964341
1240,0.06558329,0.04408215
1241,0.0077729723,0.027303532
1242,0.058241896,0.035922427
1243,0.029613722,0.009424903
1244,0.023949204,0.04501289
1245,0.03030828,0.011682371
1246,0.088283986,0.06777683
1247,0.054138467,0.034290265
1248,0.08397625,0.10382267
1249,0.030959293,0.048950527
1250,0.05042345,0.031073855
1251,0.074501194,0.09217256
1252,0.26386935,0.2752201
1253,0.03706286,0.02625737
1254,0.07634576,0.08432848
1255,0.08541761,0.090360716
1256,0.13982424,0.14549246
1257,0.048753724,0.04553376
1258,0.2615372,0.27060556
1259,0.011968297,0.020891186
1260,0.010054627,0.005348698
1261,0.020508662,0.028315188
1262,0.05895157,0.06482032
1263,0.0962478,0.09153739
1264,0.027184421,0.032244924
1265,0.09860897,0.095831566
1266,0.028984195,0.03371352
1267,0.025084041,0.029366983
1268,0.2100999,0.2114105
1269,0.122895785,0.12069515
1270,0.17588738,0.1800791
1271,0.122981325,0.12639554
1272,0.04487197,0.041738562
1273,0.0061578667,0.011001423
1274,0.040132627,0.034395915
1275,0.020216413,0.027012654
1276,0.055468544,0.058374215
1277,0.13238336,0.14681335
1278,0.17174828,0.16208708
1279,0.03129664,0.025190983
1280,0.19396478,0.18147059
1281,0.0012787414,0.010783394
1282,0.090470985,0.07546384
1283,0.013689926,0.0056211143
1284,0.14368877,0.124173135
1285,0.0026707202,0.014932259
1286,0.124283105,0.10486381
1287,0.009240929,0.009870192
1288,0.14386447,0.16561621
1289,0.19687107,0.17470025
1290,0.18529324,0.20616907
1291,0.036859363,0.05752327
1292,0.066723816,0.046017174
1293,0.097789675,0.12371274
1294,0.08350272,0.106360175
1295,0.17539664,0.20218426
1296,0.20888984,0.23653579
1297,0.103393756,0.13237284
1298,0.014428976,0.01518906
1299,0.13127823,0.09847494
1300,0.12048735,0.092449285
1301,0.0062126857,0.03874579
1302,0.049684826,0.020180015
1303,0.011489971,0.022980595
1304,0.15430537,0.119394526
1305,0.150821,0.18469194
1306,0.085114956,0.051886488
1307,0.12096108,0.15230718
1308,0.005640831,0.04055034
1309,0.042661447,0.005791256
1310,0.1307429,0.16413829
1311,0.059456047,0.09563265
1312,0.004753947,0.04331828
1313,0.16999099,0.20954235
1314,0.06766532,0.030456891
1315,0.3201671,0.3613979
1316,0.060865268,0.096687555
1317,0.06599053,0.02945944
1318,0.084428385,0.12155594
1319,0.011023029,0.04735684
1320,0.06263736,0.028098604
1321,0.010574556,0.026280653
1322,0.0940467,0.12878433
1323,0.098353356,0.06483793
1324,0.16227026,0.12549242
1325,0.18299118,0.21804
1326,0.1787349,0.21077853
1327,0.08531661,0.11537241
1328,0.18176694,0.21677083
1329,0.00027911356,0.03322181
1330,0.036552392,0.009107941
1331,0.03444983,0.062328257
1332,0.09224696,0.06700901
1333,0.089191504,0.06623678
1334,0.044757277,0.020781072
1335,0.079410575,0.057521377
1336,0.0049187914,0.017860666
1337,0.02543507,0.046904277
1338,0.029768078,0.0044865394
1339,0.050959896,0.031356156
1340,0.18778732,0.20744255
1341,0.028819375,0.009240096
1342,0.08180472,0.10121815
1343,0.043369543,0.024984038
1344,0.064048745,0.0457937
1345,0.061448194,0.042869393
1346,0.027395941,0.04547262
1347,0.036985297,0.017927516
1348,0.08407338,0.10254677
1349,0.14573523,0.127194
1350,0.0071646413,0.0057404246
1351,0.038331755,0.04660493
1352,0.0698565,0.05904466
1353,0.0778758,0.090829425
1354,0.006367949,0.018574813
1355,0.11783787,0.10504976
1356,0.0769801,0.06506933
1357,0.0095090605,0.021487754
1358,0.050675496,0.061164096
1359,0.07196092,0.08424195
1360,0.020309912,0.030792259
1361,0.037327215,0.028351238
1362,0.10039038,0.10695266
1363,0.029855946,0.040300872
1364,0.08173715,0.09004016
1365,0.06393984,0.06981271
1366,0.16743438,0.17203525
1367,0.09810508,0.10378184
1368,0.024042573,0.027232617
1369,0.052363347,0.050755322
1370,0.059892707,0.05741758
1371,0.029257998,0.024867497
1372,0.11193453,0.114018396
1373,0.04466659,0.048906714
1374,0.13406938,0.13250796
1375,0.1425532,0.14767125
1376,0.14942206,0.15115593
1377,0.18991756,0.18931058
1378,0.055000268,0.059004035
1379,0.08696398,0.08732963
1380,0.14135681,0.14621845
1381,0.039089113,0.041806716
1382,0.13217914,0.13304582
1383,0.07136524,0.075686745
1384,0.16200423,0.16249973
1385,0.061487146,0.064256005
1386,0.102485396,0.10445051
1387,0.065652445,0.060804423
1388,0.12122186,0.1262159
1389,0.004518957,0.0076781786
1390,0.08204583,0.08448428
1391,0.004400819,0.005125901
1392,0.110571675,0.104627445
1393,0.047121167,0.046056986
1394,0.07409485,0.08344601
1395,0.028533418,0.036838725
1396,0.052168902,0.059270173
1397,0.05906631,0.053322326
1398,0.055449586,0.061848123
1399,0.041387826,0.052440915
1400,0.019923404,0.018203238
1401,0.14521344,0.15260269
1402,0.09704189,0.08213378
1403,0.27886054,0.27222413
1404,0.014242388,0.0079121655
1405,0.018509481,0.008229273
1406,0.00010593199,0.005766084
1407,0.016529132,0.01789481
1408,0.04876215,0.03764527
1409,0.07890409,0.06959389
1410,0.029148644,0.028873919
1411,0.021492584,0.015538998
1412,0.21057133,0.2074573
1413,0.014385228,0.014089963
1414,0.023540137,0.014628328
1415,0.066795744,0.071699254
1416,0.056523032,0.07111062
1417,0.09971899,0.092496164
1418,0.06054012,0.05516199
1419,0.077979475,0.06965508
1420,0.07314205,0.07726811
1421,0.03452184,0.031375445
1422,0.06490429,0.05152236
1423,0.04606091,0.042289227
1424,0.12132825,0.10773105
1425,0.04891523,0.054416362
1426,0.021747872,0.057982717
1427,0.18164712,0.17575032
1428,0.057893295,0.04185012
1429,0.0031898704,0.19584967
1430,0.027602332,0.04774294
1431,0.002112707,0.015324455
1432,0.053013436,0.029795045
1433,0.010363277,0.02664142
1434,0.17503144,0.14727768
1435,0.07621685,0.09428327
1436,0.22006115,0.20774888
1437,0.03156453,0.047598798
1438,0.1338104,0.17025506
1439,0.2171878,0.20196205


==> figs/syn_0_worst_0.csv <==
x,0,1,2
0,0.14080015,0.015241557,0.08941414
1,0.031344216,0.026086634,0.0059455764
2,0.04748805,0.12259541,0.11224075
3,0.09323694,0.10401092,0.07215105
4,0.14877042,0.008116487,0.021043431
5,0.13395563,0.106007025,0.060235977
6,0.05491,0.06582248,0.15124954
7,0.09337101,0.0947219,0.008060987
8,0.08758887,0.080021836,0.089996554
9,0.037478108,0.15436713,0.104161866
10,0.0009826507,0.022325074,0.21623248
11,0.27357537,0.13776669,0.079006985
12,0.044718444,0.18630624,0.086272486
13,0.055491816,0.049696878,0.14020938
14,0.19222881,0.051033348,0.049367644
15,0.062488265,0.049540218,0.12262101
16,0.00043946237,0.055000093,0.011903377
17,0.025653066,0.00066968706,0.03945159
18,0.0014156601,0.033334814,0.035593785
19,0.0020628674,0.21720554,0.060240343
20,0.08975311,0.034779135,0.07397373
21,0.008207941,0.08374521,0.25876376
22,0.10130831,0.06957574,0.1199147
23,0.14097731,0.008480616,0.1510967
24,0.021789022,0.056643184,0.04686165
25,0.09137681,0.0042802626,0.094043486
26,0.10704408,0.2536748,0.13204435
27,0.13496153,0.1333402,0.040568393
28,0.011409661,0.06336128,0.006289383
29,0.05564174,0.031252857,0.0018727101
30,0.040826846,0.0430293,0.050948385
31,0.078546524,0.05162804,0.1029148
32,0.09588742,0.09125818,0.14570045
33,0.122598775,0.04490131,0.20031893
34,0.05230224,0.020529602,0.047859684
35,0.24395527,0.148554,0.000114950635
36,0.05878218,0.14159632,0.02786298
37,0.036643095,0.07214064,0.01761729
38,0.11154627,0.24228817,0.09186777
39,0.07291716,0.1459512,0.05433823
40,0.012208444,0.047600795,0.03581979
41,0.03602683,0.20619872,0.033290915
42,0.19042179,0.014348639,0.050315384
43,0.07558425,0.16995038,0.08064198
44,0.14710882,0.0070925714,0.13730747
45,0.0090707755,0.013335241,0.03270081
46,0.03529083,0.02349429,0.12074578
47,0.16248639,0.21471763,0.011986276
48,0.034678835,0.09947927,0.013463058
49,0.12503657,0.13083363,0.04844994
50,0.30176845,0.096308835,0.01292215
51,0.0028739464,0.07503352,0.016105428
52,0.06103056,0.057018686,0.06446479
53,0.21164763,0.04748478,0.052820787
54,0.11091753,0.09905677,0.043418482
55,0.04147733,0.094300665,0.0045402995
56,0.04816747,0.08710585,0.044348173
57,0.04702981,0.091264226,0.19683382
58,0.015403733,0.065089464,0.051454812
59,0.022714468,0.056580573,0.22265248
60,0.0069752014,0.107273996,0.13175626
61,0.0052856007,0.051132686,0.102113426
62,0.0720157,0.044091705,0.13317949
63,0.03187529,0.016222626,0.11788024
64,0.041858923,0.1101205,0.10215902
65,0.08596244,0.022920948,0.08309615
66,0.11991735,0.16597988,0.15085271
67,0.021923171,0.005289734,0.0009967549
68,0.065605655,0.055198863,0.14915577
69,0.16371973,0.011870986,0.054170392
70,0.13664429,0.048613694,0.112787716
71,0.023531536,0.03892228,0.09046707
72,0.029664531,0.028467292,0.08192358
73,0.018257963,0.028008394,0.18796253
74,0.11088997,0.0077100084,0.20019081
75,0.052080136,0.18597975,0.034422286
76,0.12163567,0.15681499,0.027419338
77,0.094982885,0.04398679,0.012028724
78,0.034624893,0.013443571,0.079230644
79,0.109323196,0.06852885,0.028434262
80,0.09626376,0.006546906,0.07378106
81,0.10796804,0.05343812,0.051742762
82,0.02813232,0.19741061,0.1020401
83,0.01333196,0.06406829,0.07385364
84,0.06354606,0.17035969,0.04104391
85,0.014871002,0.09041058,0.05270168
86,0.063508436,0.03998061,0.04934997
87,0.1823612,0.04713284,0.09386846
88,0.112709604,0.019505069,0.120530516
89,0.11548553,0.035660975,0.21137364
90,0.014892847,0.0069855964,0.030032104
91,0.13214318,0.06895669,0.00073444284
92,0.06620807,0.034484472,0.038732897
93,0.02354014,0.1651062,0.05018467
94,0.08425907,0.17571415,0.03874754
95,0.21111631,0.094212905,0.066351086
96,0.18505912,0.013001751,0.062315926
97,0.045698684,0.055401355,0.073154084
98,0.07892054,0.20984812,0.045434177
99,0.13255449,0.009321432,0.03712153
100,0.019975347,0.08827932,0.029721709
101,0.09523673,0.1024663,0.12390961
102,0.03185797,0.17114188,0.08166138
103,0.25896972,0.017207548,0.13903703
104,0.10212654,0.039618026,0.09717656
105,0.010983136,0.017739624,0.0942734
106,0.03568889,0.22830063,0.27397767
107,0.0956862,0.007019138,0.21086386
108,0.17103864,0.05082106,0.0031205947
109,0.026684815,0.04328051,0.096736565
110,0.15037093,0.04935149,0.09673816
111,0.049351748,0.03030211,0.1582829
112,0.07054468,0.028686102,0.09200586
113,0.18687935,0.06353288,0.0037529808
114,0.079464,0.02899103,0.16268851
115,0.068867505,0.17942661,0.046577897
116,0.13837467,0.040676456,0.0064266874
117,0.078097776,0.07527269,0.01360121
118,0.11417417,0.009573344,0.0018890578
119,0.15692197,0.061885245,0.027102822
120,0.036504325,0.07125065,0.00039893299
121,0.00022784366,0.04968041,0.0114272125
122,0.0654334,0.06551101,0.0011927282
123,0.17973645,0.045351084,0.04874392
124,0.08787114,0.13323018,0.08009287
125,0.11031305,0.12419419,0.09036711
126,0.007499732,0.014398501,0.008550911
127,0.04810637,0.010272124,0.12761222
128,0.1000671,0.25343558,0.025404172
129,0.10242153,0.14690433,0.10634422
130,0.18536492,0.068756334,0.06299968
131,0.12864964,0.024915287,0.036328826
132,0.023175884,0.07759806,0.03673197
133,0.12495192,0.059743483,0.08871868
134,0.037688978,0.0027773653,0.3494843
135,0.048298288,0.027139476,0.002845521
136,0.17812471,0.053509526,0.10139564
137,0.077018574,0.117152944,0.14829145
138,0.116897404,0.039102986,0.14826518
139,0.18624617,0.216923,0.14571325
140,0.22116767,0.0029627793,0.03478291
141,0.06607684,0.10079976,0.21484433
142,0.055207387,0.06253716,0.14718693
143,0.08226439,0.17270978,0.035296038
144,0.015642239,0.085953794,0.056042403
145,0.04069303,0.03865936,0.12655059
146,0.05994986,0.032750208,0.07803506
147,0.094737634,0.24038051,0.082676195
148,0.01319978,0.16471714,0.015005499
149,0.16973956,0.060817175,0.08414654
150,0.06511316,0.111088865,0.021676252
151,0.0044796,0.10224403,0.12067183
152,0.078217566,0.1167226,0.07569804
153,0.066228405,0.08602082,0.047495507
154,0.0012000494,0.032043386,0.03322222
155,0.15837052,0.020197945,0.1139231
156,0.036634177,0.03579497,0.1497609
157,0.16296388,0.027134715,0.15644315
158,0.124301754,0.069186755,0.08814311
159,0.015723424,0.13617557,0.056632645
160,0.12143081,0.09657076,0.011543694
161,0.031534508,0.104448415,0.07669087
162,0.10575224,0.07179077,0.06892871
163,0.027540904,0.25151378,0.20432487
164,0.13761866,0.11754718,0.013755839
165,0.028356759,0.019303607,0.03898844
166,0.17378992,0.19139445,0.11236736
167,0.102836296,0.036313716,0.038358677
168,0.05569259,0.03921169,0.046672843
169,0.02275248,0.16545185,0.04079276
170,0.071517795,0.0623283,0.009913032
171,0.09900679,0.11349352,0.018568745
172,0.0106790755,0.1567056,0.29212472
173,0.039901055,0.09463218,0.022876006
174,0.096834555,0.09341787,0.051163938
175,0.18157269,0.08168128,0.010945526
176,0.018666215,0.031708956,0.124527544
177,0.008897802,0.09121246,0.076567285
178,0.022734398,0.017865036,0.13369939
179,0.17936988,0.027245741,0.093460016
180,0.031667512,0.04390389,0.008753066
181,0.0817323,0.027967822,0.06913269
182,0.14063618,0.021278648,0.08101377
183,0.03885092,0.047982544,0.0852248
184,0.035312697,0.1475063,0.047735382
185,0.044006456,0.07738922,0.18490759
186,0.07670998,0.005501004,0.021530975
187,0.033504263,0.0812612,0.027420565
188,0.0746601,0.007505096,0.07677995
189,0.0090024555,0.114354216,0.049659032
190,0.06574585,0.062438406,0.13506867
191,0.045793273,0.11940748,0.07346463
192,0.09169411,0.020885112,0.038117185
193,0.067305826,0.086793266,0.09533836
194,0.07359816,0.012380061,0.12461835
195,0.128079,0.032993916,0.19342686
196,0.033252236,0.006247185,0.0045281886
197,0.07726192,0.031130744,0.0076380004
198,0.05977682,0.11502514,0.027200367
199,0.055774737,0.23057106,0.018792648
200,0.11493557,0.013131091,0.1690576
201,0.0403539,0.05098304,0.15514499
202,0.09229675,0.12977217,0.015824283
203,0.17432855,0.14452499,0.13032584
204,0.114517555,0.06309849,0.215274
205,0.07070677,0.01541128,0.11992757
206,0.14095609,0.0016099125,0.04295522
207,0.01299681,0.0047117155,0.016270885
208,0.09794682,0.15250532,0.029186824
209,0.05872039,0.016254924,0.014185781
210,0.09786546,0.042370144,0.13080263
211,0.04571388,0.08144829,0.04716626
212,0.02853512,0.003447397,0.018545656
213,0.1530988,0.026699279,0.0038455753
214,0.06169954,0.036094993,0.0975629
215,0.18625091,0.008715463,0.04460139
216,0.111541286,0.1881742,0.14372687
217,0.029406467,0.12831959,0.004288726
218,0.053858392,0.055696424,0.029992461
219,0.051242277,0.0054660575,0.21884957
220,0.1200405,0.10230742,0.031292755
221,0.06548427,0.06738712,0.06032252
222,0.008094325,0.01108573,0.0962227
223,0.13159603,0.015981026,0.15101576
224,0.123131044,0.011189363,0.015180516
225,0.20386866,0.026092226,0.11640624
226,0.07110241,0.014773161,0.09467299
227,0.06858077,0.11665736,0.010717923
228,0.11695726,0.12389476,0.04316273
229,0.042327322,0.0042764363,0.12672791
230,0.020850692,0.0488043,0.11404944
231,0.03945744,0.06850398,0.1220501
232,0.047828205,0.09161391,0.042431477
233,0.087546304,0.2138544,0.065802515
234,0.061456077,0.26922494,0.0074477675
235,0.115099914,0.16516946,0.16886783
236,0.15314245,0.055511236,0.031211412
237,0.065294124,0.11058541,0.104644746
238,0.060825255,0.000621617,0.035062294
239,0.08443561,0.046533715,0.02291879
240,0.117614195,0.032058213,0.16674957
241,0.0018465455,0.049669206,0.103369504
242,0.11486861,0.0420859,0.0828087
243,0.2047373,0.020468945,0.0073814914
244,0.026517468,0.002535565,0.011336533
245,0.17581585,0.05414793,0.1354438
246,0.051700603,0.021435773,0.001751362
247,0.03991317,0.14343227,0.119862705
248,0.04919443,0.042322297,0.04208424
249,0.18885277,0.22390461,0.17191188
250,0.048229106,0.080398366,0.09327815
251,0.034426183,0.024465723,0.10389523
252,0.02079323,0.01670317,0.10988068
253,0.19704686,0.02561979,0.017113041
254,0.10546644,0.03424859,0.054046173
255,0.10926264,0.08588,0.23004153
256,0.1668968,0.10750391,0.01238007
257,0.09292462,0.022857124,0.17825764
258,0.20850901,0.050989382,0.20095302
259,0.1262637,0.037054528,0.12675701
260,0.050331764,0.09150041,0.12071944
261,0.15077896,0.09112586,0.15592088
262,0.103089355,0.041962195,0.0629847
263,0.16506545,0.059430238,0.04686535
264,0.03789688,0.004682226,0.033561945
265,0.025439074,0.03241871,0.023496209
266,0.07850921,0.09151893,0.09149602
267,0.041752987,0.044436608,0.035267297
268,0.009115576,0.03347792,0.103246786
269,0.0719394,0.17509632,0.00057975407
270,0.12826492,0.11829867,0.036308583
271,0.06559646,0.040775266,0.08748718
272,0.06715997,0.027966065,0.03159657
273,0.024306038,0.12624803,0.1975023
274,0.0030228382,0.021375855,0.1030213
275,0.015093343,0.06740549,0.0214945
276,0.09571947,0.047564622,0.2074992
277,0.1182446,0.0013505463,0.13533606
278,0.00275141,0.13307928,0.066112585
279,0.012994057,0.032108672,0.08339819
280,0.06559748,0.087011896,0.060201265
281,0.031841952,0.061865352,0.041637875
282,0.010523486,0.036437612,0.021686006
283,0.120263964,0.13439576,0.0355778
284,0.05098396,0.0030851879,0.037299767
285,0.090021804,0.12125605,0.158666
286,0.0072916946,0.060752675,0.08889541
287,0.026280923,0.1038141,0.10112984
288,0.029624198,0.17410067,0.18175727
289,0.16849399,0.12824892,0.01252731
290,0.037826046,0.074793495,0.014121366
291,0.13701299,0.17949341,0.037526038
292,0.119233936,0.04246754,0.0987026
293,0.027261097,0.14493257,0.1315796
294,0.31579342,0.20992044,0.03569264
295,0.05161243,0.06469918,0.094453454
296,0.0066345176,0.06441167,0.094926104
297,0.019013435,0.06819134,0.043476623
298,0.06595569,0.052492455,0.05350418
299,0.0032910414,0.03539846,0.10243749
300,0.09576416,0.10084698,0.12137732
301,0.06133554,0.14032643,0.04647363
302,0.21304035,0.035378538,0.08578503
303,0.11686155,0.06482167,0.14050709
304,0.059614595,0.021131998,0.016530827
305,0.002859015,0.114079125,0.1880831
306,0.050718877,0.122657,0.015678173
307,0.072688185,0.012217871,0.028050879
308,0.09755628,0.07386886,0.06317573
309,0.050796725,0.002771478,0.11519332
310,0.029969387,0.2276074,0.034045532
311,0.020469358,0.07282421,0.10605396
312,0.0006039802,0.0997844,0.040134035
313,0.12001737,0.054417495,0.16937055
314,0.032845285,0.084620744,0.08952416
315,0.018017935,0.046432924,0.120911166
316,0.07131643,0.075775504,0.2007518
317,0.017573413,0.014091247,0.11959892
318,0.004522952,0.09197093,0.0354271
319,0.06788431,0.019098973,0.021708995
320,0.17931351,0.15427065,0.2225597
321,0.0468792,0.11585215,0.067667365
322,0.0064187315,0.042386793,0.0786911
323,0.045201875,0.09206363,0.08341044
324,0.06871677,0.06788803,0.14547648
325,0.11539521,0.033358265,0.06856917
326,0.014880118,0.08550031,0.04268739
327,0.092217214,0.07774689,0.027100608
328,0.008974451,0.05374765,0.17085642
329,0.030471379,0.0051858816,0.09526118
330,0.010199714,0.116626956,0.20092599
331,0.1391596,0.0036672195,0.16157073
332,0.20339225,0.022006743,0.05195113
333,0.078727365,0.10772093,0.123734795
334,0.02440374,0.027222764,0.079833455
335,0.11612022,0.15333481,0.008308552
336,0.23036385,0.14037547,0.13371727
337,0.06655855,0.18946171,0.0064780577
338,0.15689719,0.01003018,0.07526792
339,0.06296977,0.1687973,0.07370537
340,0.05383022,0.049913336,0.031004233
341,0.05127614,0.13263214,0.2041601
342,0.15787278,0.13708676,0.06023158
343,0.1283928,0.0053284164,0.03062826
344,0.022882277,0.07284372,0.04735666
345,0.01851132,0.040365938,0.035415642
346,0.074579254,0.2112548,0.041981053
347,0.010248909,0.15664156,0.04934632
348,0.005452407,0.04229996,0.011918316
349,0.08620495,0.04820454,0.027485067
350,0.09602833,0.031375874,0.07743382
351,0.23205703,0.009301065,0.06603815
352,0.15931948,0.017523412,0.16223167
353,0.023542771,0.09180031,0.01256556
354,0.0010287352,0.15371417,0.04519763
355,0.05035742,0.006967815,0.041679364
356,0.08580421,0.18487151,0.05732606
357,0.08546957,0.13202965,0.08191022
358,0.024917068,0.00983249,0.15094903
359,0.034631494,0.06812721,0.054688387
360,0.058562428,0.06602346,0.16045327
361,0.13430236,0.022948861,0.05185059
362,0.20055456,0.053625047,0.111895874
363,0.11399106,0.3043465,0.0028914267
364,0.021222746,0.0030774467,0.12745325
365,0.08962501,0.07068892,0.13616641
366,0.062973306,0.06808349,0.10087323
367,0.05680605,0.05267813,0.054264076
368,0.10472408,0.09955932,0.029225783
369,0.1305598,0.098466635,0.104929276
370,0.058359034,0.040143233,0.09810715
371,0.048358645,0.09926441,0.09483269
372,0.11636511,0.017986117,0.0148928715
373,0.23706898,0.07467064,0.067210674
374,0.052853625,0.009626443,0.07910814
375,0.110381566,0.03386614,0.10826681
376,0.08845033,0.027783161,0.11254657
377,0.056982063,0.16659084,0.36918423
378,0.22212966,0.09118886,0.013498331
379,0.059522204,0.07961206,0.15680127
380,0.0607382,0.015185249,0.041216813
381,0.07453978,0.08713867,0.007016964
382,0.11259841,0.1533623,0.037134573
383,0.046707157,0.23792966,0.041618865
384,0.13347077,0.16723892,0.1541195
385,0.06792603,0.006202113,0.04403771
386,0.13873018,0.039041344,0.0988375
387,0.09976848,0.085286684,0.010277211
388,0.010992532,0.09140052,0.0051814048
389,0.017021468,0.16358006,0.0031501523
390,0.13826853,0.036476154,0.07346102
391,0.081744604,0.077713266,0.034739472
392,0.036896188,0.04330018,0.10341063
393,0.15054503,0.006141356,0.01631913
394,0.0031326285,0.10775138,0.09597272
395,0.10019025,0.095972955,0.017911412
396,0.053727567,0.008816352,0.18131195
397,0.050444096,0.20547003,0.18770067
398,0.033061888,0.032846488,0.0236833
399,0.12828188,0.07289184,0.094586715
400,0.033729028,0.12689653,0.053848013
401,0.027127523,0.0477566,0.06979616
402,0.03108599,0.0031276608,0.009442508
403,0.15402065,0.16520385,0.022229655
404,0.02163222,0.1348018,0.11085461
405,0.073372215,0.08875276,0.17298934
406,0.017262368,0.027239239,0.14535142
407,0.02327554,0.06852306,0.25279224
408,0.06581945,0.18113846,0.0890791
409,0.025644056,0.05405011,0.070736006
410,0.08114786,0.047361113,0.12066769
411,0.17200331,0.1526147,0.0025382838
412,0.100786254,0.0836477,0.018274648
413,0.13540119,0.23853326,0.1372374
414,0.002491035,0.03826026,0.0018468554
415,0.022852683,0.08108301,0.100986734
416,0.12097936,0.19614129,0.0753566
417,0.17224118,0.117688574,0.0001032436
418,0.11741821,0.06677706,0.15070687
419,0.03325206,0.101548895,0.031510398
420,0.17522778,0.097912274,0.038082045
421,0.103906095,0.08945264,0.045444276
422,0.05486816,0.06629836,0.029594598
423,0.080005705,0.06588818,0.05273972
424,0.06237377,0.012594759,0.20825508
425,0.06748669,0.2802813,0.047650985
426,0.06206066,0.059757914,0.05174111
427,0.08198432,0.078529246,0.003404154
428,0.06984095,0.13276045,0.10629163
429,0.15314195,0.11635596,0.061015613
430,0.047932066,0.11525174,0.1581074
431,0.17786023,0.07358235,0.12649192
432,0.05975902,0.12168056,0.0017518377
433,0.022710843,0.07673075,0.05104575
434,0.1053896,0.15951712,0.06185301
435,0.097583145,0.022380175,0.009750008
436,0.002841328,0.053222824,0.09230862
437,0.17110655,0.011516415,0.026757171
438,0.02519178,0.08595739,0.026603732
439,0.04971546,0.015018761,0.03180561
440,0.13853458,0.0077469368,0.14911401
441,0.11043455,0.11919453,0.03501773
442,0.021224549,0.00056459126,0.21365015
443,0.06499095,0.056399524,0.0012132066
444,0.13651012,0.1161718,0.028969066
445,0.11293358,0.118058674,0.026939614
446,0.038394663,0.08555528,0.03189301
447,0.09018678,0.17133571,0.26574317
448,0.09030968,0.16190942,0.16732986
449,0.10730774,0.24031784,0.22326909
450,0.11316853,0.040141072,0.06164703
451,0.06385669,0.21293731,0.07258639
452,0.111250214,0.11201679,0.14868332
453,0.036262047,0.0030634596,0.06881833
454,0.021035993,0.15072227,0.027506638
455,0.0026558286,0.020416621,0.115892716
456,0.11541386,0.069825575,0.026908392
457,0.13766228,0.21399257,0.029186664
458,0.2875048,0.20794478,0.13875629
459,0.18098015,0.12991284,0.014566087
460,0.015024309,0.17055373,0.16328181
461,0.040016282,0.013999858,0.06612594
462,0.04078968,0.052147888,0.048599597
463,0.20070674,0.016445484,0.10179048
464,0.11015076,0.05050348,0.0079862485
465,0.08399907,0.025443846,0.1781531
466,0.091963,0.010187376,0.047324236
467,0.021513121,0.1701638,0.059092794
468,0.14752439,0.059531454,0.16409291
469,0.034911133,0.06793796,0.21890065
470,0.007521464,0.02898524,0.11995277
471,0.07403819,0.23369724,0.18764582
472,0.18810989,4.5936875e-05,0.018961405
473,0.06863366,0.10674652,0.014683244
474,0.03275234,0.12065909,0.06370461
475,0.17536506,0.064763196,0.022650113
476,0.09414579,0.049252763,0.18396582
477,0.019873573,0.039294623,0.020214515
478,0.21318777,0.045726318,0.13850854
479,0.106513664,0.07328449,0.0020733976
480,0.13841511,0.051205356,0.1824503
481,0.07249166,0.10041428,0.06550295
482,0.1251465,0.09290514,0.060734235
483,0.07755512,0.063572556,0.09854612
484,0.094276495,0.14174864,0.073957264
485,0.030369552,0.061289422,0.0420772
486,0.05288036,0.050738934,0.035753243
487,0.046704095,0.09183888,0.033481807
488,0.053857815,0.02509058,0.10692981
489,0.0007138338,0.09139492,0.04298082
490,0.008584952,0.01524996,0.11505512
491,0.0779542,0.1596409,0.041187853
492,0.19565722,0.015485081,0.0011587121
493,0.0021594146,0.035313502,0.069731906
494,0.13774505,0.027843708,0.08018098
495,0.0062263957,0.058410797,0.030699726
496,0.258433,0.1063053,0.12645757
497,0.043394983,0.027714526,0.07497268
498,0.059382223,0.09114112,0.12775385
499,0.08524052,0.06699233,0.020767208
500,0.25740165,0.04963523,0.08566191
501,0.010851573,0.05454772,0.0313396
502,0.0840132,0.14130497,0.08476759
503,0.014846085,0.16002655,0.08741367
504,0.047996096,0.059076134,0.07839259
505,0.039575987,0.069110654,0.12549517
506,0.00041747553,0.02976971,0.25959066
507,0.015731428,0.006993732,0.12877809
508,0.012283929,0.0007871818,0.15686865
509,0.09635754,0.009123849,0.028411882
510,0.007840165,0.04546049,0.049775444
511,0.08463522,0.05025563,0.25147533
512,0.08089238,0.022756936,0.026654858
513,0.109290235,0.060162295,0.073931076
514,0.06851085,0.009409541,0.075383104
515,0.15178463,0.08155386,0.018347148
516,0.03389977,0.13582283,0.10587572
517,0.0074782087,0.047992405,0.07719886
518,0.059251588,0.101619184,0.06271234
519,0.13461208,0.101203255,0.13137066
520,0.042153165,0.00022454109,0.08051394
521,0.096297264,0.2674537,0.042300757
522,0.017688733,0.09572606,0.043606535
523,0.23300414,0.07705775,0.031694323
524,0.09872966,0.015397415,0.01806245
525,0.07885685,0.19612823,0.15066189
526,0.084438,0.05633799,0.08020022
527,0.05558099,0.07019201,0.078395486
528,0.090611935,0.032366015,0.07291605
529,0.21561149,0.0039395792,0.028476022
530,0.121461846,0.10229535,0.011204738
531,0.07881455,0.15523961,0.02268995
532,0.122580186,0.05566995,0.17202152
533,0.026951313,0.052001826,0.15784822
534,0.17796591,0.078506075,0.13060756
535,0.053947672,0.17822148,0.047323827
536,0.07774315,0.004840584,0.030812697
537,0.087984405,0.049107168,0.05879511
538,0.030405795,0.050950702,0.15298009
539,0.04969146,0.053586148,0.086630866
540,0.052874483,0.11529205,0.02828897
541,0.04910493,0.05093242,0.09937346
542,0.033959977,0.08688341,0.102785274
543,0.1652458,0.079070576,0.029503139
544,0.1474334,0.121539645,0.090824276
545,0.037506446,0.008670181,0.01345406
546,0.048349205,0.147121,0.021774216
547,0.09913827,0.1366545,0.23190665
548,0.09988757,0.019775787,0.083684824
549,0.087559074,0.09129573,0.048073586
550,0.16730614,0.02033582,0.095008716
551,0.07020412,0.021414218,0.111263625
552,0.112888485,0.038479485,0.10918592
553,0.0038392898,0.18320577,0.051179435
554,0.04584455,0.20701613,0.06108236
555,0.001304055,0.008311535,0.022428123
556,0.23198952,0.010101311,0.08065814
557,0.09112396,0.035472825,0.03449257
558,0.005051943,0.06451512,0.014146684
559,0.11602313,0.018424645,0.060313895
560,0.075187825,0.0035058006,0.13161026
561,0.018356225,0.26864764,0.019031772
562,0.0025397555,0.04786355,0.02942732
563,0.017440028,0.15055962,0.14647654
564,0.056619924,0.124796346,0.023589637
565,0.029969756,0.0200935,0.19857125
566,0.13350533,0.097996354,0.07098335
567,0.019296644,0.066433124,0.020549089
568,0.06128422,0.13980919,0.1446677
569,0.030545138,0.01583433,0.087804936
570,0.054507453,0.013260019,0.006735226
571,0.15073925,0.0152307,0.01939439
572,0.02748513,0.0012744407,0.09852192
573,0.05951604,0.019015137,0.00034553738
574,0.042519365,0.044619378,0.1930998
575,0.016299266,0.07537284,0.12581375
576,0.023262791,0.11264705,0.024586486
577,0.03478798,0.060844284,0.21541497
578,0.2306476,0.06658351,0.10843186
579,0.05911953,0.17816041,0.016360713
580,0.09839146,0.07331401,0.010999622
581,0.05325969,0.06784117,0.094585486
582,0.1524077,0.06730429,0.079220556
583,0.14167438,0.070874296,0.04323369
584,0.063854024,0.021488117,0.022623982
585,0.156007,0.045900524,0.12837447
586,0.01774866,0.15751946,0.08595232
587,0.06568091,0.061220974,0.09627074
588,0.19814663,0.24039572,0.21927696
589,0.20597039,0.06747967,0.112425506
590,0.045676313,0.09630391,0.014124335
591,0.1008336,1.7619874e-05,0.03128052
592,0.04737662,0.027147297,0.121401496
593,0.22894631,0.07012693,0.15926361
594,0.092833444,0.13860783,0.20103806
595,0.060607776,0.02818638,0.20415118
596,0.02203256,0.016676817,0.014659372
597,0.058338802,0.12867077,0.040880397
598,0.1155939,0.18787976,0.09374136
599,0.02898078,0.041117784,0.03775016
600,0.064109,0.019297041,0.03618936
601,0.21313246,0.10063631,0.02687806
602,0.082275786,0.015890025,0.07900616
603,0.07044416,0.048430473,0.02402947
604,0.031556215,0.015116156,0.11954706
605,0.14009246,0.03669641,0.014424003
606,0.1353236,0.13816983,0.14748448
607,0.104989,0.1718634,0.09952402
608,0.10445044,0.13754553,0.056544207
609,0.01323909,0.11988429,0.052883975
610,0.106097244,0.0055028675,0.120637976
611,0.1977253,0.09764227,0.005258652
612,0.11449504,0.10757188,0.1309013
613,0.01881773,0.021174338,0.0038377193
614,0.123208836,0.022524895,0.04398469
615,0.04315321,0.066330805,0.12686571
616,0.11600738,0.12353867,0.05979391
617,0.01710781,0.06571589,0.040947177
618,0.12508279,0.035329133,0.154109
619,0.13858183,0.0422832,0.1998785
620,0.02010622,0.015095632,0.24298795
621,0.09567584,0.061651867,0.018180398
622,0.106274076,0.060893934,0.008989124
623,0.09567836,0.1913577,0.033035554
624,0.06825593,0.035474245,0.12208163
625,0.05673076,0.20671457,0.08640108
626,0.0874578,0.104251765,0.12964442
627,0.0035136696,0.031299133,0.0053636343
628,0.063770905,0.083088174,0.19285198
629,0.026111448,0.17910305,0.0355652
630,0.08088493,0.18807803,0.04227918
631,0.1409226,0.013897351,0.001692886
632,0.014611149,0.10117326,0.04263533
633,0.11287682,0.00968351,0.0109926555
634,0.113069,0.12197123,0.047821537
635,0.013012996,0.042175602,0.12980735
636,0.14916813,0.08905872,0.030965494
637,0.023796968,0.046087068,0.048132773
638,0.038545012,0.08080048,0.09299213
639,0.017222056,0.08283687,0.1610975
640,0.02682188,0.06584247,0.1611715
641,0.02711016,0.08565523,0.06056404
642,0.09912235,0.12822098,0.055704523
643,0.027996793,0.053279705,0.007933336
644,0.16277695,0.08212213,0.17561466
645,0.258744,0.12492874,0.13695587
646,0.06868437,0.030973338,0.031391323
647,0.0150885135,0.10896205,0.04547252
648,0.1165231,0.049289476,0.029964304
649,0.12299204,0.039195407,0.11377208
650,0.041025113,0.029160274,0.08626086
651,0.02350179,0.13867103,0.14616175
652,0.07635338,0.07970265,0.04587353
653,0.057682868,0.09904902,0.08678272
654,0.08744297,0.013379704,0.06727344
655,0.067998216,0.087085575,0.102950916
656,0.017869929,0.05155281,0.11571009
657,0.089122094,0.023298832,0.023361769
658,0.008417708,0.10683435,0.07646148
659,0.04848967,0.010654374,0.032145295
660,0.05703737,0.1544928,0.1812066
661,0.118732825,0.09519177,0.00034768795
662,0.19051827,0.051467657,0.03832603
663,0.1746578,0.007910157,0.068066984
664,0.1629143,0.109135196,0.049583837
665,0.014113272,0.032271236,0.22827108
666,0.022420647,0.0114086885,0.008968699
667,0.14300774,0.08004274,0.019836972
668,0.047683366,0.042094335,0.0029052515
669,0.03791357,0.12083938,0.089514896
670,0.030138686,0.018788125,0.02909461
671,0.11356674,0.020044992,0.10078174
672,0.076232605,0.042512104,0.11762762
673,0.024094487,0.06155208,0.031045923
674,0.23754923,0.028358446,0.08595366
675,0.066933304,0.065107666,0.082833655
676,0.12598766,0.105729654,0.056516692
677,0.1619879,0.098624244,0.06011798
678,0.05668328,0.16674593,0.28060153
679,0.09148315,0.1487782,0.24251993
680,0.21171401,0.049857747,0.013328605
681,0.11079203,0.1265252,0.056343507
682,0.07807581,0.08915463,0.025645232
683,0.23481841,0.06505569,0.20085469
684,0.11591303,0.08319882,0.000808866
685,0.009432814,0.04231051,0.20387161
686,0.08765691,0.036522377,0.13586707
687,0.14640883,0.13196112,0.11730232
688,0.038914572,0.17793328,0.16320232
689,0.15528505,0.08556543,0.083723664
690,0.07481675,0.01620394,0.035571843
691,0.11365139,0.027111158,0.12799862
692,0.028696436,0.07232732,0.08211239
693,0.093092114,0.0013231608,0.07506032
694,0.08188462,0.006762398,0.14101157
695,0.10940951,0.045231715,0.06723854
696,0.020473933,0.12035948,0.04170104
697,0.03610878,0.13675214,0.088390574
698,0.00915721,0.13466547,0.21653597
699,0.017918985,0.09309818,0.34544936
700,0.06647089,0.17757656,0.01155656
701,0.12570268,0.150258,0.1089036
702,0.08632993,0.11809278,0.138068
703,0.009010077,0.049168058,0.07599723
704,0.16838422,0.032770406,0.14559738
705,0.0933519,0.0303587,0.13111508
706,0.18950745,0.032100283,0.0007137776
707,0.10410645,0.09533401,0.04979806
708,0.04812667,0.069163814,0.15875186
709,0.08008675,0.0028073355,0.2194974
710,0.057638563,0.014764457,0.011139372
711,0.059598178,0.030219598,0.008562409
712,0.030246912,0.0059626633,0.050007038
713,0.008337246,0.20093119,0.061623823
714,0.0010194663,0.10352623,0.030408138
715,0.05352267,0.028153487,0.019606609
716,0.13986638,0.1279961,0.0002500332
717,0.31106564,0.010505663,0.11325157
718,0.20491154,0.07893496,0.038639937
719,0.099920206,0.103923164,0.05837886
720,0.08097312,0.032980297,0.09157035
721,0.06187346,0.035878006,0.090808906
722,0.030882949,0.061544556,0.15400632
723,0.006618403,0.060285714,0.057101935
724,0.066081524,0.045963064,0.054225586
725,0.037174884,0.012829231,0.09813012
726,0.018933322,0.11185071,0.074365
727,0.057176165,0.047667764,0.023946038
728,0.030801617,0.049843088,0.0074314703
729,0.22263958,0.018715002,0.104872696
730,0.01508884,0.027708124,0.1252263
731,0.0019327401,0.08517497,0.041226845
732,0.02436549,0.0011870385,0.0030664406
733,0.007962045,0.10883601,0.02088119
734,0.115553536,0.006008646,0.02890574
735,0.117589496,0.009511253,0.1291899
736,0.02466956,0.08321199,0.1804871
737,0.045263283,0.2394598,0.14503543
738,0.15105689,0.058334254,0.06684724
739,0.09710783,0.1382211,0.091217004
740,0.05680065,0.12854391,0.013662574
741,0.12677594,0.033166643,0.015421344
742,0.023056932,0.056539286,0.07166407
743,0.0787347,0.09160855,0.044633754
744,0.07800082,0.10049325,0.089241795
745,0.17693438,0.043762933,0.017011864
746,0.17568693,0.097014576,0.06011588
747,0.061680418,0.08124584,0.09405846
748,0.075638846,0.07085612,0.088212535
749,0.095658384,0.03273621,0.039617553
750,0.0741593,0.10625404,0.09543962
751,0.04404579,0.036438175,0.076224476
752,0.14486158,0.0032364794,0.06177876
753,0.047223013,0.06213046,0.042202063
754,0.060941197,0.11904303,0.09848689
755,0.067292444,0.04853091,0.10869678
756,0.10083133,0.05954551,0.031542603
757,0.08436348,0.06312712,0.109695725
758,0.08670078,0.080336995,0.083423905
759,0.0029503447,0.09943039,0.08625502
760,0.14375114,0.05433298,0.07011401
761,0.015551805,0.040610395,0.049280394
762,0.13545989,0.1275191,0.031938177
763,0.012304283,0.0764716,0.026988735
764,0.18318264,0.015595465,0.030222902
765,0.1252841,0.0848944,0.15928963
766,0.029062632,0.13047622,0.21491987
767,0.06440146,0.0031686581,0.018239183
768,0.12132864,0.07300946,0.018441025
769,0.021509016,0.068662696,0.0227157
770,0.24571072,0.04786974,0.0082936
771,0.04042062,0.02796902,0.06006845
772,0.22044785,0.045877285,0.08702605
773,0.06463446,0.030592026,0.17074333
774,0.0068098316,0.11827145,0.06464179
775,0.06510932,0.096005864,0.016889144
776,0.04111715,0.078205146,0.054233514
777,0.13471256,0.10826775,0.13003455
778,0.00662863,0.16204832,0.07633693
779,0.13214268,0.076373294,0.020595148
780,0.07929581,0.23069663,0.034546986
781,0.08775743,0.04796791,0.03910962
782,0.060663626,0.16096392,0.021204835
783,0.07868303,0.029316846,0.12253485
784,0.008234268,0.015164276,0.00797457
785,0.083263405,0.12915152,0.049949184
786,0.09988069,0.026640395,0.004750108
787,0.015929943,0.06820544,0.061988156
788,0.010311719,0.09567508,0.034824673
789,0.007988792,0.06690789,0.078332946
790,0.08635027,0.09596371,0.0052893846
791,0.038102195,0.052100006,0.2710515
792,0.12646432,0.055862725,0.017337535
793,0.19511886,0.043728095,0.01700201
794,0.06574179,0.13241108,0.0054001096
795,0.1337591,0.0015838764,0.004344869
796,0.12252648,0.16659021,0.016561713
797,0.16774812,0.07984612,0.105817705
798,0.089378335,0.07193007,0.12966995
799,0.010601007,0.017893117,0.023645047
800,0.043284845,0.02963605,0.040390927
801,0.12142588,0.017126914,0.008241219
802,0.035465166,0.08123736,0.01373504
803,0.051575292,0.0141999945,0.10035012
804,0.11438501,0.012734156,0.10104993
805,0.208246,0.037434343,0.15911579
806,0.10859305,0.059539575,0.06261116
807,0.057882864,0.006314333,0.060874254
808,0.017494004,0.15438357,0.06255541
809,0.12352126,0.08719212,0.08183667
810,0.01789573,0.1540447,0.0024818613
811,0.016002411,0.05929851,0.07912036
812,0.05026257,0.120425515,0.08982277
813,0.028726833,0.0019785562,0.03830496
814,0.038670536,0.013749704,0.16622245
815,0.03779178,0.041313015,0.05323013
816,0.003225986,0.12184569,0.03404839
817,0.05399698,0.12336734,0.0961517
818,0.066214114,0.095046714,0.09085403
819,0.04658243,0.15969554,0.084564894
820,0.058114257,0.06715233,0.06574808
821,0.070939206,0.008120003,0.01411589
822,0.07297026,0.10868019,0.030800113
823,0.15916397,0.013113662,0.08825886
824,0.023938116,0.20520766,0.10205513
825,0.12095956,0.11056801,0.051405646
826,0.0516126,0.039757248,0.09644998
827,0.036773216,0.12170208,0.031139694
828,0.043089543,0.013342802,0.14680293
829,0.0349775,0.042741306,0.06923822
830,0.0032123309,0.078401364,0.025050284
831,0.04248824,0.0855972,0.040115368
832,0.055720773,0.11760732,0.12336577
833,0.057990458,0.13829067,0.00173018
834,0.08837008,0.056279752,0.036653467
835,0.17210793,0.11865815,0.11536479
836,0.052182797,0.064429305,0.094378166
837,0.07662739,0.02141257,0.14827599
838,0.20146665,0.021453869,0.12517908
839,0.12885407,0.084872544,0.1230176
840,0.1431323,0.10885454,0.085217744
841,0.027716141,0.11585459,0.13645712
842,0.0075949486,0.038406868,0.091567084
843,0.13572836,0.19042215,0.047465015
844,0.032718543,0.045304175,0.066630356
845,0.14928181,0.052092783,0.018486248
846,0.20788601,0.054714423,0.080665134
847,0.014983692,0.031897433,0.02580847
848,0.18247718,0.00022666254,0.006771019
849,0.20749404,0.17721656,0.092966095
850,0.108176224,0.1396022,0.058036108
851,0.19222046,0.056068987,0.17113088
852,0.10245291,0.119746044,0.2269875
853,0.08160464,0.19266433,0.12537187
854,0.009819871,0.056895282,0.105019115
855,0.04818467,0.037219077,0.14659962
856,0.08095543,0.20119146,0.072628975
857,0.16905685,0.07830573,0.061918575
858,0.10669638,0.062138297,0.008825318
859,0.04828721,0.03337664,0.18936749
860,0.006617581,0.022978565,0.044220842
861,0.08672683,0.0058273054,0.084136724
862,0.14326791,0.07946652,0.09480518
863,0.10252949,0.0039789076,0.020626277
864,0.16620533,0.19171199,0.08313563
865,0.065785564,0.0055539194,0.04526161
866,0.14892794,0.16954836,0.10678892
867,0.007302148,0.03937245,0.0048627206
868,0.114962064,0.11876342,0.0017121191
869,0.17493035,0.14044015,0.06792289
870,0.12630466,0.23529515,0.058891993
871,0.059731387,0.11482718,0.00318297
872,0.028996045,0.03022688,0.059394572
873,0.1101062,0.0885255,0.048519935
874,0.039065707,0.07565426,0.1435487
875,0.038572572,0.012087162,0.007484645
876,0.009098261,0.03667669,0.089183055
877,0.20234592,0.004645345,0.14309403
878,0.0017632595,0.11056841,0.004037117
879,0.0468944,0.12130321,0.040485382
880,0.04130364,0.06329689,0.25111824
881,0.06856403,0.13405252,0.22287409
882,0.0252898,0.016963113,0.015957918
883,0.006807833,0.016909847,0.0017207563
884,0.021560844,0.183243,0.027278833
885,0.009257053,0.0033998534,0.046799734
886,0.10997883,0.033502538,0.03706608
887,0.0026907448,0.07991825,0.12834044
888,0.06306745,0.02869305,0.029477155
889,0.1000953,0.0012399392,0.03772413
890,0.10163446,0.113736585,0.09742908
891,0.06467524,0.20119339,0.08977852
892,0.020498993,0.09386703,0.009711631
893,0.029900579,0.122677475,0.115137175
894,0.022290599,0.0379677,0.10207837
895,0.03575376,0.009342592,0.06703319
896,0.056832235,0.009265521,0.0233382
897,0.012522235,0.06752418,0.117844485
898,0.0031186575,0.06272646,0.089547575
899,0.060460538,0.10421654,0.10761544
900,0.21966219,0.109187305,0.037760865
901,0.082205296,0.04724018,0.032804143
902,0.080593325,0.04330181,0.07859015
903,0.09063683,0.007644003,0.13355853
904,0.10268746,0.14871494,0.12310849
905,0.21406691,0.07860253,0.12812117
906,0.14128599,0.14573336,0.23559287
907,0.062934674,0.3795502,0.05045695
908,0.08316575,0.11914255,0.06543802
909,0.10343688,0.14170249,0.107708685
910,0.023995375,0.20259373,0.035438526
911,0.0074333237,0.016911203,0.083083935
912,0.20832902,0.09313466,0.03598154
913,0.012555978,0.042451195,0.10601002
914,0.011896027,0.05116395,0.13486578
915,0.1123114,0.1714515,0.12323941
916,0.006332644,0.10238089,0.14167093
917,0.18578151,0.03834727,0.1100736
918,0.06848317,0.1429561,0.1568737
919,0.19289589,0.17603007,0.0042637507
920,0.069424085,0.08013645,0.07764966
921,0.04576121,0.036064856,0.024964878
922,0.051385727,0.1687843,0.047529597
923,0.016312411,0.23270072,0.10125738
924,0.0060394267,0.0660296,0.15441078
925,0.20694268,0.101148546,0.051938854
926,0.048553634,0.035248484,0.07747231
927,0.2946289,0.06329494,0.06330637
928,0.016460007,0.07743711,0.071608074
929,0.008032842,0.054604344,0.07027771
930,0.12391788,0.17596377,0.16557707
931,0.10937069,0.010128509,0.044675604
932,0.044002943,0.060410067,0.07038912
933,0.096075706,0.09680171,0.16777012
934,0.052038703,0.07560336,0.15475705
935,0.18117857,0.014573637,0.039781254
936,0.017274791,0.058125135,0.17508553
937,0.1198855,0.08969271,0.123379566
938,0.084737055,0.037763488,0.24718644
939,0.15008533,0.11254408,0.09067006
940,0.13073383,0.030789746,0.07372591
941,0.024482675,0.048453975,0.11254742
942,0.013105709,0.15869421,0.0732829
943,0.16708875,0.0023562438,0.018749144
944,0.11949042,0.023294961,0.038808525
945,0.012998594,0.14173529,0.021974305
946,0.07922115,0.24801643,0.0023576443
947,0.03364931,0.09327969,0.20452972
948,0.09570476,0.15717328,0.08026023
949,0.09926182,0.27420452,0.17499596
950,0.10544155,0.1624393,0.005266459
951,0.0028538029,0.06835054,0.18520552
952,0.09761307,0.03266691,0.123716
953,0.053625997,0.13246205,0.075718686
954,0.1380525,0.0927036,0.06573688
955,0.0072977594,0.041732565,0.147155
956,0.072295636,0.07300151,0.07701353
957,0.15980943,0.028078455,0.0221676
958,0.059098065,0.12949805,0.002381285
959,0.053136293,0.006633355,0.003604995
960,0.0030414476,0.069033444,0.0080099525
961,0.06694989,0.057375044,0.08165917
962,0.07487122,0.07373439,0.1867148
963,0.17377171,0.030408707,0.12988354
964,0.028271316,0.0030409873,0.023758547
965,0.07720352,0.09833131,0.06579396
966,0.09154729,0.04615469,0.06409213
967,0.012389523,0.08646443,0.16907674
968,0.10560289,0.14442559,0.09826594
969,0.08426688,0.11072798,0.15063606
970,0.043535177,0.1264423,0.005575003
971,0.105822265,0.0770256,0.06778811
972,0.18986467,0.22997166,0.14804003
973,0.15807627,0.054981478,0.21200682
974,0.12550257,0.012020365,0.119195655
975,0.061770897,0.07340298,0.026326174
976,0.069761075,0.10566105,0.07838722
977,0.09339983,0.045500647,0.13960254
978,0.0136459125,0.045888606,0.12064535
979,0.007409214,0.23573552,0.00018218202
980,0.005615082,0.012831846,0.10118177
981,0.06839237,0.02313835,0.07065578
982,0.11534489,0.074506305,0.054923676
983,0.09486528,0.13766398,0.17943136
984,0.022072565,0.016493013,0.17131297
985,0.04349363,0.19375663,0.1648088
986,0.01667388,0.010957737,0.20174237
987,0.14920636,0.012654109,0.24386321
988,0.14509748,0.0032578558,0.087412834
989,0.04769291,0.14147346,0.066229396
990,0.013127767,0.08397663,0.03166325
991,0.011438634,0.042201,0.024125688
992,0.10325881,0.0066682342,0.12625775
993,0.009941547,0.09926112,0.0746071
994,0.0531836,0.07424994,0.04466188
995,0.038243786,0.026346026,0.1612565
996,0.084240586,0.098451264,0.034759663
997,0.15726392,0.0047796373,0.029884553
998,0.18402712,0.03795789,0.018087639
999,0.05244621,0.14790651,0.17603593
1000,0.1022936,0.13577783,0.08942534
1001,0.16732767,0.07906778,0.06990986
1002,0.08068758,0.15219948,0.090100184
1003,0.053286165,0.0034336385,0.124846466
1004,0.12696388,0.02160193,0.17237549
1005,0.03105988,0.09323285,0.14279532
1006,0.12911053,0.09288105,0.05814665
1007,0.046362087,0.04641206,0.041137822
1008,0.06855824,0.13901809,0.07219102
1009,0.02461497,0.12902354,0.04588246
1010,0.103554524,0.07000474,0.070428826
1011,0.18831411,0.033996064,0.02173174
1012,0.10477719,0.035433147,0.04115534
1013,0.1071346,0.17999583,0.098867916
1014,0.07537292,0.05204551,0.02244512
1015,0.0727832,0.03680567,0.117508024
1016,0.09186523,0.0142812785,0.16080615
1017,0.04727898,0.040645756,0.27832964
1018,0.14672275,0.027159853,0.113410614
1019,0.111397535,0.0758743,0.02358203
1020,0.014895264,0.018296145,0.12762263
1021,0.12072568,0.031874288,0.09378087
1022,0.13808288,0.009387773,0.060263198
1023,0.06602155,0.11453186,0.08209211
1024,0.050147504,0.10323981,0.028928451
1025,0.076187834,0.07670763,0.13637294
1026,0.016722782,0.116096206,0.0077053043
1027,0.03956002,0.09645972,0.046077766
1028,0.06375123,0.0480264,0.015891327
1029,0.034811307,0.17160468,0.043468866
1030,0.033531886,0.071358405,0.13624367
1031,0.18763113,0.02522608,0.06356173
1032,0.013688245,0.11312315,0.0982576
1033,0.06468548,0.11220874,0.012925555
1034,0.072337665,0.08262325,0.025445646
1035,0.1476911,0.063523434,0.12741044
1036,0.013948563,0.09377543,0.051367473
1037,0.16143969,0.056972157,0.030011032
1038,0.087623164,0.12944719,0.01623528
1039,0.08074296,0.08322474,0.039365176
1040,0.0714042,0.035757285,0.10555074
1041,0.009837977,0.08254546,0.07002307
1042,0.10304768,0.052292354,0.03307744
1043,0.09970211,0.04030278,0.03995403
1044,0.0020251065,0.11007386,0.0031138298
1045,0.06908858,0.03311327,0.02453099
1046,0.00989048,0.1265115,0.07856555
1047,0.03251493,0.029636174,0.04060828
1048,0.03675188,0.067165226,0.044173907
1049,0.017116163,0.069995485,0.24513887
1050,0.103836976,0.19205235,0.17454295
1051,0.15814354,0.056034595,0.05082928
1052,0.0027476966,0.09706867,0.10559165
1053,0.050545625,0.049474396,0.033816893
1054,0.16730107,0.099208236,0.08705805
1055,0.0052241893,0.02981644,0.024415266
1056,0.12049894,0.11181692,0.16823453
1057,0.045366634,0.008392733,0.047888808
1058,0.016117902,0.1305533,0.11563129
1059,0.12774295,0.07369757,0.14561719
1060,0.20683172,0.17802438,0.13167423
1061,0.09277613,0.024843259,0.08305971
1062,0.051285293,0.033145156,0.009500958
1063,0.08637378,0.13130684,0.18821871
1064,0.20148197,0.10711792,0.0008920802
1065,0.00558065,0.019793868,0.11662748
1066,0.021351952,0.032716524,0.053008728
1067,3.197947e-05,0.037112236,0.07421103
1068,0.093549594,0.002151569,0.022279613
1069,0.14241205,0.108032584,0.07844223
1070,0.009651634,0.065089315,0.2588133
1071,0.0032011657,0.0574966,0.040376805
1072,0.0870254,0.013045284,0.1443666
1073,0.03375099,0.26435658,0.30000526
1074,0.013885989,0.04531962,0.0053678495
1075,0.16351654,0.039202325,0.19701482
1076,0.17610417,0.09253281,0.010720714
1077,0.19671398,0.07141148,0.18920913
1078,0.013009227,0.19184656,0.09113656
1079,0.05003761,0.056511052,0.18071544
1080,0.122007616,0.0914398,0.094643645
1081,0.120378226,0.21524441,0.11305424
1082,0.030333992,0.010696061,0.036952212
1083,0.07920098,0.02734547,0.014313625
1084,0.057883505,0.14277957,0.05624667
1085,0.12028884,0.07789596,0.017692171
1086,0.10758361,0.10606734,0.0056672823
1087,0.13929963,0.18313628,0.009894222
1088,0.031275883,0.11038195,0.051496375
1089,0.04027898,0.039704863,0.10838992
1090,0.1503904,0.09826375,0.050896537
1091,0.013627504,0.068698846,0.003258257
1092,0.018846093,0.1698965,0.14062418
1093,0.09341422,0.08515522,0.09336502
1094,0.11114188,0.04807605,0.08986566
1095,0.025492337,0.045332685,0.1114466
1096,0.14125867,0.08837073,0.072224535
1097,0.19259496,0.10896113,0.040539943
1098,0.041014675,0.050877906,0.1584713
1099,0.040598758,0.07234677,0.13621674
1100,0.026837414,0.039588787,0.0057969415
1101,0.012759634,0.15331425,0.0068032737
1102,0.044963587,0.02558196,0.13747948
1103,0.10153671,0.17349638,0.076985694
1104,0.12099168,0.043566994,0.15721166
1105,0.063210785,0.009889348,0.04354931
1106,0.15188724,0.13576947,0.15710354
1107,0.05723873,0.08008506,0.18354662
1108,0.12819317,0.09550466,0.12826417
1109,0.16835576,0.07169203,0.033407178
1110,0.15677892,0.13951395,0.1552594
1111,0.063211106,0.109938435,0.19146076
1112,0.2484524,0.021774791,0.04653311
1113,0.089157395,0.027210973,0.07418393
1114,0.106846415,0.1606936,0.013847547
1115,0.02287643,0.048774686,0.06737761
1116,0.005757541,0.018344391,0.0850752
1117,0.076819874,0.24793427,0.04057398
1118,0.002172082,0.0719191,0.006524986
1119,0.10993823,0.05949024,0.011232089
1120,0.03012085,0.077213846,0.015075161
1121,0.06481168,0.0007515302,0.09777328
1122,0.04787902,0.055958018,0.13026424
1123,0.06074613,0.06489141,0.039227422
1124,0.08532135,0.0059579737,0.07468997
1125,0.20962678,0.05018928,0.089180864
1126,0.02271388,0.026368428,0.009887359
1127,0.062036514,0.021550149,0.084075995
1128,0.0196023,0.05468819,0.035329286
1129,0.14910509,0.10570323,0.09128142
1130,0.16092664,0.046554424,0.048417583
1131,0.0556351,0.079754874,0.03592701
1132,0.0679827,0.16118559,0.062198088
1133,0.06369049,0.15231831,0.03634427
1134,0.1650867,0.0015871258,0.1225602
1135,0.13497241,0.032717727,0.17992103
1136,0.1614773,0.032746956,0.052693542
1137,0.018139366,0.07211136,0.0146181695
1138,0.1142431,0.025357705,0.003423523
1139,0.27623487,0.044397153,0.08849708
1140,0.0566796,0.09076672,0.043541204
1141,0.07470755,0.013271223,0.03639443
1142,0.13524106,0.066423215,0.11031733
1143,0.030588722,0.019560255,0.021958407
1144,0.14947887,0.10220949,0.1425364
1145,0.16637094,0.12809874,0.116286665
1146,0.07281807,0.046163265,0.079106115
1147,0.05832362,0.02421037,0.10690012
1148,0.031962577,0.0041600293,0.080145575
1149,0.24721517,0.038952902,0.073586315
1150,0.26661137,0.14301038,0.12979445
1151,0.12429546,0.05268469,0.005615946
1152,0.014154342,0.15973149,0.10369434
1153,0.021352183,0.107145876,0.0652544
1154,0.17013161,0.01255387,0.08987884
1155,0.061944246,0.08947282,0.008445429
1156,0.03859808,0.035466634,0.06638871
1157,0.06876873,0.036136955,0.10371078
1158,0.10041751,0.05690342,0.03446011
1159,0.1267817,0.18844439,0.06306979
1160,0.16891484,0.06005012,0.11152042
1161,0.013464328,0.019858167,0.04519941
1162,0.05690945,0.20177425,0.12297604
1163,0.09511402,0.011501686,0.0052722595
1164,0.08722925,0.046421487,0.04177156
1165,0.056657467,0.014267806,0.04518114
1166,0.12748517,0.032179542,0.16053589
1167,0.051153924,0.023137826,0.06385872
1168,0.016761089,0.16016847,0.12298899
1169,0.15521899,0.22748725,0.017131083
1170,0.11872762,0.15981914,0.032537036
1171,0.019197281,0.11316215,0.07767861
1172,0.15758917,0.13278651,0.0073079416
1173,0.0047087497,0.08832267,0.16836058
1174,0.15591441,0.017334206,0.068932675
1175,0.08974393,0.011513186,0.20363565
1176,0.069207795,0.05822436,0.12385744
1177,0.11322756,0.1757052,0.11014012
1178,0.047686372,0.032334447,0.033511873
1179,0.15067068,0.071881756,0.016898545
1180,0.042580314,0.03355804,0.14328091
1181,0.031587105,0.08081109,0.005958032
1182,0.092953004,0.016940571,0.17105024
1183,0.11722012,0.098414,0.20202602
1184,0.18023339,0.052463043,0.008017359
1185,0.0010492014,0.13866644,0.045818385
1186,0.057687767,0.09895749,0.053801727
1187,0.050527275,0.09669078,0.037557956
1188,0.06602855,0.13600032,0.05969878
1189,0.023154235,0.0331874,0.009344268
1190,0.053356588,0.034647696,0.15844399
1191,0.040463332,0.08693043,0.12215703
1192,0.16567074,0.17237157,0.019111626
1193,0.19173485,0.0053635454,0.1540353
1194,0.011663602,0.09088642,0.020140352
1195,0.026383284,0.28279907,0.12867782
1196,0.03532455,0.10286855,0.07484929
1197,0.054634687,0.024428958,0.12198385
1198,0.06752245,0.037105627,0.14738886
1199,0.014168249,0.03596457,0.057742577
1200,0.03264849,0.017434686,0.15759985
1201,0.017640486,0.04455486,0.05311689
1202,0.021032084,0.16198163,0.057392746
1203,0.103621826,0.0034533616,0.04212109
1204,0.021105671,0.039737932,0.056506474
1205,0.07518931,0.007970282,0.1872846
1206,0.08472157,0.054585792,0.15134817
1207,0.044197354,0.03772211,0.036261536
1208,0.23697102,0.109380856,0.16310953
1209,0.034241293,0.023757143,0.038523566
1210,0.050599575,0.08754343,0.09635821
1211,0.092264034,0.20042627,0.115344875
1212,0.080500275,0.13347703,0.23097344
1213,0.05162762,0.14032817,0.19505402
1214,0.0018688312,0.15416351,0.060739815
1215,0.111793265,0.1567138,0.018286295
1216,0.10416806,0.16860615,0.017489722
1217,0.006922436,0.047327742,0.008255846
1218,0.04974842,0.008511239,0.17151064
1219,0.14372355,0.061138216,0.010146827
1220,0.0036619636,0.15372287,0.042517696
1221,0.13627304,0.065466166,0.17090864
1222,0.17985825,0.06810103,0.09730045
1223,0.008277379,0.07919254,0.07845852
1224,0.012929307,0.11928388,0.033092234
1225,0.030005889,0.022660434,0.04677578
1226,0.16780633,0.16244604,0.070474364
1227,0.017401446,0.00076870515,0.103930406
1228,0.12442842,0.11040901,0.045460112
1229,0.029742898,0.087270945,0.07419696
1230,0.017583912,0.020913709,0.022774687
1231,0.0477884,0.001443603,0.12005882
1232,0.035863988,0.023711935,0.06800637
1233,0.10707305,0.15875933,0.097410455
1234,0.12957036,0.017045941,0.12679984
1235,0.08508134,0.027996017,0.06321852
1236,0.004427446,0.15064226,0.18600321
1237,0.03220029,0.029387334,0.051541597
1238,0.24614236,0.034916837,0.0016952034
1239,0.009007085,0.11040337,0.010595629
1240,0.061612204,0.10233586,0.02903249
1241,0.09394279,0.043935765,0.10464297
1242,0.05869445,0.063926056,0.05353278
1243,0.21805772,0.08688832,0.1216531
1244,0.03209546,0.16222657,0.110565476
1245,0.056058437,0.066849515,0.06016448
1246,0.20557538,0.075640544,0.032709576
1247,0.14203523,0.20826049,0.11284107
1248,0.10749439,0.035357386,0.0813078
1249,0.11624149,0.00612568,0.066666424
1250,0.047654897,0.11115999,0.029630719
1251,0.08661528,0.11181789,0.049273703
1252,0.027463233,0.013352301,0.21960048
1253,0.124191605,0.048595596,0.122060016
1254,0.24130696,0.045894798,0.09455399
1255,0.02395425,0.057352863,0.04495055
1256,0.0053981002,0.016075846,0.07472863
1257,0.11770089,0.21591142,0.007644186
1258,0.08020121,0.07246259,0.0027793068
1259,0.053904463,0.10791116,0.04808498
1260,0.012589723,0.03860465,0.05312103
1261,0.094335765,0.09107138,0.2267707
1262,0.12427653,0.027179366,0.10147818
1263,0.1435496,0.06923675,0.009983047
1264,0.0014937089,0.17524686,0.15139727
1265,0.095065884,0.016570922,0.11028932
1266,0.007865132,0.035149064,0.13527733
1267,0.09286274,0.13163371,0.16288358
1268,0.10903397,0.117691986,0.072535194
1269,0.016649965,0.032115575,0.01990541
1270,0.10159762,0.0558888,0.045006823
1271,0.10356615,0.087881885,0.10364667
1272,0.011199574,0.14914906,0.17962605
1273,0.039783403,0.026786517,0.13115267
1274,0.022356767,0.14662603,0.034514304
1275,0.058153942,0.15470836,0.15239389
1276,0.009500199,0.0046953144,0.13101439
1277,0.0711649,0.05261052,0.049736746
1278,0.0104079805,0.05018091,0.038341578
1279,0.09734297,0.05662089,0.086754106
1280,0.13858783,0.05194175,0.030404104
1281,0.20516972,0.019243916,0.07614104
1282,0.25770488,0.011648992,0.00371435
1283,0.16925396,0.07110837,0.01982222
1284,0.12308919,0.05290741,0.11063525
1285,0.010926948,0.12269709,0.11452014
1286,0.029324729,0.023337027,0.024146328
1287,0.047255866,0.13834086,0.10499339
1288,0.03733058,0.108562484,0.00034480877
1289,0.09757749,0.061952673,0.003023591
1290,0.044225868,0.1934195,0.24298082
1291,0.13205172,0.058004133,0.09434788
1292,0.054896206,0.026309626,0.14674684
1293,0.0054659895,0.057977047,0.13022369
1294,0.12293605,0.21623173,0.087564304
1295,0.037049502,0.21257357,0.012573769
1296,0.0049593523,0.13420394,0.1130784
1297,0.057513934,0.08988828,0.0074829403
1298,0.12541431,0.0047865184,0.0072577344
1299,0.019348495,0.10353722,0.055021197
1300,0.040079374,0.006324353,0.0051096478
1301,0.017460417,0.046371896,0.0066170665
1302,0.13921686,0.063903205,0.14206645
1303,0.00033279686,0.088449545,0.09105803
1304,0.048379302,0.050054908,0.09099678
1305,0.057491563,0.08382248,0.15678944
1306,0.055023402,0.102317795,0.0631876
1307,0.04502045,0.014310657,0.023670334
1308,0.023453562,0.033459798,0.0014503739
1309,0.060738377,0.017885527,0.111183606
1310,0.05868688,0.13197953,0.08990894
1311,0.016221222,0.004025862,0.0837316
1312,0.14543992,0.058249746,0.10566137
1313,0.074969485,0.042412717,0.08131901
1314,0.070752166,0.12192354,0.052685592
1315,0.06115285,0.13453473,0.117157735
1316,0.05568643,0.017454356,0.0012085908
1317,0.12029331,0.1489223,0.13112545
1318,0.13332915,0.15785156,0.11456005
1319,0.07623084,0.012836067,0.17626515
1320,0.0703382,0.17728911,0.16742972
1321,0.012324688,0.070694424,0.012309096
1322,0.12918133,0.08314755,0.2176583
1323,0.09379326,0.31437057,0.038627997
1324,0.07520268,0.018148335,0.19623122
1325,0.09984701,0.07217689,0.094780676
1326,0.05697835,0.07843978,0.090452224
1327,0.07190725,0.09133812,0.09978773
1328,0.12559639,0.077018656,0.096161604
1329,0.10267697,0.055846125,0.1548147
1330,0.1124759,0.021368865,0.052943174
1331,0.06078786,0.09965829,0.21475546
1332,0.27845898,0.01801384,0.11575859
1333,0.100671604,0.1532135,0.014060118
1334,0.092774875,0.0019255172,0.0036139146
1335,0.04742468,0.120416455,0.05752923
1336,0.041943215,0.0623175,0.009077319
1337,0.31336483,0.0011285729,0.11831141
1338,0.06682923,0.15065324,0.06582656
1339,0.15718801,0.11643504,0.0022286566
1340,0.04969612,0.085169934,0.019336352
1341,0.038869552,0.01591204,0.094030604
1342,0.02296983,0.009086005,0.11144618
1343,0.033908714,0.06637805,0.18181421
1344,0.042028245,0.018201254,0.023132557
1345,0.008528924,0.10690051,0.007787298
1346,0.19344333,0.06906078,0.24920648
1347,0.11611261,0.103267714,0.13646346
1348,0.15185614,0.10940423,0.14370096
1349,0.02619014,0.098952085,0.08992479
1350,0.09871593,0.04185085,0.012474716
1351,0.06492968,0.105053544,0.0031318045
1352,0.13275604,0.16393918,0.086251795
1353,0.11957731,0.109886594,0.10392697
1354,0.04447388,0.09388784,0.08910601
1355,0.09266664,0.024283824,0.07652863
1356,0.07525714,0.054760955,0.021891842
1357,0.021274531,0.078959204,0.20302072
1358,0.11086498,0.0036206525,0.0054127653
1359,0.1069659,0.25020084,0.062059816
1360,0.07929169,0.09209853,0.09307423
1361,0.1131344,0.057211712,0.063285574
1362,0.01853796,0.08543814,0.08834348
1363,0.12596811,0.07495708,0.17878525
1364,0.0999071,0.19094631,0.23180212
1365,0.10881791,0.018185167,0.13863939
1366,0.058090225,0.0052080583,0.059213668
1367,0.009634946,0.24526778,0.07700416
1368,0.0021785696,0.07622519,0.06998381
1369,0.039361827,0.020124042,0.18052985
1370,0.06482414,0.0274958,0.05842629
1371,0.06937024,0.10307419,0.04935408
1372,0.10731608,0.005880624,0.04389165
1373,0.018790761,0.0366403,0.07137476
1374,0.1009253,0.11747374,0.043985713
1375,0.06670303,0.046707235,0.019344257
1376,0.033777412,0.031106807,0.14354852
1377,0.024553627,0.030524163,0.06363516
1378,0.128887,0.08054314,0.15361314
1379,0.0466267,0.041250728,0.038342714
1380,0.00705182,0.001386397,0.065395705
1381,0.12965827,0.20072152,0.122040756
1382,0.055576935,0.027515026,0.08622708
1383,0.034756396,0.028014936,0.109686054
1384,0.055631023,0.07306934,0.048077274
1385,0.059210964,0.18181801,0.16453435
1386,0.18259013,0.10671343,0.15261962
1387,0.12353477,0.014329579,0.11641377
1388,0.008405528,0.030475462,0.11297763
1389,0.038165726,0.008004856,0.053657394
1390,0.15672682,0.028255295,0.055041224
1391,0.02717798,0.007465131,0.018405534
1392,0.041633155,0.06621173,0.17861958
1393,0.051852312,0.10284695,0.0220542
1394,0.0046852524,0.058128063,0.023233818
1395,0.10316921,0.02679136,0.038462628
1396,0.17149967,0.03271216,0.011156523
1397,0.09303306,0.13695787,0.074397676
1398,0.014306847,0.0022828288,0.13971753
1399,0.04812158,0.00999579,0.12092608
1400,0.118817635,0.0014395153,0.02227932
1401,0.037883263,0.1577567,0.056288835
1402,0.012938282,0.026086284,0.059157636
1403,0.121624395,0.05219729,0.11682213
1404,0.045358613,0.0039133294,0.045318987
1405,0.0016386526,0.20294376,0.06963837
1406,0.022868488,0.17028834,0.023582522
1407,0.1354991,0.0076576727,0.12177961
1408,0.09951835,0.00631065,0.15368846
1409,0.012964454,0.12595484,0.06757278
1410,0.07060874,0.1591408,0.080358334
1411,0.054808203,0.16147582,0.036403667
1412,0.03707324,0.11116159,0.042476308
1413,0.108751535,0.22253817,0.0059030084
1414,0.03861078,0.13695313,0.008570077
1415,0.034756493,0.039529014,0.08722386
1416,0.04976795,0.036796633,0.073986724
1417,0.030795654,0.07516993,0.16831827
1418,0.050652105,0.09510355,0.2083472
1419,0.049150947,0.124168955,0.075851716
1420,0.016596274,0.17387444,0.15490943
1421,0.09121734,0.035696037,0.111932136
1422,0.05861588,0.13849242,0.029387213
1423,0.17033872,0.060957894,0.20062213
1424,0.0844671,0.08608805,0.039850853
1425,0.17891058,0.0345782,0.1012122
1426,0.016240591,0.04937492,0.08011986
1427,0.050852567,0.09056457,0.045435555
1428,0.068291366,0.021952227,0.051490292
1429,0.09104837,0.018578045,0.0029920517
1430,0.054953277,0.014182435,0.10260976
1431,0.18181087,0.09825478,0.063132904
1432,0.118728176,0.101030454,0.06279991
1433,0.24899158,0.04618092,0.039004784
1434,0.028539315,0.17322217,0.05304467
1435,0.011377158,0.08730177,0.044823516
1436,0.09903973,0.024399795,0.018511908
1437,0.07323529,0.0498809,0.25202835
1438,0.03829476,0.35117143,0.1376549
1439,0.00246632,0.09559242,0.044586457


==> figs/syn_0_worst_1.csv <==
x,0,1,2
0,0.10457884,0.00385778,0.09436749
1,0.0045194696,0.033659745,0.004933931
2,0.084978126,0.13283755,0.107862435
3,0.13367794,0.11007646,0.07184205
4,0.10976574,0.013891428,0.022959676
5,0.1725798,0.11783299,0.057489585
6,0.09463121,0.0572491,0.15177006
7,0.054179702,0.100911714,0.00830678
8,0.124780655,0.085095055,0.09080115
9,0.0010572172,0.14187959,0.10112085
10,0.040481757,0.020282863,0.21921188
11,0.23110546,0.14901683,0.080446385
12,0.08800131,0.19738917,0.090899676
13,0.014089188,0.03939979,1.1372565
14,0.15522705,0.04035057,1.0416578
15,0.09840101,0.03473216,0.8672348
16,0.0422444,0.029755529,0.98297924
17,0.06363903,0.0057558087,1.0262246
18,0.04107422,0.049150314,1.0339974
19,0.030428778,0.2034933,1.0430249
20,0.050254866,0.020324217,1.0657471
21,0.0476935,0.08645324,1.2530471
22,0.14043488,0.07026495,0.86993283
23,0.104603976,0.00072557846,1.1423407
24,0.01892525,0.050723698,0.9324712
25,0.12880592,0.0044730064,1.0810766
26,0.07138794,0.2548285,1.1200536
27,0.17073649,0.12740846,0.94357073
28,0.02330345,0.058159698,0.997741
29,0.08667762,0.03650288,0.9894194
30,0.07343453,0.046090983,1.0446925
31,0.050314717,0.049849197,1.090808
32,0.06344687,0.10751077,0.841524
33,0.15034726,0.042350255,0.78814846
34,0.079199165,0.034517687,1.0359178
35,0.26634493,0.1611995,0.9928911
36,0.086129375,0.13558604,0.96399987
37,0.06278581,0.08819004,0.9726423
38,0.08802129,0.25524876,1.0805222
39,0.09530463,0.15699379,0.9384449
40,0.033520512,0.06422406,0.9569057
41,0.05652606,0.22112417,1.031874
42,0.21000044,0.029288184,1.0415908
43,0.05520341,0.15107165,0.07630745
44,0.12766032,0.024211695,0.12651663
45,0.028292447,0.0015416873,0.027881082
46,0.01643954,0.0025735232,0.117564164
47,0.18210718,0.20469972,0.007094058
48,0.015764115,0.113520704,0.014917157
49,0.14153546,0.13863757,0.04475619
50,0.28815007,0.10838261,0.010332742
51,0.018180665,0.09512948,0.009635851
52,0.072281145,0.07230046,0.05720022
53,0.22808838,0.06227468,0.055671167
54,0.1238227,0.080268316,0.036963258
55,0.051773462,0.08177952,0.00189552
56,0.03483394,0.06927375,0.053308945
57,0.035109367,0.087450325,0.20155676
58,0.026651656,0.080558605,0.060749535
59,0.0118587455,0.07454438,0.2346958
60,0.01939429,0.09352767,0.121055454
61,0.016430395,0.06833319,0.092904046
62,0.08066393,0.05298883,0.14442784
63,0.020686021,0.00056846347,0.12567544
64,0.028988302,0.11939694,0.09537743
65,0.09873318,0.00645175,0.07134032
66,0.10791319,0.14965205,0.14106704
67,0.034534134,0.022458548,0.009573453
68,0.07796815,0.039158605,0.16225106
69,0.15361635,0.028475028,0.04252797
70,0.12474308,0.036916263,0.09977222
71,0.03687972,0.02276803,0.099466845
72,0.04251988,0.04226683,0.09321469
73,0.008131684,0.043088716,0.1980604
74,0.122623175,0.022439174,0.18836613
75,0.03984002,0.1992679,0.045119464
76,0.13286434,0.1731932,0.03890687
77,0.08287517,0.030642139,0.0004072985
78,0.02157528,0.00097424886,0.06811604
79,0.09727247,0.05766584,0.040397316
80,0.08234861,0.018824203,0.08207281
81,0.09371801,0.041898206,0.059660375
82,0.042616613,0.20827873,0.09104333
83,0.024468001,0.053371213,0.08541911
84,0.047657605,0.18175694,0.03558463
85,0.031302985,0.10282516,0.059776638
86,0.074769236,0.0271866,0.06309101
87,0.19414455,0.03495627,0.08610406
88,0.09583272,0.015836526,0.13668479
89,0.101766504,0.047157664,0.2235113
90,0.03201711,0.9980223,0.04571935
91,0.15005781,0.076081105,0.02020105
92,0.083545655,0.03993555,0.057608947
93,0.006508353,0.16574474,0.06988213
94,0.102239154,0.17581366,0.05823947
95,0.19459024,0.100405395,0.08532202
96,0.16689967,0.015143041,0.042308923
97,0.06338763,0.055182267,0.05259421
98,0.097108066,0.208097,0.06944319
99,0.11483615,0.008772242,0.059913233
100,0.0019918804,0.08706323,0.007529949
101,0.11358097,0.10077311,0.09912584
102,0.05061842,0.16893859,0.05555499
103,0.2373683,0.010733863,0.16391651
104,0.12508555,0.042309716,0.12489279
105,0.03484554,0.016318047,0.065861605
106,0.016271783,0.22953352,0.30252585
107,0.07727516,7.685637e-05,0.18196706
108,0.19076334,0.058829278,0.02544632
109,0.044617265,0.051099807,0.06508455
110,0.12962748,0.05304599,0.06358177
111,0.071720816,0.018023608,0.19127703
112,0.08915481,0.010336687,0.12950636
113,0.20585161,0.043852128,0.03222652
114,0.054810733,0.011676251,0.19532457
115,0.050641913,0.20116581,0.010426242
116,0.118518904,0.020358337,0.025997963
117,0.059876062,0.09669639,0.023016319
118,0.13731585,0.031558845,0.03239237
119,0.13809678,0.086276636,0.06324793
120,0.054731347,0.09533889,0.03575335
121,0.018373037,0.024000583,0.021154938
122,0.0842398,0.09379554,0.034676425
123,0.16089244,0.018520085,0.081708066
124,0.10656969,0.16287327,0.048525345
125,0.12857796,0.097795226,0.123201154
126,0.010265174,0.0128885405,0.03667981
127,0.06566106,0.9610614,0.16213389
128,0.116825484,0.71487576,0.01106842
129,0.11841511,1.1215744,0.072063066
130,0.20006782,0.9030064,0.09223823
131,0.11306003,0.942182,0.0050430875
132,0.040239032,1.0469122,0.06580494
133,0.14152698,0.9139327,0.062283475
134,0.05179053,0.9709999,0.32184657
135,0.060639385,0.9993749,0.027757036
136,0.19027504,1.0231893,0.07381229
137,0.08901652,0.85310376,0.12523803
138,0.12509927,0.93017286,0.122944385
139,0.17856295,0.7481158,0.11778003
140,0.23086014,0.9713848,0.008562085
141,0.073796384,0.8677936,0.2391669
142,0.046998512,0.8979987,0.119868025
143,0.08949051,0.79935914,0.014471026
144,0.023974279,1.0541942,0.080499
145,0.034198288,1.0075405,0.14733408
146,0.055773605,0.9369658,0.100093685
147,0.08596603,0.7346213,0.062539674
148,0.018893432,1.1433653,0.0048451265
149,0.1759908,0.9105014,0.10477252
150,0.071033634,0.86064553,0.039277453
151,0.004412103,0.8686641,0.14059067
152,0.08002615,0.8516801,0.08689314
153,0.06389681,0.112909004,0.04881747
154,0.005799009,0.06499714,0.0315043
155,0.15975738,0.05035516,0.10203203
156,0.036399454,0.06262037,0.14749347
157,0.15876766,0.053198203,0.16412397
158,0.12864809,0.095535055,0.087050326
159,0.022968264,0.16443335,0.058352295
160,0.116150536,0.068710186,0.0051564933
161,0.039807275,0.13119045,0.08686669
162,0.12256567,0.051310174,0.06358149
163,0.018085059,0.27590835,0.2026929
164,0.13101181,0.09661369,0.01847065
165,0.016960505,0.0014014802,0.0329412
166,0.16661751,0.21089242,0.11667524
167,0.104111485,0.054859728,0.036191646
168,0.059916854,0.058929764,0.044382364
169,0.021937212,0.15152478,0.051637605
170,0.06341561,0.05402041,0.0023137603
171,0.10759777,0.10071211,0.0250128
172,0.006077165,0.14131714,0.29566738
173,0.03602127,0.10137759,0.0258925
174,0.09368066,0.08913969,0.048073765
175,0.1904599,0.084574886,0.011537027
176,0.02013531,0.02936763,0.12456373
177,0.0050036516,0.0896502,0.076892324
178,0.023427384,0.013767149,0.13525516
179,0.18491775,0.028697103,0.09078005
180,0.034378566,0.043915525,0.00813841
181,0.087553486,0.027839469,0.07032165
182,0.1349744,0.020910772,0.0876331
183,0.04442705,0.046439357,0.08378742
184,0.031196885,0.1485016,0.05238273
185,0.05132144,0.07627582,0.1940275
186,0.07282735,0.00909188,0.021388693
187,0.027639356,0.09043394,0.032370146
188,0.070215814,0.0066907713,0.08558865
189,0.009147131,0.11077232,0.055460535
190,0.062188886,0.06970812,0.14271447
191,0.044042826,0.12746787,0.0885995
192,0.09679577,0.016777001,0.05203005
193,0.06683586,0.09514524,0.07727355
194,0.07692234,0.00011900179,0.10938159
195,0.13258877,0.04567257,0.17559262
196,0.038625263,0.00659807,0.020350257
197,0.07269394,0.038509525,0.024507346
198,0.063786976,0.10237973,0.010867903
199,0.044372886,0.24279547,0.03755845
200,0.12130063,0.0007805468,0.1521677
201,0.9522906,0.06342524,0.14050177
202,0.91115946,0.13937993,0.033111792
203,1.1628379,0.13561417,0.14726612
204,1.0971413,0.074111596,0.23256125
205,0.9124127,0.004213243,0.10277215
206,0.84277207,0.0054363585,0.06042566
207,0.99745363,0.013899291,0.032972086
208,1.0831525,0.14310628,0.047465604
209,0.92263466,0.027982505,0.0018639837
210,0.11425666,0.054501034,0.11383109
211,0.028303659,0.089454226,0.06427153
212,0.045991387,0.0019005479,0.0007226838
213,0.17106794,0.01938406,0.010200768
214,0.08105236,0.041589193,0.1154623
215,0.16835606,0.01420445,0.029082816
216,0.09572818,0.19518703,0.12928087
217,0.04663917,0.13130039,0.0098933615
218,0.06848036,0.058588874,0.011677868
219,0.07063656,0.00082175643,0.23091473
220,0.13502896,0.11259669,0.01458846
221,0.049902704,0.070206806,0.07858163
222,0.009701883,0.009511283,0.087581575
223,0.117045425,0.008425824,0.1676998
224,0.106624104,0.005731912,0.012364361
225,0.22004205,0.019650651,0.12280506
226,0.08840136,0.012372141,0.08514817
227,0.08730107,0.11891933,0.016105406
228,0.10178729,0.12943338,0.034760308
229,0.025105478,0.0054361243,0.119972505
230,0.038074497,0.04016548,0.117339
231,0.024930093,0.06410437,0.12205463
232,0.032304615,0.09346347,0.05216611
233,0.07052564,0.21389697,0.06325793
234,0.07846826,0.2716632,0.0037296542
235,0.13238615,0.17031474,0.1654971
236,0.16197425,0.055292178,0.035294935
237,0.05105187,0.106674954,0.11047206
238,0.046077777,0.0013853705,0.03773315
239,0.07749686,0.045873616,0.011623934
240,0.10449275,0.03625441,0.15291151
241,0.009646585,0.011388897,0.08040173
242,0.10172814,0.04377408,0.014268036
243,0.22133626,0.017407158,0.07665946
244,0.014685729,0.0040864674,0.02804848
245,0.17076226,0.057067893,0.07721868
246,0.059984695,0.02633544,0.063804016
247,0.05019172,0.1429747,0.1258811
248,0.033398833,0.03300392,0.09298156
249,0.20386575,0.04308945,0.37906852
250,0.059728567,0.022826629,0.1752403
251,0.046504118,0.07106335,0.1990782
252,0.0084053995,0.02538069,0.03409496
253,0.20946416,0.023284892,0.027206725
254,0.11738405,0.11822328,0.17928018
255,0.12208551,0.119778916,0.19648392
256,0.1570946,0.25482544,0.12836263
257,0.07999572,0.1695387,0.20011531
258,0.19557606,0.20366332,0.49886245
259,0.13926232,0.023919636,0.1372872
260,0.039161626,0.09237376,0.09989152
261,0.16258132,0.07615919,0.06494292
262,0.116338894,0.27078897,0.08761206
263,0.15313093,0.16537468,0.30774796
264,0.026535422,0.14648433,0.09613593
265,0.038269863,0.043301467,0.11241631
266,0.0890328,0.0012389211,0.10102215
267,0.05308075,0.03228605,0.2307482
268,0.0013623832,0.025540847,0.030084763
269,0.082733616,0.06515201,0.033868644
270,0.13866001,0.051583692,0.1701654
271,0.055373505,0.3256115,0.31805706
272,0.07399298,0.07292014,0.09996077
273,0.031770796,0.22057484,0.14967233
274,0.007830047,0.004580671,0.22617574
275,0.02282033,0.04674985,0.004760893
276,0.10314866,0.026432326,0.1212733
277,0.10802391,0.026380755,0.008457393
278,0.008161492,0.0129501065,0.00042917757
279,0.0065976037,0.052890487,0.12939459
280,0.08413913,0.12243871,0.0012214973
281,0.015806358,0.2842844,0.01767173
282,0.030107392,0.022336543,0.0070351814
283,0.14014716,0.11310869,0.058779698
284,0.0308168,0.062043227,0.020403488
285,0.10970716,0.10380437,0.15161784
286,0.02783454,0.0418058,0.05340405
287,0.046838954,0.12030872,0.11780871
288,0.007265654,0.14741684,0.16872483
289,0.14525826,0.10707612,0.004687622
290,0.015178295,0.05543372,0.023768941
291,0.106267266,0.1551316,0.042480383
292,0.14508802,0.022960624,0.10214161
293,0.0022306375,0.12522532,0.13819176
294,0.34312382,0.21986741,0.025679057
295,0.022779815,0.04525664,0.104741566
296,0.03427291,0.054546982,0.083434455
297,0.051954698,0.045919474,0.036628444
298,0.09944292,0.035982717,0.055870872
299,0.030611318,0.047957383,0.096001446
300,0.13320145,0.10638895,0.12272562
301,0.09798235,0.13886213,0.05111867
302,0.17766678,0.038564395,0.08954299
303,0.15329884,0.07192937,0.15387192
304,0.021223465,0.01929062,0.010544279
305,0.04195504,0.11764163,0.20165388
306,0.010593258,0.12584761,0.028194658
307,0.112148404,0.007927976,0.046114404
308,0.05585164,0.07830347,0.080737464
309,0.011732576,0.0058147917,0.0971049
310,0.011627153,0.23125283,0.055116534
311,0.017409215,0.07932121,0.08799811
312,0.0416079,0.10502872,0.021166587
313,0.16089962,0.051621135,0.19048135
314,0.009651766,0.07229738,0.067636095
315,0.023482278,0.058194365,0.14133807
316,0.031044673,0.08740186,0.22560161
317,0.021404877,0.030802688,0.1399746
318,0.03553807,0.10389835,0.06266301
319,0.11059776,0.0031556252,0.0042065377
320,0.21243006,0.13602324,0.24866076
321,0.084998675,0.13416141,0.094269015
322,0.029886896,0.060046576,0.10317605
323,0.085468374,0.07287569,0.057961013
324,0.106783085,0.086289674,0.11694219
325,0.15204945,0.051349726,0.041739613
326,0.019478094,0.063820876,0.01563007
327,0.12617865,0.09806896,0.054229844
328,0.042096782,0.031759758,0.13946857
329,0.0037286242,0.029881636,0.069473706
330,0.041496437,0.1392327,0.23064484
331,0.17180239,0.02344907,0.18762006
332,0.1724798,0.0030319723,0.078639835
333,0.11040835,0.08259485,0.09426508
334,0.005368304,0.002846672,0.10563242
335,0.14504361,0.12722231,0.034929473
336,0.20569713,0.11257217,0.15741153
337,0.0385141,0.21969241,0.023614375
338,0.1796764,0.023571461,0.100853726
339,0.08550874,0.13964042,0.047610503
340,0.0762131,0.01869968,0.0076274094
341,0.07152649,0.09886664,0.17840703
342,0.17974396,0.10503661,0.084528424
343,0.10962695,0.036484465,0.052830815
344,0.0431979,0.043350045,0.024957662
345,0.00096537994,0.0082394,0.010383947
346,0.08744732,0.24183771,0.021213926
347,0.0003003926,0.19048445,0.069544196
348,0.025037052,0.078367904,0.032373283
349,0.07758108,0.07815855,0.047143105
350,0.08808104,0.06470676,0.0970853
351,0.23121098,0.039874367,0.08567019
352,0.1527764,0.05210035,0.1804675
353,0.027275283,0.065996766,0.0064183064
354,0.002633792,0.1826225,0.05754452
355,0.05085065,0.021854175,0.026342614
356,0.08548871,0.21474658,0.06878161
357,0.0863197,0.16364235,0.08895639
358,0.024122858,0.01961674,0.15298483
359,0.031505585,0.043283172,0.05158368
360,0.06313226,0.09110694,0.1634447
361,0.13379988,0.001486014,0.05134997
362,0.19767179,0.030438278,0.10816656
363,0.116122186,0.32740256,0.0027864287
364,0.01921988,0.016824493,0.12941322
365,0.08935509,0.09120676,0.13337685
366,0.061815225,0.089858904,0.10451364
367,0.05917119,0.07268751,0.061059315
368,0.11059658,0.11850127,0.03364883
369,0.13350256,0.078136645,0.09854161
370,0.061673,0.05942874,0.101077326
371,0.04862854,0.11312648,0.10224249
372,0.11158311,0.008920684,0.019245021
373,0.2404913,0.06741788,0.07199098
374,0.04695361,0.0027306515,0.08739856
375,0.10083042,0.038249217,0.10287501
376,0.09323072,0.03079611,0.10739026
377,0.06704132,0.16341119,0.3594658
378,0.22680284,0.09012609,0.02079775
379,0.0705533,0.084757656,0.14950508
380,0.051598772,0.016277447,0.04907456
381,0.08955512,0.084180616,0.00024933807
382,0.12285081,0.15174173,0.037026267
383,0.033334885,0.23810813,0.044044457
384,0.1459078,0.16618884,0.15118864
385,0.055162095,0.010122251,0.039410137
386,0.1515481,0.03903541,0.09751992
387,0.08283519,0.09218578,0.007669502
388,0.026316712,0.100113235,0.0024102775
389,0.033838436,0.15740147,0.0031889612
390,0.15560642,0.043337986,0.082094334
391,0.06852175,0.06625568,0.028464584
392,0.050413184,0.047338963,0.10944653
393,0.13540554,0.012265224,0.0025969108
394,0.013281769,0.10387968,0.083534725
395,0.083410494,0.10130772,0.035412014
396,0.06999462,0.00532622,0.1624349
397,0.03510653,0.20215648,0.20797794
398,0.017899493,0.03569262,0.0032547445
399,0.11122886,0.06838356,0.073554456
400,0.026608152,0.122191325,0.076586165
401,0.04319935,0.04108211,0.091491975
402,0.013512682,0.000103058366,0.0294429
403,0.14169519,0.16046304,0.0010479834
404,0.031791687,0.13131808,0.1360646
405,0.061210837,0.09181469,0.14932631
406,0.014541799,0.02578406,0.12135631
407,0.015634743,0.06834383,0.280977
408,0.07065821,0.18564458,0.11949675
409,0.022030413,0.047244534,0.043725014
410,0.08826503,0.05402993,0.090375915
411,0.17719385,0.16185835,0.03384477
412,0.10648105,0.09899931,0.00959676
413,0.14603314,0.25185812,0.107454024
414,0.0035490657,0.0500246,0.029022867
415,0.028044276,0.1001371,0.13138302
416,0.11927245,0.17731771,0.10835055
417,0.16966902,0.09753542,0.031930383
418,0.111264035,0.08665796,0.118334755
419,0.03267855,0.12343422,0.06227604
420,0.16346374,0.07840294,0.07172057
421,0.09945049,0.110890515,0.07840856
422,0.044439543,1.0424975,0.00077806955
423,0.07561499,1.0431527,0.09039145
424,0.058289796,0.98667884,0.23909137
425,0.044519883,1.2550663,0.08031077
426,0.04823774,0.9149942,0.01824981
427,0.070582986,1.0553875,0.031731497
428,0.006036354,1.1073005,0.1371133
429,0.114038445,1.0917728,0.093121454
430,0.016134236,1.090345,0.18616427
431,0.1616422,0.8964736,0.15523393
432,0.030986663,0.84506977,0.02463632
433,0.053424016,1.0476003,0.022735512
434,0.13138747,0.8114315,0.0885741
435,0.20242213,0.9908024,0.016510785
436,0.20183304,0.9155354,0.06858035
437,0.19136783,0.9590482,0.050875515
438,0.004852026,0.87926406,0.0509261
439,0.05325161,0.9565051,0.05606183
440,0.030541267,0.9789919,0.17196698
441,0.13126132,1.0897079,0.014995615
442,0.14401291,0.9702838,0.2337604
443,0.15688144,0.91288996,0.021217894
444,0.015196742,0.8546301,0.008973874
445,0.26033008,1.0868406,0.0069152713
446,0.30309823,1.0542977,0.051223435
447,0.032566115,0.13968852,0.28542504
448,0.2775779,0.12973078,0.18607163
449,0.19281903,0.26554865,0.24189152
450,0.19101055,0.010159633,0.04334811
451,0.08347655,0.18541828,0.053993396
452,0.17820978,0.08607203,0.16131075
453,0.20701903,0.024706708,0.050761368
454,0.105948016,0.17600419,0.016691444
455,0.2176091,0.044458833,0.12936345
456,0.3030021,0.091482006,0.013110497
457,0.023470553,0.19097976,0.042168386
458,0.022790568,0.2276673,0.15104292
459,0.13752599,0.10846763,0.026574953
460,0.111275725,0.19473094,0.17569445
461,0.2396482,0.03469515,0.055860363
462,0.122343585,0.071894534,0.061558574
463,0.05952699,0.036440432,0.09251065
464,0.0023988571,0.06946463,0.0044765444
465,0.13369446,0.006532363,0.18966189
466,0.21424983,0.028458504,0.056845155
467,0.06972243,0.15135168,0.04846621
468,0.049261253,0.076887384,0.17375354
469,0.14222445,0.049869213,0.20899612
470,0.072174795,0.04714482,0.13067539
471,0.03368062,0.2163178,0.17697066
472,0.1495559,0.017058024,0.028965779
473,0.104995236,0.1214091,0.024690328
474,0.063249476,0.13497509,0.075776875
475,0.119359076,0.076764904,0.017180985
476,0.07916318,0.06178934,0.19253545
477,0.1749132,0.050882164,0.010183736
478,0.23928382,0.03480405,0.12762696
479,0.13040105,0.061613716,0.013097392
480,0.12964278,0.03830934,0.19211017
481,0.063239,0.088070124,0.07421974
482,0.12809594,0.10223298,0.07173663
483,0.07281499,0.051941864,0.087717324
484,0.10046464,0.1538157,0.08416508
485,0.034765325,0.050560888,0.050648734
486,0.049232796,0.037452493,0.046101477
487,0.038441874,0.10176482,0.04544823
488,0.06245493,0.014614182,0.09716929
489,0.002181126,0.100292236,0.05565592
490,0.009386434,0.026090927,0.12539856
491,0.08003008,0.14732037,0.053605337
492,0.19823933,0.023000062,0.010013513
493,0.006926158,0.04577565,0.08446231
494,0.15010574,0.016251953,0.0658551
495,0.0059834654,0.04971285,0.015846755
496,0.25045002,0.09462203,0.14256473
497,0.027555613,0.038128145,0.09160652
498,0.074325055,0.08042876,0.111595824
499,0.067940235,0.07761848,0.016457872
500,0.27366233,0.058961976,0.09727859
501,0.00972615,0.06540756,0.01795911
502,0.06543156,0.15324943,0.101483904
503,0.0037518882,0.17181818,0.07364441
504,0.07241686,0.069779865,0.060996074
505,0.0588749,0.080671325,0.10840646
506,0.026667835,0.019306445,0.27850363
507,0.038772024,0.016655572,0.10999042
508,0.013566546,0.009735606,0.17455652
509,0.1197329,0.022436641,0.049589075
510,0.020729858,0.032668818,0.0682435
511,0.055721477,0.03956988,0.23311909
512,0.11170562,0.038856857,0.050757255
513,0.13810778,0.07580245,0.09803807
514,0.3127169,0.00705004,0.09776728
515,0.6710196,0.09848607,0.0060870117
516,0.5533909,0.12029459,0.12634683
517,0.7309261,0.030672502,0.10334852
518,0.6197615,0.08909674,0.03968093
519,0.547377,0.084762916,0.15441236
520,0.8032912,0.017462894,0.053666536
521,0.76049846,0.24953371,0.068383895
522,0.8078945,0.0787673,0.068872705
523,0.80634564,0.088220045,0.006942325
524,0.6967649,0.0030789555,0.010288041
525,0.7231911,0.17826712,0.175132
526,0.81711525,0.03768879,0.10398902
527,0.7684342,0.08988353,0.100845635
528,0.9942724,0.009871164,0.04842803
529,0.5993754,0.02277109,0.0039799055
530,0.8719316,0.12374177,0.029859541
531,0.76461595,0.18270105,0.001670577
532,1.1112123,0.08264429,0.19389167
533,0.8240876,0.032230355,0.17780785
534,1.0515686,0.10182569,0.15222207
535,0.9874217,0.2016684,0.025686683
536,1.0728912,0.020906486,0.009469397
537,1.0592529,0.07481273,0.038786042
538,1.0182898,0.026485221,0.13456431
539,1.0259427,0.028450644,0.06817735
540,1.0366596,0.08948777,0.04314259
541,0.9375615,0.072841756,0.11780985
542,0.95091045,0.11226581,0.12005915
543,0.82577246,0.106009,0.012617853
544,0.84655404,0.09831108,0.07771338
545,1.0283446,0.011149798,0.0027586506
546,1.0423764,0.12117798,0.03908399
547,0.894774,0.15750393,0.22233899
548,1.0938754,0.000880246,0.09372493
549,1.0862824,0.06809183,0.05390083
550,1.163472,0.0020560052,0.107015416
551,1.0746382,0.040015236,0.10380792
552,0.88843846,0.02014782,0.12110369
553,0.9954731,0.20158798,0.047458645
554,1.0361068,0.22814839,0.05878246
555,0.99232155,0.026207484,0.027595215
556,0.23114167,0.030074853,0.07442901
557,0.09621764,0.05271413,0.040233865
558,0.0023886627,0.05852417,0.020923587
559,0.11283842,0.0011649658,0.06782444
560,0.07580596,0.012632248,0.123209454
561,0.016244333,0.28002694,0.011324709
562,7.343006e-05,0.056258913,0.02655037
563,0.016111424,0.14103627,0.15530603
564,0.053899784,0.13684222,0.021980079
565,0.030464038,0.022545287,0.20294783
566,0.1368717,0.10076721,0.065694585
567,0.015857358,0.06407122,0.019632882
568,0.06416292,0.13941953,0.13892213
569,0.03348292,0.017970756,0.09241265
570,0.052406553,0.020894958,0.0038782384
571,0.1511099,0.017701209,0.02390391
572,0.030120345,0.0011985396,0.0972156
573,0.051460832,0.022667525,0.00212371
574,0.039658085,0.051018387,0.1798064
575,0.010471643,0.081939496,0.11471863
576,0.015383552,0.11834412,0.031690843
577,0.040392913,0.054803386,0.20959517
578,0.22557907,0.07226528,0.113184825
579,0.06465085,0.1805605,0.022070436
580,0.08853718,0.0731188,0.012322156
581,0.03938608,0.06376884,0.09939234
582,0.13693567,0.07138799,0.08426166
583,0.12900147,0.060524,0.037998453
584,0.045167837,0.024338258,0.029679313
585,0.13627726,0.047802072,0.13387616
586,0.03708961,0.14143614,0.08781414
587,0.087902434,0.051488932,0.102174394
588,0.21296887,0.23735204,0.22507451
589,0.22585334,0.05500063,0.11949111
590,0.07018862,0.08029022,0.020149268
591,0.07454752,0.0062628537,0.03788707
592,0.018673472,0.03171247,0.114360556
593,0.1997092,0.08601249,0.16026896
594,0.11979393,0.15488485,0.19601251
595,0.033380035,0.018136596,0.20695822
596,0.005583306,0.0051934016,0.019012835
597,0.026735649,0.10643062,0.04014814
598,0.088734865,0.18313994,0.09780317
599,0.0035408656,0.030024331,0.043979794
600,0.028806165,0.016293095,0.040111504
601,0.24771997,0.095117904,0.033720303
602,0.051477823,0.005355044,0.085194856
603,0.03431451,0.040946454,0.011338227
604,0.06634821,0.012150876,0.12230753
605,0.10536431,0.02867538,0.004533192
606,0.10021905,0.1418356,0.1370184
607,0.06831308,0.17560078,0.114585906
608,0.06626808,0.13830896,0.07037946
609,0.048951704,0.11747492,0.06759773
610,0.14183785,0.005147515,0.10297362
611,0.23374212,0.093571246,0.011525663
612,0.15277681,0.10161094,0.117802165
613,0.018343816,0.02437248,0.021363376
614,0.1598425,0.028181909,0.06272684
615,0.07656695,0.061389558,0.10879221
616,0.15152594,0.12466061,0.0782647
617,0.020385856,0.065336056,0.057569243
618,0.16197635,0.031852365,0.17174381
619,0.17027462,0.04519098,0.21784869
620,0.010876352,0.016711622,0.2631296
621,0.066828996,0.06500951,0.0014359464
622,0.13680732,0.05768228,0.008752274
623,0.12670687,0.19854954,0.053578205
624,0.04058391,0.03103742,0.10545085
625,0.030892706,0.22213995,0.10354446
626,0.061123352,0.11246859,0.1519471
627,0.02707192,0.040282905,0.02204967
628,0.0934205,0.097086236,0.20536934
629,0.04623085,0.16682817,0.05500454
630,0.10220398,0.20011574,0.060590103
631,0.16128299,0.0006109319,0.018099794
632,0.008070391,0.117549874,0.060797207
633,0.09370437,0.008014493,0.007909191
634,0.13454236,0.13888943,0.065201566
635,0.032443877,0.060824685,0.14760454
636,0.1305451,0.10676692,0.049477033
637,0.0059330054,0.06562643,0.03065039
638,0.020645514,0.06369141,0.07632368
639,0.00024234228,0.10258063,0.14270024
640,0.044342034,0.04779133,0.14449218
641,0.01043721,0.10604794,0.07713445
642,0.11617566,0.11053076,0.038326442
643,0.041436728,0.07513809,0.010020208
644,0.17797436,0.05962229,0.15972379
645,0.2703741,0.14416425,0.15433729
646,0.057178993,0.011441027,0.04751492
647,0.0048984666,0.12704948,0.0284096
648,0.10478123,0.06786973,0.013088263
649,0.11198979,0.057798218,0.13018785
650,0.050973874,0.011461125,0.095580265
651,0.013655097,0.1578104,0.13141756
652,0.08765791,0.062226474,0.034820534
653,0.04844596,0.1182952,0.07433769
654,0.0960045,0.0052889367,0.055816554
655,0.05952322,0.069418594,0.11463606
656,0.026526282,0.033038016,0.12727232
657,0.08872881,0.041873056,1.0110149
658,0.014945396,0.087920845,1.0641364
659,0.04325084,0.009154331,0.9550692
660,0.055686004,0.17279214,0.8064605
661,0.11252837,0.076803885,0.9876519
662,0.19430697,0.06919898,0.94902414
663,0.17608894,0.010750041,1.0558858
664,0.14732508,0.12800884,0.061530694
665,0.019560415,0.051221896,0.23959142
666,0.019599963,0.028422644,0.01585248
667,0.14313254,0.06225013,0.00813255
668,0.052196532,0.026475586,0.00068336516
669,0.035599463,0.13751017,0.102590136
670,0.032447685,0.0073895007,0.038161017
671,0.1292968,0.037797187,0.10919074
672,0.06921683,0.03138812,0.11019989
673,0.028155325,0.05063427,0.021434842
674,0.24910556,0.01994413,0.09119306
675,0.062457465,0.07172929,0.08633597
676,0.12819405,0.09896832,0.0661522
677,0.16388105,0.10173807,0.05549661
678,0.05700477,0.16157815,0.28602934
679,0.093422145,0.15464386,0.24007764
680,0.20532958,0.05443202,0.0093828235
681,0.105579495,0.12767676,0.054295916
682,0.07290933,0.08757444,0.029308442
683,0.24173872,0.06312112,0.20504858
684,0.12060255,0.07637252,0.0015120723
685,0.0040779053,0.042189468,0.20560426
686,0.09040838,0.03582275,0.13865991
687,0.15104397,0.1319488,0.12354724
688,0.04385644,0.18003562,0.16149813
689,0.15159233,0.08737074,0.07523388
690,0.07473357,0.018578416,0.045090374
691,0.1126971,0.026693312,0.13719198
692,0.02991988,0.072393365,0.096068785
693,0.10340718,0.0014791617,0.06193377
694,0.07450921,0.009684349,0.12523217
695,0.10302855,0.04584733,0.081824474
696,0.0240587,0.12331315,0.061752465
697,0.030875938,0.14372802,0.109475724
698,0.00018109028,0.1314473,0.19643171
699,0.024417631,0.0879206,0.36611426
700,0.0756543,0.16922125,0.013060851
701,0.13654342,0.14934488,0.13684782
702,0.0963296,0.11550182,0.16098785
703,0.013772802,0.04639806,0.05262484
704,0.15527275,0.03400105,0.17327945
705,0.080291055,0.030074151,0.15547487
706,0.20590816,0.040758297,0.031715363
707,0.12006287,0.08172453,0.07962773
708,0.061421536,0.07752158,0.12788832
709,0.09798659,0.008737135,0.2516907
710,0.07543884,0.00055789866,0.045247633
711,0.048170254,0.03966956,0.044620614
712,0.018682446,0.007813524,0.08649197
713,0.021528358,0.18045735,0.09507882
714,0.019779226,0.124708906,0.066145554
715,0.035108957,0.04950459,0.018758457
716,0.15832612,0.107699424,0.035060156
717,0.32754388,0.031708714,0.1475091
718,0.22413473,0.051747423,0.0012258394
719,0.08863515,0.13018568,0.019453922
720,0.10037247,0.006888335,0.12937817
721,0.043334913,0.06330956,0.053705845
722,0.04406709,0.034499843,0.11243564
723,0.019465733,0.08944334,0.019130098
724,0.050795306,0.07631598,0.016377851
725,0.04656507,0.017508544,0.058628272
726,0.035650097,0.08118081,0.038110834
727,0.04282684,0.08041513,0.062368985
728,0.045553222,0.016972877,0.032457348
729,0.23194543,0.05420038,0.06758484
730,0.009116065,0.008024869,0.087349266
731,0.007548989,0.051335175,0.006183014
732,0.033974063,0.038613994,0.035283275
733,0.024935018,0.075353816,0.017439196
734,0.10456828,0.04029646,0.06706464
735,0.12813202,0.04911025,0.094740264
736,0.032345466,0.11989203,0.21305561
737,0.0609235,0.27620545,0.17840698
738,0.14124689,0.096107975,0.10077429
739,0.10554431,0.09982415,0.1245146
740,0.055287093,0.08795469,0.018843926
741,0.122900486,0.0049072434,0.044964805
742,0.01843428,0.09977766,0.040717114
743,0.080221154,0.12906186,0.074341185
744,0.07625639,0.062319495,0.118630305
745,0.17952853,0.079972796,0.007926863
746,0.17020942,0.13702273,0.03429427
747,0.069681115,0.12115623,0.0696564
748,0.070587315,0.10832147,0.11374573
749,0.10299928,0.07318347,0.016865574
750,0.06774572,0.14641146,0.07510753
751,0.050831687,0.0020300315,0.09584804
752,0.15238956,0.039787453,0.041922636
753,0.05365812,0.09889074,0.02137869
754,0.06846134,0.08085715,0.117611654
755,0.07269028,0.08447324,0.1007084
756,0.09354732,0.094162576,0.0508067
757,0.095150895,0.027645325,0.09148563
758,0.09109086,0.111830406,0.094072685
759,0.011060075,0.13009472,0.07458246
760,0.14942445,0.021600133,0.07582521
761,0.010128794,0.07320786,1.0380846
762,0.1436716,0.15343717,1.0228294
763,0.005987435,0.046421275,0.9607861
764,0.18808132,0.012360505,1.0287809
765,0.11624529,0.10909369,0.8339013
766,0.02105992,0.15302807,0.7813244
767,0.06578662,0.021649601,0.9790635
768,0.1126202,0.051223222,0.9773065
769,0.014223784,0.90945053,1.0146236
770,0.253054,0.92252046,0.9855928
771,0.03288659,0.8008764,1.0532897
772,0.22882588,1.0176442,0.9052688
773,0.05860835,0.696937,0.82159483
774,0.0016545665,0.61489767,0.9294706
775,0.070998564,0.69977236,1.0073905
776,0.032599133,0.064928934,0.9348497
777,0.12972742,0.08973563,0.8595324
778,0.001219978,0.15205906,1.0633453
779,0.14314848,0.08393948,0.9687324
780,0.06916006,0.24659343,1.0232499
781,0.07652286,0.034767434,0.9477106
782,0.06589873,0.15627679,0.965952
783,0.06859557,0.018720122,0.86508757
784,0.0082620755,0.0037580377,0.98032635
785,0.067252114,0.14065099,1.0376079
786,0.08773424,0.03846113,0.9822024
787,0.029190717,0.07903034,0.9246822
788,0.025444644,0.107484266,0.95101815
789,0.024797518,0.053971875,0.912934
790,0.06856035,0.10730469,0.9973052
791,0.049313076,0.041384496,0.7194745
792,0.14380728,0.046126373,0.97254837
793,0.2132011,0.03517341,0.96728885
794,0.04741717,0.12552473,0.9883543
795,0.15223055,0.0070150844,0.97988707
796,0.10193045,0.17492405,0.97535336
797,0.18859997,0.0903468,0.88262635
798,0.11205843,0.07945301,0.8595835
799,0.007597578,0.02402507,0.9739148
800,0.06513172,0.036481667,1.0283002
801,0.14266388,0.020604812,0.9915593
802,0.01707427,0.08729616,0.98194236
803,0.071027935,0.008026126,0.8864159
804,0.1372588,0.00762844,1.0948594
805,0.23056453,0.044644915,0.82693315
806,0.13804542,0.064113066,1.0579859
807,0.08330512,0.0026489429,1.0548675
808,0.041620955,0.15327449,0.9263396
809,0.14861508,0.08736385,0.91753656
810,0.0075870627,0.15129776,0.016232498
811,0.010297184,0.061368912,0.07473283
812,0.07871992,0.11520953,0.094964825
813,0.053602964,0.00323339,0.044181585
814,0.06584788,0.005897845,0.15794332
815,0.06775931,0.033379998,0.043078624
816,0.02268396,0.11767534,0.031238405
817,0.027858619,0.13301666,0.10010193
818,0.039756812,0.105158985,0.10282607
819,0.072578326,0.15728347,0.08155389
820,0.08860126,0.07710863,0.070965864
821,0.044460487,0.025423886,0.015316048
822,0.05074593,0.09628169,0.031587813
823,0.185178,0.010304119,0.094312444
824,0.049549174,0.18881965,0.09829315
825,0.09156946,0.12094873,0.042212524
826,0.07854129,0.0476753,0.14111973
827,0.06046527,0.12093632,0.034361962
828,0.018984416,0.005114207,0.13022487
829,0.057254434,0.04909433,0.08201921
830,0.018173868,0.0656984,0.12571785
831,0.06360334,0.18522279,0.117639765
832,0.035209883,0.11173176,0.17338139
833,0.07628159,0.061486352,0.014883348
834,0.06888219,0.036953535,0.09620358
835,0.19098166,0.0409666,0.18615687
836,0.07181553,0.12739436,0.3664358
837,0.057209913,0.023821697,0.13628069
838,0.21963474,0.12043879,0.33223385
839,0.1485745,0.26746467,0.33928296
840,0.12455193,0.21477436,0.02893834
841,0.009441194,0.22598852,0.32458377
842,0.02536827,0.01782153,0.17248744
843,0.15467213,0.34803292,0.15812583
844,0.05094217,0.036282215,0.32081887
845,0.16590707,0.23830193,0.31734782
846,0.1926034,0.17991766,0.30184808
847,0.026108563,0.25100997,0.121912315
848,0.17063536,0.18013152,0.21349038
849,0.21964088,0.049756967,0.07803379
850,0.11852943,0.34509093,0.10685702
851,0.19915652,0.028139906,0.054436605
852,0.092510074,0.48689273,0.40283018
853,0.086494885,0.015841909,0.20027907
854,0.004392933,0.23232481,0.060853947
855,0.05955306,0.09802538,0.009592667
856,0.0728083,0.20939773,0.116465665
857,0.15882486,0.42726353,0.09449177
858,0.10038194,0.077826515,0.15922461
859,0.054779578,0.17381705,0.029095534
860,0.012316267,0.002024632,0.12256062
861,0.096652076,0.12432614,0.043877162
862,0.15108685,0.1049728,0.16678679
863,0.09416076,0.13638332,0.18467318
864,0.15800864,0.024440601,0.26345596
865,0.06067195,0.056923583,0.10039941
866,0.1532998,0.31942263,0.075585656
867,0.0023731394,0.14547738,0.057955176
868,0.11320062,0.05042717,0.09337413
869,0.17710878,0.12296127,0.11032292
870,0.13111982,0.16385677,0.024431111
871,0.058285955,0.104333654,0.12198067
872,0.035103973,0.0039824387,0.035571042
873,0.10700178,0.096103586,0.019738944
874,0.03284852,0.0910171,0.11221385
875,0.039142437,0.023748236,0.052461002
876,0.005602475,0.058324948,0.1192588
877,0.20718314,0.013922354,0.10760113
878,0.0041610757,0.13292831,0.041583627
879,0.050378453,0.090514556,0.005758178
880,0.035786204,0.08214809,0.27187285
881,0.059926927,0.10461758,0.19774126
882,0.032339964,0.009338665,0.046743352
883,0.012380249,0.004120058,0.035283335
884,0.03556783,0.20666724,0.053685114
885,0.027020626,0.02899155,0.060778532
886,0.09462696,0.008841398,0.034701906
887,0.02189423,0.097214356,0.12581791
888,0.044171523,0.003524803,0.03555052
889,0.11923889,0.017336378,0.04618601
890,0.08155439,0.09270685,0.095600136
891,0.084544815,0.17532301,0.091446705
892,0.0006517876,0.07939484,0.011988277
893,0.0046617487,0.10400352,0.12049986
894,0.045015376,0.02712934,0.095230155
895,0.060273975,0.003800001,0.0660683
896,0.034358777,0.002521597,0.02674099
897,0.0153660625,0.05613095,0.10884444
898,0.032442708,0.05001235,0.09837257
899,0.03246365,0.10485642,0.1006128
900,0.18975148,0.115468755,0.054564457
901,0.1128196,0.045004684,0.017572988
902,0.049532637,0.047078487,0.09393735
903,0.120633215,0.007716557,0.11698735
904,0.07261411,0.14154008,0.10663966
905,0.24992746,0.08438065,0.14491118
906,0.1773672,0.15419158,0.25432158
907,0.09499974,0.37017226,0.033373162
908,0.04942022,0.1308113,0.08402753
909,0.07041636,0.15303469,0.08679753
910,0.012469788,0.2119308,0.05494824
911,0.028423777,0.029315613,0.06242154
912,0.17377695,0.10587793,0.057252556
913,0.023209538,0.05349781,0.08612066
914,0.023128243,0.066813044,0.10977689
915,0.07426021,0.18838383,0.14680445
916,0.043340076,0.1190298,0.116485395
917,0.15176636,0.05644429,0.13970971
918,0.1017766,0.16032626,0.18172267
919,0.22818394,0.15715419,0.033435553
920,0.03113589,0.06178362,0.049832944
921,0.07670899,0.01769306,0.05373173
922,0.084847495,0.1496872,0.018665256
923,0.049727052,0.21247566,0.13318917
924,0.040244877,0.04542066,0.18523611
925,0.17426099,0.079834215,0.01895219
926,0.01919398,0.060238574,0.107493535
927,0.2636488,0.036295585,0.09608104
928,0.014568636,0.1022865,0.04060496
929,0.022828719,0.025364138,0.10094798
930,0.15322694,0.1507735,0.13233607
931,0.1327936,0.019578965,0.009928061
932,0.018551474,0.03138928,0.09748084
933,0.12072866,0.124834694,0.19910009
934,0.028521936,0.1110985,0.1816404
935,0.20224127,0.044589445,0.012591189
936,0.037717044,0.09558613,0.20342036
937,0.14106342,0.12460439,0.092401884
938,0.104979835,0.0052255196,0.27046207
939,0.1697533,0.14553209,0.12095248
940,0.14863195,0.0055410587,0.10416563
941,0.044493776,0.013431622,0.13752075
942,0.00020035634,0.19490932,0.09965112
943,0.15111013,0.038037818,0.041722815
944,0.10044873,0.057005767,0.064164594
945,0.006103105,0.1794186,0.0005754211
946,0.066273004,0.21139339,0.024317747
947,0.0407957,0.05790614,0.1837204
948,0.10269234,0.19464616,0.060572885
949,0.104901366,0.30970013,0.1927358
950,0.09934641,0.12819922,0.01089165
951,0.0005820941,0.10410378,0.1660844
952,0.092101455,0.0667404,0.13751055
953,0.05804733,0.09940254,0.08712396
954,0.13253728,0.12801,0.057418417
955,0.0020454335,0.010203935,0.15015863
956,0.0760253,0.10350104,0.08436734
957,0.15364641,0.0014735844,0.030078767
958,0.06826009,0.09888643,0.007955855
959,0.05721029,0.036322344,0.0021209507
960,0.007776224,0.04141597,0.0057701305
961,0.05658089,0.0842027,0.08308694
962,0.0824675,0.046482645,0.18346192
963,0.18663758,0.058127355,0.1308279
964,0.04162476,0.028353145,0.02369614
965,0.064276114,0.07489742,0.065626815
966,0.079827495,0.022511834,0.059163313
967,0.0009524996,0.10647699,0.16561137
968,0.09281076,0.16522384,0.11009079
969,0.097392075,0.09043525,0.14045061
970,0.030170366,0.106590435,0.00081128586
971,0.11585738,0.097235404,0.060255304
972,0.20166634,0.24998039,0.14130886
973,0.16799092,0.0715441,0.21099387
974,0.1158942,0.00599883,0.12473868
975,0.07418927,0.08752866,0.010965064
976,0.059389204,0.11443957,0.08163546
977,0.08374082,0.03595798,0.13402788
978,0.023232285,0.0531799,0.1255599
979,0.0027292008,0.24053396,0.00812968
980,0.0045538316,0.008462793,0.099522166
981,0.0776413,0.028847096,0.07908773
982,0.10467149,0.07759561,0.05137201
983,0.10611496,0.13560335,0.1817954
984,0.032975096,0.017241525,0.16886656
985,0.052085973,0.18899342,0.16156983
986,0.009827667,0.018716918,0.21182463
987,0.13897902,0.010552641,0.25279522
988,0.1573574,0.002525359,0.0673884
989,0.041978497,0.1368721,0.08505471
990,0.02122618,0.0823402,0.050850697
991,0.02016092,0.04318938,0.006652711
992,0.10532569,0.013541065,0.14424284
993,0.022211924,0.10520773,0.054183725
994,0.057637684,0.07113893,0.023722196
995,0.027706148,0.024507737,0.14033568
996,0.08750983,0.09837317,0.009578734
997,0.16736647,0.00822762,0.0028733318
998,0.17435496,0.0351913,0.00431664
999,0.057614647,0.1497796,0.19967595
1000,0.103657424,0.14296678,0.11459906
1001,0.15939,0.08502468,0.038430993
1002,0.08265118,0.1468898,0.061142966
1003,0.04934965,0.0020035114,0.15368825
1004,0.1361489,0.027609544,0.20371297
1005,0.029140856,0.087072246,0.11305163
1006,0.12333269,0.08547199,0.025162438
1007,0.050689746,0.06251771,0.008365084
1008,0.07176313,0.15398452,0.10665482
1009,0.018690795,0.14808129,0.011651555
1010,0.07644091,0.08856633,0.10772288
1011,0.16564849,0.0146961715,0.012596959
1012,0.103503935,0.015458883,0.009849102
1013,0.10227611,0.15793753,0.064461604
1014,0.06798324,0.07449266,0.060985234
1015,0.07357406,0.015622139,0.15547597
1016,0.09025171,0.006777221,0.12609097
1017,0.052756343,0.01778497,0.24056636
1018,0.14979675,0.05291253,0.1511021
1019,0.091096684,0.05126642,0.063233525
1020,0.021144072,0.011048781,0.16275565
1021,0.13557613,0.00826512,0.05484038
1022,0.24992524,0.02024758,0.022180293
1023,0.045882057,0.13877478,0.118343525
1024,0.2025767,0.12978545,0.0681191
1025,0.0561022,0.10509273,0.16859895
1026,0.059297115,0.14555995,0.026148818
1027,0.06832626,0.063962534,0.07913929
1028,0.072679736,0.08049343,0.053291537
1029,0.010305407,0.20266762,0.078918226
1030,0.046981998,0.102188334,0.10487981
1031,0.32329413,0.05431064,0.09218017
1032,0.031480726,0.08210555,0.1290241
1033,0.055444967,0.082428224,0.038119126
1034,0.32750893,0.11713597,0.05708434
1035,0.35867918,0.09812773,0.1525801
1036,0.093288034,0.06201491,0.024271054
1037,0.08469327,0.025047561,0.052632567
1038,0.31984252,0.15925609,0.007517659
1039,0.046518482,0.11186056,0.01790139
1040,0.11981273,0.06732476,0.1294573
1041,0.10161024,0.048040956,0.093029514
1042,0.011124524,0.083329834,0.0129424315
1043,0.22477494,0.06874024,0.06035782
1044,0.17086996,0.07886365,0.021115568
1045,0.047870204,0.0037940887,0.042097952
1046,0.14786223,0.15596175,0.096973196
1047,0.12213506,0.004958871,0.024326779
1048,0.18762708,0.09855729,0.061041843
1049,0.029398015,0.09295704,0.26164946
1050,0.07575116,0.16350842,0.16114011
1051,0.07229512,0.07937006,0.06403199
1052,0.043626864,0.12229964,0.119059496
1053,0.03169111,0.029727662,0.050260212
1054,0.15228356,0.12145343,0.07291818
1055,0.024290385,0.05304994,0.034491636
1056,0.07876126,0.08963912,0.17709275
1057,0.101499245,0.032180503,0.037125826
1058,0.09976489,0.14859802,0.12282692
1059,0.18840274,0.09388635,0.15251826
1060,0.17741287,0.19633433,0.12279927
1061,0.032678787,0.04314709,0.0920948
1062,0.08806199,0.01636092,0.016784877
1063,0.06533723,0.14328903,0.19356023
1064,0.16656126,0.09075777,0.006963856
1065,0.01824836,0.032093715,0.10844912
1066,0.039335743,0.049743295,0.05721817
1067,0.016588189,0.94936883,0.06972972
1068,0.077883095,0.9890465,0.027255468
1069,0.15301327,0.8818379,0.079206295
1070,0.0046130777,1.0689803,0.25443965
1071,0.011105075,1.0413212,0.04164254
1072,0.072316006,0.9752915,0.1375172
1073,0.04574609,0.9964853,0.2976506
1074,0.023433914,0.9022493,0.00945885
1075,0.15432133,0.90297055,0.19416684
1076,0.1819184,0.7853717,0.0012289056
1077,0.196509,0.8813129,0.18883653
1078,0.00828179,0.75593513,0.09732954
1079,0.04325222,0.828648,0.1746817
1080,0.12654647,0.826927,0.092382625
1081,0.1268788,0.72056895,0.10597299
1082,0.024451936,0.99758947,0.03772047
1083,0.080962606,0.8953666,0.020185597
1084,0.052552868,0.8626064,0.059364494
1085,0.115559496,1.0757798,0.022449514
1086,0.11211284,0.8881339,0.010116838
1087,0.14069624,0.81717753,0.0062559485
1088,0.021135783,0.8852115,0.05769712
1089,0.04965024,0.9678157,0.09891115
1090,0.13435043,0.89781266,0.052137453
1091,0.030160816,1.0824624,0.0011185891
1092,0.0024803032,0.83954006,0.13863121
1093,0.07684271,1.094367,0.09281645
1094,0.09232442,0.9683839,0.08990711
1095,0.006945307,0.9570268,0.11393485
1096,0.15978093,1.0954479,0.06979911
1097,0.17488666,0.89761037,0.03712556
1098,0.06000903,0.9559662,0.15899293
1099,0.019545037,0.9280427,0.13495858
1100,0.045542814,0.9629153,0.0074193403
1101,0.03353641,1.1482414,0.0145551525
1102,0.020101443,1.0195861,0.14173087
1103,0.12337343,1.1785899,0.07134781
1104,0.14878784,0.04765486,0.16683483
1105,0.03769727,0.014155163,0.04740601
1106,0.17730181,0.13285679,0.16476105
1107,0.085302904,0.07483947,0.19589399
1108,0.15540524,0.09883643,0.11917089
1109,0.19739784,0.077689394,0.041266326
1110,0.18800291,0.14487201,0.1495568
1111,0.09016878,0.11342039,0.1794723
1112,0.28059667,0.018200075,0.041508403
1113,0.05436487,0.022594735,0.08843836
1114,0.14183246,0.16436136,0.028926391
1115,0.0074871886,0.04686406,0.07876977
1116,0.041764833,0.016672904,0.06718028
1117,0.11374202,0.24540526,0.025121642
1118,0.037808806,0.07230409,0.021040786
1119,0.14415453,0.06304288,0.029103152
1120,0.0042790174,0.074650176,0.00019876834
1121,0.030586788,0.0051942407,0.1145734
1122,0.014128663,0.06971806,0.14260468
1123,0.095363155,0.06482543,0.056524184
1124,0.11993237,0.017219689,0.09272601
1125,0.17332216,0.061566923,0.10453921
1126,0.009918105,0.020082323,0.009045774
1127,0.095383376,0.03848274,0.06997669
1128,0.05104441,0.061695103,0.017943462
1129,0.17618677,0.122382626,0.10449999
1130,0.19185351,0.06377689,0.031242123
1131,0.087348476,0.0628985,0.044070914
1132,0.097219095,0.14471549,0.045189213
1133,0.038319238,0.16735235,0.023141041
1134,0.1398487,0.0061759795,0.1380143
1135,0.15660916,0.050093397,0.19380009
1136,0.18357123,0.04865337,0.037816186
1137,0.042864982,0.05549563,0.024701303
1138,0.1377411,0.043529123,0.017301494
1139,0.2968039,0.024623772,0.09923008
1140,0.078429885,0.07288551,0.029552853
1141,0.054538716,0.0070818216,0.050707202
1142,0.1511266,0.08192553,0.11687006
1143,0.021310885,0.033936005,0.027982308
1144,0.13271561,0.121044196,0.15471664
1145,0.15416217,0.109605506,0.10747007
1146,0.06033232,0.93434626,0.07936088
1147,0.057189364,1.0065212,0.09839227
1148,0.033862546,0.98695177,0.07799422
1149,0.25504863,1.0212499,0.080178656
1150,0.26649493,1.1290642,0.12168002
1151,0.12160769,1.03443,0.014370375
1152,0.011024466,0.8246312,0.09399991
1153,0.018955551,0.87672144,0.05693173
1154,0.17515665,0.9744563,0.08200989
1155,0.071218185,0.07759357,0.0014659228
1156,0.044784416,0.05257708,0.057241112
1157,0.08436616,0.019146455,0.108284205
1158,0.107616566,0.06606703,0.04241556
1159,0.11415036,0.20125793,0.05440908
1160,0.16077296,0.043207157,0.100596346
1161,0.0010029655,0.02715994,0.039386194
1162,0.044559885,0.21329837,0.11602928
1163,0.08228409,0.014691778,0.0022289723
1164,0.07585395,0.031658806,0.03530493
1165,0.042040303,0.000626635,0.054013733
1166,0.14510542,0.021589505,0.15754326
1167,0.067553416,0.033232152,0.06781767
1168,0.021195497,0.16759071,0.045387793
1169,0.1386207,0.23400939,0.21380386
1170,0.13428612,0.16976836,0.18930468
1171,0.031851932,0.120960884,0.30411285
1172,0.14851357,0.12334281,0.15930262
1173,0.0020677566,0.0798204,0.297424
1174,0.1533228,0.024671014,0.24449368
1175,0.08628802,0.020936824,0.44011745
1176,0.06409551,0.0652533,0.080497794
1177,0.11790849,0.18147358,0.3850128
1178,0.045037877,0.025138518,0.22122677
1179,0.15618293,0.07188679,0.019732138
1180,0.046030745,0.036749717,0.13314614
1181,0.020341286,0.08614628,0.0014907221
1182,0.0957898,0.022272224,0.17420031
1183,0.12506555,0.10168449,0.20749186
1184,0.19214351,0.054631352,0.01834647
1185,0.010682891,0.1427753,0.055496562
1186,0.0683729,0.09606466,0.04375184
1187,0.030913254,0.09350973,0.026455946
1188,0.046122096,0.13441643,0.067183316
1189,0.0029549063,0.036123842,0.019001339
1190,0.0745873,0.029776512,0.14767854
1191,0.020801378,0.093746856,0.10882693
1192,0.18857847,0.17081305,0.0084365625
1193,0.21398415,0.0029580747,0.16700818
1194,0.012268301,0.08789813,0.030633783
1195,0.0003799078,0.28903893,0.14008862
1196,0.00798465,0.10393234,0.08969498
1197,0.025052842,0.032093443,0.13394515
1198,0.03600229,0.02965629,0.13026425
1199,0.045126885,0.042466935,0.041336674
1200,0.00012750369,0.012563202,0.17426708
1201,0.043535616,0.05286871,0.06924548
1202,0.010026317,0.15725787,0.074935414
1203,0.07364316,0.006902479,0.025780467
1204,0.01319748,0.047055904,0.037489723
1205,0.1084261,0.018799791,0.16881889
1206,0.05260198,0.062143825,0.16981687
1207,0.0109914895,0.028308207,0.016102538
1208,0.26943964,0.100041464,0.18150142
1209,0.069311745,0.01622049,0.0577709
1210,0.017741542,0.09990612,0.11794115
1211,0.06056916,0.21611066,0.092457786
1212,0.04543476,0.14621942,0.25325227
1213,0.020504598,0.1509446,0.17160206
1214,0.02941715,0.16826004,0.037868854
1215,0.14465326,0.14182787,0.006352505
1216,0.13781582,0.15042326,0.039100017
1217,0.021947436,0.03039188,0.032436516
1218,0.021343566,0.0078709405,0.19821057
1219,0.17167841,0.077729225,0.036926948
1220,0.035174802,0.13706018,0.067653365
1221,0.16704889,0.082865424,0.19612576
1222,0.20478074,0.086851805,0.12195438
1223,0.03158842,0.09821813,0.05136953
1224,0.011991765,0.10097042,0.005610455
1225,0.0067884615,0.045636896,0.022863038
1226,0.19172752,0.18392992,0.09500508
1227,0.0040558004,0.01758928,0.07309273
1228,0.14793752,0.09145536,0.07402271
1229,0.009901634,0.107189655,0.09809719
1230,0.0012182229,0.003748718,0.046149623
1231,0.06849172,0.027074138,0.14565963
1232,0.018199384,0.0018415274,0.04099361
1233,0.124688156,0.18370177,0.070007406
1234,0.11776478,0.01403348,0.15301107
1235,0.102142185,0.005745002,0.08805228
1236,0.011517902,0.17619206,0.1640437
1237,0.048499033,0.0023485066,0.074790806
1238,0.25306657,0.0058401003,0.024300855
1239,0.017892476,0.1383833,0.03745602
1240,0.06838512,0.07041642,0.050384954
1241,0.079980336,0.074878894,0.12663482
1242,0.066237405,0.03436034,0.07934243
1243,0.21398585,0.05826389,0.14106841
1244,0.029011592,0.13107115,0.13014081
1245,0.05315491,0.100076556,0.083274454
1246,0.20593478,0.050999317,0.052106857
1247,0.14593187,0.23820756,0.13309205
1248,0.10187016,0.06459107,0.10257024
1249,0.123171784,0.024390861,0.048259567
1250,0.044900358,0.07662579,0.049733166
1251,0.08206204,0.0806154,0.030361123
1252,0.032196756,0.018174807,0.20081842
1253,0.12766825,0.018887216,0.14169998
1254,0.24500677,0.012347169,0.07510434
1255,0.01940047,0.03039733,0.06356123
1256,0.007492573,0.014141582,0.08993925
1257,0.12194011,0.2437624,0.010123028
1258,0.07845721,0.09915152,0.01766394
1259,0.062318597,0.13725236,0.060480148
1260,0.025369722,0.066187516,0.07032728
1261,0.08181048,0.11719023,0.21933416
1262,0.13404062,0.049658462,0.092826076
1263,0.13229968,0.09251607,0.024043199
1264,0.0057103536,0.15128273,0.15917006
1265,0.081079006,0.0039070603,0.10109275
1266,0.022683186,0.013912128,0.12684049
1267,0.111880146,0.15156446,0.17136641
1268,0.086621575,0.0964865,0.08171152
1269,0.004988473,0.054321222,0.025546446
1270,0.08528148,0.07579838,0.05128706
1271,0.11652566,0.10778015,0.1073385
1272,0.021966916,0.16957274,0.18280433
1273,0.04785927,0.046157047,0.13653328
1274,0.014933672,0.13223523,0.031175472
1275,0.0703644,0.14367482,0.15158184
1276,0.019336227,0.021640634,0.13594697
1277,0.06568863,0.03603907,0.052073102
1278,0.024231393,0.037973087,0.044919692
1279,0.09128092,0.04759044,0.09658037
1280,0.14565882,0.043710813,0.040572237
1281,0.20915247,0.024688596,0.07348323
1282,0.2626935,0.007753914,0.0032512394
1283,0.15909466,0.06402066,0.022198843
1284,0.12787639,0.056311183,0.119759314
1285,0.006163073,0.116773926,0.12675518
1286,0.009916951,0.022878524,0.016308654
1287,0.04184661,0.13908802,0.08704919
1288,0.054917015,0.108479984,0.012190541
1289,0.09939057,0.066662304,0.013282238
1290,0.050910484,0.1921204,0.26328933
1291,0.11899546,0.052986804,0.113256626
1292,0.04877648,0.031893894,0.1252043
1293,0.017114516,0.05688412,0.15026096
1294,0.11971599,0.21246874,0.0670724
1295,0.036461655,0.21163256,0.010193291
1296,0.009408245,0.13365461,0.08820961
1297,0.06345883,0.08883273,0.016220184
1298,0.12699282,0.0050881575,0.01597159
1299,0.020450365,0.10856101,0.03222936
1300,0.0425559,0.0030913423,0.029946966
1301,0.02061037,0.04982744,0.034836162
1302,0.14176574,0.056366615,0.1147115
1303,0.0028999115,0.09894878,0.11918246
1304,0.04214142,0.042864256,0.06215761
1305,0.07190877,0.09740558,0.12693812
1306,0.06512828,0.09166724,0.101210535
1307,0.05901776,0.0016510987,0.05782083
1308,0.034009054,0.014808085,0.03671474
1309,0.04999376,0.00043153166,0.07472914
1310,0.044044096,0.15092534,0.12301435
1311,0.0056004645,0.0149056455,0.12290862
1312,0.15856962,0.07870709,0.067807354
1313,0.09261877,0.06312931,0.04206532
1314,0.05232239,0.14151461,0.014721194
1315,0.08070723,0.15727215,0.1542905
1316,0.034905463,0.008919535,0.04202204
1317,0.14340405,0.1743328,0.09097837
1318,0.15216073,0.18514298,0.071728945
1319,0.086332574,0.014322927,0.1356161
1320,0.08883348,0.15216649,0.20654862
1321,0.031697623,0.095345944,0.025176687
1322,0.14718582,0.054667797,0.26355594
1323,0.10542016,0.28195724,0.0773732
1324,0.094720095,0.010621627,0.23576587
1325,0.121419184,0.040170085,0.13430776
1326,0.074551925,0.11247752,0.12953603
1327,0.0877951,0.12339204,0.139062
1328,0.10758112,0.04327713,0.056312613
1329,0.0896385,0.021216685,0.115873784
1330,0.100772575,0.055991262,0.015173182
1331,0.07648606,0.13726701,0.25340095
1332,0.29539752,0.054857563,0.07899852
1333,0.11090261,0.18914314,0.020136287
1334,0.10345114,0.035434283,0.030568449
1335,0.057828944,0.15704134,0.025246665
1336,0.058435358,0.102444835,0.041163675
1337,0.3287794,0.038686313,0.15054451
1338,0.08145983,0.113537334,0.09745563
1339,0.1478402,0.0769967,0.026936123
1340,0.038200036,0.122779384,0.007169067
1341,0.021953756,0.05252995,0.06740693
1342,0.026891898,0.026804842,0.13648608
1343,0.021662649,0.10669839,0.20449972
1344,0.053048495,0.023080252,0.048213493
1345,0.0021600039,0.0680722,0.028312936
1346,0.18298851,0.1039539,0.2265193
1347,0.10743321,0.1445968,0.15723601
1348,0.13996048,0.14698538,0.12354922
1349,0.015130752,0.13201234,0.10987057
1350,0.088489994,0.075669505,0.03175416
1351,0.07497627,0.074550636,0.015429782
1352,0.14423513,0.12933032,0.10563411
1353,0.106575586,0.13803148,0.120848276
1354,0.054801848,0.06503897,0.099394865
1355,0.103268124,0.0022159899,0.0862042
1356,0.087252036,0.08290538,0.008887876
1357,0.032316443,0.046899565,0.20911852
1358,0.11981774,0.026349807,0.0034178826
1359,0.11000982,0.27600348,0.051091872
1360,0.08173505,0.113027826,0.081051
1361,0.12584634,0.03418461,0.07494606
1362,0.009397624,0.06587809,0.07724881
1363,0.13745393,0.053466465,0.1909764
1364,0.087684534,0.20980889,0.2224937
1365,0.11896645,0.0008153117,0.15192024
1366,0.069992505,0.023755385,0.048774377
1367,0.019959537,0.26347843,0.064031504
1368,0.007392096,0.09350658,0.058397893
1369,0.050333627,0.03834304,0.18736812
1370,0.052662946,0.009692831,0.047699664
1371,0.06035235,0.11970324,0.038172707
1372,0.11909722,0.018334053,0.04118426
1373,0.0059139268,0.04940118,0.06387062
1374,0.11312367,0.13051122,0.050343957
1375,0.07947243,0.03546471,0.010954821
1376,0.021962093,0.039938185,0.14098677
1377,0.037962526,0.02114297,0.067000344
1378,0.117391095,0.08932111,0.15933155
1379,0.058827844,0.051119562,0.03864205
1380,0.020299667,0.010414357,0.07042056
1381,0.14253846,0.20733109,0.122547574
1382,0.06562061,0.030813416,0.08735214
1383,0.044985116,0.022486188,0.110671364
1384,0.044356197,0.067603335,0.054984465
1385,0.041710738,0.18599007,0.16359751
1386,0.19857816,0.0916619,0.15256031
1387,0.13994183,0.0265277,0.111566186
1388,0.026041772,0.030789118,0.10827192
1389,0.057263963,0.005591183,0.048266355
1390,0.17524575,0.03616606,0.05297492
1391,0.045321755,0.023957314,0.013569454
1392,0.02181733,0.08625252,0.1816765
1393,0.0320032,0.1258918,0.019621132
1394,0.0140651995,0.04388832,0.024005922
1395,0.08250414,0.014588126,0.041004926
1396,0.15100667,0.017579217,0.01399922
1397,0.07236696,0.11406391,0.07697772
1398,0.035325844,0.021297533,0.13997008
1399,0.029062781,0.0043120566,0.12152613
1400,0.1382857,0.015737327,0.026083622
1401,0.061822217,0.17860445,0.049082756
1402,0.03900614,0.04161162,0.070653535
1403,0.09900893,0.07004547,0.13275264
1404,0.071786374,0.00713448,0.0420378
1405,0.023158394,0.18242027,0.06347519
1406,0.0525712,0.1504204,0.028420724
1407,0.16111645,0.010190479,0.11313288
1408,0.13053957,0.023040563,0.16102424
1409,0.014559639,0.13535029,0.07574272
1410,0.044378333,0.06361405,0.06728826
1411,0.026414406,0.19716439,0.03186976
1412,0.06673999,0.0905893,0.034806233
1413,0.08212854,0.23443985,0.007155943
1414,0.009028378,0.12375355,0.01600078
1415,0.06547754,0.06777639,0.056260604
1416,0.021765826,0.050388448,0.06783083
1417,0.05944483,0.06012841,0.15617506
1418,0.02091756,0.07225128,0.19922869
1419,0.07812265,0.107373446,0.077328764
1420,0.009748785,0.19616783,0.117110595
1421,0.061938226,0.014582739,0.11553021
1422,0.03219689,0.12030252,0.073287815
1423,0.1415613,0.12558085,0.05301701
1424,0.11087245,0.027339486,0.053808615
1425,0.20501795,0.015409423,0.0028141958
1426,0.010071659,0.23039824,0.19951172
1427,0.027398651,0.11791422,0.15661012
1428,0.045887347,0.11335146,0.13281749
1429,0.1138042,0.106295235,0.020786176
1430,0.07973579,0.0022431007,0.097300075
1431,0.20578444,0.23880327,0.021304237
1432,0.14100093,0.032720465,0.007879486
1433,0.2730653,0.03531919,0.09876587
1434,0.00619466,0.10423305,0.05457644
1435,0.009914539,0.27160653,0.14810374
1436,0.1195563,0.2206767,0.03244503
1437,0.09353989,0.06434975,0.46276343
1438,0.058327507,0.29580328,0.01963842
1439,0.021715976,0.040505495,0.02338557


==> figs/syn_16_best_0.csv <==
x,0,1,2
0,0.07753783,0.08035289,0.07260909
1,0.09633291,0.02905006,0.033891074
2,0.07352515,0.008310085,0.14237471
3,0.054780446,0.08062238,0.03666685
4,0.12163048,0.09599066,0.035459064
5,0.0778458,0.09896284,0.13217914
6,0.027572852,0.05039113,0.03839549
7,0.014497595,0.03591664,0.011403122
8,0.026391547,0.013391515,0.09537806
9,0.043463655,0.09074901,0.04865656
10,0.082170784,0.037465055,0.07277198
11,0.10692675,0.1426745,0.09994044
12,0.030991578,0.2166617,0.103623405
13,0.034402426,0.12612799,0.06806692
14,0.14621526,0.06671597,0.092622
15,0.077398606,0.038217593,0.15088871
16,0.03128935,0.05804524,0.0013979155
17,0.095096365,0.037557676,0.040528513
18,0.016179064,0.078434825,0.19147147
19,0.0014602426,0.060526125,0.13759457
20,0.02662901,0.031479985,0.0035696763
21,0.083455555,0.05484411,0.011131585
22,0.031358693,0.09131203,0.06704755
23,0.059569225,0.085453674,0.048035875
24,0.13629255,0.092373885,0.13763298
25,0.14380422,0.008937158,0.11239586
26,0.007949057,0.04898326,0.051174693
27,0.066357106,0.10074421,0.017498376
28,0.21529612,0.021552928,0.05984299
29,0.12355363,0.0218017,0.100691415
30,0.13211527,0.007528355,0.023979774
31,0.15079816,0.0033301264,0.28291103
32,0.045690063,0.023915285,0.033453826
33,0.15281492,0.07823561,0.09645155
34,0.10640755,0.13559467,0.043024316
35,0.08917967,0.07060368,0.13559113
36,0.07797709,0.005799428,0.020475714
37,0.027972905,0.018392617,0.07892166
38,0.07691976,0.21639945,0.17326741
39,0.113395534,0.09645038,0.16864456
40,0.13137709,0.043653257,0.0064162523
41,0.0024067287,0.12480399,0.014167314
42,0.012468598,0.053170223,0.21489182
43,0.059524074,0.08531773,0.12859106
44,0.07747809,0.045067534,0.17485645
45,0.047625616,0.0006741888,0.12333844
46,0.07334246,0.028150093,0.048457704
47,0.07272945,0.16252144,0.25163463
48,0.09402242,0.010672877,0.07930513
49,0.10674296,0.20556524,0.09396375
50,0.040114764,0.051360883,0.057325993
51,0.029434811,0.013184853,0.0018346361
52,0.041284725,0.043957118,0.03617031
53,0.20654038,0.09936885,0.11511577
54,0.006705827,0.042212997,0.034107387
55,0.011531878,0.0039660474,0.06712247
56,0.21579798,0.14548665,0.10216753
57,0.077106625,0.017926881,0.11514884
58,0.053345464,0.025141915,0.049748536
59,0.009966034,0.10330787,0.020853443
60,0.13070585,0.07835901,0.00028679988
61,0.0502015,0.043639697,0.031065913
62,0.04909544,0.047388747,0.030445255
63,0.06999428,0.17943017,0.13993439
64,0.012339694,0.041608546,0.007878881
65,0.03985964,0.11804463,0.18932995
66,0.07154994,0.036757715,0.033303447
67,0.06900586,0.009991076,0.0916463
68,0.07778985,0.11465343,0.1692756
69,0.071351044,0.008967835,0.06623732
70,0.11309504,0.13325194,0.089357674
71,0.22208191,0.0027591991,0.052947637
72,0.029094663,0.11525716,0.2673839
73,0.08839822,0.12952724,0.1464755
74,0.088387616,0.07817775,0.11276272
75,0.014767261,0.02357983,0.12911275
76,0.02916508,0.33595473,0.06667366
77,0.15775868,0.015511728,0.16031967
78,0.17772971,0.12934247,0.0078866575
79,0.21074393,0.06256953,0.09517325
80,0.018446097,0.14727174,0.075891055
81,0.0010973354,0.08159991,0.12118275
82,0.064368404,0.12713566,0.10592928
83,0.09572384,0.14291054,0.107013114
84,0.07064968,0.078629136,0.08679969
85,0.05543828,0.09219244,0.15620312
86,0.018008163,0.14623527,0.13159472
87,0.038268134,0.012932592,0.017745657
88,0.059394214,0.00849511,0.04402649
89,0.0238851,0.10699187,0.052888058
90,0.08835392,0.13655911,0.023875672
91,0.04332484,0.007826968,0.1288459
92,0.15102205,0.03719335,0.0014148209
93,0.10136185,0.053825308,0.0633616
94,0.0811817,0.028736167,0.07759601
95,0.05968772,0.043317385,0.0644215
96,0.13544433,0.16188401,0.019985968
97,0.057748683,0.09807907,0.026895761
98,0.037147906,0.045762822,0.16999206
99,0.020718306,0.11486844,0.035021596
100,0.17611034,0.03127161,0.05264251
101,0.15960558,0.004423377,0.026871191
102,0.1261794,0.032134604,0.108638056
103,0.08255131,0.06507064,0.17262177
104,0.027501179,0.0025726228,0.1361478
105,0.24380733,0.042972464,0.12269214
106,0.20894854,0.091655746,0.11942032
107,0.0873367,0.06046707,0.07364938
108,0.06852624,0.2921948,0.10966253
109,0.05044412,0.046624,0.008407317
110,0.14238884,0.0103389695,0.013585813
111,0.061940998,0.0045842417,0.19840759
112,0.14902662,0.011951008,0.13687955
113,0.041589174,0.1649034,0.011188509
114,0.14126585,0.07528504,0.01998966
115,0.03845935,0.10897484,0.06503706
116,0.20108777,0.006033906,0.007331006
117,0.07164485,0.14706738,0.079594314
118,0.04249417,0.06478574,0.073856905
119,0.00019860033,0.08015933,0.12331467
120,0.12482725,0.013207053,0.08570514
121,0.14920714,0.092172556,0.043441925
122,0.058760103,0.036074046,0.04614894
123,0.04553919,0.13094932,0.09598306
124,0.1084846,0.0107108345,0.0786236
125,0.06914915,0.051928695,0.027577668
126,0.07147764,0.08422786,0.14291899
127,0.007959157,0.036395766,0.03210537
128,0.03931658,0.1448087,0.09828827
129,0.009127453,0.027236912,0.037576962
130,0.1014951,0.085196316,0.08807715
131,0.18236305,0.14479093,0.06595431
132,0.08408384,0.07807744,0.018084485
133,0.026700253,0.044076703,0.045978203
134,0.019865654,0.073630966,0.05336163
135,0.0809769,0.006086745,0.024780449
136,0.13546138,0.11780238,0.14491117
137,0.06275106,0.041669432,0.10890578
138,0.040107526,0.15470657,0.15000865
139,0.101792336,0.11878234,0.077503756
140,0.0058633843,0.0016821028,0.15095583
141,0.09051028,0.17444791,0.22527426
142,0.05018964,0.12732823,0.15047446
143,0.2207947,0.03172777,0.052877996
144,0.21850471,0.12216806,0.14554802
145,0.09168475,0.035878148,0.103977636
146,0.1089222,0.06494012,0.024753496
147,0.008412808,0.06482434,0.123975016
148,0.1109961,0.15341762,0.011612321
149,0.09108093,0.24953103,0.07796691
150,0.081265435,0.019460674,0.011507681
151,0.15690878,0.13831213,0.07358825
152,0.041066647,0.12920424,0.017164933
153,0.31003278,0.2261709,0.011971058
154,0.0048612924,0.13682553,0.044885926
155,0.14751512,0.0009848352,0.049015142
156,0.17671743,0.17056613,0.17527018
157,0.13109308,0.04823995,0.06506562
158,0.04423767,0.27076823,0.025224432
159,0.08961346,0.1159028,0.1275871
160,0.04578593,0.08492275,0.2852781
161,0.062232826,0.22695073,0.018791502
162,0.08531976,0.04869687,0.01601324
163,0.0045781997,0.0024147069,0.0036358486
164,0.10935983,0.049818993,0.03393267
165,0.18832915,0.0148457745,0.02440743
166,0.11965377,0.116310954,0.031707264
167,0.10964307,0.08993419,0.10341483
168,0.17786998,0.073362954,0.054660775
169,0.09964774,0.23049134,0.14627713
170,0.21159886,0.14626874,0.0010456373
171,0.18581428,0.027729634,0.04915418
172,0.012938061,0.08006485,0.13222437
173,0.002337042,0.026169615,0.13957058
174,0.06699096,0.05373268,0.05705471
175,0.062370002,0.0037890251,0.06355521
176,0.07519513,0.010899659,0.00421955
177,0.05835259,0.02183707,0.008400972
178,0.07257617,0.08972471,0.123823464
179,0.048155252,0.20166947,0.12082235
180,0.075947225,0.050239358,0.1193632
181,0.14919508,0.0033907448,0.06618397
182,0.19530861,0.040848337,0.053963985
183,0.005592968,0.015852591,0.06144062
184,0.078883596,0.10477544,0.09824822
185,0.007853286,0.14396536,0.028973568
186,0.029954113,0.05528734,0.00042510725
187,0.00644274,0.13179487,0.07357399
188,0.023052355,0.0002217321,0.122532815
189,0.064043656,0.07989223,0.08574694
190,0.12552762,0.014195273,0.10186476
191,0.014249648,0.05302336,0.29784286
192,0.14093356,0.12517367,0.15884838
193,0.042487454,0.04667395,0.100575864
194,0.07263282,0.07912124,0.18011026
195,0.031142874,0.13896072,0.04088119
196,0.046141934,0.019137084,0.15101247
197,0.10035681,0.0796075,0.029273825
198,0.105460994,0.016885407,0.1774804
199,0.039858762,0.09571049,0.026194934
200,0.03417706,0.0474088,0.1005305
201,0.07552715,0.21367364,0.03966022
202,0.057650987,0.028805755,0.028706413
203,0.13826253,0.07951242,0.13650367
204,0.09829142,0.104902565,0.06383248
205,0.047186952,0.04028597,0.056776803
206,0.055646017,0.0036929185,0.06296131
207,0.117838845,0.010239432,0.16820377
208,0.01875328,0.08349814,0.119702846
209,0.0565479,0.015452459,0.040102147
210,0.0033034668,0.16257246,0.0025759095
211,0.11446671,0.0873052,0.1376881
212,0.099814616,0.21790911,0.05824323
213,0.09687851,0.017001705,0.14627558
214,0.20731142,0.12770875,0.04317001
215,0.10030681,0.04722977,0.03845747
216,0.10206367,0.13223986,0.102866285
217,0.059757054,0.042838957,0.10131857
218,0.1076578,0.059995778,0.054270383
219,0.07135734,0.051036526,0.19990826
220,0.23632127,0.11005138,0.1692825
221,0.05726046,0.08129797,0.025096163
222,0.1471955,0.077366315,0.04230972
223,0.0060390425,0.09344658,0.14921932
224,0.11390763,0.10360412,0.053665046
225,0.058687195,0.008166287,0.11625263
226,0.12247398,0.061637875,0.04391734
227,0.07257384,0.023624562,0.034205474
228,0.051469535,0.2523055,0.19437733
229,0.0505686,0.027352214,0.06558448
230,0.06420322,0.1341434,0.006564961
231,0.049307473,0.059287146,0.035421442
232,0.07696073,0.08960012,0.097269714
233,0.037153404,0.023692425,0.093922004
234,0.06580204,0.30732644,0.22922575
235,0.048871353,0.08884757,0.04321812
236,0.08596986,0.007859679,0.02892171
237,0.14026006,0.09123515,0.03802414
238,0.19870488,0.08624671,0.09318896
239,0.19159213,0.035924073,0.089831844
240,0.048463117,0.16106218,0.08435852
241,0.041856937,0.16519758,0.044447012
242,0.008993774,0.16516078,0.008968869
243,0.044718713,0.067143045,0.16979802
244,0.010876614,0.09935111,0.032001965
245,0.07478761,0.11940402,0.07413008
246,0.11358991,0.045605715,0.028015457
247,0.13802586,0.072193295,0.19638127
248,0.13983707,0.037880003,0.2071534
249,0.15999924,0.08598166,0.023061985
250,0.2180077,0.14202462,0.21122698
251,0.111035034,0.055131778,0.120444365
252,0.19353446,0.13452737,0.14331344
253,0.07918201,0.020970292,0.10521686
254,0.06397365,0.09495827,0.23906086
255,0.0071436833,0.026869653,0.2237373
256,0.033365093,0.100089915,0.026949026
257,0.07801584,0.15700242,0.14702107
258,0.1836256,0.08750508,0.025080701
259,0.10940123,0.017922757,0.031260904
260,0.0010573794,0.06269477,0.021888757
261,0.019353459,0.08943896,0.10209082
262,0.042012557,0.027824221,0.0007178972
263,0.22065015,0.12313177,0.114680305
264,0.014934614,0.07942673,0.0067633046
265,0.21680255,0.13930994,0.03798431
266,0.16330749,0.15350531,0.13074192
267,0.11666074,0.04396863,0.04656433
268,0.106912054,0.08039903,0.0717069
269,0.042735133,0.011632551,0.066843115
270,0.26248452,0.038707253,0.044684984
271,0.10357769,0.06479871,0.19481017
272,0.09787043,0.084698245,0.05755344
273,0.08991755,0.23179404,0.12268611
274,0.24335767,0.16836111,0.23461571
275,0.22177371,0.085977815,0.20778216
276,0.13553071,0.21875368,0.028543806
277,0.03823414,0.077129275,0.07869216
278,0.074981086,0.17234883,0.07896766
279,0.00885183,0.032061134,0.1369692
280,0.16992183,0.03164921,0.10928825
281,0.047584984,0.058000352,0.030940816
282,0.049911227,0.25177425,0.26324448
283,0.08515881,0.023317633,0.020573799
284,0.10486213,0.10892678,0.0443809
285,0.24775758,0.15380694,0.17328466
286,0.09795504,0.18183167,0.06417003
287,0.021213578,0.008591938,0.10957184
288,0.036722634,0.01277324,0.028427664
289,0.07858231,0.09637991,0.042070925
290,0.10899632,0.018314958,0.061421726
291,0.17964886,0.08385063,0.013868694
292,0.10803411,0.079158634,0.039711475
293,0.103232935,0.0982207,0.12885478
294,0.08525305,0.13593543,0.0668231
295,0.06257405,0.011333507,0.09818899
296,0.0029789517,0.024621123,0.020387257
297,0.09916032,0.2364051,0.015564274
298,0.073167,0.017429698,0.06765254
299,0.0036405297,0.028432557,0.061662193
300,0.16065243,0.097646475,0.042715404
301,0.11168296,0.109525725,0.033425484
302,0.05699091,0.1563441,0.049575634
303,0.035271954,0.04875486,0.17674743
304,0.030202474,0.06069138,0.00930707
305,0.116130516,0.052606057,0.06532731
306,0.0020368586,0.12085627,0.079274535
307,0.045426246,0.016741935,0.17551562
308,0.011949042,0.18781313,0.15053736
309,0.046654172,0.024801146,0.09989417
310,0.023546534,0.01910095,0.07270949
311,0.027317602,0.091174036,0.18776283
312,0.025104187,0.13743389,0.14358272
313,0.053655628,0.06342112,0.004429329
314,0.074694015,0.07085718,0.016037492
315,0.06705866,0.09522757,0.06571741
316,0.17489117,0.14554772,0.007872824
317,0.12913282,0.117643856,0.15126027
318,0.005384863,0.122079104,0.0011264787
319,0.12440543,0.0126867015,0.020986214
320,0.06943056,0.054175295,0.028264007
321,0.011564121,0.05046337,0.20627603
322,0.02652708,0.11102011,0.16506538
323,0.056409758,0.059626568,0.08433608
324,0.021272212,0.10471053,0.005892056
325,0.048358206,0.029710444,0.006749758
326,0.0403163,0.039049305,0.12435834
327,0.035578206,0.01413342,0.14169665
328,0.08622874,0.1642272,0.094556205
329,0.06037279,0.10405184,0.08662679
330,0.11463523,0.00045181898,0.10169128
331,0.017056227,0.045180913,0.032805786
332,0.12734479,0.1523758,0.012159672
333,0.13003902,0.017135203,0.011491401
334,0.121622905,0.12168276,0.03509727
335,0.04336352,0.05188191,0.10275004
336,0.26128826,0.088452935,0.042859405
337,0.031785674,0.002550482,0.051877044
338,0.09876791,0.04285755,0.002686616
339,0.04131889,0.008722896,0.07773858
340,0.02426788,0.123420455,0.11722931
341,0.034491405,0.107927054,0.0016635347
342,0.20273413,0.009449725,0.08177004
343,0.23288907,0.066583246,0.11156453
344,0.10613478,0.14086516,0.003372675
345,0.040029194,0.08654452,0.054039698
346,0.13973092,0.096331924,0.044848286
347,0.042046424,0.090770334,0.068650246
348,0.023058975,0.13963453,0.112004414
349,0.09774029,0.17943701,0.020814009
350,0.25634694,0.14548533,0.06164625
351,0.10088947,0.041195422,0.06060319
352,0.16443147,0.106365986,0.076023914
353,0.007887727,0.10341632,0.045974027
354,0.025005234,0.11751912,0.023009552
355,0.20175633,0.04453143,0.020639021
356,0.049584314,0.07832816,0.08571382
357,0.025815297,0.06694023,0.062915124
358,0.037510157,0.056558784,0.11280966
359,0.041386623,0.053056516,0.04923551
360,0.017898679,0.049862754,0.15373872
361,0.060492113,0.08533481,0.18097861
362,0.11055401,0.029693631,0.122484855
363,0.038556743,0.18478134,0.07091262
364,0.027930152,0.1795364,0.13078696
365,0.15229855,0.050702643,0.042784847
366,0.021614762,0.1407432,0.044970497
367,0.23094113,0.095773235,0.025258675
368,0.02058351,0.045309037,0.046382945
369,0.07822947,0.18568578,0.0671069
370,0.18686607,0.09552669,0.038517196
371,0.022260757,0.0544034,0.0060146307
372,0.0749429,0.18964031,0.020591179
373,0.0002665136,0.059542585,0.16344589
374,0.15349966,0.101043396,0.04349805
375,0.025369374,0.011111654,0.010535762
376,0.33001783,0.02666651,0.25682715
377,0.12288805,0.013136602,0.015130474
378,0.044069935,0.07279917,0.085962266
379,0.2159125,0.13378096,0.24645166
380,0.029648753,0.04588535,0.0816033
381,0.09882271,0.07940198,0.006291337
382,0.10194569,0.097391725,0.08202984
383,0.0546542,0.11443035,0.013367237
384,0.023834497,0.019867131,0.06004543
385,0.14932773,0.085198924,0.220905
386,0.053641956,0.055109836,0.025126446
387,0.07046213,0.14606042,0.066133305
388,0.030081615,0.08187886,0.03794089
389,0.09261931,0.1354243,0.032022793
390,0.119773604,0.3384294,0.0130495615
391,0.034264408,0.23251152,0.09385168
392,0.17908053,0.0063779587,0.25904882
393,0.17340414,0.08777715,0.1239142
394,0.08698887,0.026305057,0.082096785
395,0.14711767,0.033390775,0.112207234
396,0.2318488,0.027213642,0.039016753
397,0.095451556,0.1152634,0.04003261
398,0.083959095,0.09802178,0.04083522
399,0.11930618,0.19803149,0.014524338
400,0.10707329,0.16629146,0.23084481
401,0.11937865,0.14437778,0.03954486
402,0.19225533,0.002807463,0.08600746
403,0.08994339,0.13344474,0.0023276596
404,0.14353126,0.15681209,0.059344333
405,0.08287333,0.11140665,0.11313722
406,0.032271277,0.24467802,0.013870244
407,0.045892633,0.097674504,0.11302898
408,0.121609494,0.051499553,0.0015014303
409,0.0290197,0.24623986,0.088416085
410,0.17240024,0.011677209,0.04811579
411,0.04007176,0.025359854,0.08796833
412,0.21817388,0.079375826,0.054513916
413,0.09335026,0.18049584,0.011598752
414,0.011036184,0.09161353,0.11733002
415,0.13393919,0.16930898,0.09192853
416,0.1360113,0.009547007,0.11429316
417,0.12744091,0.033043884,0.21289672
418,0.02201629,0.23793843,0.07360302
419,0.11818781,0.06264992,0.0070940442
420,0.052288458,0.097990915,0.025839135
421,0.15146327,0.07244964,0.020755911
422,0.050096095,0.19752425,0.11261751
423,0.059813138,0.09256561,0.018496146
424,0.214602,0.042639073,0.06817247
425,0.1084674,0.1728347,0.10077583
426,0.022804318,0.093577914,0.11074148
427,0.080423124,0.024701485,0.06277754
428,0.06258766,0.022002764,0.04696243
429,0.048215177,0.059654035,0.23722504
430,0.19264486,0.00241222,0.07252768
431,0.10695784,0.13436934,0.00067979505
432,0.01917854,0.020459922,0.0008026469
433,0.07304712,0.10003255,0.1198221
434,0.036686685,0.3042902,0.043220714
435,0.045241393,0.035281673,0.0019281515
436,0.041996595,0.039627124,0.015031538
437,0.14837521,0.093445845,0.012465117
438,0.19351977,0.050520156,0.007033315
439,0.014780961,0.05066528,0.18685597
440,0.0073923566,0.006700712,0.12578253
441,0.002174728,0.21339083,0.06779364
442,0.07667261,0.123513594,0.10484335
443,0.047426652,0.04448303,0.027036602
444,0.19695586,0.059227806,0.037486855
445,0.03193482,0.20905304,0.053589903
446,0.22379188,0.00074081065,0.0815519
447,0.2333069,0.01507706,0.08744579
448,0.10376468,0.12058488,0.12418732
449,0.10477388,0.013477405,0.17018354
450,0.22421014,0.037931852,0.11375708
451,0.05552962,0.18974435,0.16743349
452,0.035940718,0.13744727,0.004582694
453,0.0444675,0.07205401,0.18024422
454,0.017636092,0.11960103,0.071520895
455,0.078364015,0.047054034,0.079776615
456,0.13159823,0.036505822,0.063960455
457,0.04536281,0.12596524,0.06605737
458,0.14840175,0.08690189,0.10188932
459,0.0017677029,0.07791531,0.070486076
460,0.12565899,0.15595524,0.119801246
461,0.051732864,0.03684013,0.0920594
462,0.08593185,0.19896226,0.10132787
463,0.028986273,0.10908677,0.054132327
464,0.040275898,0.117165014,0.14449377
465,0.02885565,0.008524235,0.08322592
466,0.015926896,0.1274513,0.012785094
467,0.2682556,0.018391864,0.022158114
468,0.24201441,0.06532409,0.022536797
469,0.12858817,0.15671903,0.06983207
470,0.014183201,0.100177504,0.04006542
471,0.05935709,0.026677292,0.16638884
472,0.14352375,0.04992744,0.052488916
473,0.08275311,0.18154903,0.15696254
474,0.12543873,0.04651415,0.15721484
475,0.00032885946,0.01076011,0.050179474
476,0.004605749,0.0151546085,0.0125017185
477,0.059181396,0.13793233,0.050307706
478,0.050269272,0.1910434,0.04182555
479,0.015243043,0.0911691,0.03367787
480,0.0193113,0.044270817,0.010732133
481,0.061935205,0.08733371,0.0067153894
482,0.051035695,0.059289604,0.10300494
483,0.09981827,0.15140994,0.02458084
484,0.037152544,0.10507873,0.10583803
485,0.035737563,0.0553482,0.08285585
486,0.07676584,0.14178194,0.1167939
487,0.005538949,0.015121361,0.07667955
488,0.03544671,0.040627565,0.17290494
489,0.11690417,0.044988196,0.041694634
490,0.08842796,0.14502876,0.1882901
491,0.03703812,0.0572034,0.0069795055
492,0.06526303,0.112955675,0.0930087
493,0.25597367,0.18636568,0.07082807
494,0.12557481,0.042438224,0.113365784
495,0.11311763,0.11401936,0.006445551
496,0.22259207,0.04101906,0.010736739
497,0.1371447,0.020150017,0.24037606
498,0.0840777,0.06114498,0.0019975235
499,0.17192914,0.10024068,0.008360705
500,0.050831888,0.03847159,0.10669771
501,0.1509926,0.01436493,0.10014027
502,0.11581651,0.25486064,0.012696252
503,0.030776586,0.11677359,0.03891956
504,0.0050486475,0.024536543,0.025550922
505,0.14161581,0.06781911,0.10584347
506,0.0125149265,0.24991263,0.061635613
507,0.022968726,0.010844377,0.18389475
508,0.07566679,0.10068165,0.1293736
509,0.014216496,0.033441737,0.15434779
510,0.2525376,0.024794737,0.1561612
511,0.10778777,0.08167997,0.058356013
512,0.12671666,0.098551,0.102758415
513,0.016119719,0.07708273,0.086071566
514,0.2675146,0.06343306,0.044491425
515,0.034309417,0.004141531,0.069672
516,0.01824606,0.04702944,0.042279977
517,0.1299789,0.016911672,0.12676139
518,0.09119301,0.0711805,0.017816236
519,0.04745236,0.16212791,0.09773822
520,0.059822485,0.04177352,0.2681343
521,0.040074784,0.11954816,0.13284893
522,0.037224807,0.045200784,0.09017379
523,0.031128727,0.118643135,0.09549976
524,0.17456697,0.08869628,0.07545736
525,0.081585586,0.20611693,0.04424875
526,0.09354673,0.060799424,0.051960927
527,0.09215006,0.055352982,0.07563643
528,0.077306636,0.10437304,0.06162429
529,0.0752332,0.118622445,0.107770085
530,0.063203685,0.024283038,0.0592892
531,0.16806267,0.014533683,0.06158276
532,0.14264181,0.016518235,0.02037068
533,0.14439768,0.19760837,0.103090055
534,0.107433915,0.23341317,0.1199424
535,0.06705553,0.006181251,0.0956944
536,0.15335199,0.12827313,0.018668301
537,0.1873569,0.06212769,0.08935601
538,0.03911883,0.20364332,0.08847085
539,0.13667354,0.015086697,0.03078083
540,0.06434636,0.1054442,0.07623406
541,0.08014461,0.055186465,0.17631204
542,0.114108205,0.052166335,0.085816026
543,0.051414415,0.014584757,0.037892763
544,0.10501511,0.12594438,0.08555125
545,0.025386784,0.04384254,0.24562001
546,0.07026906,0.044361386,0.05735149
547,0.07401994,0.035928693,0.08781868
548,0.0222285,0.03098865,0.012270785
549,0.09226173,0.08282678,0.03481002
550,0.19134742,0.07625692,0.15841743
551,0.029746803,0.24081022,0.061171185
552,0.043438192,0.022214785,0.06875947
553,0.054490667,0.12526675,0.06323559
554,0.057712894,0.04011189,0.16644709
555,0.011587564,0.17336734,0.1254115
556,0.059615698,0.00071762153,0.14974271
557,0.017991861,0.053211376,0.22918071
558,0.038846973,0.0130992215,0.05840476
559,0.04089398,0.104418494,0.13530278
560,0.08483225,0.04812003,0.19660631
561,0.007556749,0.17051099,0.13483825
562,0.0060041635,0.00094256504,0.047223184
563,0.08385772,0.08038886,0.13045749
564,0.067257985,0.09439993,0.05562221
565,0.0685047,0.06544843,0.15065642
566,0.11188471,0.08395829,0.15727231
567,0.10398798,0.036076814,0.04782749
568,0.0736514,0.022691783,0.025892336
569,0.047531508,0.056252513,0.07420052
570,0.03998775,0.076290414,0.055375624
571,0.14326078,0.08049894,0.023382144
572,0.092718914,0.058632802,0.00478813
573,0.034133725,0.20494872,0.015771303
574,0.18182261,0.04256959,0.14470312
575,0.07444456,0.086001314,0.090813056
576,0.08975575,0.09058559,0.060791306
577,0.05915972,0.15490822,0.07442266
578,0.016745768,0.09923465,0.09786409
579,0.14769623,0.12386031,0.012731135
580,0.21006213,0.05130654,0.00049367524
581,0.24719511,0.001858124,0.052587483
582,0.06370098,0.12976003,0.10406951
583,0.12719196,0.14566314,0.03186565
584,0.11976248,0.0219441,0.2159614
585,0.013182078,0.02222707,0.24648951
586,0.1434633,0.024830569,0.020324014
587,0.025570191,0.108837895,0.07189464
588,0.005268307,0.00561206,0.08235918
589,0.01334688,0.040917918,0.061819635
590,0.07958937,0.042449024,0.010838908
591,0.0052404585,0.11306492,0.22640225
592,0.07143019,0.005296222,0.037262693
593,0.09404744,0.01913393,0.033326007
594,0.01519132,0.14350353,0.011402422
595,0.027808435,0.033039726,0.11312255
596,0.03373846,0.058049977,0.086885944
597,0.057448186,0.025699386,0.18728907
598,0.05433473,0.04847503,0.03771539
599,0.20065464,0.027894547,0.03378871
600,0.078884125,0.058091294,0.071374476
601,0.10403148,0.073981754,0.016803788
602,0.02914251,0.009697949,0.014587574
603,0.08780858,0.15554295,0.040567037
604,0.11377881,0.02785169,0.106751986
605,0.1469703,0.093373165,0.082422405
606,0.060510963,0.08547238,0.017136592
607,0.12259017,0.016588345,0.0121041825
608,0.0039235246,0.02285251,0.012375464
609,0.10640094,0.08281194,0.057708383
610,0.006676157,0.061918434,0.07729291
611,0.22943504,0.06888031,0.018334266
612,0.00934675,0.036166627,0.11289024
613,0.004890998,0.009953178,0.28232548
614,0.06587773,0.08017487,0.011202706
615,0.029091652,0.16793236,0.029196022
616,0.118325576,0.078216545,0.01545384
617,0.03769484,0.017172828,0.030166162
618,0.06016957,0.008313587,0.054919645
619,0.11522857,0.103175156,0.0652248
620,0.15802075,0.15506831,0.04498146
621,0.2241783,0.045147274,0.0071953093
622,0.07550281,0.0250469,0.023017934
623,0.08425362,0.11220687,0.0029627178
624,0.03710944,0.12849282,0.05360772
625,0.10727047,0.024664594,0.045104746
626,0.016834252,0.07154227,0.1494459
627,0.1426523,0.08822088,0.05592812
628,0.15193023,0.0024107494,0.09286694
629,0.08318472,0.074896686,0.07507369
630,0.043684244,0.14839286,0.05350403
631,0.09455186,0.18837705,0.10240045
632,0.051022343,0.16753154,0.0030165268
633,0.11972986,0.0016638575,0.085630946
634,0.04974524,0.047621366,0.26226515
635,0.05452897,0.057564184,0.14586231
636,0.02001131,0.13415647,0.06241638
637,0.0030849641,0.14920937,0.14770941
638,0.04535202,0.052601248,0.019199535
639,0.14988564,0.12173428,0.060055092
640,0.059462376,0.045642555,0.017263208
641,0.017272076,0.046408176,0.015335444
642,0.075768426,0.12395378,0.11672292
643,0.11285345,0.115390174,0.010432602
644,0.07737722,0.00415347,0.0028978542
645,0.011596172,0.03183007,0.18825176
646,0.009338144,0.015660895,0.055095345
647,0.0643294,0.115449086,0.09111969
648,0.020433426,0.054954067,0.060388617
649,0.10560002,0.25047857,0.026287649
650,0.034629874,0.022149932,0.051621277
651,0.05982347,0.029283484,0.16681628
652,0.04769931,0.020122843,0.05347095
653,0.043361902,0.034570437,0.018296065
654,0.13086902,0.051196568,0.02898277
655,0.12351501,0.062004767,0.028996687
656,0.028159164,0.08423417,0.1817045
657,0.06696354,0.16972135,0.0645924
658,0.09692114,0.05717854,0.07555223
659,0.04086943,0.05700139,0.14442761
660,0.026508141,0.011191395,0.11838295
661,0.13434497,0.15058248,0.13672537
662,0.056017876,0.036359582,0.13598889
663,0.08094026,0.09576529,0.0018228705
664,0.16296299,0.061004568,0.2518454
665,0.08697236,0.073502004,0.05794629
666,0.07052355,0.076168954,0.11415126
667,0.026479108,0.18244782,0.014741706
668,0.08939995,0.12622043,0.028474443
669,0.07826381,0.040706225,0.062085148
670,0.1475684,0.15860249,0.007899656
671,0.050134353,0.13781248,0.047556277
672,0.21216728,0.021007776,0.11619341
673,0.042495683,0.0047088284,0.049228225
674,0.08232971,0.0186107,0.060276475
675,0.008544984,0.047089297,0.078582585
676,0.19555692,0.025426088,0.23632616
677,0.008459594,0.10576663,0.09295725
678,0.02234706,0.31769803,0.027578186
679,0.1287669,0.009950822,0.07511379
680,0.0143480785,0.022780688,0.087752305
681,0.18768333,0.06528215,0.12795822
682,0.17920035,0.054538935,0.004064166
683,0.09545288,0.009942961,0.081499256
684,0.078540355,0.2594725,0.23799819
685,4.7916517e-05,0.13214232,0.11977925
686,0.014591511,0.044444256,0.12651871
687,0.0013692322,0.19945364,0.036650546
688,0.15821508,0.083383925,0.13135977
689,0.029368082,0.06650758,0.02675915
690,0.085987896,0.04829582,0.13198443
691,0.058332786,0.021524087,0.07527696
692,0.13502137,0.05406654,0.013501378
693,0.055801637,0.099757604,0.054693133
694,0.09634471,0.051046178,0.09884442
695,0.11771349,0.044430334,0.25394994
696,0.07082262,0.10494732,0.12302175
697,0.1656071,0.22389215,0.10851109
698,0.06851108,0.014019199,0.17605774
699,0.040351834,0.0737833,0.00701597
700,0.109583534,0.14358182,0.2490146
701,0.15081985,0.16945949,0.14032455
702,0.054358207,0.10569497,0.03028188
703,0.16959721,0.10435902,0.06413236
704,0.075091355,0.05828399,0.062003843
705,0.108044006,0.056566074,0.006483303
706,0.103957765,0.00661043,0.22537833
707,0.04803638,0.13317865,0.009985811
708,0.04054372,0.018506007,0.10635824
709,0.01942506,0.024287822,0.09554318
710,0.029890634,0.1857619,0.086177096
711,0.15469885,0.0035944195,0.053411733
712,0.16969135,0.014120385,0.11828787
713,0.06359149,0.016157592,0.1020918
714,0.041921336,0.09371385,0.045892168
715,0.036694605,0.030850288,0.060572486
716,0.14941633,0.09683084,0.123083085
717,0.003468834,0.05677138,4.5198412e-05
718,0.017496899,0.029954271,0.21199298
719,0.00034844643,0.075920336,0.17890263
720,0.057892967,0.07893867,0.083591856
721,0.019159613,0.080565386,0.101939745
722,0.014504802,0.13690606,0.033953026
723,0.02678889,0.093035445,0.110004716
724,0.059524655,0.09448352,0.053833153
725,0.035919737,0.053051114,0.07178879
726,0.07612669,0.12544562,0.10203698
727,0.023381684,0.024445115,0.17855181
728,0.07986981,0.007761571,0.04725033
729,0.035950497,0.12627362,0.10027665
730,0.1227844,0.07823854,0.100249335
731,0.0778133,0.055285823,0.07946399
732,0.07353671,0.012585352,0.15756102
733,0.13520035,0.14300922,0.029900962
734,0.03549938,0.03887291,0.043053795
735,0.09860046,0.054321196,0.21394089
736,0.092546634,0.071003936,0.32610616
737,0.0720807,0.059699547,0.13445102
738,0.0165636,0.02932826,0.14674057
739,0.044196934,0.18088356,0.06794843
740,0.15563846,0.016858498,0.18896079
741,0.04164575,0.107365124,0.18079098
742,0.034013808,0.107267775,0.07236483
743,0.011554343,0.063293226,0.07213949
744,0.035881847,0.12614958,0.09771833
745,0.007908683,0.28081796,0.18194374
746,0.08526094,0.08378599,0.10146994
747,0.17805761,0.06683272,0.16485083
748,0.049539372,0.1802801,0.06073697
749,0.010461538,0.1764467,0.091724575
750,0.16108686,0.00373123,0.20294452
751,0.04834767,0.10121339,0.100176126
752,0.07116915,0.018553661,0.07748033
753,0.023236945,0.020985411,0.26325724
754,0.0513084,0.019787079,0.09559549
755,0.10232409,0.31483072,0.108981565
756,0.13479327,0.028782345,0.075745344
757,0.15108164,0.031026846,0.054903913
758,0.035369687,0.0038892883,0.08801204
759,0.017454254,0.20639405,0.027836462
760,0.1161586,0.051963054,0.04416938
761,0.16214827,0.017742692,0.025735073
762,0.06563274,0.030469786,0.040394194
763,0.13208467,0.01869154,0.09593734
764,0.095786914,0.07595612,0.1310088
765,0.15729237,0.17901792,0.22125468
766,0.022705404,0.03864838,0.08390788
767,0.09189458,0.045099694,0.20425904
768,0.013786194,0.07834748,0.20078005
769,0.012182136,0.16973732,0.116700135
770,0.11085753,0.079046786,0.07287904
771,0.120119244,0.11815477,0.113965794
772,0.041791745,0.0756102,0.05704651
773,0.006433903,0.09615201,0.094516836
774,0.2709793,0.087515704,0.014525856
775,0.018769478,0.0065922565,0.0925889
776,0.0812814,0.16206965,0.053510763
777,0.047821872,0.09921733,0.0488886
778,0.13204607,0.11958078,0.021035386
779,0.006042641,0.03090793,0.04794009
780,0.013715303,0.0042756884,0.1660183
781,0.022063756,0.045795627,0.008598162
782,0.085803285,0.029601905,0.07319869
783,0.054370254,0.15307966,0.15228553
784,0.1618072,0.3372304,0.18538848
785,0.12162744,0.09921661,0.10184974
786,0.110965796,0.080803186,0.1888018
787,0.03327003,0.05767708,0.05028357
788,0.22611849,0.03287602,0.15469767
789,0.01881858,0.024404686,0.053540263
790,0.004257311,0.03807697,0.13525124
791,0.07838917,0.15354724,0.09082012
792,0.16571535,0.03506437,0.109047085
793,0.08122286,0.015603678,0.07348058
794,0.09491816,0.0052314084,0.09787646
795,0.12354665,0.034263343,0.13216175
796,0.031562556,0.047173858,0.09269396
797,0.025361957,0.19760324,0.21124613
798,0.060732022,0.049789462,0.04544832
799,0.06646937,0.020478088,0.0715072
800,0.015741982,0.101275146,0.070151515
801,0.026264962,0.1959669,0.09975136
802,0.0034663277,0.20684257,0.12087485
803,0.01268849,0.099413194,0.15948842
804,0.09551119,0.1486469,0.10915279
805,0.06905628,0.09127995,0.09626178
806,0.14452954,0.06847914,0.024929566
807,0.052292813,0.07211757,0.1553618
808,0.09561539,0.02035371,0.03436907
809,0.017569955,0.11420088,0.048737563
810,0.0011157539,0.05978704,0.07953478
811,0.14857905,0.06322884,0.06570216
812,0.030817173,0.11822497,0.050256945
813,0.11378032,0.011475897,0.00023976857
814,0.054848216,0.11019334,0.025718044
815,0.07732278,0.026324648,0.12770936
816,0.036078773,0.12128164,0.0076997466
817,0.031691406,0.08221787,0.025401099
818,0.14989468,0.015203191,0.006863695
819,0.013749427,0.12987134,0.028420636
820,0.21060272,0.009819274,0.15287782
821,0.106501445,0.04671692,0.12312854
822,0.018391645,0.024652066,0.19329475
823,0.19761069,0.04830572,0.027026467
824,0.08164543,0.030569356,0.10700447
825,0.0024637745,0.21301608,0.08558783
826,0.1184152,0.030325172,0.12281854
827,0.022777468,0.035629265,0.042860616
828,0.054934565,0.19444104,0.025453063
829,0.114956066,0.17421065,0.07057809
830,0.18029791,0.11428106,0.022354841
831,0.11566878,0.035534684,0.098208316
832,0.0378672,0.08586927,0.06193965
833,0.1262374,0.06789879,0.076722495
834,0.10721781,0.058982417,0.05466821
835,0.062218793,0.10500868,0.11644549
836,0.049881272,0.1907773,0.0859993
837,0.019342626,0.09300362,0.029896889
838,0.04232325,0.0773359,0.14456348
839,0.001097612,0.0006001849,0.00021281067
840,0.075548716,0.12156904,0.0757663
841,0.054074585,0.16081823,0.15656307
842,0.0781482,0.011877065,0.022054868
843,0.075384356,0.031326983,0.073323876
844,0.030427428,0.11617695,0.13210718
845,0.059067313,0.037240576,0.080298565
846,0.20428646,0.053690758,0.05436562
847,0.016074268,0.20125505,0.2118212
848,0.058697775,0.12104795,0.025530444
849,0.041303713,0.05476114,0.025419591
850,0.08396259,0.04374079,0.0014425982
851,0.088529654,0.0070109125,0.0044367593
852,0.08366155,0.16389705,0.22365555
853,0.034642413,0.006185147,0.010591473
854,0.060070794,0.033595424,0.14791194
855,0.15565257,0.1067995,0.1977757
856,0.14645356,0.024727177,0.04614882
857,0.021606034,0.0154475495,0.2808596
858,0.13826951,0.00017547968,0.020634793
859,0.1358999,0.116846085,0.10347543
860,0.028625429,0.007551741,0.17832567
861,0.12493292,0.22295067,0.24908793
862,0.022068458,0.10821298,0.18375842
863,0.04085218,0.0054126536,0.080274895
864,0.12356886,0.14124988,0.071907684
865,0.07999563,0.06484356,0.03743246
866,0.030272106,0.007893465,0.032381833
867,0.0536554,0.08156555,0.00059027766
868,0.13564947,0.121907145,0.082621016
869,0.15757263,0.10881722,0.08583883
870,0.09038321,0.03732415,0.053204034
871,0.04932901,0.019449925,0.08815865
872,0.02829025,0.05451443,0.006583779
873,0.14487049,0.022397783,0.12704721
874,0.08697305,0.053340748,0.0020894299
875,0.039336644,0.14221253,0.021120401
876,0.03543361,0.07577004,0.0019636175
877,0.04864997,0.014039015,0.0074356296
878,0.19261461,0.0948685,0.119259864
879,0.06989361,0.014234633,0.06188037
880,0.13627903,0.033677865,0.059426405
881,0.07827141,0.06870894,0.0074358825
882,0.22853069,0.066722125,0.08771588
883,0.055084925,0.15664802,0.08839846
884,0.03595373,0.17353353,0.095365755
885,0.13546717,0.101652265,0.03959891
886,0.056009237,0.021847596,0.13936296
887,0.14658032,0.0031271786,0.013176782
888,0.11264379,0.013442796,0.050398424
889,0.027617516,0.042403694,0.044312414
890,0.058338273,0.14172406,0.08191831
891,0.015482229,0.035148926,0.039941136
892,0.059338998,0.1144361,0.004321985
893,0.028733479,0.14043364,0.1254716
894,0.009034118,0.02241744,0.007361373
895,0.07662111,0.07265225,0.008515498
896,0.006920816,0.032055583,0.04751175
897,0.040542673,0.13426267,0.0204491
898,0.06944735,0.09240099,0.29863995
899,0.107110895,0.012345151,0.1234321
900,0.06753134,0.06503469,0.016963731
901,0.01851566,0.06140715,0.005262283
902,0.11844476,0.0790552,0.07396681
903,0.034543917,0.17851779,0.08000319
904,0.12342874,0.019033862,0.055205483
905,0.18363972,0.15676443,0.08374071
906,0.048043538,0.07007396,0.09076182
907,0.018176684,0.035164494,0.25961503
908,0.03174504,0.12032686,0.044887833
909,0.13555245,0.16399844,0.06054993
910,0.03513377,0.05007585,0.016072245
911,0.16368678,0.15548453,0.21402855
912,0.013611389,0.15782197,0.073030345
913,0.13763003,0.18821749,0.013522065
914,0.058685604,0.06676916,0.006874787
915,0.023300894,0.13928449,0.12865956
916,0.17921072,0.024415499,0.026386606
917,0.21911828,0.06133582,0.021925129
918,0.15945305,0.23029336,0.025064398
919,0.17140073,0.008013742,0.031985383
920,0.035113487,0.127057,0.112495415
921,0.026074613,0.070953846,0.18079765
922,0.0989244,0.11736523,0.04712938
923,0.28905523,0.14724328,0.0057653245
924,0.052368283,0.082622066,0.048361223
925,0.09850475,0.042954013,0.10132037
926,0.024480443,0.036667272,0.0628779
927,0.037633345,0.024227466,0.056553204
928,0.20832375,0.047213286,0.009648357
929,0.15008548,0.07532338,0.16606879
930,0.062425386,0.10120282,0.037671883
931,0.0070723887,0.059484165,0.08470096
932,0.117803834,0.19734049,0.014489822
933,0.013154852,0.09084087,0.24474402
934,0.008379657,5.732844e-05,0.20937195
935,0.16055731,0.017451234,8.185526e-05
936,0.025845736,0.07337348,0.0676287
937,0.021341573,0.09978429,0.06144167
938,0.034235284,0.10818356,0.029769907
939,0.17037904,0.08941643,0.042287905
940,0.15613465,0.081259094,0.043680463
941,0.039753545,0.040839568,0.050243586
942,0.06191373,0.104318485,0.00042064514
943,0.024556529,0.103283055,0.008946892
944,0.033164944,0.06078076,0.17724906
945,0.059209473,0.13721746,0.043968063
946,0.019084996,0.13745044,0.014771687
947,0.24125075,0.066290796,0.051679455
948,0.025120221,0.005158386,0.044298466
949,0.19361709,0.11230775,0.041355528
950,0.13754395,0.0048555476,0.02779198
951,0.14148211,0.1702706,0.2031305
952,0.024242045,0.09431166,0.04077406
953,0.066594295,0.16651906,0.06303196
954,0.123047814,0.037419092,0.010710584
955,0.09907827,0.12018877,0.04110558
956,0.045911264,0.1334156,0.026174692
957,0.07059756,0.0023377677,0.031804208
958,0.08914885,0.024640312,0.11313588
959,0.21163046,0.15073815,0.05373501
960,0.04794219,0.04989912,0.038107578
961,0.10294556,0.049600527,0.049224462
962,0.0048057116,0.13789597,0.100769445
963,0.02432145,0.15476497,0.13605677
964,0.042185206,0.012965872,0.1003948
965,0.079354145,0.002257181,0.07356688
966,0.0030421969,0.15116744,0.09485036
967,0.065337494,0.033676352,0.013273011
968,0.08334193,0.27055758,0.17510182
969,0.0539312,0.11525641,0.011734104
970,0.14697297,0.1057578,0.067330286
971,0.087981485,0.05730418,0.08348448
972,0.025560644,0.14587462,0.10727277
973,0.013647609,0.13731943,0.15596123
974,0.026407607,0.014656329,0.08126859
975,0.0822727,0.1896588,0.21902692
976,0.14412609,0.070523255,0.031830303
977,0.04542412,0.0031456794,0.0028303987
978,0.03080092,0.055337757,0.07340934
979,0.0064631323,0.07218546,0.046976652
980,0.0002047913,0.038150314,0.15257016
981,0.0024386544,0.096870765,0.01001362
982,0.014609295,0.0983878,0.084123045
983,0.06456973,0.008549176,0.0029996256
984,0.10061213,0.08408566,0.026570788
985,0.103318945,0.008916744,0.16164997
986,0.11613889,0.0073310207,0.04842275
987,0.10019629,0.04502933,0.06519546
988,0.022617085,0.12547652,0.02333929
989,0.012588749,0.049030878,0.045462374
990,0.031826217,0.13629442,0.12065397
991,0.14356413,0.2210337,0.01493071
992,0.024993556,0.04318609,0.21647671
993,0.08604373,0.020860052,0.024947004
994,0.12129388,0.089743614,0.058705363
995,0.12934548,0.11269012,0.16773063
996,0.011216782,0.09192038,0.1752345
997,0.04086855,0.07906493,0.07224874
998,0.08126618,0.0136814155,0.13205288
999,0.01792101,0.15902454,0.15484475
1000,0.11035376,0.047230225,0.06307811
1001,0.012235749,0.07353851,0.031402476
1002,0.14160682,0.114948526,0.058803864
1003,0.19635414,0.042583343,0.12382676
1004,0.05286673,0.076241896,0.10454001
1005,0.08424636,0.15716481,0.3582985
1006,0.017335223,0.012716119,0.051824413
1007,0.01582871,0.040129736,0.10104703
1008,0.021007506,0.132207,0.15572713
1009,0.1326206,0.050771836,0.048374373
1010,0.08133433,0.13990542,0.0005924554
1011,0.018790774,0.10952738,0.07048428
1012,0.032423574,0.12471337,0.16364647
1013,0.14829417,0.06760188,0.024368346
1014,0.03660257,0.09345951,0.029714512
1015,0.009127524,0.12876156,0.082360506
1016,0.04598228,0.02504442,0.1354263
1017,0.024164379,0.23224497,0.05518164
1018,0.24324441,0.041841015,0.15658854
1019,0.06171346,0.019296417,0.19571166
1020,0.027216388,0.027721385,0.13633426
1021,0.015564998,0.007978235,0.05531494
1022,0.115745395,0.04715286,0.10525127
1023,0.09723153,0.00898236,0.03392648
1024,0.20132375,0.080651835,0.023471704
1025,0.15880229,0.13543905,0.16364168
1026,0.020722274,0.11879807,0.08699257
1027,0.04077141,0.092612505,0.2619814
1028,0.11855034,0.1284788,0.18589707
1029,0.121376455,0.12334823,0.0027393706
1030,0.11798104,0.060830418,0.07901661
1031,0.25083432,0.12710148,0.0011100904
1032,0.11814869,0.063037075,0.17822123
1033,0.0013357417,0.07152498,0.0008648595
1034,0.27803162,0.0027809266,0.007237522
1035,0.086574495,0.05757919,0.01995349
1036,0.064790554,0.055844124,0.015711728
1037,0.1327164,0.1626607,0.037226632
1038,0.012467481,0.007567266,0.1309543
1039,0.09410512,0.060842805,0.22164117
1040,0.050064947,0.17191435,0.109176114
1041,0.12133878,0.02328129,0.06541752
1042,0.0676024,0.090771124,0.121168256
1043,0.07268941,0.029660722,0.23286603
1044,0.020028405,0.16769461,0.06426403
1045,0.048410956,0.10559749,0.204898
1046,0.1337055,0.07248925,0.1232884
1047,0.13475406,0.18492508,0.02128252
1048,0.0074610454,0.16528116,0.19100735
1049,0.01649798,0.03130409,0.08154331
1050,0.14710084,0.017934984,0.1405277
1051,0.049825367,0.04484225,0.098407485
1052,0.04207584,0.12534945,0.0742826
1053,0.03984196,0.17875609,0.029256416
1054,0.12244016,0.042686604,0.050555054
1055,0.05070602,0.15855967,0.0063675377
1056,0.08670309,0.078103215,0.12353313
1057,1.1089347e-05,0.09554695,0.0330351
1058,0.12713355,0.09652425,0.12077611
1059,0.2205864,0.16688888,0.106838554
1060,0.16208827,0.06085986,0.026423693
1061,0.059465986,0.07911667,0.011386461
1062,0.038943112,0.033760633,0.017930118
1063,0.11660732,0.14811476,0.17795458
1064,0.12617157,0.0296944,0.23691852
1065,0.098167226,0.11667751,0.104271956
1066,0.076303266,0.032277975,0.05559169
1067,0.07921512,0.037140206,0.15922934
1068,0.078503855,0.009453516,0.22241169
1069,0.07755715,0.14792137,0.105294734
1070,0.11130334,0.07333227,0.11745995
1071,0.0076503665,0.19251756,0.09914607
1072,0.076981746,0.052145842,0.012022049
1073,0.015028629,0.08319761,0.07982467
1074,0.06307478,0.021786876,0.1721918
1075,0.18382795,0.16668658,0.07607583
1076,0.031238312,0.10434198,0.062039386
1077,0.03177931,0.11089907,0.009355723
1078,0.043754794,0.0013129476,0.0057196366
1079,0.16578728,0.07152303,0.022119876
1080,0.100563474,0.09618309,0.035428226
1081,0.021628724,0.114389874,0.08313362
1082,0.12903138,0.08647902,0.0064804996
1083,0.07805265,0.26652297,0.12680636
1084,0.05928002,0.040115006,0.20385253
1085,0.007940201,0.11391276,0.14404581
1086,0.120265715,0.015272182,0.053111024
1087,0.038398515,0.0743729,0.0696986
1088,0.036403593,0.09225486,0.008585363
1089,0.11364872,0.16368924,0.044414937
1090,0.036832355,0.24723749,0.072955556
1091,0.1381316,0.1864035,0.12667732
1092,0.096412234,0.08766691,0.03266502
1093,0.054701768,0.23564862,0.01632993
1094,0.008209785,0.2785962,0.014193465
1095,0.18302359,0.09337278,0.05197339
1096,0.14296757,0.0048124436,0.06365376
1097,0.1309813,0.05441222,0.19432649
1098,0.021326538,0.025020767,0.039257046
1099,0.02686017,0.0058924174,0.15734746
1100,0.073045045,0.13116935,0.036493994
1101,0.0006854766,0.11121654,0.020560546
1102,0.07177225,0.08318561,0.055701654
1103,0.060841244,0.07385559,0.14216402
1104,0.039173152,0.075611405,0.0109015
1105,0.045438375,0.15074493,0.13253713
1106,0.06675544,0.01065438,0.21614885
1107,0.1884266,0.031080816,0.0773892
1108,0.022599638,0.13357121,0.024076322
1109,0.09610446,0.058382176,0.07665592
1110,0.075639725,0.0752669,0.034356896
1111,0.12938556,0.29600734,0.0056022583
1112,0.04968851,0.07279175,0.03517827
1113,0.012191164,0.110377476,0.24565549
1114,0.0016093288,0.02144175,0.027079172
1115,0.015192484,0.08679116,0.03761813
1116,0.07093132,0.020684531,0.095023304
1117,0.05181312,0.014150774,0.033205137
1118,0.12864904,0.17617589,0.0087035475
1119,0.03718604,0.05469105,0.009041748
1120,0.08801211,0.005857028,0.08577073
1121,0.16086912,0.21093273,0.1495975
1122,0.06291645,0.077676095,0.13123223
1123,0.14680974,0.002448988,0.10044297
1124,0.19519097,0.08699688,0.056830928
1125,0.072786994,0.1131236,0.11141374
1126,0.07475702,0.024676085,0.10277378
1127,0.028450778,0.17516103,0.0033831217
1128,0.19323353,0.17288968,0.18254778
1129,0.007472448,0.015952637,0.008301195
1130,0.046299245,0.07892813,0.090972625
1131,0.0070392443,0.019571649,0.040063594
1132,0.03794544,0.08555748,0.014046339
1133,0.06039939,0.043107107,0.01931044
1134,0.067925125,0.15393429,0.012694746
1135,0.032824438,0.06133319,0.17645364
1136,0.13525891,0.09340597,0.031053094
1137,0.12913223,0.0026481107,0.023948338
1138,0.080548786,0.05264547,0.03383318
1139,0.110445194,0.023128754,0.13586593
1140,0.092915565,0.069328666,0.05745926
1141,0.035303272,0.100628786,0.101497024
1142,0.13501945,0.015436686,0.010807278
1143,0.07219313,0.040022112,0.031786922
1144,0.014659806,0.019501267,0.02116479
1145,0.034429092,0.086162254,0.26957786
1146,0.032806776,0.016066851,0.18154864
1147,0.033027157,0.16632529,0.062950976
1148,0.10263819,0.085065104,0.009412002
1149,0.11595669,0.10355002,0.03228054
1150,0.079848096,0.06406482,0.06680535
1151,0.19759062,0.06212268,0.01360755
1152,0.07797456,0.014026275,0.096340045
1153,0.09170309,0.041571844,0.026759282
1154,0.0062011727,0.048274066,0.107412584
1155,0.1285999,0.030991644,0.021517664
1156,0.06412987,0.16478868,0.12964123
1157,0.031222811,0.10087627,0.05640424
1158,0.2203629,0.21851869,0.15256384
1159,0.034710974,0.03687546,0.20219955
1160,0.13131459,0.04803086,0.012230915
1161,0.23822299,0.16594982,0.1439411
1162,0.105594344,0.11736075,0.01988491
1163,0.010725986,0.073419675,0.08120271
1164,0.027958851,0.049535755,0.06898865
1165,0.09996479,0.055424463,0.12054804
1166,0.14712214,0.06551945,0.091202125
1167,0.04242273,0.0007119908,0.05066469
1168,0.117429525,0.18662173,0.005787583
1169,0.063295014,0.037284113,0.035966013
1170,0.0034098825,0.16811597,0.10420388
1171,0.08386534,0.0631206,0.20331906
1172,0.038672205,0.0048957737,0.02530806
1173,0.07662047,0.14604367,0.16710393
1174,0.0033086992,0.08173768,0.071639836
1175,0.13908869,0.01487455,0.016579432
1176,0.054252744,0.020121576,0.058626097
1177,0.023358312,0.15653144,0.15828101
1178,0.101386525,0.030929534,0.06697296
1179,0.084386274,0.06531063,0.049493708
1180,0.11852905,0.11841171,0.06485413
1181,0.0034667489,0.14969213,0.100820795
1182,0.083980575,0.11604231,0.1170781
1183,0.034860417,0.15838529,0.005776618
1184,0.07144192,0.06104254,0.02733525
1185,0.017119499,0.12688838,0.11293558
1186,0.087570675,0.008317097,0.11263066
1187,0.033589907,0.12396318,0.031825226
1188,0.15565746,0.11135149,0.050488066
1189,0.04287072,0.15605049,0.03914172
1190,0.039682794,0.00631741,0.020352073
1191,0.08021694,0.10166621,0.02999089
1192,0.042109154,0.21159497,0.080316156
1193,0.13616,0.12604558,0.12529966
1194,0.08249959,0.011166771,0.13340667
1195,0.011936448,0.04676134,0.047103923
1196,0.13640112,0.046854727,0.094253235
1197,0.010286033,0.015504549,0.024875384
1198,0.046869937,0.032274224,0.12922683
1199,0.12758566,0.03184019,0.023574196
1200,0.08030283,0.0017897754,0.015512812
1201,0.105943225,0.068293296,0.042210165
1202,0.11606227,0.08109234,0.0220686
1203,0.16412228,0.06696546,0.18857314
1204,0.023460034,0.05782063,0.06515814
1205,0.013978425,0.09920461,0.14896537
1206,0.20839208,0.059334688,0.0057278485
1207,0.13602297,0.008580129,0.02895497
1208,0.051185604,0.14796054,0.003384608
1209,0.07337752,0.022200463,0.08067783
1210,0.020945162,0.15606372,0.1309736
1211,0.099200755,0.22360809,0.27621317
1212,0.035507757,0.07084378,0.012366173
1213,0.044728506,0.13014367,0.073716894
1214,0.0011373906,0.20126753,0.059391167
1215,0.14724404,0.11463561,0.02571458
1216,0.09216042,0.31061706,0.0545434
1217,0.20604455,0.09505536,0.032555252
1218,0.024608042,0.16420685,0.024813764
1219,0.01739782,0.0607597,0.041186385
1220,0.21428946,0.14524393,0.28700563
1221,0.0678054,0.0033593362,0.031119987
1222,0.045741186,0.05074795,0.14757283
1223,0.01581115,0.035196967,0.09926835
1224,0.2571799,0.0813092,0.05302732
1225,0.15827975,0.045451157,0.056596965
1226,0.025105862,0.085284725,0.101837814
1227,0.079383925,0.22339539,0.18290162
1228,0.04781529,0.11091495,0.17010723
1229,0.020949068,0.15521601,0.2097285
1230,0.1429074,0.0030014233,0.1059002
1231,0.05599593,0.08085778,0.097706676
1232,0.011856249,0.059390604,0.12977691
1233,0.100376174,0.06325719,0.031884376
1234,0.053780437,0.043802537,0.15251307
1235,0.0048906556,0.04523867,0.0017599098
1236,0.0073447237,0.1322763,0.083045654
1237,0.030427936,0.07189166,0.030977173
1238,0.12363476,0.08420304,0.041351363
1239,0.043047372,0.0067704762,0.058335744
1240,0.071715884,0.06990893,0.0357218
1241,0.022031626,0.0340981,0.09198956
1242,0.020195572,0.024690151,0.0057841567
1243,0.07499869,0.12479441,0.0806452
1244,0.13054685,0.030401936,0.08531537
1245,0.027280768,0.09052597,0.14890319
1246,0.1756503,0.17223749,0.07930533
1247,0.042485572,0.042844553,0.058680248
1248,0.06773938,0.04511154,0.14188428
1249,0.049952727,0.17380302,0.013974403
1250,0.016571412,0.0761663,0.081067204
1251,0.14601521,0.014373849,0.026018994
1252,0.015461834,0.007254479,0.14376219
1253,0.033335112,0.07918784,0.110499054
1254,0.06651007,0.08633916,0.07065249
1255,0.18503268,0.0715366,0.009883032
1256,0.08102338,0.0059096175,0.039102785
1257,0.0015533706,0.043878634,0.024116978
1258,0.009760154,0.11815225,0.06861148
1259,0.03120822,0.07339286,0.03244339
1260,0.06251704,0.07215025,0.07871781
1261,0.0035619491,0.13337682,0.018473156
1262,0.151948,0.14021331,0.042121828
1263,0.15300925,0.035067096,0.15471894
1264,0.12497361,0.10164366,0.00013169725
1265,0.06894575,0.10044392,0.13553785
1266,0.08201782,0.031373452,0.045340132
1267,0.25474593,0.036059417,0.14721297
1268,0.014125909,0.032880757,0.1259804
1269,0.013586389,0.011005314,0.16024187
1270,0.13887441,0.050666314,0.10902987
1271,0.017785817,0.083471015,0.018976532
1272,0.05819586,0.04948109,0.13335685
1273,0.110059515,0.10265992,0.047800425
1274,0.042058744,0.03831433,0.10029552
1275,0.08745292,0.13764906,0.0971891
1276,0.025913035,0.035636537,0.011515443
1277,0.11938093,0.09231819,0.02735535
1278,0.20111993,0.118353255,0.18366666
1279,0.048257325,0.0036608195,0.021625526
1280,0.057107233,0.034595743,0.098248236
1281,0.043242436,0.06944723,0.0059118737
1282,0.22198696,0.030833835,0.131024
1283,0.117306165,0.09704774,0.05337541
1284,0.1062943,0.18159328,0.103115164
1285,0.0245924,0.12546013,0.22020426
1286,0.004567682,0.16921172,0.036484707
1287,0.15556261,0.2540768,0.06239057
1288,0.016266769,0.12905717,0.15329427
1289,0.046991587,0.027291933,0.021992264
1290,0.08097669,0.04283803,0.021850009
1291,0.052279238,0.046022706,0.08360197
1292,0.17583205,0.06663731,0.020151649
1293,0.19353396,0.1612566,0.058604028
1294,0.004521071,0.056967918,0.029941557
1295,0.069231,0.12430408,0.06018079
1296,0.013077582,0.042739492,0.11296699
1297,0.074003585,0.0461478,0.009781598
1298,0.10627988,0.010681234,0.014498255
1299,0.1268348,0.02939199,0.14796752
1300,0.035476156,0.098265566,0.06365218
1301,0.05199589,0.0820504,0.32526377
1302,0.07658365,0.041913606,0.03553273
1303,0.02573434,0.049790557,0.020153001
1304,0.015589715,0.0145949535,0.012269972
1305,0.118012436,0.11087187,0.20628066
1306,0.060419563,0.07767396,0.10447155
1307,0.025251092,0.038927115,0.065634765
1308,0.12307308,0.10165834,0.094441496
1309,0.1341583,0.043710917,0.14793785
1310,0.009679492,0.0109258825,0.073479205
1311,0.027595947,0.011801049,0.24275024
1312,0.20493674,0.05071137,0.09212162
1313,0.055332292,0.17388012,0.092218846
1314,0.18031207,0.0380204,0.06655679
1315,0.027750367,0.044885457,0.03712991
1316,0.013384745,0.058403946,0.12300033
1317,0.13145174,0.057766803,0.06680216
1318,0.007811675,0.31823653,0.0021036903
1319,0.015666494,0.028973805,0.13707131
1320,0.017232012,0.037555747,0.06824547
1321,0.087141484,0.005849176,0.06925259
1322,0.10615804,0.015509184,0.036759514
1323,0.03635866,0.021706067,0.103159845
1324,0.08732282,0.090795405,0.027583873
1325,0.00453048,0.13570955,0.12951656
1326,0.0018346305,0.061348863,0.028111301
1327,0.0699272,0.16469195,0.016354617
1328,0.077309005,0.010465619,0.031526335
1329,0.15329996,0.13491745,0.032622013
1330,0.102161676,0.05340085,0.13133748
1331,0.18963484,0.050821636,0.13765727
1332,0.0056289714,0.05973588,0.056319583
1333,0.1261214,0.105823524,0.051100537
1334,0.13271102,0.08046488,0.05183597
1335,0.15054826,0.21548478,0.108491994
1336,0.047486234,0.20847628,0.009747185
1337,0.138257,0.01210403,0.002665565
1338,0.23275942,0.00017749715,0.05150116
1339,0.04343079,0.05901456,0.042723626
1340,0.07451637,0.123675086,0.076995224
1341,0.05244398,0.06418808,0.059081167
1342,0.0076114186,0.048191328,0.19043006
1343,0.038952786,0.09041962,0.10856576
1344,0.15937747,0.024064526,0.02832721
1345,0.1821999,0.11530735,0.06491661
1346,0.058882546,0.08779215,0.0047856104
1347,0.026116395,0.086802356,0.038416874
1348,0.041596938,0.047393188,0.033446554
1349,0.072098166,0.06825063,0.07688844
1350,0.056435738,0.06495169,0.024390602
1351,0.018916387,0.12774944,0.07002855
1352,0.13186544,0.059961304,0.016569532
1353,0.02980611,0.017797824,0.15509969
1354,0.056656044,0.0713674,0.013194275
1355,0.0717002,0.021152735,0.14991464
1356,0.09870015,0.12197353,0.048218414
1357,0.08410302,0.21773432,0.017225686
1358,0.06926105,0.10895128,0.0579163
1359,0.022839183,0.053811505,0.08594731
1360,0.009923056,0.19617853,0.04219866
1361,0.008870719,0.050069932,0.10640219
1362,0.042283118,0.065341085,0.048557732
1363,0.07966067,0.094729796,0.040144738
1364,0.048709724,0.032927398,0.066216566
1365,0.11926561,0.038925413,0.0083702225
1366,0.04405119,0.15274426,0.04580922
1367,0.092810474,0.06508778,0.05373878
1368,0.079920135,0.13327517,0.0528542
1369,0.005614818,0.108445436,0.12316403
1370,0.11261065,0.13020699,0.078323826
1371,0.007427656,0.016216887,0.06734353
1372,0.0031071366,0.044166088,0.023118053
1373,0.1003082,0.09870323,0.03437493
1374,0.13683338,0.11170876,0.109031506
1375,0.017988818,0.040298723,0.017632741
1376,0.13079104,0.07296774,0.052635733
1377,0.030838832,0.0958238,0.0048587397
1378,0.031428702,0.020281361,0.024309322
1379,0.0027839313,0.10115457,0.24233873
1380,0.046739228,0.08982917,0.1274495
1381,0.11866725,0.09781554,0.09879583
1382,0.25911877,0.14839014,0.08791574
1383,0.05228722,0.032634594,0.029865459
1384,0.17984802,0.09803439,0.09118787
1385,0.04998849,0.006998402,0.021438442
1386,0.13166504,0.084816165,0.095116995
1387,0.016416708,0.026820198,0.038349487
1388,0.018909452,0.09019417,0.109042704
1389,0.118298955,0.05778236,0.08507161
1390,0.19476418,0.12547499,0.16333732
1391,0.16209349,0.0550607,0.049246363
1392,0.055618815,0.056659427,0.17367116
1393,0.16318962,0.08195415,0.11062205
1394,0.04963321,0.0155589795,0.08122794
1395,0.1501623,0.027671536,0.36250213
1396,0.12722278,0.10417932,0.03894136
1397,0.03468285,0.037377767,0.04015046
1398,0.018000396,0.11345614,0.17396046
1399,0.022667795,0.09156702,0.003475705
1400,0.00717996,0.048905976,0.1948109
1401,0.078282036,0.07034466,0.0871508
1402,0.23425466,0.047996346,0.024492536
1403,0.19610581,0.15151499,0.09502527
1404,0.16107371,0.17409231,0.046194658
1405,0.052551676,0.0019468283,0.030325487
1406,0.033162363,0.033894163,0.13646327
1407,0.045962833,0.013061699,0.032911044
1408,0.059250776,0.018166307,0.19716996
1409,0.047397472,0.18237244,0.09901103
1410,0.0879806,0.13762671,0.2515078
1411,0.050691303,0.08591592,0.19608328
1412,0.0919773,0.096418396,0.033330046
1413,0.05651379,0.06922337,0.10087851
1414,0.06501908,0.1006267,0.07834897
1415,0.11659834,0.08532575,0.055833764
1416,0.088997364,0.08385123,0.04620015
1417,0.08301368,0.08112048,0.01768355
1418,0.16724655,0.07722042,0.021990266
1419,0.029638048,0.0710403,0.05221338
1420,0.057670157,0.01823938,0.0060111876
1421,0.040096812,0.02786478,0.1271991
1422,0.05215916,0.11582073,0.067703374
1423,0.0798932,0.18427728,0.018565606
1424,0.014803633,0.28085214,0.16657455
1425,0.04291649,0.01927114,0.06915546
1426,0.07499766,0.0028105553,0.068469
1427,0.14375933,0.15784672,0.108926356
1428,0.027259713,0.12758273,0.10221603
1429,0.095224276,0.19917147,0.02853449
1430,0.10441145,0.013398767,0.034408472
1431,0.03874223,0.035398442,0.0073303217
1432,0.030866692,0.12248925,0.13424139
1433,0.03662626,0.22293337,0.12030561
1434,0.12137233,0.1347576,0.10352697
1435,0.1774906,0.012918106,0.071905114
1436,0.05360074,0.060408995,0.091631286
1437,0.048534002,0.025248652,0.014515732
1438,0.061921798,0.053263012,0.06598329
1439,0.008642215,0.120212086,0.18689589


==> figs/syn_16_best_1.csv <==
x,0,1,2
0,0.07564007,0.042667694,0.08927077
1,0.099607036,0.06775288,0.05239978
2,0.07580906,0.050308667,0.15994911
3,0.057363268,0.11812463,0.020184549
4,0.12723394,0.05618365,0.017660012
5,0.081157014,0.05924405,0.14869468
6,0.02020511,0.009805443,0.021163885
7,0.016773732,0.006634378,0.028986547
8,0.021400763,0.0513084,0.07815726
9,0.036399916,0.046426676,0.03070601
10,0.07587933,0.080073446,0.08954349
11,0.1132518,0.18306907,0.11786713
12,0.04995824,0.25413805,0.08534296
13,0.018949898,0.16519412,0.08634466
14,0.16169935,0.108482204,0.11059149
15,0.095936865,0.0036930444,0.16852105
16,0.017455375,0.01870837,0.01705169
17,0.075880855,0.07804155,0.022759223
18,0.034818772,0.03933164,0.20958817
19,0.020648304,0.025732921,0.15638705
20,0.006957611,0.0010523548,0.0145134535
21,0.06324709,0.087706976,0.0084340265
22,0.051770974,0.12808576,0.08363874
23,0.08103986,0.049591977,0.06694178
24,0.15657526,0.06251775,0.15098327
25,0.121383026,0.040837314,0.13263978
26,0.03252578,0.077175945,0.0693256
27,0.038054533,0.12972239,0.036249958
28,0.24091426,0.047262765,0.042533252
29,0.14983745,0.0015451686,0.107834294
30,0.1589857,0.03394072,0.011624674
31,0.12542422,0.020021223,0.29892758
32,0.07775654,0.0020286907,0.02172629
33,0.18370542,0.054508097,0.10786049
34,0.13745831,0.15591283,0.05620776
35,0.057395075,0.048123464,0.14639892
36,0.04496414,0.014744155,0.022545708
37,0.005014864,0.0015983214,0.08480126
38,0.108734965,0.1968011,0.1856217
39,0.07639308,0.11561077,0.16545483
40,0.16473213,0.02414314,0.007927921
41,0.03516191,0.14322895,0.018747883
42,0.02456728,0.03400329,0.21377106
43,0.09154909,0.10444615,0.12971464
44,0.11229399,0.026041975,0.1758659
45,0.084280364,0.011782068,0.12721583
46,0.038365122,0.04289311,0.05409523
47,0.037969235,0.17672226,0.25562683
48,0.12985465,0.00036193506,0.08385739
49,0.07307384,0.21799506,0.08661736
50,0.006158885,0.06622897,0.07209131
51,0.0060072155,0.0024452086,0.020540524
52,0.004545024,0.032748707,0.04813703
53,0.17183185,0.111095056,0.10105534
54,0.03893829,0.053795945,0.126064
55,0.0464747,0.016340971,0.21385133
56,0.18142968,0.13272989,0.07389149
57,0.046480037,0.007643247,0.096063614
58,0.08807807,0.03745746,0.06839387
59,0.04229655,0.09195849,0.07740362
60,0.16361387,0.09095605,0.025183208
61,0.07871749,0.05657534,0.057319716
62,0.017753098,0.05954392,0.016772097
63,0.09821781,0.18937247,0.24985495
64,0.014659278,0.053549968,0.1280614
65,0.06919193,0.13127285,0.04573273
66,0.04530641,0.028111706,0.09182015
67,0.09520832,0.0017337466,0.029465247
68,0.10034207,0.10326748,0.22046761
69,0.04520971,0.020959327,0.121216685
70,0.09171257,0.14522547,0.10064251
71,0.20210938,0.015997006,0.0020813772
72,0.008450957,0.12564601,0.28287143
73,0.10891901,0.11622654,0.06502398
74,0.06791091,0.06585558,0.1277169
75,0.0030642617,0.010426063,0.10449154
76,0.010854692,0.34839538,0.0031993191
77,0.13887705,0.030526364,0.22253308
78,0.19709705,0.14054962,0.08587133
79,0.22929515,0.046470344,0.14378518
80,0.00055993407,0.13444586,0.1399402
81,0.013589906,0.0936784,0.0037456667
82,0.080489986,0.110117115,0.13731244
83,0.07878653,0.15917455,0.06697289
84,0.054401677,0.08951548,0.15142332
85,0.044859294,0.07528565,0.09786212
86,0.028867155,0.15725352,0.10831185
87,0.046026073,0.0038015274,0.050360907
88,0.068202846,0.025679432,0.015489024
89,0.014769419,0.089789204,0.03197658
90,0.09305328,0.15420829,0.009017348
91,0.03768447,0.009834038,0.11275388
92,0.1597551,0.01941053,0.023074862
93,0.09298482,0.034488577,0.088351056
94,0.07002485,0.04647866,0.04968953
95,0.049022444,0.024993053,0.049105085
96,0.14782934,0.17985958,0.0030590883
97,0.045902286,0.11922255,0.03152242
98,0.029555319,0.063538164,0.18879282
99,0.030803347,0.09630523,0.035665695
100,0.16658367,0.049587432,0.07011231
101,0.1693105,0.014500634,0.032459844
102,0.1355962,0.01318278,0.11193692
103,0.09247857,0.08351949,0.17394495
104,0.017058138,0.018445084,0.14468716
105,0.25606313,0.02466393,0.12159712
106,0.20131579,0.07311467,0.11860266
107,0.074482486,0.08297478,0.07451399
108,0.055145804,0.27350214,0.10468392
109,0.03938566,0.026058543,0.0057544583
110,0.15196039,0.029194284,0.01066914
111,0.07336482,0.023957118,0.20952731
112,0.16067602,0.0067649535,0.12755467
113,0.05111887,0.18302733,0.0021287578
114,0.15333223,0.093350716,0.033126175
115,0.05038747,0.085918754,0.073666684
116,0.1897953,0.0124457395,0.022517141
117,0.08365306,0.12798618,0.093098715
118,0.030487001,0.04615579,0.058143336
119,0.015806822,0.061638374,0.14003657
120,0.11243558,0.0011103115,0.06768815
121,0.16715738,0.07519613,0.025181808
122,0.043327373,0.049453232,0.06542018
123,0.031049011,0.14843221,0.11525368
124,0.0904468,0.006395656,0.0976376
125,0.050435912,0.03721905,0.0060170507
126,0.08831164,0.06721323,0.120949715
127,0.008961509,0.027432617,0.009711711
128,0.02157486,0.15815476,0.12170452
129,0.027157206,0.039659,0.016664935
130,0.08252644,0.09694713,0.10738933
131,0.20194882,0.15500616,0.041398086
132,0.10340228,0.08866237,0.004814655
133,0.006312976,0.02918204,0.07071528
134,0.0013744805,0.08688841,0.029156974
135,0.10124804,0.013667805,0.0018143351
136,0.11567341,0.111098796,0.119109906
137,0.04268019,0.048450675,0.13747026
138,0.059088975,0.16642411,0.1250426
139,0.12142003,0.113209106,0.10425831
140,0.013437857,0.0043244576,0.17591743
141,0.07171044,0.18090503,0.19821316
142,0.06957913,0.13397288,0.12557551
143,0.19988327,0.037133098,0.07904813
144,0.19648932,0.121140584,0.17324243
145,0.07315676,0.027884161,0.12945473
146,0.13027215,0.0715091,0.0025778096
147,0.013862681,0.058782924,0.14851086
148,0.088126585,0.15376586,0.015826633
149,0.11035497,0.25279766,0.05499776
150,0.10298659,0.026220353,0.03467274
151,0.17622116,0.13805385,0.0530176
152,0.059248336,0.1365645,0.037588064
153,0.29080522,0.22314818,0.03628846
154,0.02713344,0.14009243,0.06492164
155,0.16613628,0.009674116,0.06943538
156,0.1953743,0.15843785,0.19544818
157,0.113016255,0.05284294,0.08439943
158,0.06307721,0.28348866,0.04182227
159,0.07092756,0.111466944,0.1466746
160,0.06491283,0.07522221,0.2988628
161,0.07447515,0.21815173,0.0057105366
162,0.10205708,0.03503498,0.004950998
163,0.012709384,0.00095547555,0.007135465
164,0.12644129,0.062279407,0.04206154
165,0.20495887,0.021102898,0.01579667
166,0.11739094,0.11591164,0.02913001
167,0.12139804,0.078519955,0.10537796
168,0.18309155,0.06477994,0.053443175
169,0.1078153,0.22693452,0.14623687
170,0.22009207,0.14827086,0.003187375
171,0.19808519,0.023443129,0.048492484
172,0.006994175,0.08179497,0.13113256
173,0.0012892529,0.022849998,0.14053065
174,0.062418707,0.05950683,0.05805406
175,0.06211594,0.0035361592,0.060395554
176,0.0718605,0.016005496,0.004333325
177,0.062133905,0.01812424,0.012862148
178,0.06868775,0.09570506,0.1247712
179,0.042677104,0.19369975,0.11642784
180,0.0725085,0.04365771,0.11829662
181,0.15433289,0.0028192536,0.07038805
182,0.18882363,0.042296994,0.053914838
183,0.009416334,0.011188635,0.05982844
184,0.08264157,0.1087206,0.09499683
185,0.0009748096,0.14849457,0.025514107
186,0.021339487,0.06284825,0.0054038903
187,0.003664705,0.12906963,0.07266134
188,0.008606076,0.003575608,0.12292442
189,0.05053222,0.073893525,0.08194892
190,0.14016183,0.012043134,0.10745478
191,0.0059337663,0.9318996,0.30307892
192,0.12762831,0.13222753,0.16351551
193,0.03693237,0.056487598,0.10441612
194,0.10206816,0.061042544,0.18011403
195,0.051318653,0.15660127,0.0434965
196,0.028780125,0.01079573,0.14921628
197,0.121317856,0.09626801,0.030888861
198,0.08535997,0.002071822,0.17192715
199,0.0031176552,0.108471096,0.027266147
200,0.060657784,0.031303313,0.10068784
201,0.10243731,0.22120564,0.03283748
202,0.07986722,0.04256651,0.037172016
203,0.1195564,0.06812645,0.1248678
204,0.07960552,0.08692091,0.047132645
205,0.08324741,0.05849416,0.0764822
206,0.039522354,0.014981316,0.08187639
207,0.13980357,0.02824198,0.18806694
208,0.028376818,0.103335805,0.09986122
209,0.03470116,0.0026795643,0.01951036
210,0.008137928,0.18374582,0.024135206
211,0.14060722,0.10560257,0.15878206
212,0.07863246,0.23904972,0.08333611
213,0.091249116,0.035050098,0.16886728
214,0.21689236,0.11180906,0.07059905
215,0.097425,0.02897098,0.008448851
216,0.10148921,0.15117209,0.08006731
217,0.05973395,0.06304261,0.1300225
218,0.112912714,0.037104834,0.025035935
219,0.07669197,0.06060055,0.16831991
220,0.22741495,0.09076824,0.20165697
221,0.048973996,0.100758374,0.00631283
222,0.15004641,0.05956396,0.0797955
223,0.0022502777,0.075135365,0.18525936
224,0.121948324,0.1217289,0.019314278
225,0.051127,0.0064946497,0.082471736
226,0.1184969,0.04402657,0.008231074
227,0.07689041,0.0065432913,0.0015355903
228,0.054209787,0.23549731,0.16028322
229,0.04853084,0.043685287,0.029570084
230,0.06178907,0.15134053,0.030532459
231,0.051458,0.043377932,0.00033925698
232,0.07409972,0.1059821,0.13109453
233,0.0383097,0.03664647,0.056687582
234,0.06523362,0.32424548,0.19618005
235,0.043947086,0.07662419,0.07886757
236,0.08384718,0.016987976,0.006594032
237,0.14541787,0.0802483,0.07336636
238,0.20380063,0.07018309,0.12718982
239,0.20270649,0.051748462,0.054695092
240,0.056926284,0.14417107,0.049109045
241,0.05455651,0.1745848,0.07666942
242,0.002745501,0.17779402,0.039497666
243,0.058556113,0.08026031,0.20165193
244,0.023789229,0.112048104,0.0007266351
245,0.095555425,0.13252994,0.10565623
246,0.09535981,0.037667464,0.0020614325
247,0.1466578,0.061503064,0.16636303
248,0.121477045,0.025149444,0.2343011
249,0.17926857,0.0730451,0.002522765
250,0.23978649,0.15433137,0.23524117
251,0.1302621,0.042142686,0.14227064
252,0.21557207,0.121498525,0.118111216
253,0.058483783,0.009394504,0.1280576
254,0.044163115,0.10742807,0.26113892
255,0.0276887,0.03994445,0.24464692
256,0.012863632,0.11293389,0.047995035
257,0.09907868,0.14526618,0.16637573
258,0.20385386,0.09855273,0.0071450155
259,0.13090812,0.029524058,0.010926126
260,0.018068194,0.075399145,0.0027468142
261,0.041669153,0.09975441,0.1210117
262,0.0618686,0.016548516,0.018772041
263,0.24161412,0.12966959,0.09546497
264,0.004061864,0.07068046,0.008862807
265,0.1970489,0.15063219,0.020458601
266,0.18414026,0.14281905,0.14882101
267,0.1338709,0.05347602,0.060999885
268,0.087230474,0.08983472,0.056108005
269,0.061652616,0.00057215034,0.050383568
270,0.2810959,0.049500324,0.056710295
271,0.083581895,0.05169547,0.20668176
272,0.11463659,0.098546356,0.04892967
273,0.10912769,0.24702963,0.13521525
274,0.22558329,0.18784592,0.22479819
275,0.24166825,0.0667111,0.1949374
276,0.15513203,0.20022611,0.015286779
277,0.020517655,0.097029015,0.0899806
278,0.05744321,0.1532446,0.091050714
279,0.026359797,0.051746596,0.1502514
280,0.15168776,0.011270891,0.09861897
281,0.028528694,0.078888744,0.043178447
282,0.06924085,0.27319288,0.27436498
283,0.10356128,0.00019780619,0.009127613
284,0.11881244,0.13217296,0.031156203
285,0.26657677,0.17826964,0.18662232
286,0.111359924,0.20621958,0.05145579
287,0.010539966,0.03330637,0.12128069
288,0.022838183,0.013348482,0.018083889
289,0.06999023,0.06321643,0.02916166
290,0.09990765,0.01470552,0.049810186
291,0.17041755,0.052283555,0.0018187732
292,0.114437036,0.044635296,0.052672017
293,0.10126635,0.06620118,0.14241548
294,0.095170595,0.16994691,0.08058849
295,0.060472507,0.045584917,0.11266099
296,0.007677479,0.06233174,0.032884594
297,0.101646766,0.27439368,0.03204919
298,0.070899,0.022139564,0.054601174
299,0.0051764087,0.06755954,0.07984384
300,0.15657192,0.13518128,0.025243966
301,0.11234301,0.15154754,0.015924547
302,0.06373171,0.1146365,0.03321366
303,0.04226463,0.008791895,0.19339801
304,0.0337494,0.10320321,0.00781553
305,0.116647415,0.09471266,0.04713686
306,0.0015626115,0.16066508,0.09704828
307,0.0517958,0.05971484,0.1904441
308,0.0102846585,0.14565057,0.13213344
309,0.0487199,0.01776729,0.11620239
310,0.021833278,0.019064462,0.09116819
311,0.030699989,0.05567603,0.20569232
312,0.018621603,0.09837654,0.12603511
313,0.06092377,0.102376275,0.02162506
314,0.059290763,0.11199528,0.0020466666
315,0.076644495,0.05730761,0.045125093
316,0.16343345,0.105418816,0.011612313
317,0.14697194,0.15682131,0.17366333
318,0.010650569,0.15981257,0.020246489
319,0.14446826,0.022761287,0.041760497
320,0.049487513,0.01670151,0.007158036
321,0.03363555,0.013967958,0.22925176
322,0.046621356,0.14633474,0.14240512
323,0.07945259,0.027868353,0.10830842
324,0.04479571,0.13821372,0.026735706
325,0.07241211,0.061379265,0.032169405
326,0.0670844,0.07172354,0.10038182
327,0.062095445,0.018412322,0.11760956
328,0.11058384,0.19588143,0.11558977
329,0.03559785,0.13412502,0.06341034
330,0.086092554,0.0291308,0.07528336
331,0.04706156,0.073254876,0.05971152
332,0.1532142,0.17887142,0.03639848
333,0.100604795,0.008819184,0.015276459
334,0.15307409,0.1462287,0.013070739
335,0.07447393,0.07255426,0.07987435
336,0.2943199,0.11121314,0.019515594
337,0.06631638,0.017900687,0.074573964
338,0.12480511,0.02682714,0.019288192
339,0.07695201,0.029084204,0.10143561
340,0.0073738997,0.10450333,0.097952664
341,0.0026245152,0.122586705,0.019485112
342,0.23632523,0.0061173458,0.1027015
343,0.20272689,0.057411965,0.13025741
344,0.075863056,0.13300888,0.020837942
345,0.00402653,0.081473164,0.032733258
346,0.17738529,0.09014207,0.059596326
347,0.0076636956,0.09397949,0.084464185
348,0.0132605955,0.14009926,0.12990303
349,0.1274698,0.17504516,0.039108355
350,0.28897002,0.14565179,0.07469576
351,0.069254115,0.04149213,0.07247312
352,0.19772172,0.10463381,0.0904659
353,0.025804412,0.10721828,0.035915714
354,0.011169938,0.120313905,0.03386505
355,0.16869211,0.041856054,0.028313793
356,0.08221199,0.08200201,0.092464
357,0.0077351774,0.06531237,0.05940547
358,0.0019776602,0.059786897,0.11930541
359,0.07390738,0.05536665,0.056338586
360,0.04905855,0.05416354,0.160379
361,0.09291366,0.08572451,0.18650892
362,0.14264172,0.025508475,0.11297872
363,0.06934462,0.1829302,0.06402057
364,0.060520377,0.18270452,0.1377238
365,0.12229891,0.056062363,0.046089854
366,0.00922782,0.14038575,0.05108608
367,0.25691095,0.098826475,0.019151995
368,0.04625114,0.054807212,0.049908955
369,0.05155396,0.19141567,0.06381223
370,0.21113062,0.09186487,0.035977636
371,0.044032954,0.059664547,0.0010185635
372,0.09845052,0.19617236,0.0226646
373,0.019982701,0.06841066,0.15685785
374,0.13171686,0.11219025,0.041974425
375,0.0444229,0.0020852592,0.008685194
376,0.34783605,0.015512463,0.26069283
377,0.106385246,0.024140967,2.8176233e-05
378,0.05864908,0.0890313,0.09864191
379,0.22724399,0.14688537,0.23197535
380,0.046138264,0.029797684,0.065120675
381,0.09404627,0.097443424,0.014081231
382,0.11369809,0.11511268,0.08618652
383,0.04910662,0.13135356,0.01807706
384,0.016673308,0.0026226402,0.08635461
385,0.14390224,0.10264169,0.22570032
386,0.05782404,0.07152016,0.012338914
387,0.06376209,0.16378616,0.07841017
388,0.024448564,0.06832127,0.05643065
389,0.08373843,0.15157539,0.04702611
390,0.111747175,0.35364783,0.027254863
391,0.039423034,0.25089553,0.0764402
392,0.17006828,0.023755876,0.26102856
393,0.16086535,0.075837,0.11376825
394,0.09472942,0.00923825,0.06554711
395,0.15880224,0.02120385,0.102059744
396,0.24236427,0.043856915,0.031725984
397,0.08506539,0.1320584,0.046457686
398,0.09089393,0.112648316,0.03331186
399,0.12854844,0.21010543,0.030274142
400,0.118266955,0.14860214,0.22860323
401,0.11775336,0.12730776,0.042384706
402,0.20369723,0.010858433,0.0870895
403,0.1004156,0.12315346,0.0065675224
404,0.14737925,0.17068544,0.061674196
405,0.07515389,0.12155987,0.110240586
406,0.04158409,0.22801468,0.013508305
407,0.03784176,0.08602719,0.10865266
408,0.12000765,0.05487701,0.0005060415
409,0.022612693,0.24774311,0.089014485
410,0.16903378,0.018960204,0.0481152
411,0.03962219,0.030665495,0.08903679
412,0.21384797,0.08464086,0.052074783
413,0.10015189,0.18037672,0.0067193103
414,0.017392563,0.09157145,0.11762866
415,0.1405314,0.16564083,0.08094147
416,0.13521132,0.008671042,0.12768382
417,0.13345675,0.029160403,0.21841593
418,0.020649705,0.23605528,0.07496946
419,0.1222779,0.0689241,0.008489764
420,0.054892097,0.0894087,0.018821444
421,0.1572452,0.05233828,0.026630256
422,0.050193246,0.21146624,0.12050005
423,0.058435936,0.07695204,0.005637145
424,0.21364886,0.18452087,0.07284068
425,0.11399732,0.18872702,0.10786299
426,0.028176943,0.07995114,0.12027119
427,0.070137,0.08594658,0.048578274
428,0.06979045,0.03271047,0.039037798
429,0.053459704,0.1042025,0.25067574
430,0.2018292,0.110672705,0.088305004
431,0.09943458,0.21411495,0.014324537
432,0.012703505,0.17782971,0.010854509
433,0.066904105,0.19110359,0.13621017
434,0.043491457,0.139028,0.056472596
435,0.060278263,0.2689183,0.0131020015
436,0.033239473,7.6597404e-05,0.033083774
437,0.15662605,0.17176461,0.025943598
438,0.20580596,0.16136597,0.008413562
439,0.011661416,0.1427942,0.1688054
440,0.001582986,0.06515573,0.14353672
441,0.007933791,0.026965657,0.049307976
442,0.0291715,0.1060482,0.086828925
443,0.05390905,0.010849054,0.045065887
444,0.23440522,0.23585248,0.026603898
445,0.030172853,0.13887635,0.03493643
446,0.19443035,0.1794651,0.07191684
447,0.23863427,0.23250335,0.10521525
448,0.11176402,0.10212672,0.1427984
449,0.10751138,0.25281265,0.18293597
450,0.08602073,0.2335525,0.09615456
451,0.058440737,0.0403654,0.18607996
452,0.11373436,0.12954852,0.012480134
453,0.07877278,0.5210919,0.1968624
454,0.131937,0.25535846,0.08807729
455,0.1210731,0.44892353,0.062413212
456,0.01919418,0.37178618,0.08019351
457,0.16706121,0.27305943,0.082336776
458,0.09313817,0.5275146,0.08497287
459,0.20238228,0.3191784,0.08814997
460,0.10751807,0.17513248,0.13690065
461,0.03656055,0.47068697,0.07726362
462,0.13993073,0.02707577,0.11819558
463,0.03233962,0.062921695,0.06876934
464,0.06972827,0.011085248,0.12744212
465,0.18154705,0.1376422,0.097420074
466,0.17904595,0.047762163,0.0013162504
467,0.15614471,0.0258996,0.008846698
468,0.21916774,0.103608094,0.033645745
469,0.103466004,0.22334826,0.080145925
470,0.040305663,0.047773592,0.05175061
471,0.018506795,0.046747852,0.17379946
472,0.029304406,0.07232077,0.043679193
473,0.10119136,0.20580494,0.14537719
474,0.34056556,0.039622758,0.16371642
475,0.056683652,0.020643791,0.042659383
476,0.032049265,0.002147984,0.0051511205
477,0.017291173,0.14635943,0.05416424
478,0.021116093,0.20046166,0.033283416
479,0.03474036,0.08108751,0.03550552
480,0.0028698305,0.0373576,0.007308269
481,0.09652524,0.08025835,0.01513181
482,0.15239587,0.06998228,0.101131566
483,0.03503413,0.1521365,0.028818252
484,0.051619712,0.1095808,0.11487919
485,0.018587345,0.04971105,0.0887852
486,0.06788127,0.14515305,0.1212871
487,0.029796567,0.012901824,0.07777886
488,0.011066402,0.035499554,0.17605011
489,0.10437734,0.048634797,0.043271217
490,0.07571033,0.16062625,0.18830219
491,0.049770944,0.05823982,0.0043534366
492,0.049635544,0.12810937,0.0987665
493,0.2342199,0.19795471,0.07371258
494,0.11389083,0.030023783,0.10209098
495,0.10616752,0.13207611,0.0078004375
496,0.2104169,0.058825307,0.0016328968
497,0.15442471,0.0024713646,0.2508847
498,0.09368342,0.042220082,0.0069245053
499,0.16011263,0.12142829,0.015132825
500,0.05593002,0.018291567,0.1248477
501,0.13890398,0.037759077,0.118149005
502,0.115044154,0.23052739,0.033438105
503,0.045253538,0.13754609,0.057995427
504,0.0028363822,0.00033681784,0.047139987
505,0.13387597,0.03995545,0.08193179
506,0.012783012,0.2751701,0.08449862
507,0.023939274,0.03910371,0.20771596
508,0.08108108,0.12926571,0.10586924
509,0.009021664,0.061850008,0.12971553
510,0.25980693,0.0061876504,0.12820031
511,0.11323285,0.054734427,0.032163456
512,0.11871027,0.13007851,0.075709045
513,0.02340462,0.047844727,0.11290455
514,0.25900793,0.033516537,0.015146995
515,0.042492095,0.03451252,0.03973899
516,0.0076472396,0.07787005,0.07435645
517,0.14392321,0.010520219,0.16120958
518,0.107212715,0.10330267,0.015331757
519,0.039351445,0.19254734,0.063816406
520,0.07114141,0.07228712,0.2321639
521,0.02570271,0.14679658,0.09905618
522,0.019397292,0.013582993,0.12948857
523,0.048302177,0.15074438,0.13107803
524,0.1564043,0.05749269,0.11343804
525,0.10026205,0.23887298,0.08247646
526,0.11128144,0.031718448,0.0133515475
527,0.07238215,0.02432167,0.037938733
528,0.09546152,0.13365534,0.105758764
529,0.09697999,0.0933274,0.14852478
530,0.0828465,0.055828787,0.018527232
531,0.18930605,0.0128158955,0.097014144
532,0.16464636,0.0059723794,0.025680479
533,0.12071684,0.17338763,0.14308336
534,0.08097286,0.25670123,0.16142888
535,0.03977741,0.028593069,0.053062547
536,0.12476677,0.10746873,0.05383319
537,0.15782565,0.042122617,0.123636544
538,0.0075426446,0.18231778,0.050519984
539,0.105277374,0.004599635,0.00586615
540,0.030355096,0.12565841,0.036452413
541,0.114141315,0.07391371,0.13354285
542,0.08016549,0.07158658,0.12498975
543,0.015821517,0.028803155,0.06960687
544,0.1420507,0.11142761,0.12110094
545,0.011265048,0.057224844,0.215839
546,0.10618731,0.037100554,0.023575459
547,0.11239966,0.04273843,0.12200291
548,0.018635213,0.03675709,0.046655934
549,0.13072751,0.08176687,0.07009319
550,0.2327522,0.07612164,0.12432088
551,0.007328291,0.23605567,0.03122798
552,0.08203839,0.020606022,0.037266944
553,0.09036317,0.12976798,0.034420997
554,0.09904155,0.034002986,0.19605562
555,0.050001774,0.1810866,0.15520556
556,0.099293396,0.00491478,0.12396284
557,0.058691956,0.051025353,0.25440946
558,0.003957135,0.012266708,0.03370627
559,0.07999981,0.102203086,0.11005883
560,0.11968574,0.050936133,1.1831759
561,0.044956785,0.16464648,1.1228104
562,0.042844404,0.0023665095,1.0385671
563,0.048309628,0.07493347,1.1177305
564,0.1012673,0.09489618,1.0467498
565,0.09803654,0.066473916,1.1376399
566,0.14465897,0.08544638,1.1507943
567,0.13537282,0.045151275,1.0416719
568,0.041842956,0.018325707,0.9284949
569,0.017402155,0.06283369,0.98182905
570,0.01004984,0.07426673,0.88615924
571,0.17281619,0.08355875,0.93346035
572,0.117649086,0.06745879,0.76296484
573,0.007773428,0.20774303,0.88896966
574,0.20316349,0.049226735,0.9893092
575,0.09830223,0.069117114,0.6002524
576,0.06557076,0.10882339,0.93093204
577,0.077929035,0.13988167,0.78272927
578,0.03672161,0.120055065,0.72036445
579,0.13052897,0.10553603,0.0029963052
580,0.22909771,0.07198614,0.003827787
581,0.23166746,0.022925094,0.045328036
582,0.051293064,0.15125027,0.11645349
583,0.14018983,0.16835359,0.02012061
584,0.10505772,0.0030614617,0.20469533
585,0.023680149,0.0036255743,0.25868598
586,0.13617651,0.0482446,0.0072231274
587,0.020305904,0.13214998,0.083856724
588,0.0014421808,0.02029792,0.09539146
589,0.017063089,0.0141471485,0.07456964
590,0.07523455,0.07194057,0.023745403
591,0.00415642,0.14162171,0.21656935
592,0.07537548,0.035551846,0.05006805
593,0.093744375,0.010361843,0.044317845
594,0.018991623,0.10800197,0.00030221124
595,0.03197231,0.0678286,0.12446449
596,0.0301418,0.09081532,0.09651956
597,0.05703865,0.008009363,0.17762269
598,0.0493399,0.08458861,0.046386275
599,0.19065301,0.064399615,0.023074826
600,0.08610315,0.023204876,0.07842302
601,0.098006696,0.03843703,0.010221385
602,0.025639256,0.043731794,0.008340534
603,0.085444614,0.12082242,0.03192344
604,0.117644094,0.012634428,0.10251249
605,0.14887339,0.05637577,0.08787308
606,0.0625804,0.12266261,0.016087104
607,0.11616427,0.018197212,0.0051129004
608,0.005959902,0.056737885,0.014203144
609,0.10378842,0.11776514,0.061418295
610,0.004953031,0.09827789,0.07063852
611,0.23114188,0.10333365,0.02007912
612,0.010264059,0.002524259,0.11997397
613,0.002550936,0.045061402,0.28086078
614,0.07348874,0.111568116,0.01869758
615,0.036764212,0.1323863,0.033135284
616,0.10464947,0.048810802,0.01367486
617,0.04428347,0.048183274,0.036643684
618,0.07261128,0.019999545,0.048374612
619,0.12534678,0.13233183,0.071563214
620,0.1698072,0.18424742,0.03641981
621,0.24355379,0.01818107,0.00088851625
622,0.056411766,0.049708754,0.024764413
623,0.103263795,0.13686739,0.0033369348
624,0.056222964,0.15456018,0.047151864
625,0.12755363,0.9990639,0.046644226
626,0.03740625,0.90779305,0.14870697
627,0.16310075,0.8920259,0.054605633
628,0.13171482,0.9797127,0.09218047
629,0.10602783,0.90538657,0.08183625
630,0.06738965,0.8333832,0.05936756
631,0.11685459,0.16900444,0.050142992
632,0.07164215,0.15031502,0.013393897
633,0.14329012,0.019700775,0.07637822
634,0.02749616,0.06597987,0.2359242
635,0.025864342,0.074740425,0.12505558
636,0.04471311,0.12166203,0.05780075
637,0.01931457,0.1653884,0.18799038
638,0.06830176,0.039518762,0.054169495
639,0.122538924,0.105932005,0.040046707
640,0.08611836,0.058810234,0.09345616
641,0.008991238,0.03306915,0.19635122
642,0.047488794,0.13365924,0.045065112
643,0.08404364,0.12708886,0.21508072
644,0.10744539,0.0144281285,0.09895197
645,0.03960661,0.03665861,0.39687783
646,0.013360601,0.0066960114,0.032862905
647,0.038429968,0.107906245,0.08319287
648,0.006289434,0.04549152,0.30717847
649,0.07881747,0.25285944,0.31564125
650,0.06076978,0.028499428,0.02218367
651,0.0904302,0.03488609,0.11855634
652,0.020697031,0.021236701,0.3820396
653,0.015929481,0.04011604,0.047003258
654,0.15202636,0.05525805,0.31684527
655,0.09749371,0.060278773,0.23998846
656,0.0019036763,0.08635724,0.101630464
657,0.089352615,0.16006422,0.28230643
658,0.12149795,0.061261304,0.05280184
659,0.06319099,0.049937733,0.088157855
660,0.0047440375,0.011196382,0.26415485
661,0.15360492,0.14825352,0.0028194224
662,0.0357357,0.038131338,0.29322922
663,0.06064485,0.097021915,0.23632608
664,0.14312112,0.055448823,0.18668282
665,0.06916936,0.06858255,0.051537737
666,0.08918683,0.06927974,0.06641518
667,0.044939965,0.17777252,0.11187896
668,0.0723311,0.12229028,0.12761146
669,0.09585742,0.049069878,0.040143047
670,0.12927733,0.15362786,0.29061648
671,0.067383975,0.13911037,0.07772712
672,0.22875875,0.037042398,0.2944225
673,0.059171755,0.008434874,0.01976113
674,0.06596841,0.00917567,0.11283796
675,0.008135314,0.04416151,0.014403048
676,0.1780653,0.025960028,0.15788902
677,0.024993697,0.10819711,0.05481187
678,0.008226721,0.31849802,0.005329944
679,0.1420139,0.006680527,0.11241745
680,0.0025283005,0.018157361,0.06894453
681,0.17456613,0.07101657,0.18549784
682,0.19190681,0.05108821,0.023837332
683,0.10666945,0.010753863,0.101411365
684,0.065882124,0.2576269,0.20312594
685,0.01073023,0.13518941,0.08655687
686,0.026823513,0.0458082,0.1083323
687,0.011985043,0.1968205,0.0007350994
688,0.16666251,0.08401171,0.1631663
689,0.036538605,0.07260797,0.05679288
690,0.08806332,0.048189547,0.15366083
691,0.067053035,0.016476039,0.04891826
692,0.14391218,0.05439148,0.00058388984
693,0.06453676,0.10029919,0.07315382
694,0.09873704,0.05230761,0.10463004
695,0.11475441,0.039113685,0.24086314
696,0.07837882,0.11008997,0.12451348
697,0.16040932,0.23125935,0.106320694
698,0.06593029,0.006563108,0.17024498
699,0.03313413,0.08212141,0.011417142
700,0.11589014,0.13776593,0.2542054
701,0.1552085,0.17340189,0.14725745
702,0.059573136,0.11887468,0.023838399
703,0.16572866,0.118934885,0.071240745
704,0.0717719,0.06622826,0.06911664
705,0.09704677,0.06386378,0.013673337
706,0.11266941,0.018489849,0.21951617
707,0.055047132,0.14865348,2.7546455e-05
708,0.048495695,0.008733914,0.11689655
709,0.027766202,0.03802921,0.110005386
710,0.038742505,0.20345037,0.10299067
711,0.1451024,0.01651285,0.07029663
712,0.17515488,0.00030461862,0.10132349
713,0.053730752,0.026752962,0.083559744
714,0.033737727,0.07605938,0.06473574
715,0.047121216,0.023692705,0.08000781
716,0.13933644,0.11261851,0.1425176
717,0.013303201,0.041683733,0.019322496
718,0.026464375,0.018215302,0.2349161
719,0.009715604,0.09177653,0.19996822
720,0.047169592,0.09448662,0.107971095
721,0.007378497,0.09272515,0.07363409
722,0.031130455,0.14889917,0.0077536013
723,0.030917691,0.0814077,0.13590361
724,0.049484063,0.10145002,0.082603276
725,0.052237533,0.043446835,0.103649884
726,0.066545784,0.13883264,0.13110413
727,0.03799085,0.034741417,0.14995594
728,0.09667674,0.0021433544,0.07626042
729,0.019322613,0.13730279,0.06945446
730,0.13935329,0.08107844,0.06317059
731,0.09532333,0.058074974,1.0435089
732,0.09138957,0.018876757,0.8073763
733,0.15470594,0.14575359,0.99478906
734,0.016224612,0.033191185,0.92208177
735,0.11679701,0.063023336,1.1734658
736,0.07520732,0.067767635,0.6374673
737,0.05326497,0.06043645,1.0984262
738,0.034549076,0.037138212,1.1103636
739,0.024772774,0.1818796,1.029927
740,0.17556353,0.011174805,0.77490485
741,0.06520725,0.104564,0.7813533
742,0.056744486,0.11788933,0.033864554
743,0.008512153,0.07027587,0.110367216
744,0.05883927,0.8698332,0.06086793
745,0.0283166,0.71344143,0.1452823
746,0.06340642,0.90769327,0.06309231
747,0.19802262,1.0599568,0.19978237
748,0.026442206,1.1733217,0.09207338
749,0.009285037,0.81569964,0.060079623
750,0.18158983,0.9879236,0.1727687
751,0.026069729,1.1020149,0.07034752
752,0.049059916,0.97497916,0.104745515
753,0.044492777,0.9716652,0.23070149
754,0.06937169,0.9739626,0.122711144
755,0.12490022,0.6803884,0.081401825
756,0.14988588,0.9641643,0.10208273
757,0.17107512,1.0253808,0.082328245
758,0.017755877,0.98897934,0.114223644
759,0.0026213974,0.7864679,0.003999644
760,0.100009,0.04204027,0.067604706
761,0.18222369,0.024994638,0.0021717292
762,0.08207619,0.03977488,0.060723223
763,0.114173084,0.009863096,0.11608805
764,0.07747525,0.069466986,0.15205848
765,0.17550933,0.18812445,0.24142654
766,0.00651869,0.046141647,0.063193105
767,0.106520906,0.03734922,0.21829852
768,0.0030645365,0.07219048,0.22088192
769,0.027742889,0.17776735,0.13070682
770,0.118057355,0.07092262,0.083219364
771,0.10486954,0.12862699,0.1216451
772,0.044120338,0.08631106,0.060566243
773,0.009593772,0.105713665,0.09041419
774,0.2659339,0.07290545,0.017982943
775,0.017310612,0.017752407,0.10380256
776,0.0892199,0.17382161,0.048536845
777,0.055830825,0.11148361,0.052511487
778,0.13111663,0.13424933,0.028825076
779,0.010291678,0.041586615,0.043192547
780,0.008434941,0.012548166,0.17050332
781,0.01944264,0.033977427,0.010876057
782,0.086807445,0.04495831,0.07385582
783,0.057079826,0.17062509,0.15613922
784,0.16573991,0.32014877,0.18849188
785,0.12967421,0.116817474,0.09986071
786,0.11795887,0.06241491,0.18807948
787,0.038162533,0.07509158,0.04425376
788,0.23149893,0.015758567,0.15625608
789,0.017834514,0.042269148,0.059243925
790,0.007864881,0.05613434,0.13808227
791,0.07759178,0.13301551,0.10060165
792,0.16572161,0.017170534,0.10019616
793,0.07609991,0.0034997899,0.06708989
794,0.106381714,0.01902374,0.10349351
795,0.1193636,0.057232786,0.14082308
796,0.033754632,0.07045932,0.097398065
797,0.03001412,0.2212798,0.22467133
798,0.055423506,0.07220921,0.058831163
799,0.082300186,0.005917284,0.08757371
800,0.018700443,0.12860827,0.08894171
801,0.021897035,0.17163168,0.11540425
802,0.0020830727,0.23285317,0.10149695
803,0.013232093,0.07068907,0.17988758
804,0.09992809,0.119775474,0.12992042
805,0.06499193,0.118025415,0.076076955
806,0.1441771,0.09676864,0.047868233
807,0.057177108,0.044652134,0.17859346
808,0.100808494,0.04647738,0.012310446
809,0.011227469,0.085481316,0.07539065
810,0.003359696,0.09054781,0.101811476
811,0.1449035,0.0356645,0.0926851
812,0.021929905,0.14483416,0.023343777
813,0.11417961,0.038775243,0.027307885
814,0.06119577,0.13929255,0.0038932262
815,0.07311533,0.0011368478,0.15958048
816,0.041350883,0.15107161,0.019584658
817,0.02947781,0.05499322,0.006769291
818,0.1504993,0.03894953,0.023472408
819,0.008313751,0.15484567,0.0044935886
820,0.21175429,0.014408086,0.118636005
821,0.1029036,0.020772627,0.08900212
822,0.020560924,0.050526403,0.16231531
823,0.20419304,0.021475237,0.061832078
824,0.073330514,0.0066242865,0.13993865
825,0.008175762,0.2391368,0.11898942
826,0.1312571,0.05186335,0.15447617
827,0.03476169,0.05487103,0.009580253
828,0.048854414,0.17393224,0.059832275
829,0.10543631,0.1954934,0.03853479
830,0.19075294,0.13439266,0.011581884
831,0.121564545,0.0172066,0.06577368
832,0.05542962,0.06726672,0.03089265
833,0.1425199,0.049410798,0.046154905
834,0.12078348,0.040572044,0.082894385
835,0.079346955,0.12290447,0.14894095
836,0.031413615,0.20955002,0.058688916
837,0.0023674874,0.073486105,0.0011048317
838,0.06375391,0.095264316,0.11423175
839,0.01932727,0.015117656,0.031169137
840,0.05541715,0.10283882,0.043260857
841,0.07673598,0.17903139,0.12595706
842,0.05943821,0.02370612,0.007145784
843,0.09964229,0.046189595,0.050314493
844,0.05305768,0.105699636,0.107604556
845,0.08243462,0.049373046,0.05758286
846,0.22788538,0.043146364,0.031107223
847,0.041910607,0.21064982,0.23452818
848,0.08195597,0.13262033,0.0019525983
849,0.017460529,0.048249666,0.0047068438
850,0.10686615,0.053651817,0.020844225
851,0.06468761,0.014695882,0.0233262
852,0.057620738,0.17140102,0.24191052
853,0.056124084,0.013248133,0.005438212
854,0.082976714,0.028720973,0.16623679
855,0.17838582,0.11846528,0.216241
856,0.16821463,0.0325931,0.062409114
857,0.042427234,0.0072918246,0.2934804
858,0.16362357,0.0065822657,0.035322595
859,0.15738313,0.12402909,0.116446674
860,0.052066054,0.003082348,0.1924724
861,0.10279158,0.23134941,0.23976886
862,0.043795332,0.115771525,0.19974951
863,0.06274522,0.00043083762,0.09046865
864,0.1463808,0.13506605,0.07918515
865,0.10157987,0.07050105,0.048900153
866,0.0058445088,0.011871521,0.02345941
867,0.032767467,0.087819666,0.0049196216
868,0.15614948,0.12895386,0.091339864
869,0.17852591,0.11567799,0.09235704
870,0.06816979,0.031229965,0.059962906
871,0.06935912,0.026083833,0.09171987
872,0.007539925,0.048171893,0.0018894176
873,0.16521233,0.025621848,0.12223134
874,0.06712548,0.059265617,0.004175091
875,0.059661746,0.13840385,0.020855878
876,0.054572478,0.08100798,0.0033225575
877,0.06339751,0.018261755,0.010793357
878,0.2103931,0.08595246,0.113834195
879,0.054413635,0.0011507452,0.057996582
880,0.14553855,0.020669388,0.055767912
881,0.07019239,0.04953027,0.020922447
882,0.23195654,0.08589129,0.08241493
883,0.051551875,0.17597882,0.07931654
884,0.03181427,0.15431632,0.090882584
885,0.132829,0.12223988,0.046793766
886,0.054671686,0.042443976,0.1480412
887,0.14370191,0.02689652,0.007778308
888,0.11302385,0.008029589,0.041158993
889,0.02453842,0.06461638,0.05153187
890,0.061068155,0.1166955,0.06968971
891,0.013313454,0.059720222,0.050125193
892,0.061438687,0.14275615,0.001734544
893,0.030791353,0.113748886,0.13247453
894,0.009053435,0.051006448,0.009705117
895,0.07182641,0.102440745,0.018322634
896,0.010876136,0.060355544,0.041536484
897,0.04340248,0.16547133,0.014909941
898,0.073108286,0.12328884,0.30617967
899,0.1033507,0.041653574,0.12917407
900,0.05852163,0.09554205,0.012494663
901,0.010245365,0.02966001,0.00016108892
902,0.114680156,0.04428356,0.06921366
903,0.028096722,0.21041402,0.08600432
904,0.11544821,0.016283149,0.05928477
905,0.17846952,0.18874547,0.093109295
906,0.054592736,0.032742567,0.08640177
907,0.024691993,0.0033344592,0.2622902
908,0.03742848,0.15534492,0.047664024
909,0.13312991,0.19770676,0.058117177
910,0.027600063,0.08929778,0.01620663
911,0.15628204,0.12156835,0.22339076
912,0.011014117,0.19239673,0.06582212
913,0.14267544,0.15356597,0.0023523937
914,0.06274308,0.032375257,0.0021793896
915,0.023525588,0.17399086,0.112572014
916,0.18705843,0.056973733,0.036158048
917,0.22193049,0.029590646,0.03115998
918,0.1532,0.1966902,0.020837927
919,0.17475693,0.036890373,0.020612549
920,0.02514454,0.09715611,0.12154151
921,0.009888765,0.041052636,0.19568068
922,0.08790588,0.14589639,0.035804857
923,0.3074122,0.17655453,0.010897332
924,0.03227504,0.055372782,0.06551371
925,0.119758144,0.018181557,0.89047956
926,0.046392627,0.06417871,0.9236639
927,0.05724524,0.050916478,1.0394849
928,0.2306907,0.06901797,0.99073464
929,0.12684625,0.100469686,0.81768334
930,0.036176965,0.12341842,1.0271677
931,0.03199905,0.038598828,1.0655198
932,0.14427996,0.17701514,1.0005481
933,0.040572673,0.11188874,1.2305336
934,0.03627994,0.019292837,0.7722447
935,0.12816389,0.036836553,0.018734723
936,0.05444159,0.057884928,0.08314837
937,0.05159175,0.11935247,0.04234807
938,0.0027317486,0.11897984,0.011683827
939,0.20114379,0.103010826,0.059635676
940,0.123242624,0.09282908,0.062377557
941,0.07254239,0.048906047,0.067375466
942,0.09946065,0.09902185,0.013117027
943,0.011010736,0.11209619,0.023856152
944,0.0673918,0.0667499,0.15980846
945,0.024865394,0.12974614,0.032597806
946,0.016434368,0.14389445,0.0024117772
947,0.27890813,0.0626006,0.042396907
948,0.063002996,0.009452226,0.047157403
949,0.15633032,0.10712508,0.028394287
950,0.10230456,0.00020260329,0.04504933
951,0.10667958,0.17437984,0.2186174
952,0.06396059,0.08833153,0.026280448
953,0.10354067,0.17444865,0.075124435
954,0.087358914,0.046712294,0.0019796316
955,0.13765395,0.12563866,0.028326401
956,0.080541186,0.14280882,0.038393322
957,0.033864383,0.010536708,0.037290327
958,0.05018168,0.012023358,0.1272238
959,0.24685335,0.16225246,0.05206927
960,0.07959327,0.03789896,0.04436152
961,0.06668303,0.062076878,0.04846791
962,0.03738136,0.12828639,0.10721687
963,0.0077344896,0.1666678,0.14200415
964,0.07113826,0.024825564,0.10815579
965,0.048457902,0.014210005,0.066953376
966,0.028787728,0.16100322,0.10377029
967,0.09494642,0.020595822,0.019290514
968,0.059128124,0.28262094,0.17993297
969,0.07826245,0.10441193,0.020069228
970,0.17085779,0.092539005,0.062111575
971,0.109573096,0.04462979,0.091648504
972,0.046419695,0.13250765,0.10250945
973,0.033957716,0.12705031,0.16010812
974,0.047031753,0.004952017,0.08840528
975,0.10364172,0.1759265,0.21905448
976,0.12402654,0.08146312,0.025300633
977,0.026717704,0.008368777,0.0012945605
978,0.04999033,0.041389383,0.07959726
979,0.011538711,0.062448572,0.049734753
980,0.018554008,0.045551673,0.15539162
981,0.016392384,0.10363904,0.0035937629
982,0.03322342,0.11307877,0.087339275
983,0.047437407,0.016768537,0.004636251
984,0.08790646,0.096679874,0.020330185
985,0.116207175,0.0018414058,0.15787278
986,0.1287314,0.015708514,0.048662573
987,0.11270512,0.052612,0.073791355
988,0.010748077,0.13021685,0.0146841565
989,0.00037656754,0.039018854,0.040809687
990,0.022417437,0.13989976,0.12583259
991,0.15294133,0.21472368,0.00772417
992,0.035168264,0.050424486,0.21276726
993,0.0951987,0.014059392,0.03197713
994,0.12760694,0.10139674,0.051643413
995,0.122659616,0.101083525,0.16308095
996,0.014058128,0.10311533,0.16691576
997,0.033535063,0.07612993,0.061627395
998,0.08718374,0.0027081422,0.14085224
999,0.020360895,0.14078623,0.14217784
1000,0.11132493,0.02938438,0.05244285
1001,0.007955427,0.08034556,0.040831786
1002,0.14699754,0.10942304,0.075033344
1003,0.19519301,0.040773936,0.13295354
1004,0.057850875,0.08464098,0.09495037
1005,0.08236918,0.15909186,0.369547
1006,0.01761474,0.023569157,0.03521471
1007,0.01974525,0.047248237,0.113144316
1008,0.021037271,0.1319189,0.14493462
1009,0.13126415,0.039146416,0.06462109
1010,0.07761003,0.14659515,0.01623987
1011,0.022514775,0.114809975,0.052438166
1012,0.028744904,0.11850235,0.18068385
1013,0.13975506,0.058388986,0.041595228
1014,0.039766558,0.094025105,0.012243688
1015,0.015104871,0.12917592,0.10139784
1016,0.038173147,0.023447715,0.15403911
1017,0.018890701,0.23346297,0.074049994
1018,0.2325844,0.041848868,0.13337584
1019,0.07640164,0.02316139,0.21457759
1020,0.05096023,0.05430949,0.16103765
1021,0.00054374355,0.01357042,0.07685988
1022,0.100662515,0.05404275,0.13177463
1023,0.08138212,0.00859459,0.008993109
1024,0.1826657,0.048943378,0.0016962974
1025,0.13106757,0.2635577,0.18911414
1026,1.0002444,0.110909104,0.05954554
1027,1.0544585,0.33506867,0.2342891
1028,1.1408873,0.12185532,0.21197662
1029,0.94500023,0.30846918,0.026686072
1030,1.0771877,0.26347786,0.10887185
1031,1.3812194,0.0044069504,0.026942436
1032,1.3047739,0.06279195,0.20526005
1033,1.1031867,0.076427795,0.030254338
1034,0.797576,0.016457511,0.03444295
1035,1.0755976,0.18380645,0.008909549
1036,0.94918114,0.0266687,0.046219528
1037,0.94685555,0.3259352,0.0075961896
1038,0.9900814,0.011821225,0.10199366
1039,1.2565601,0.19435534,0.25029668
1040,1.1822389,0.00046552488,0.13799821
1041,0.9419302,0.09882362,0.0922285
1042,0.0129529,0.07508719,0.14949472
1043,0.109259635,0.1605311,0.25874886
1044,0.017567517,0.1532642,0.090730146
1045,0.24942404,0.192784,0.23117527
1046,0.3998828,0.028482458,0.15299313
1047,0.35471538,0.117568515,0.0057642967
1048,0.22168311,0.12057255,0.16657731
1049,0.24702702,0.08787594,0.10378898
1050,0.14540267,0.036742795,0.16815822
1051,0.23286329,0.012538851,0.12377207
1052,0.37203574,0.14179286,0.093781605
1053,0.1031756,0.1590064,0.052943744
1054,0.22988963,0.0125778075,0.028400851
1055,0.07219087,0.1356464,0.017133081
1056,0.15255657,0.0524177,0.10388325
1057,0.18213679,0.07369292,0.014541432
1058,0.10528616,0.11835773,0.14033915
1059,0.11300344,0.18824165,0.12727189
1060,0.09061998,0.085442975,0.007475244
1061,0.004125319,0.1028866,0.007496588
1062,0.0023762297,0.059358913,0.037733912
1063,0.04649979,0.16379057,0.19519246
1064,0.20442341,0.01082753,0.24969469
1065,0.09008398,0.12968242,0.08490842
1066,0.057927318,0.052005865,0.069919534
1067,0.03820403,0.047809053,0.14581847
1068,0.08529549,0.023535408,0.20590739
1069,0.009695779,0.13591173,0.11882802
1070,0.07848335,0.077451654,0.110887244
1071,0.004658327,0.1915514,0.1113437
1072,0.06427186,0.0558928,0.022229202
1073,0.006084958,0.08546095,0.084750205
1074,0.082897805,0.01691606,0.17560755
1075,0.16816717,0.16409297,0.08203807
1076,0.012972759,0.10167041,0.05523449
1077,0.04826729,0.1088837,0.0033439586
1078,0.059144422,0.0009273959,0.00068853167
1079,0.15941282,0.074914545,0.025325002
1080,0.0989069,0.10086328,0.036526527
1081,0.029117111,0.120295644,0.081698895
1082,0.12609367,0.07580165,0.00743211
1083,0.09020624,0.2688614,0.12603398
1084,0.05487781,0.055971943,0.20505156
1085,0.010822156,0.09730356,0.14467563
1086,0.12128478,0.0028112638,0.051717393
1087,0.027450653,0.058868054,0.072959036
1088,0.02092425,0.07386062,0.007052383
1089,0.107319556,0.18155055,0.044263184
1090,0.04160736,0.2292559,0.0753428
1091,0.14175238,0.2048351,0.12705076
1092,0.103685215,0.106531695,0.03287136
1093,0.06464175,0.21681066,0.021196857
1094,0.0061026714,0.29772335,0.015995923
1095,0.171477,0.11291116,0.053709913
1096,0.13519502,0.029146155,0.059921823
1097,0.13692932,0.07573629,0.19830662
1098,0.027948331,0.047789767,0.033744555
1099,0.026123378,0.029998027,0.1665078
1100,0.07302675,0.15887792,0.05117557
1101,0.007007088,0.13728732,0.010358316
1102,0.08001309,0.10987202,0.06785062
1103,0.06452528,0.1025264,0.12747139
1104,0.045826927,0.10200641,0.0079715485
1105,0.03513738,0.17954977,0.15191905
1106,0.059553783,0.023555625,0.23504177
1107,0.18136945,0.0012433605,0.097107925
1108,0.013506208,0.16686904,0.0044191903
1109,0.08595751,0.09496075,0.09770328
1110,0.08487623,0.044361982,0.013103796
1111,0.12378646,0.32431185,0.032884363
1112,0.06287185,0.10803699,0.060042426
1113,0.0009875995,0.1407427,0.27166873
1114,0.01400496,0.055865943,0.05282799
1115,0.02580858,0.054172408,0.008189746
1116,0.08324113,0.052429106,0.124695696
1117,0.038478233,0.04485823,0.06217176
1118,0.14466578,0.20774549,0.040571783
1119,0.019191302,0.020050075,0.025407864
1120,0.10640587,0.025469625,0.11574641
1121,0.14813745,0.24373665,0.11704889
1122,0.07994045,0.1085568,0.099550456
1123,0.16595472,0.03305694,0.13555682
1124,0.17573772,0.11582205,0.022388682
1125,0.05263836,0.14052516,0.14819285
1126,0.054921288,0.052085355,0.13896038
1127,0.04878112,0.20186028,0.03830214
1128,0.21517062,0.14633892,0.1488284
1129,0.03045054,0.0052471175,0.026684234
1130,0.02317876,0.105141036,0.12602422
1131,0.029836083,0.003468865,0.07593862
1132,0.06020037,0.10811408,0.02000977
1133,0.033652715,0.06339047,0.02032421
1134,0.04069733,0.13355371,0.02132413
1135,0.060061764,0.08078503,0.14155646
1136,0.16566208,0.10604837,0.06826317
1137,0.16158858,0.013480549,0.05684216
1138,0.11306666,0.061157845,0.06953065
1139,0.07724342,0.011289762,0.17164962
1140,0.12864903,0.061750866,0.02482628
1141,0.065370016,0.090146944,0.13940583
1142,0.17140512,0.01919194,0.041791115
1143,0.036710795,0.043473713,0.0642916
1144,0.04809555,0.016763173,0.050109
1145,0.06725772,0.08482311,0.30316806
1146,0.0010248749,0.012797203,0.21004853
1147,0.0017743115,0.1597036,0.036650047
1148,0.13478395,0.08614016,0.016108079
1149,0.14932625,0.09154131,0.005227039
1150,0.116023995,0.056524478,0.09234758
1151,0.16188733,0.06909256,0.03799497
1152,0.043028053,0.03684128,0.117749915
1153,0.12631308,0.027421122,0.047434125
1154,0.040671185,0.068986714,0.087070234
1155,0.093577184,0.046868704,0.041024502
1156,0.030519558,0.14125827,0.14912568
1157,0.0027998725,0.12321459,0.03649796
1158,0.18703075,0.23354477,0.17023541
1159,0.06485996,0.02471897,0.18674988
1160,0.16153985,0.027952636,0.030366156
1161,0.2708495,0.17841554,0.16054307
1162,0.07550355,0.1330618,0.037483282
1163,0.039115876,0.08719712,0.06505063
1164,0.05602439,0.033965293,0.05556713
1165,0.06802762,0.06789876,0.13146135
1166,0.17477693,0.07857256,0.09794582
1167,0.07184985,0.0060081445,0.04061788
1168,0.093047515,0.17326064,0.015589465
1169,0.04003042,0.031877227,0.028214712
1170,0.021557655,0.16972947,0.09506961
1171,0.10938374,0.062211264,0.21052781
1172,0.014021593,0.013825638,0.038452964
1173,0.05489059,0.14459902,0.17880562
1174,0.023711983,0.0806806,0.06096838
1175,0.15379308,0.013278909,0.006729247
1176,0.072362304,0.014993891,0.048767548
1177,0.037255455,0.16355816,0.15053695
1178,0.11525562,0.03789411,0.07719123
1179,0.09518015,0.057697855,0.043856524
1180,0.124103256,0.13542546,0.05620328
1181,0.002304074,0.16360761,0.101944365
1182,0.084725484,0.0955975,0.121432416
1183,0.03601432,0.17711546,0.0008455414
1184,0.07226933,0.03947454,0.020870307
1185,0.020984838,0.14778113,0.1172164
1186,0.08251501,0.012310554,0.10804986
1187,0.036569644,0.10309442,0.03713633
1188,0.14633378,0.08598744,0.05218525
1189,0.03697073,0.180573,0.038955826
1190,0.040990774,0.020096732,0.019752657
1191,0.07719989,0.07543822,0.0144184325
1192,0.035746887,0.23485693,0.082122415
1193,0.1266823,0.15597288,0.13104072
1194,0.07136288,0.017811477,0.13411817
1195,0.015527414,0.014511736,0.042153805
1196,0.13248436,0.019801479,0.09455929
1197,0.01915768,0.044327077,0.023952916
1198,0.03922881,0.00092346466,0.12660994
1199,0.12632023,0.0016305087,0.02111812
1200,0.07564891,0.030465007,0.01523761
1201,0.10350832,0.031378686,0.045540553
1202,0.12297447,0.04923441,0.027063929
1203,0.16151562,0.10051665,0.18499409
1204,0.02696401,0.090452224,0.063864835
1205,0.013286126,0.13419977,0.15448299
1206,0.20433833,0.09143705,0.00051708583
1207,0.13989729,0.020303667,0.02229719
1208,0.050377004,0.1778114,0.003304941
1209,0.07484103,0.009952773,0.09579496
1210,0.02081711,0.12411207,0.122179024
1211,0.10637824,0.2547597,0.2719814
1212,0.032736782,0.10148445,0.002382403
1213,0.037559308,0.09958774,0.08657589
1214,0.005777514,0.22415303,0.044769708
1215,0.15672654,0.084516905,0.008818842
1216,0.08318317,0.3343427,0.045090385
1217,0.21453053,0.12320467,0.017863026
1218,0.010933717,0.13787404,0.0045253113
1219,0.002063772,0.086027,0.08018014
1220,0.19514847,0.12205338,0.15593563
1221,0.08672132,0.01931048,0.040632106
1222,0.06542355,0.07181209,0.14269863
1223,0.0037033733,0.0126236975,0.090710506
1224,0.2759794,0.10194857,0.031800646
1225,0.13818605,0.026613194,0.0071974657
1226,0.00567432,0.104919605,0.09317028
1227,0.09903727,0.24242759,0.29573333
1228,0.06771643,0.12914927,0.19152226
1229,0.0005065592,0.13846973,0.16873543
1230,0.122027464,0.009734699,0.2002654
1231,0.035606686,0.09817125,0.012900877
1232,0.010217881,0.069690816,0.32011068
1233,0.07697597,0.07118338,0.058395468
1234,0.03147132,0.05956268,0.0062567736
1235,0.028355014,0.05582333,0.09345784
1236,0.03231382,0.13748363,0.042989083
1237,0.055129856,0.074596845,0.12056525
1238,0.14556889,0.09502146,0.03376822
1239,0.069362104,0.009663334,0.041679107
1240,0.09915752,0.073160596,0.16047348
1241,0.0057637095,0.033426672,0.15911497
1242,0.044543155,0.028666148,0.004513347
1243,0.050033975,0.12618119,0.2525015
1244,0.10477643,0.036400985,0.0902486
1245,0.001409086,0.09411666,0.11639239
1246,0.14866053,0.1729623,0.26622295
1247,0.014665389,0.042886425,0.30782714
1248,0.096790686,0.044121604,0.03203692
1249,0.07756997,0.17461656,0.011164703
1250,0.010580971,0.06651819,0.044585828
1251,0.17339613,1.2144674e-05,0.0071568727
1252,0.010018221,0.005338021,0.03391071
1253,0.060759477,0.08827398,0.054663017
1254,0.09159313,0.102466285,0.122286074
1255,0.20950939,0.084459424,0.19549294
1256,0.104572594,0.018151337,0.015849615
1257,0.021026218,0.02730286,0.050566558
1258,0.009782913,0.10887065,0.099523686
1259,0.049028784,0.0540803,0.19826426
1260,0.04024434,0.08973368,0.1671876
1261,0.022156453,0.1128238,0.0072023813
1262,0.132384,0.13091204,0.02498058
1263,0.17077903,0.05399926,0.14131717
1264,0.10678395,0.07353424,0.036507428
1265,0.047717072,0.08439961,0.14937909
1266,0.067331284,0.011108071,0.034507774
1267,0.23690589,0.051358208,0.1581273
1268,0.003209698,0.0095303655,0.1126753
1269,0.0018492144,0.013155877,0.17239279
1270,0.12135724,0.069681615,0.06183841
1271,0.0077774636,0.07795298,0.027505128
1272,0.06815437,0.062470067,0.12077928
1273,0.09453572,0.10934727,0.055935662
1274,0.047031853,0.043986026,0.09375595
1275,0.080204725,0.1500942,0.090799645
1276,0.022968179,0.024028461,0.02475192
1277,0.12091601,0.08033874,0.034619775
1278,0.21041666,0.1072475,0.1799638
1279,0.04978112,0.021385508,0.031490933
1280,0.047908913,0.04281016,0.08969369
1281,0.03812642,0.055335023,0.008872763
1282,0.22675236,0.0132393595,0.13623486
1283,0.12373912,0.11371414,0.060198274
1284,0.109464124,0.16509546,0.10257212
1285,0.016479267,0.14451148,0.22195907
1286,0.0037199284,0.16103286,0.032211598
1287,0.1615409,0.24370252,0.06407376
1288,0.011462854,0.12271006,0.15730296
1289,0.04271788,0.031150322,0.02140072
1290,0.086249456,0.050337136,0.018890109
1291,0.051408786,0.05205826,0.07664287
1292,0.17876618,0.06882386,0.010979761
1293,0.19571497,0.1563432,0.050316766
1294,0.008080621,0.05869496,0.037804145
1295,0.06551517,0.12531753,0.06913605
1296,0.026577216,0.04680773,0.12343743
1297,0.0783762,0.051322535,0.017027711
1298,0.11350629,0.005934436,0.0007597391
1299,0.13555202,0.022237124,0.13221772
1300,0.029659465,0.08905319,0.07935799
1301,0.04472875,0.07959267,0.30889657
1302,0.06933398,0.03548284,0.05282254
1303,0.02471094,0.056233227,0.036768425
1304,0.019754913,0.009128326,0.030115757
1305,0.118737824,0.13132514,0.18857002
1306,0.058757603,0.09692878,0.122214705
1307,0.023954194,0.020546176,0.046438597
1308,0.12467326,0.09106081,0.075011276
1309,0.12912793,0.030516082,0.1677908
1310,0.0133112995,0.001955547,0.05364128
1311,0.02921419,0.023557542,0.2644613
1312,0.20800517,0.03790656,0.11622398
1313,0.062454715,0.18217577,0.11679134
1314,0.1751734,0.050846178,0.041546002
1315,0.021739798,0.060403436,0.061589524
1316,0.018462302,0.04141804,0.14526288
1317,0.13294126,0.039259385,0.039137743
1318,0.007429995,0.33342707,0.031661756
1319,0.009050027,0.046555374,0.10616555
1320,0.020200662,0.020969173,0.035268143
1321,0.088861525,0.024000145,0.103762195
1322,0.10609251,0.0023703116,0.071096726
1323,0.039055742,0.03545412,0.07037749
1324,0.08430891,0.07665284,0.0636744
1325,0.012145047,0.15309577,0.16574444
1326,0.006401655,0.07719042,0.011853224
1327,0.060690317,0.15447405,0.054333564
1328,0.07593934,0.022484591,0.0684718
1329,0.14181708,0.15156858,0.0070761708
1330,0.09474599,0.03621248,0.093124084
1331,0.17601418,0.06282528,0.18018426
1332,0.0041076485,0.06914534,0.019095793
1333,0.10933727,0.11499396,0.09061231
1334,0.12159441,0.09170392,0.0916352
1335,0.16051233,0.22750314,0.14962678
1336,0.029939773,0.2205824,0.047124278
1337,0.15441911,0.005532923,0.037813246
1338,0.21456197,0.007937766,0.08770319
1339,0.061740745,0.0683983,0.0018238039
1340,0.092709936,0.11528411,0.03895066
1341,0.033931583,0.051544115,0.02507384
1342,0.027783213,0.037638463,0.22680482
1343,0.024633773,0.07958907,0.07266855
1344,0.17891486,0.012968335,0.06074494
1345,0.19967668,0.12548113,0.031652953
1346,0.037892476,0.09864348,0.040080395
1347,0.03532998,0.09722414,0.06957018
1348,0.02033486,0.056571923,0.006178835
1349,0.09260194,0.08113134,0.10490647
1350,0.07540312,0.05381611,0.056596015
1351,0.00042831403,0.13850507,0.039756782
1352,0.11362989,0.07028884,0.042908322
1353,0.04803897,0.024120707,0.18288629
1354,0.035874825,0.083206035,0.03917913
1355,0.089624606,0.018172173,0.17892228
1356,0.11700237,0.11527911,0.024213757
1357,0.064973556,0.22526075,0.038139053
1358,0.0875612,0.12148222,0.07880737
1359,0.040079314,0.059325036,0.06638853
1360,0.009173047,0.20777874,0.060804524
1361,0.009970821,0.03818418,0.1229484
1362,0.024840299,0.052487604,0.06518771
1363,0.061692752,0.10545082,0.05066029
1364,0.065875284,0.021749808,0.06944357
1365,0.13329922,0.051229425,0.007977482
1366,0.03207804,0.16331853,0.058184136
1367,0.106205955,0.05509124,0.054828446
1368,0.09699181,0.14643192,0.045384716
1369,0.010344759,0.09584644,0.12535748
1370,0.101200916,0.12456056,0.078763634
1371,0.013216007,0.024285194,0.06794197
1372,0.013678178,0.05483819,0.029555071
1373,0.09656179,0.08842711,0.033924844
1374,0.122566946,0.10031765,0.121318065
1375,0.014762124,0.05303513,0.02503299
1376,0.13903742,0.06282598,0.05190205
1377,0.03898705,0.108989194,0.013414781
1378,0.04120939,0.03245854,0.0066784923
1379,0.0108288815,0.1151327,0.22604556
1380,0.034652065,0.07257722,0.1153181
1381,0.109821565,0.11651631,0.105833836
1382,0.26976416,0.1670094,0.09735996
1383,0.06350644,0.05139571,0.021407787
1384,0.19068953,0.07835147,0.10621386
1385,0.057111125,0.010454011,0.030308621
1386,0.12104916,0.10451222,0.08204428
1387,0.02497816,0.008206743,0.023307268
1388,0.029027393,0.11082532,0.11290676
1389,0.108651154,0.03880889,0.09491807
1390,0.18504931,0.14680856,0.17442718
1391,0.15864006,0.07480939,0.04202975
1392,0.06020351,0.034056235,0.16522187
1393,0.15688139,0.10236759,0.1031079
1394,0.04561817,0.011110071,0.07814593
1395,0.14903854,0.05164606,0.3608864
1396,0.13294463,0.07863389,0.042353816
1397,0.034518614,0.06266377,0.039023474
1398,0.020307936,0.13938002,0.1703624
1399,0.02265473,0.11652392,0.0034536782
1400,0.0010940423,0.022230051,0.1853599
1401,0.08159252,0.043019842,0.095178194
1402,0.23227553,0.017987844,0.016854206
1403,0.18534471,0.18010849,0.10555734
1404,0.15615022,0.14324844,0.057342846
1405,0.05119685,0.030944955,0.023346348
1406,0.042038035,0.00410889,0.117423244
1407,0.05333703,0.012141868,0.014637434
1408,0.06829075,0.009230422,0.21718389
1409,0.057603,0.21435243,0.119502924
1410,0.100695744,0.16621983,0.27195084
1411,0.04114753,0.05744395,0.21580154
1412,0.10256025,0.06640464,0.0529562
1413,0.04528893,0.03779622,0.07879602
1414,0.05624175,0.13083869,0.099774696
1415,0.12837228,0.11555214,0.0790579
1416,0.07704146,0.11310545,0.022952309
1417,0.070081376,0.108756885,0.0028260322
1418,0.17787357,0.04889617,0.046865247
1419,0.043227524,0.041588634,0.028459309
1420,0.06872425,0.04625781,0.01729705
1421,0.053975843,0.0002716113,0.14720897
1422,0.03541078,0.14037023,0.042601626
1423,0.06570301,0.21028616,0.0016704847
1424,0.03181844,0.25700226,0.1453391
1425,0.060572285,0.0021135362,0.04965137
1426,0.092890024,0.022658162,0.092916876
1427,0.16241436,0.13476567,0.08520278
1428,0.008755889,0.1049616,0.124123454
1429,0.113269575,0.2211865,0.004200713
1430,0.12275907,0.0073436997,0.059445493
1431,0.05707926,0.0550593,0.01955936
1432,0.05106605,0.14231668,0.15465702
1433,0.056103617,0.24272479,0.09776447
1434,0.14656614,0.15233627,0.12377029
1435,0.1997482,0.006367854,0.09439531
1436,0.07446475,0.041307505,0.113450214
1437,0.027748222,0.045113377,0.034519665
1438,0.042994764,0.033943262,0.046023417
1439,0.013406474,0.13371836,0.16795856


==> figs/syn_16_ref.csv <==
x,0,1
0,0.021135893,0.015442035
1,0.030044472,0.031166285
2,0.10579313,0.10309024
3,0.04736452,0.04535559
4,0.2757979,0.2661744
5,0.0985122,0.08689983
6,0.010744347,0.0032752147
7,0.11173447,0.10416778
8,0.01593716,0.0060381303
9,0.013658947,0.006289331
10,0.09124513,0.099883184
11,0.085471205,0.078480765
12,0.20738001,0.21565367
13,0.068272345,0.07391035
14,0.02471999,0.034678567
15,0.104923904,0.11424337
16,0.15978947,0.16483496
17,0.039562587,0.033464793
18,0.05028464,0.0511318
19,0.12648141,0.12422137
20,0.18938255,0.19506049
21,0.052756034,0.051431563
22,0.106099606,0.105962455
23,0.015862312,0.027386997
24,0.03005277,0.03337795
25,0.2082988,0.21488519
26,0.11950874,0.1299929
27,0.10230064,0.113724045
28,0.04544879,0.056711756
29,0.13525383,0.14806372
30,0.07980694,0.06949875
31,0.011172549,0.0011530411
32,0.027723294,0.0153310485
33,0.11874148,0.13198419
34,0.09034285,0.10801804
35,0.03513583,0.020651108
36,0.0042683817,0.014589437
37,0.091156244,0.10884071
38,0.039483923,0.058911856
39,0.32421136,0.34657767
40,0.09838951,0.08212364
41,0.28812325,0.306001
42,0.1327294,0.11340487
43,0.042102948,0.023713227
44,0.07197228,0.07936792
45,0.17548326,0.15704417
46,0.092439555,0.07708751
47,0.04090962,0.047926478
48,0.05761005,0.044789214
49,0.059456054,0.04386571
50,0.18983378,0.17620616
51,0.11364988,0.13154936
52,0.1414402,0.15895273
53,0.0006908568,0.011722566
54,0.0742535,0.059669513
55,0.04860161,0.03138192
56,0.07687965,0.06219675
57,0.008009453,0.010017918
58,0.0068509234,0.015796913
59,0.012526446,0.0017894313
60,0.0598095,0.07404875
61,0.080377966,0.09540025
62,0.0038496037,0.00593997
63,0.06532239,0.082310475
64,0.17945877,0.18987128
65,0.115012705,0.1295199
66,0.12501088,0.14212832
67,0.05793007,0.07214347
68,0.027806718,0.014213925
69,0.04881201,0.0360144
70,0.047984105,0.059278663
71,0.09730011,0.08326062
72,0.027356092,0.04049057
73,0.015088584,0.02697998
74,0.1315828,0.1430889
75,0.17160468,0.16038667
76,0.2617211,0.2722646
77,0.12814043,0.11671632
78,0.25692365,0.26951015
79,0.06058798,0.06883427
80,0.16200583,0.15319136
81,0.08398937,0.07119408
82,0.04169922,0.036295068
83,0.13010089,0.12124175
84,0.005281032,0.0017404378
85,0.011193913,0.0014353987
86,0.13021852,0.13391054
87,0.090506166,0.08552242
88,0.11250433,0.11613409
89,0.06014772,0.06416918
90,0.160599,0.16375291
91,0.049327366,0.05578343
92,0.15547131,0.15703037
93,0.12195237,0.12345982
94,0.006502289,0.004112026
95,0.05344236,0.049961094
96,0.0763297,0.07444475
97,0.013271006,0.013999056
98,0.11664661,0.11194685
99,0.07825499,0.07612585
100,0.15304314,0.16094095
101,0.14689326,0.14233825
102,0.16201076,0.1570118
103,0.05559313,0.06960117
104,0.08109942,0.071302794
105,0.08362622,0.1009922
106,0.0016504592,0.0154310195
107,0.030164028,0.044972423
108,0.088255174,0.10800772
109,0.05646107,0.034894805
110,0.18136702,0.16468257
111,0.006182855,0.014035086
112,0.024156181,0.044604067
113,0.094287515,0.07143839
114,0.05961701,0.08654627
115,0.20812808,0.23111497
116,0.08865565,0.114634864
117,0.03617217,0.010167542
118,0.057734895,0.086500034
119,0.082122765,0.051699556
120,0.10740994,0.07779835
121,0.05097553,0.07966042
122,0.02652899,0.0031508603
123,0.0087730065,0.03980047
124,0.022481728,0.010291526
125,0.07013193,0.03769495
126,0.12261526,0.15442352
127,0.13427442,0.16409221
128,0.016012907,0.04999491
129,0.14277191,0.17661862
130,0.22697793,0.26027754
131,0.08687055,0.11361246
132,0.0441135,0.070312254
133,0.2446584,0.27498972
134,0.19544575,0.22683862
135,0.050353725,0.084596045
136,0.068965346,0.034679577
137,0.029253792,0.0019379203
138,0.17082626,0.19957322
139,0.24836,0.27621135
140,0.04564195,0.017204396
141,0.16633081,0.2010345
142,0.061551828,0.031545427
143,0.06923653,0.10318791
144,0.025243113,0.005406465
145,0.0329927,0.06572969
146,0.007796105,0.03690784
147,0.19256917,0.16306809
148,0.1493807,0.17725967
149,0.029983124,0.060212694
150,0.058092542,0.08662698
151,0.031106679,0.058131356
152,0.0330314,0.0028314241
153,0.03244181,0.059243046
154,0.11434366,0.089947306
155,0.15183696,0.17627652
156,0.06359057,0.03721803
157,0.089668475,0.06797583
158,0.072638206,0.09630943
159,0.1056512,0.12965724
160,0.33191013,0.3504746
161,0.06500455,0.049177613
162,0.05235693,0.07353678
163,0.30332994,0.28632635
164,0.10549843,0.09437188
165,0.06778922,0.05100142
166,0.018026043,0.0074272915
167,0.0093603935,0.01998937
168,0.01991754,0.025798751
169,0.19642536,0.2024491
170,0.10920945,0.108435646
171,0.014854842,0.01691502
172,0.118648514,0.12629302
173,0.116213106,0.114626855
174,0.044364486,0.044407938
175,0.08366602,0.08301577
176,0.1845788,0.184704
177,0.16628104,0.16845825
178,0.03931497,0.038723487
179,0.018440476,0.018012548
180,0.089176714,0.09331314
181,0.021535687,0.015319906
182,0.040019844,0.03987858
183,0.035083942,0.032316715
184,0.09155181,0.0829421
185,0.052173745,0.048517495
186,0.012812308,0.017928688
187,0.111089334,0.121007375
188,0.0027777364,0.009412264
189,0.03916065,0.030910831
190,0.07332122,0.07998964
191,0.11233592,0.1245521
192,0.14728332,0.13402903
193,0.010131377,0.0020796633
194,0.00043758418,0.01171274
195,0.11732736,0.12621202
196,0.052276473,0.041335043
197,0.02898762,0.01610491
198,0.03423421,0.022388386
199,0.05544526,0.042338368
200,0.028697914,0.0160273
201,0.08073296,0.091937274
202,0.05286351,0.040632207
203,0.06948491,0.08158228
204,0.045358706,0.03436087
205,0.20107505,0.21184169
206,0.062085487,0.0717592
207,0.26911554,0.2841223
208,0.039677817,0.03042315
209,0.07635761,0.06794099
210,0.07273325,0.08137858
211,0.10961552,0.12569684
212,0.21188207,0.22263134
213,0.010316608,0.0032998081
214,0.1269388,0.11621315
215,0.037272185,0.039809886
216,0.012253506,0.002433249
217,0.10702132,0.101042144
218,0.11291325,0.12013512
219,0.028235698,0.03725261
220,0.024233019,0.018035159
221,0.04256724,0.025769351
222,0.17945032,0.18926978
223,0.07977973,0.07239164
224,0.010055198,0.011650228
225,0.12801239,0.13709703
226,0.011813085,0.006111971
227,0.07877461,0.07232797
228,0.11632738,0.12730515
229,0.18794166,0.1878893
230,0.06235693,0.058402672
231,0.10691762,0.10154222
232,0.03796874,0.03502107
233,0.089046955,0.08398976
234,0.010771384,0.014997319
235,0.003580393,0.0073451605
236,0.07472166,0.08432653
237,0.059443403,0.05994149
238,0.009368433,0.02810518
239,0.0076552033,0.0065566516
240,0.23880447,0.24413772
241,0.06776586,0.12812932
242,0.016260827,0.009177321
243,0.009205084,0.0035538517
244,0.0069564465,0.0035164354
245,0.062205013,0.14074524
246,0.039057884,0.10133437
247,0.0822936,0.035846107
248,0.13934678,0.036169935
249,0.012524432,0.13028628
250,0.06020948,0.31086814
251,0.010108698,0.13226135
252,0.029700045,0.013867069
253,0.06715984,0.09274966
254,0.08353222,0.0030229473
255,0.12603466,0.00481275
256,0.03601291,0.32057962
257,0.065048605,0.09252856
258,0.030809008,0.13107534
259,0.051164914,0.13715892
260,0.115369596,0.13600658
261,0.03086985,0.0056071137
262,0.042506617,0.21733947
263,0.01732781,0.11429524
264,0.058847446,0.091780014
265,0.0145731475,0.27985752
266,0.061566047,0.036154013
267,0.032082018,0.012070315
268,0.024166057,0.047492072
269,0.19147168,0.12955426
270,0.27746716,0.12509207
271,0.003839845,0.05532004
272,0.0044499375,0.1368754
273,0.03828588,0.14337498
274,0.15718082,0.20624429
275,0.029465076,0.09179409
276,0.08929818,0.057353247
277,0.1162298,0.0992042
278,0.003972726,0.14532654
279,0.028008923,0.0954125
280,0.06674965,0.027579965
281,0.20243856,0.18375222
282,0.11172513,0.07765126
283,0.08599592,0.069025226
284,0.009415782,0.0087373415
285,0.019290091,0.0019193379
286,0.07866593,0.048474796
287,0.107820995,0.09121734
288,0.08775649,0.07091257
289,0.020700378,0.0115559
290,0.068131864,0.055380702
291,0.03935001,0.05072187
292,0.15659596,0.8571965
293,0.020124722,0.9982791
294,0.06494692,1.077289
295,0.16443081,1.1719519
296,0.15833837,0.85262305
297,0.1887842,0.8161411
298,0.026846835,1.0275466
299,0.13907012,1.1448945
300,0.17339563,0.8279262
301,0.04502446,0.952568
302,0.0014391808,0.99385995
303,0.024021497,0.9762077
304,0.06763921,1.066753
305,0.038120072,1.041399
306,0.082039855,1.0839255
307,0.0002667354,0.9989336
308,0.0046122423,1.0044105
309,0.040412944,0.95494974
310,0.10043162,0.8954084
311,0.16170293,1.1533426
312,0.01977025,0.030214056
313,0.017035259,0.024683608
314,0.008727299,0.008504569
315,0.077700906,0.09278702
316,0.116655685,0.09904338
317,0.032139845,0.013710015
318,0.086841226,0.06678265
319,0.106041715,0.12447256
320,0.043967485,0.061869632
321,0.10188047,0.082312554
322,0.06162391,0.038484953
323,0.14478014,0.16718501
324,0.20430908,0.22776595
325,0.05096518,0.07383974
326,0.06887241,0.09498156
327,0.19132884,0.16408359
328,0.054487698,0.028133463
329,0.027760379,0.054984998
330,0.13593294,0.16702561
331,0.035124402,0.0035949976
332,0.107944116,0.13751799
333,0.02883121,0.0029480848
334,0.10405255,0.13220805
335,0.080348715,0.11129386
336,0.03218736,0.003778684
337,0.19887638,0.23515582
338,0.028427085,0.06087082
339,0.06925807,0.10025636
340,0.053899243,0.01908434
341,0.073238365,0.10766625
342,0.093050346,0.058834575
343,0.016859319,0.049967423
344,0.0884589,0.115035795
345,0.11469858,0.08241636
346,0.21641354,0.24735463
347,0.0018709737,0.031931404
348,0.09167083,0.12327516
349,0.014806937,0.043827828
350,0.015747927,0.04585022
351,0.022229834,0.00478973
352,0.023230828,0.006941776
353,0.114836544,0.08712989
354,0.101224706,0.12749118
355,0.024663556,0.05170643
356,0.15347907,0.1273896
357,0.103517495,0.12722303
358,0.053053986,0.030226532
359,0.06713628,0.090664156
360,0.0012406739,0.020998105
361,0.044030998,0.06391103
362,0.14455041,0.124598436
363,0.027035238,0.045943946
364,0.06169722,0.08068181
365,0.15928502,0.1403349
366,0.00522003,0.019390032
367,0.11022138,0.09517071
368,0.048708603,0.053887416
369,0.22688012,0.23843743
370,0.055375535,0.061599754
371,0.14874534,0.15418032
372,0.106182046,0.10444273
373,0.11975048,0.11679623
374,0.051181536,0.051375214
375,0.18209082,0.18537341
376,0.13275625,0.13017584
377,0.06562444,0.06780307
378,0.007781087,0.0112940725
379,0.18001202,0.18998748
380,0.007651956,0.001694983
381,0.061604496,0.05347481
382,0.06032979,0.052758437
383,0.091409646,0.083849795
384,0.023676947,0.026576474
385,0.00982452,0.004401499
386,0.014139741,0.00300942
387,0.23540348,0.23914957
388,0.16771814,0.15856925
389,0.1054736,0.115190275
390,0.04788937,0.0420838
391,0.06975915,0.07921864
392,0.07502174,0.064621955
393,0.019932432,0.02399827
394,0.15991972,0.15647297
395,0.08872781,0.0843754
396,0.20775619,0.20279804
397,0.022565195,0.02444782
398,0.07427573,0.071468055
399,0.032997515,0.033646185
400,0.019441077,0.025118867
401,0.2003247,0.19081621
402,0.04525442,0.04228418
403,0.081145994,0.07224241
404,0.04599842,0.04171119
405,0.021080546,0.031144163
406,0.14075351,0.1456995
407,0.1352049,0.14744723
408,0.13322368,0.150161
409,0.018550815,0.0005823804
410,0.050829135,0.030995782
411,0.06657332,0.08618103
412,0.031212106,0.053717636
413,0.048505057,0.029421564
414,0.004012297,0.024275912
415,0.18874106,0.21305658
416,0.08381946,0.10537027
417,0.0633898,0.04273515
418,0.031036813,0.054257296
419,0.09561357,0.12196418
420,0.009352663,0.03497022
421,0.024317084,0.04886519
422,0.18509765,0.2104682
423,0.05991084,0.034932785
424,0.03699329,0.064778544
425,0.02857042,0.056850854
426,0.1659624,0.19345473
427,0.21735822,0.18836544
428,0.03905963,0.012435766
429,0.07875547,0.046481464
430,0.03436387,0.06391523
431,0.05555419,0.08987143
432,0.051394213,0.019379348
433,0.13445625,0.16504999
434,0.022779262,0.046727143
435,0.04557379,0.012529692
436,0.19215092,0.22396865
437,0.04656366,0.07711803
438,0.10023991,0.12942319
439,0.0426116,0.073594466
440,0.034947276,0.0074506807
441,0.003051311,0.024296599
442,0.18703516,0.2158691
443,0.0071479147,0.03527981
444,0.009697284,0.016835231
445,0.0788774,0.10117524
446,0.09028358,0.11421353
447,0.047692653,0.02296779
448,0.053825933,0.02473519
449,0.014595713,0.033766903
450,0.036873505,0.060194686
451,0.07250269,0.048455875
452,0.054131985,0.07379725
453,0.12710436,0.10716744
454,0.010717223,0.030035118
455,0.023106515,0.0036916137
456,0.20207326,0.22165456
457,0.16754656,0.18712538
458,0.076878704,0.05836604
459,0.06638239,0.08498845
460,0.023447888,0.004669285
461,0.02485135,0.0069829193
462,0.18751507,0.20466161
463,0.10275563,0.12011032
464,0.053803638,0.06879972
465,0.2518609,0.2701568
466,0.11808114,0.10291176
467,0.02406554,0.03645015
468,0.019685695,0.0072987936
469,0.029879058,0.043061357
470,0.0112570375,0.000110700996
471,0.054119926,0.04225306
472,0.13854776,0.14771622
473,0.04163523,0.028957458
474,0.025002861,0.014182932
475,0.0530822,0.064193204
476,0.20204085,0.19092694
477,0.14720012,0.1563356
478,0.023015874,0.014930732
479,0.040426414,0.05092749
480,0.1262771,0.11794175
481,0.071104206,0.07405047
482,0.05741551,0.06273921
483,0.06794896,0.08008464
484,0.06297764,0.07326765
485,0.011515139,0.0019910217
486,0.02463313,0.017226571
487,0.15798588,0.16742876
488,0.14160581,0.14779368
489,0.053839218,0.059794623
490,0.036864005,0.043899693
491,0.13855773,0.1454755
492,0.12151275,0.1280862
493,0.024052108,0.015049128
494,0.004293133,0.004580951
495,0.1075502,0.09656005
496,0.103577375,1.096548
497,0.26130655,0.7297248
498,0.028875513,1.0170683
499,0.041294172,0.9489707
500,0.057983976,1.0517179
501,0.025860239,0.9640169
502,0.058179513,1.0476971
503,0.115941435,0.8695741
504,0.016924407,0.97837335
505,0.11043357,1.1038716
506,0.04636646,1.0410289
507,0.123741955,0.86582875
508,0.07633039,1.0674659
509,0.018901024,1.0026087
510,0.036541335,0.04730931
511,0.045212116,0.06277298
512,0.05439861,0.071285665
513,0.047559768,0.030700881
514,0.08128996,0.063255236
515,0.17387018,0.19099715
516,0.019994596,0.010454363
517,0.12295445,0.13986988
518,0.08533386,0.10431632
519,0.07130687,0.08938095
520,0.116359256,0.13470425
521,0.057366837,0.037987474
522,0.018904533,0.039736114
523,0.1896458,0.20756422
524,0.105222695,0.08707479
525,0.052366346,0.07080096
526,0.1155628,0.13502319
527,0.116838686,0.14073
528,0.0459309,0.023683822
529,0.11137207,0.08649204
530,0.14121039,0.116786055
531,0.017110948,0.0046412987
532,0.045509987,0.070203945
533,0.08307456,0.058806937
534,0.033188242,0.012653566
535,0.09532897,0.11948102
536,0.0886417,0.11349171
537,0.0035098186,0.027072852
538,0.024628567,0.047375914
539,0.0004895529,0.026668597
540,0.010064972,0.03290868
541,0.059858743,0.081671275
542,0.12285725,0.10093565
543,0.0144135235,0.008842219
544,0.16596088,0.14443947
545,0.09135186,0.110941805
546,0.075609356,0.09458573
547,0.22383541,0.24381049
548,0.1655337,0.18505822
549,0.053553008,0.032293525
550,0.200317,0.18508519
551,0.003133475,0.015924346
552,0.27531955,0.29346314
553,0.12304974,0.1400711
554,0.005417977,0.01826051
555,0.13954169,0.1565956
556,0.008134755,0.024481567
557,0.022747606,0.03726804
558,0.10990918,0.12546253
559,0.026659446,0.033279266
560,0.26680672,0.25030357
561,0.10105782,0.10952228
562,0.07320848,0.07064059
563,0.082219936,0.09393364
564,0.0044501224,0.0058212457
565,0.031908013,0.02831494
566,0.095462196,0.101995595
567,0.10619472,0.111155905
568,0.020752585,0.018733362
569,0.052700657,0.044406034
570,0.07495753,0.06599956
571,0.22554879,0.21847981
572,0.22873954,0.23341079
573,0.036989808,0.034075916
574,0.07726486,0.070881635
575,0.023191772,0.02817329
576,0.020734882,0.023901006
577,0.1023698,0.108318076
578,0.19048552,0.19380222
579,0.06659725,0.061489407
580,0.2001866,0.20631081
581,0.08002676,0.080831066
582,0.066483326,0.065826006
583,0.17216253,0.17192878
584,0.07138826,0.07583378
585,0.033166464,0.027143734
586,0.027954035,0.023567636
587,0.04339654,0.038073808
588,0.03262493,0.03737518
589,0.0005942602,0.001994486
590,0.09447308,0.09709696
591,0.08387996,0.08744484
592,0.008918101,0.008944386
593,0.07177027,0.08211223
594,0.089275666,0.09331579
595,0.15302145,0.15796024
596,0.0064414795,0.0015272897
597,0.07331799,0.07814336
598,0.12526208,0.122993864
599,0.14485262,0.13665785
600,0.056443807,0.05904285
601,0.20537859,0.21219456
602,0.06421677,0.07091783
603,0.061730817,0.064830184
604,0.17128758,0.16422969
605,0.009063326,0.0012179927
606,0.075357005,0.0834518
607,0.12672906,0.12176358
608,0.036415998,0.034347348
609,0.039496284,0.035079993
610,0.044461317,0.04638417
611,0.17867275,0.18445875
612,0.07338978,0.082057916
613,0.11912719,0.1270972
614,0.10654196,0.095502764
615,0.046249837,0.03631302
616,0.019860992,0.0028285892
617,0.041748542,0.034535434
618,0.1160239,0.11054066
619,0.051938906,0.042382583
620,0.047135986,0.06431491
621,0.06867421,0.05121916
622,0.043234915,0.026194187
623,0.10735004,0.12228755
624,0.18296315,0.1953156
625,0.12369596,0.10887196
626,0.010864122,0.00013487804
627,0.08882988,0.10698774
628,0.031182405,0.050180793
629,0.2022031,0.21802968
630,0.012220791,0.0056034783
631,0.011541535,0.030163635
632,0.23409368,0.2502633
633,0.110503025,0.08931105
634,0.13911973,0.15727112
635,0.03378694,0.05401336
636,0.117413595,0.13695064
637,0.0035663485,0.015029135
638,0.04157467,0.022680603
639,0.021069525,0.0016010562
640,0.09186398,0.07114564
641,0.07913634,0.058653634
642,0.11364608,0.13185719
643,0.14840937,0.16819659
644,0.18244864,0.16350299
645,0.020684082,0.00030290222
646,0.0067707524,0.024817273
647,0.02787901,0.009557727
648,0.11147805,0.09208685
649,0.054816466,0.037540533
650,0.13257782,0.15162353
651,0.09403234,0.11314153
652,0.09437044,0.075501956
653,0.13185458,0.11254232
654,0.05771887,0.077517934
655,0.06877026,0.08670116
656,0.0843711,0.10270292
657,0.12943223,0.110488385
658,0.021423474,0.004173592
659,0.03287839,0.0506313
660,0.063583635,0.045253813
661,0.14253306,0.16214663
662,0.26353207,0.28066367
663,0.17358825,0.19278765
664,0.047726877,0.06338604
665,0.086998984,0.07564079
666,0.026654487,0.013966746
667,0.087166525,0.07300463
668,0.064587295,0.055829506
669,0.09562399,0.10502212
670,0.0974434,0.10808527
671,0.11408713,0.1042415
672,0.11903964,0.111233376
673,0.012179536,0.0026967158
674,0.070346676,0.07249384
675,0.16504546,0.16886784
676,0.06874189,0.0659322
677,0.029076785,0.027297948
678,0.00677302,0.0036265906
679,0.07960216,0.079145126
680,0.14041205,0.14295515
681,0.032819454,0.029078359
682,0.15237112,0.15121871
683,0.026916254,0.023028787
684,0.1049302,0.1024491
685,0.033294577,0.0335899
686,0.016512154,0.019828638
687,0.15670331,0.15578383
688,0.005366059,0.0046639377
689,0.07888684,0.08079812
690,0.07407597,0.92930907
691,0.059701752,0.0571969
692,0.06925069,0.066040985
693,0.22437435,0.22295079
694,0.08267518,0.077684924
695,0.028778559,0.021153543
696,0.08573662,0.081388704
697,0.14292179,0.14032017
698,0.15367743,0.15654862
699,0.096295744,0.09210592
700,0.07018519,0.06365765
701,0.14474802,0.15001824
702,0.13460125,0.14350043
703,0.06230497,0.074727826
704,0.0025979187,0.016597193
705,0.057517625,0.06940356
706,0.030690754,0.041864518
707,0.08625782,0.07182937
708,0.02967621,0.04496702
709,0.048721068,0.06402314
710,0.11363825,0.09149703
711,0.03541028,0.014394035
712,0.003966739,0.022753527
713,0.15967558,0.18787841
714,0.0501018,0.075801805
715,0.044060312,0.07196059
716,0.12371213,0.095750466
717,0.005690941,0.03613541
718,0.0061805546,0.033956666
719,0.049405344,0.08283785
720,0.0010967684,0.032351747
721,0.15249544,0.18527973
722,0.09819163,0.06701863
723,0.03876513,0.006722
724,0.08151641,0.11590753
725,0.15768278,0.12569886
726,0.07421892,0.037038263
727,0.16540194,0.2060308
728,0.15575342,0.11844076
729,0.18245184,0.21780507
730,0.036601007,0.00034159306
731,0.063743584,0.024865
732,0.018253895,0.018639896
733,0.1382,0.09530896
734,0.16047534,0.1990297
735,0.1602062,0.12228254
736,0.01315723,0.022724189
737,0.0261086,0.06545651
738,0.031890236,0.076060206
739,0.015996965,0.05517675
740,0.13552052,0.096509926
741,0.14721903,0.108221054
742,0.025227338,0.067171894
743,0.043083157,0.08270861
744,0.0685134,0.03124622
745,0.0678939,0.10580738
746,0.050742418,0.09188084
747,0.1605383,0.19755653
748,0.059422832,0.09442855
749,0.060024217,0.094230376
750,0.12050109,0.08739752
751,0.07731803,0.108487286
752,0.1033927,0.06777655
753,0.04636673,0.079389684
754,0.09675634,0.12699378
755,0.15356599,0.18342191
756,0.14202116,0.17201237
757,0.04248722,0.013745634
758,0.11393216,0.13926432
759,0.30725127,0.33489716
760,0.015333217,0.039729998
761,0.14862356,0.1728409
762,0.06278942,0.08264181
763,0.10991679,0.13035224
764,0.09284394,0.07270088
765,0.06825226,0.08892181
766,0.091681935,0.07226077
767,0.030632392,0.050149135
768,0.14133292,0.16057995
769,0.102338724,0.121713616
770,0.10025738,0.08615282
771,0.029318625,0.014011176
772,0.087450035,0.10279622
773,0.20643522,0.19777793
774,0.048318364,0.055635918
775,0.054782763,0.043063898
776,0.053333502,0.06306259
777,0.040561616,0.05145279
778,0.06069184,0.07218046
779,0.032057576,0.018788265
780,0.027707787,0.016296923
781,0.0113944905,0.023675628
782,0.039463844,0.052020915
783,0.051442828,0.06326628
784,0.063186556,0.07613896
785,0.03248482,0.022185078
786,0.013047189,0.02340272
787,0.06438612,0.07715887
788,0.05680563,0.06567521
789,0.023956643,0.01178573
790,0.039103005,0.027469333
791,0.041204277,0.031121356
792,0.017005086,0.024803823
793,0.04892279,0.038833164
794,0.32517368,0.33300143
795,0.015559319,0.008700833
796,0.018222205,0.010561417
797,0.16097431,0.16584472
798,0.12649672,0.12141535
799,0.07735425,0.0835128
800,0.16278607,0.15638247
801,0.0817652,0.07668805
802,0.080562405,1.0735466
803,0.003341666,0.9955811
804,0.07122886,0.9223863
805,0.20144644,0.19878858
806,0.042852983,0.040592924
807,0.03194745,0.03493293
808,0.08801045,0.08317187
809,0.006505885,0.0009470727
810,0.07843198,0.07685456
811,0.006185883,0.0004553186
812,0.02247883,0.023340847
813,0.09188103,0.094195776
814,0.047801815,0.04586134
815,0.15018772,0.14427915
816,0.14100033,0.13852496
817,0.12067315,0.11547727
818,0.0070174234,0.014272113
819,0.041974466,0.055985317
820,0.08652362,0.08204508
821,0.04496753,0.038771853
822,0.028272485,0.030387202
823,0.073644735,0.06722581
824,0.056675624,0.053871468
825,0.14980935,0.14704302
826,0.060817238,0.10370882
827,0.1657666,0.17605633
828,0.0632456,0.060613044
829,0.09553856,0.12939265
830,0.17683722,0.075247236
831,0.12520568,0.19877024
832,0.06518239,0.1465734
833,0.2825635,0.2505102
834,0.08251103,0.07896382
835,0.0022537934,0.0034044555
836,0.07144295,0.08028743
837,0.059769176,0.17220747
838,0.046196114,0.22376305
839,0.11771511,0.04472638
840,0.09961621,0.31385902
841,0.04396521,0.050834198
842,0.023802014,0.19312368
843,0.0109365415,0.09254365
844,0.13763042,0.32805172
845,0.048241615,0.14038281
846,0.118519016,0.28427032
847,0.10505079,0.33043087
848,0.10891169,0.062438536
849,0.013547817,0.33630192
850,0.08527785,0.10541376
851,0.014974087,0.14275637
852,0.041879427,0.042885054
853,0.007207987,0.13385974
854,0.15298922,0.0047535547
855,0.07535758,0.09303614
856,0.08285159,0.048777763
857,0.07234248,0.2440688
858,0.09849938,0.20190717
859,0.06968094,0.039675225
860,0.008560428,0.030171622
861,0.089137666,0.10350819
862,0.13432321,0.018511726
863,0.03519469,0.05314554
864,0.118622504,0.13482971
865,0.013596843,0.043866843
866,0.049873456,0.2384589
867,0.006334567,0.05726132
868,0.019578772,0.06710769
869,0.044127077,0.024677327
870,0.24319953,0.18456486
871,0.07396381,0.1327857
872,0.10959011,0.089860156
873,0.035476536,0.0064180866
874,0.1904462,0.16614255
875,0.04196914,0.015294015
876,0.015089252,0.008463084
877,0.18626057,0.16576736
878,0.19353084,0.16569933
879,0.032918807,0.069126695
880,0.13726231,0.10554525
881,0.043700524,0.009457546
882,0.099172354,0.07118162
883,0.013913436,0.036974054
884,0.050291434,0.06776521
885,0.024990188,0.0047044987
886,0.11398816,0.14687468
887,0.16672692,0.1431331
888,0.116844885,0.09679636
889,0.03595335,0.056414697
890,0.05795225,0.047005527
891,0.086500324,0.07826784
892,0.100305855,0.088541344
893,0.076713376,0.06238137
894,0.14714393,0.1303341
895,0.019723993,0.02821216
896,0.119349815,0.12341197
897,0.021398924,0.023062645
898,0.03834405,0.030299814
899,0.092502944,0.09888381
900,0.073730625,0.08137607
901,0.081263416,0.07561987
902,0.104079545,0.110767774
903,0.065931804,0.07649206
904,0.013417595,0.003716378
905,0.05181658,0.041584264
906,0.1347833,0.14779653
907,0.038053814,0.021482496
908,0.05135704,0.067950696
909,0.06243527,0.08005728
910,0.042565294,0.059454292
911,0.087573916,0.069301605
912,0.090568036,0.10736839
913,0.039978433,0.02219863
914,0.018495886,0.00013317517
915,0.120889775,0.1391954
916,0.053343646,0.071370065
917,0.035522424,0.01674443
918,0.0049846037,0.026510252
919,0.061875373,0.041806012
920,0.13310784,0.110663116
921,0.10177789,0.07709577
922,0.010635161,0.03782415
923,0.10548606,0.07941999
924,0.11674409,0.1402436
925,0.112891145,0.13970606
926,0.036417842,0.006592275
927,0.023848185,0.051546343
928,0.035032745,0.06340775
929,0.10886465,0.07602424
930,0.0933214,0.12713006
931,0.05674402,0.086811386
932,0.19951828,0.2332489
933,0.10587981,0.14309336
934,0.011955207,0.021908225
935,0.13558842,0.10058408
936,0.05167159,0.01612927
937,0.14588392,0.18140116
938,0.07445141,0.039215546
939,0.15807916,0.19071567
940,0.2104867,0.2442429
941,0.06675055,0.03304184
942,0.11895318,0.15434517
943,0.033828996,0.001082687
944,0.015938848,0.047408827
945,0.09090071,0.055838894
946,0.14544223,0.18054743
947,0.018003043,0.009082717
948,0.147143,0.11517714
949,0.034563053,0.002735778
950,0.00999821,0.040558476
951,0.13781503,0.16805561
952,0.050929613,0.08299058
953,0.025296364,0.05232645
954,0.21663545,0.24223946
955,0.11872011,0.14594889
956,0.015672443,0.009688123
957,0.10581861,0.13186522
958,0.012266717,0.037491154
959,0.0070482986,0.016361386
960,0.03622391,0.06094309
961,0.031921927,0.05314195
962,0.12152037,0.10147534
963,0.008523803,0.02929397
964,0.09323328,0.10742524
965,0.06617413,0.08249974
966,0.12357493,0.11208128
967,0.021530988,0.035409674
968,0.19485247,0.20213038
969,0.05999624,0.0699297
970,0.10653527,0.100434385
971,0.11012396,0.11356468
972,0.15704525,0.16005315
973,0.19119947,0.19573362
974,0.11005398,0.10907583
975,0.054259244,0.05119566
976,0.157775,0.16067818
977,0.11650072,0.11992414
978,0.044203874,0.044136267
979,0.014109596,0.017639877
980,0.089632206,0.08380331
981,0.060463212,0.06976712
982,0.09591373,0.09528118
983,0.11105813,0.10383487
984,0.06034926,0.05688461
985,0.0901372,0.08955767
986,0.121964745,0.11830555
987,0.061668687,0.063487686
988,0.018299405,0.012887045
989,0.014913711,0.015808338
990,0.13593143,0.13479994
991,0.14060631,0.1338841
992,0.108428,0.11050902
993,0.03151125,0.030784322
994,0.11643517,0.11812392
995,0.016447065,0.02564999
996,0.076537706,0.07912205
997,0.020811379,0.011485011
998,0.070142455,0.057563286
999,0.06718456,0.07888558
1000,0.14341754,0.15346004
1001,0.04473168,0.05969422
1002,0.140123,0.15961954
1003,0.11425415,0.13041626
1004,0.29425347,0.31405833
1005,0.082611546,0.101742476
1006,0.035566926,0.054535873
1007,0.03869922,0.018982017
1008,0.038715485,0.059667654
1009,0.17387874,0.15425177
1010,0.04962898,0.07063916
1011,0.053883795,0.08006279
1012,0.055668645,0.03150062
1013,0.061796043,0.089610934
1014,0.039509285,0.06466514
1015,0.14350398,0.116337344
1016,0.022025086,0.051048957
1017,0.15693155,0.12956554
1018,0.006113329,0.019844398
1019,0.04945895,0.07903616
1020,0.092380166,0.06462655
1021,0.08457672,0.05264652
1022,0.046586536,0.0797504
1023,0.009581579,0.04035743
1024,0.21432343,0.18720071
1025,0.118981004,0.15310909
1026,0.14433251,0.17654093
1027,0.15199472,0.18346232
1028,0.08436874,0.11624208
1029,0.07462404,0.10554255
1030,0.08958384,0.12012091
1031,0.041948713,0.07394113
1032,0.05357213,0.085751005
1033,0.047082033,0.016178858
1034,0.08462065,0.113857225
1035,0.09980266,0.12761101
1036,0.1051696,0.13402413
1037,0.011746071,0.017598063
1038,0.054208625,0.02395079
1039,0.10687533,0.07502056
1040,0.14139882,0.16807856
1041,0.054940242,0.084478706
1042,0.08901713,0.062267184
1043,0.030908287,0.006177392
1044,0.20198852,0.22724749
1045,0.13037013,0.1032642
1046,0.045559403,0.07280097
1047,0.057479274,0.0323338
1048,0.04573635,0.020624619
1049,0.07083271,0.09346317
1050,0.09147153,0.11357789
1051,0.22677614,0.24449317
1052,0.08329333,0.1013832
1053,0.22397286,0.24144982
1054,0.03905462,0.05613658
1055,0.08687463,0.06945362
1056,0.07908105,0.06237634
1057,0.058833294,0.07028254
1058,0.022117449,0.0049334783
1059,0.013181918,0.0019445901
1060,0.08919576,0.1044888
1061,0.13263439,0.14914854
1062,0.067023605,0.05291022
1063,0.15524669,0.16945358
1064,0.26687005,0.27975044
1065,0.22460854,0.21621111
1066,0.07621146,0.07576048
1067,0.028903726,0.025229216
1068,0.053019196,0.050385963
1069,0.057565097,0.05223793
1070,0.037854012,0.04466099
1071,0.076411135,0.07074821
1072,0.16390507,0.17031662
1073,0.030177759,0.02376275
1074,0.23413096,0.2285577
1075,0.011763776,0.014675559
1076,0.11854023,0.1213336
1077,0.022267152,0.024780808
1078,0.04745723,0.044349212
1079,0.16648711,0.16594836
1080,0.062197693,0.05191834
1081,0.07017984,0.07095769
1082,0.080561176,0.07009396
1083,0.0676909,0.058442097
1084,0.009075893,0.005209378
1085,0.0019124831,0.012825031
1086,0.17052598,0.15640326
1087,0.062357284,0.07585086
1088,0.09659295,0.10465699
1089,0.07918224,0.06974652
1090,0.11777054,0.09751758
1091,0.027103845,0.032867774
1092,0.10776038,0.115117304
1093,0.20977053,0.19724077
1094,0.21898514,0.22756779
1095,0.060349543,0.049903348
1096,0.021255825,0.018950514
1097,0.039366905,0.032781783
1098,0.02165125,0.01636404
1099,0.09744902,0.09334072
1100,0.061585926,0.067305386
1101,0.14367789,0.14167503
1102,0.10346707,0.10463952
1103,0.050375685,0.05328632
1104,0.00449091,0.0002770228
1105,0.16725774,0.17438792
1106,0.045978814,0.04009468
1107,0.035902914,0.032704096
1108,0.07738074,0.08218987
1109,0.14156859,0.14315589
1110,0.025892064,0.027062949
1111,0.10593405,0.105601855
1112,0.10691883,0.10002803
1113,0.013390857,0.008374947
1114,0.13694829,0.12928133
1115,0.05838022,0.052890636
1116,0.19801182,0.20109402
1117,0.025503162,0.020608364
1118,0.009930536,0.018402386
1119,0.07852486,0.08659087
1120,0.174945,0.16667597
1121,0.013026343,0.0029089502
1122,0.088159874,0.07960245
1123,0.15152746,0.16632378
1124,0.1041819,0.11876405
1125,0.22520752,0.21217869
1126,0.19338927,0.18324296
1127,0.002455012,0.011182894
1128,0.110807806,0.1212477
1129,0.07601197,0.09233184
1130,0.10152419,0.11972483
1131,0.16188025,0.17732401
1132,0.02086403,0.03907308
1133,0.047139887,0.06403869
1134,0.085047126,0.10315199
1135,0.06059525,0.079179384
1136,0.16472465,0.14634244
1137,0.18073756,0.19160053
1138,0.009947644,0.008141226
1139,0.14767851,0.13040765
1140,0.038808793,0.056144215
1141,0.05752058,0.06467193
1142,0.1535891,0.17190151
1143,0.09429029,0.112845115
1144,0.00991092,0.008579614
1145,0.07514555,0.09502255
1146,0.05493969,0.0359899
1147,0.056615476,0.068345934
1148,0.07181419,0.056470305
1149,0.08267539,0.068627276
1150,0.20927204,0.19591941
1151,0.10524865,0.09362189
1152,0.05296559,0.06945696
1153,0.054192446,0.07102362
1154,0.098119505,0.1067945
1155,0.07085413,0.08262254
1156,0.06954753,0.078763805
1157,0.027653608,0.043378763
1158,0.028218418,0.03598138
1159,0.103264004,0.09342971
1160,0.06505461,0.05939419
1161,0.07346658,0.06753302
1162,0.039624423,0.048563242
1163,0.08761553,0.10086853
1164,0.027777813,0.038263243
1165,0.09866685,0.08989291
1166,0.04555,0.052118856
1167,0.097481,0.10624183
1168,0.20254223,0.19575678
1169,0.054975428,0.045650266
1170,0.12757938,0.121239886
1171,0.058591988,0.065697365
1172,0.07190822,0.08006762
1173,0.029068973,0.017764516
1174,0.031797245,0.03635758
1175,0.05551192,0.04722208
1176,0.10461972,0.113190524
1177,0.03802692,0.03336949
1178,0.092935026,0.09978349
1179,0.03599933,0.03328801
1180,0.029884879,0.04110911
1181,0.07768747,0.08866114
1182,0.17784998,0.18452683
1183,0.17616265,0.172639
1184,0.056119774,0.05411326
1185,0.076227926,0.07797392
1186,0.07109759,0.06943073
1187,0.0012028741,0.007402922
1188,0.15658683,0.16226895
1189,0.007970889,0.0037701281
1190,0.040000025,0.03745485
1191,0.04121235,0.047932994
1192,0.001093781,0.0074833124
1193,0.10425113,0.11208157
1194,0.046073586,0.05247655
1195,0.12894957,0.13981713
1196,0.09649491,0.10191915
1197,0.06390122,0.054168105
1198,0.115898944,0.12414544
1199,0.13673726,0.12506889
1200,0.22257645,0.23449865
1201,0.08098258,0.06918228
1202,0.011000006,0.020550858
1203,0.03504446,0.04431566
1204,0.027092565,0.016030924
1205,0.069489524,0.08478951
1206,0.05821141,0.0407781
1207,0.017178688,0.004351325
1208,0.07500357,0.058239546
1209,0.06447428,0.08060771
1210,0.10095794,0.087296546
1211,0.16586754,0.18095392
1212,0.107512966,0.09011772
1213,0.095189124,0.11377704
1214,0.081594594,0.09904675
1215,0.1465772,0.16340819
1216,0.07397232,0.091794975
1217,0.10069781,0.11926596
1218,0.10655055,0.088267535
1219,0.18817335,0.21166725
1220,0.10741478,0.12610522
1221,0.01607558,0.0034923514
1222,0.019334152,0.004697262
1223,0.06146198,0.082211874
1224,0.23142253,0.25175506
1225,0.18954378,0.16616626
1226,0.0049452176,0.020339822
1227,0.01174261,0.036793567
1228,0.007114436,0.017152335
1229,0.08369764,0.1110115
1230,0.23447065,0.2646129
1231,0.10669657,0.07474223
1232,0.014875993,0.04067535
1233,0.1080731,0.13374169
1234,0.16775164,0.19762725
1235,0.009605009,0.01602114
1236,0.07462033,0.107272014
1237,0.055371884,0.026847648
1238,0.0191878,0.01179443
1239,0.045934163,0.07742543
1240,0.09421713,0.12678918
1241,0.009874183,0.04385352
1242,0.13705705,0.10638016
1243,0.0023762537,0.03484677
1244,0.009277569,0.021293152
1245,0.115420006,0.14496808
1246,0.072038285,0.04225315
1247,0.056057576,0.08493791
1248,0.06504289,0.038558234
1249,0.08360603,0.11246452
1250,0.058932398,0.087026216
1251,0.19580437,0.22526534
1252,0.033222314,0.004613322
1253,0.030704873,0.053793404
1254,0.020076293,0.044872146
1255,0.075625435,0.10047875
1256,0.087443426,0.11229574
1257,0.026986662,0.048115652
1258,0.1944711,0.21507709
1259,0.0997323,0.07565031
1260,0.11393112,0.13635072
1261,0.04895225,0.025611151
1262,0.06340387,0.08243567
1263,0.04351055,0.06283424
1264,0.017962692,0.037650906
1265,0.0025978994,0.022870654
1266,0.08167655,0.061517656
1267,0.009455497,0.028840424
1268,0.028002355,0.047337417
1269,0.13270433,0.15110855
1270,0.13266072,0.1489868
1271,0.19885883,0.21286477
1272,0.15329662,0.1398294
1273,0.04886858,0.06626383
1274,0.14079084,0.14967945
1275,0.031631865,0.021588665
1276,0.019032823,0.027806468
1277,0.10705432,0.11225638
1278,0.2122782,0.20668294
1279,0.05514447,0.05978353
1280,0.15944473,0.15379274
1281,0.054655034,0.05619025
1282,0.041902915,0.039627146
1283,0.024533575,0.02874093
1284,0.029872473,0.029957596
1285,0.00090188143,0.000422283
1286,0.0133940885,0.009203164
1287,0.03726728,0.03983681
1288,0.061276864,0.05953994
1289,0.03282708,0.031216076
1290,0.03825208,0.042395744
1291,0.13449891,0.12802504
1292,0.06903328,0.07130612
1293,0.076597326,0.07358146
1294,0.046913814,0.047502354
1295,0.065185964,0.058038235
1296,0.004583655,0.01352381
1297,0.028968938,0.043010324
1298,0.119453214,0.10444004
1299,0.028321711,0.012525197
1300,0.12093773,0.12828414
1301,0.14115265,0.13067496
1302,0.052435648,0.07117125
1303,0.11871082,0.0993046
1304,0.0036239773,0.015806044
1305,0.14614478,0.12926948
1306,0.050806083,0.06866668
1307,0.23810624,0.25765803
1308,0.059824802,0.038505286
1309,0.010758931,0.008806085
1310,0.18644515,0.16540465
1311,0.05761227,0.08200389
1312,0.1003365,0.12483578
1313,0.003791847,0.029217327
1314,0.022114893,0.004898483
1315,0.054409318,0.022960365
1316,0.10817641,0.13703091
1317,0.12235037,0.15246677
1318,0.046717998,0.015060333
1319,0.20016164,0.23181212
1320,0.042289343,0.009601578
1321,0.08705194,0.051454026
1322,0.115286745,0.1510794
1323,0.022514066,0.05877498
1324,0.1631349,0.1966177
1325,0.09807201,0.060970444
1326,0.025685374,0.06098377
1327,0.026690397,0.010043141
1328,0.010337871,0.0275646
1329,0.21676779,0.18166165
1330,0.054796685,0.09455583
1331,0.04905276,0.013731159
1332,0.17014116,0.13254227
1333,0.10731746,0.06839928
1334,0.17704114,0.21416742
1335,0.14098597,0.17681003
1336,0.05001071,0.08627774
1337,0.014974445,0.020415248
1338,0.026008323,0.010344721
1339,0.11989798,0.15682317
1340,0.027468437,0.009513695
1341,0.051492408,0.089456394
1342,0.003998347,0.03543263
1343,0.04870973,0.082114846
1344,0.1979292,0.23430032
1345,0.033478167,0.06809316
1346,0.08809679,0.12169484
1347,0.02970236,0.0031025978
1348,0.050596707,0.08020686
1349,0.08755947,0.11593762
1350,0.18023063,0.20626472
1351,0.09759501,0.071770445
1352,0.03591575,0.013212169
1353,0.026916869,0.04900093
1354,0.14101064,0.12047572
1355,0.010612126,0.010249544
1356,0.14894716,0.17192927
1357,0.12894587,0.10898143
1358,0.01706859,0.037041567
1359,0.060231637,0.04069621
1360,0.012934227,0.032114316
1361,0.0012896284,0.017714508
1362,0.050181553,0.06844175
1363,0.026784092,0.0080988
1364,0.091281876,0.10943848
1365,0.09586258,0.07802979
1366,0.12758742,0.1401742
1367,0.06721969,0.07844852
1368,0.1948429,0.18244253
1369,0.026148105,0.01474268
1370,0.024299506,0.03711386
1371,0.018000783,0.030127568
1372,0.005036856,0.0074024303
1373,0.016975634,0.029687215
1374,0.016692445,0.003549918
1375,0.049464326,0.058760013
1376,0.14516835,0.13539772
1377,0.06766394,0.07743129
1378,0.0033916333,0.006649638
1379,0.016821751,0.018516162
1380,0.040396,0.041453287
1381,0.100258335,0.107788436
1382,0.07478845,0.07363566
1383,0.027844127,0.033535097
1384,0.07167765,0.06334946
1385,0.0011124804,0.0086587975
1386,0.10166169,0.087144256
1387,0.065039046,0.057239726
1388,0.014067263,0.029985247
1389,0.12162614,0.13679618
1390,0.0041283085,0.01920252
1391,0.033559382,0.02192731
1392,0.10747607,0.12062462
1393,0.05894221,0.07639037
1394,0.16375515,0.14922954
1395,0.017598718,2.5846488e-05
1396,0.01182182,0.030620825
1397,0.08657231,0.10014596
1398,0.1362826,0.12799053
1399,0.117765956,0.114861965
1400,0.006510636,0.016831001
1401,0.025174525,0.0085892575
1402,0.006265206,0.0018493565
1403,0.1412033,0.13027705
1404,0.05332862,0.061999638
1405,0.14562242,0.13247491
1406,0.13058853,0.12204217
1407,0.117744245,0.12343004
1408,0.009776345,0.0047434713
1409,0.25675628,0.26513734
1410,0.12176475,0.1354075
1411,0.122318126,0.13055554
1412,0.04626058,0.06185126
1413,0.022827657,0.04242242
1414,0.17135894,0.15809898
1415,0.07454427,0.08932765
1416,0.09184448,0.117437914
1417,0.046750076,0.107895985
1418,0.0340771,0.05448971
1419,0.05785571,0.08981695
1420,0.05069134,0.075062566
1421,0.1604885,0.14760828
1422,0.082867235,0.06807722
1423,0.060294867,0.08227767
1424,0.051519606,0.03669762
1425,0.007362646,0.028490623
1426,0.06991174,0.063811995
1427,0.0023741773,0.10221567
1428,0.035078485,0.10974328
1429,0.106388986,0.13009676
1430,0.17664103,0.03882852
1431,0.018784167,0.0452172
1432,0.022645155,0.14547674
1433,0.041141648,0.15802474
1434,0.08874411,0.27067086
1435,0.14418472,0.08037752
1436,0.0717519,0.1776489
1437,0.15192965,0.06766955
1438,0.026019689,0.0365411
1439,0.018281108,0.106744386


==> figs/syn_16_worst_0.csv <==
x,0,1,2
0,0.03241119,0.0875582,0.124624416
1,0.03195045,0.102132834,0.11179721
2,0.08474514,0.15999544,0.04644702
3,0.0045500286,0.10392759,0.0679754
4,0.06590377,0.074618824,0.011317236
5,0.027746448,0.060248684,0.09834151
6,0.2087438,0.15404269,0.056199454
7,0.059277013,0.0510953,0.0010882155
8,0.09690621,0.15939759,0.08957558
9,0.07066352,0.11419338,0.2562532
10,0.00316329,0.008126561,0.01167406
11,0.028545734,0.15455554,0.040730286
12,0.051198762,0.0025185216,0.053316783
13,0.02777498,0.11903021,0.021744609
14,0.02687477,0.012901237,0.04170638
15,0.08590123,0.16485803,0.08552243
16,0.03329423,0.03387922,0.045742042
17,0.059311923,0.18034513,0.00052378606
18,0.030455532,0.027247073,0.031472206
19,0.11881926,0.01852028,0.0071037235
20,0.091530874,0.09946808,0.07090685
21,0.138499,0.07616376,0.069314204
22,0.1290514,0.05120944,0.029684996
23,0.10547559,0.12739702,0.0914354
24,0.11281642,0.027382435,0.04620146
25,0.053568806,0.03555245,0.11035517
26,0.080763504,0.09551157,0.13177684
27,0.059137467,0.053457472,0.107704096
28,0.058472287,0.22420639,0.03364048
29,0.16405188,0.15018572,0.10421766
30,0.005411887,0.12876028,0.113806486
31,0.17107444,0.06523293,0.11361231
32,0.0136230085,0.10012009,0.079942636
33,0.06118268,0.038231302,0.22267412
34,0.032974377,0.031333473,0.09753633
35,0.17792702,0.0038631682,0.02838391
36,0.18310212,0.03356374,0.12398234
37,0.06473595,0.0076849344,0.05086866
38,0.06267145,0.06934994,0.10810096
39,0.050977405,0.0074520744,0.041150406
40,0.01620688,0.07175993,0.0030920831
41,0.09744363,0.14951427,0.052742533
42,0.0041693654,0.0977093,0.15855047
43,0.11939423,0.013958055,0.0129671125
44,0.02398527,0.12042777,0.251143
45,0.13542318,0.12826432,0.0010628015
46,0.08928577,0.17956913,0.05614357
47,0.057215314,0.030659234,0.16307345
48,0.10308182,0.13464475,0.14555019
49,0.07389879,0.05593983,0.073147155
50,0.051462904,0.0127490265,0.2545066
51,0.07216092,0.048581276,0.009201026
52,0.094104014,0.06828973,0.015774934
53,0.015931077,0.1344281,0.015592113
54,0.03969166,0.025089819,0.0043814196
55,0.007428779,0.002858324,0.24407935
56,0.021726793,0.06357703,0.11530322
57,0.040275082,0.076526426,0.14638983
58,0.19560601,0.09013366,0.018916635
59,0.03286091,0.008392502,0.11454455
60,0.11090967,0.14605041,0.12313189
61,0.02610357,0.018069806,0.13619158
62,0.26710972,0.055878896,0.06756418
63,0.046313636,0.023484344,0.112684265
64,0.07982477,0.17345384,0.0134643465
65,0.035910513,0.07210032,0.10839501
66,0.06820541,0.07557385,0.011279757
67,0.11043019,0.022401966,0.049464736
68,0.07360178,0.0739292,0.18323168
69,0.009229685,0.0946869,0.13453643
70,0.07603784,0.26389727,0.060813695
71,0.042240113,0.12359882,0.17863654
72,0.041396417,0.04217559,0.12695335
73,0.08574933,0.0044370596,0.08542427
74,0.22281246,0.020256134,0.0019598538
75,0.15331855,0.016716512,0.024722958
76,0.10724514,0.021594588,0.028486548
77,0.023810277,0.048655394,0.027562823
78,0.057709184,0.25802767,0.03431953
79,0.10204638,0.10694685,0.10129716
80,0.07622277,0.0296102,0.033163104
81,0.14764938,0.10064436,0.14892514
82,0.15443675,0.003171079,0.093049586
83,0.10829056,0.061729092,0.0803876
84,0.13056318,0.27227315,0.01274746
85,0.13167204,0.0033689702,0.07165787
86,0.1946719,0.07559759,0.017935677
87,0.15618949,0.04057523,0.12540302
88,0.009770837,0.03032747,0.07825039
89,0.07118411,0.037861645,0.08205457
90,0.097382054,0.18637568,0.043353178
91,0.16104428,0.099491246,0.0034372874
92,0.09086535,0.15124653,0.03951249
93,0.15644257,0.0070375674,0.049516324
94,0.10687002,0.057367086,0.046224583
95,0.121756256,0.12776606,0.044888955
96,0.16179766,0.005755367,0.1060117
97,0.23840849,0.06119518,0.1871856
98,0.06817139,0.112556934,0.058888838
99,0.13005579,0.17149931,0.10203036
100,0.025376415,0.0070108124,0.051482495
101,0.02531684,0.3194578,0.13079168
102,0.05780965,0.101373084,0.08739335
103,0.18764123,0.051468212,0.10773962
104,0.093666725,0.08296854,0.12563367
105,0.084478535,0.023452425,0.020733783
106,0.1412119,0.16485316,0.007513319
107,0.010097264,0.14345042,0.20685738
108,0.038908716,0.11458142,0.031695962
109,0.038658414,0.098679595,0.11600639
110,0.055117577,0.21621019,0.07571675
111,0.21267773,0.009627517,0.18511923
112,0.0035064006,0.097385906,0.040238433
113,0.06287212,0.045196306,0.022877278
114,0.12222704,0.15446433,0.07768384
115,0.10211715,0.20419694,0.09056054
116,0.03663038,0.065186046,0.12857841
117,0.08862374,0.014536837,0.11782233
118,0.066274695,0.024137754,0.21481678
119,0.22118224,0.04816205,0.038467523
120,0.00662411,0.18989621,0.042733617
121,0.094404854,0.115095176,0.14315242
122,0.08372757,0.037005626,0.12714538
123,0.092119426,0.035584506,0.110356785
124,0.005938036,0.13187052,0.01005496
125,0.01870953,0.020960156,0.09160962
126,0.052764848,0.1109002,0.2147412
127,0.11127489,0.059387732,0.21935634
128,0.03176365,0.20547928,0.11612538
129,0.11735219,0.104097866,0.052707084
130,0.05664575,0.048507396,0.06223588
131,0.07699755,0.08026213,0.0122663025
132,0.01303502,0.15223305,0.050571103
133,0.047856577,0.0051097595,0.097934745
134,0.07834461,0.20334366,0.002855521
135,0.19661729,0.047803253,0.046403505
136,0.04500418,0.07773439,0.008300633
137,0.14545253,0.15581071,0.05013794
138,0.027469484,0.018512793,0.17278013
139,0.082608916,0.22620507,0.03810436
140,0.15831617,0.104297206,0.10470885
141,0.10885553,0.04078653,0.010380744
142,0.009621168,0.062118236,0.035881937
143,0.037647918,0.17637835,0.1335507
144,0.026243256,0.11778338,0.17077543
145,0.051601566,0.04138794,0.10097304
146,0.09873814,0.11091065,0.042698197
147,0.023462806,0.111938395,0.05498916
148,0.0120148985,0.048306663,0.22087178
149,0.06340458,0.045198202,0.1078522
150,0.0438265,0.027124261,0.029648306
151,0.057790525,0.025450852,0.1358106
152,0.014815637,0.025433624,0.03484577
153,0.058873117,0.08845033,0.14118856
154,0.072579704,0.040182978,0.15763065
155,0.036445066,0.17227533,0.0039358786
156,0.062181056,0.11288098,0.12050919
157,0.25997597,0.07796446,0.14376578
158,0.034356207,0.04771927,0.03537041
159,0.01819515,0.09583337,0.008374709
160,0.11044604,0.030093508,0.18207878
161,0.066581436,0.07502588,0.0744154
162,0.044487618,0.01309296,0.022739932
163,0.003192368,0.17206672,0.05505203
164,0.20296489,0.26934275,0.012857642
165,0.0037704555,0.12812091,0.11443921
166,0.039791998,0.121630974,0.014611107
167,0.0056804535,0.17045994,0.050875172
168,0.040011033,0.052934818,0.104306236
169,0.0070901206,0.13122033,0.1109475
170,0.105842285,0.015442033,0.116666555
171,0.021236818,0.08283933,0.08902716
172,0.056069642,0.051298287,0.013539587
173,1.1419111,0.09979426,0.0078028827
174,0.85016245,0.07535092,0.19033699
175,0.88502336,0.10943813,0.1645761
176,0.9720798,0.14393261,0.066633314
177,0.08105081,0.12982698,0.13369413
178,0.0512606,0.076581925,0.061612424
179,0.04024662,0.03710069,0.017319866
180,0.00079765264,0.016876616,0.03000901
181,0.14215404,0.047783226,0.04486667
182,0.14999892,0.16841306,0.048412878
183,0.11020904,0.020267474,0.12101431
184,0.060922068,0.11945723,0.008501757
185,0.15756173,0.29245904,0.19400714
186,0.04598492,0.124243185,0.21431063
187,0.11399921,0.11264749,0.12314946
188,0.09444428,0.04739247,0.040905375
189,0.0072659026,0.017781556,0.14102834
190,0.03466206,0.10047517,0.083879076
191,0.1161201,0.043843437,0.046150353
192,0.008633816,0.01786712,0.19299893
193,0.14520296,0.033583038,0.06697352
194,0.037273463,0.05826931,0.19244456
195,0.107431926,0.012422872,0.059932344
196,0.022718368,0.14910938,0.044155344
197,0.16010885,0.13631669,0.19415914
198,0.014964941,0.07304849,0.19905186
199,0.14085853,0.18669695,0.096939944
200,0.013989943,0.023254478,0.23044305
201,0.009911538,0.0058219717,0.14725648
202,0.19213048,0.06450213,0.047841918
203,0.07488354,0.035939742,0.11112478
204,0.060649462,0.007269992,0.0030492651
205,0.09173162,0.0759823,0.030128619
206,0.11405251,0.10709451,0.16849953
207,0.06951423,0.042484447,0.067732625
208,0.0063927355,0.12819138,0.12797277
209,0.14936547,0.14611322,0.0371382
210,0.058605984,0.021459095,0.020265514
211,0.033780824,0.16959254,0.013432534
212,0.1534138,0.16184087,0.025928868
213,0.01635162,0.053808436,0.057937797
214,0.02661243,0.010176481,0.17514998
215,0.094918,0.0019817855,0.14474882
216,0.082973704,0.023198131,0.070216574
217,0.07980072,0.040131107,0.061846815
218,0.057828616,0.053969104,0.060555525
219,0.06622003,0.06639546,0.05268697
220,0.051449083,0.08233462,0.07900509
221,0.13571385,0.043825813,0.15207519
222,0.046604518,0.23151286,0.14668623
223,0.123200156,0.04069037,0.3935633
224,0.10276034,0.017239157,0.09700812
225,0.002789642,0.037602745,0.10103076
226,0.12029879,0.11869296,0.11710965
227,0.16512646,0.089245796,0.07602175
228,0.19308977,0.12741965,0.03149382
229,0.08465475,0.05665616,0.106955715
230,0.06457966,0.11241099,0.1478428
231,0.059167456,0.036266986,0.11330504
232,0.043810785,0.12894532,0.08021108
233,0.061200608,0.08513659,0.050100952
234,0.08749527,0.1281362,0.012080131
235,0.043515243,0.19240339,0.0816134
236,0.028083447,0.074280486,0.16032931
237,0.014534391,0.08487097,0.044647124
238,0.038354654,0.19582629,0.14194803
239,0.033905376,0.0069420813,0.08530535
240,0.054266974,0.03857506,0.005758755
241,0.0017267162,0.041300215,0.18941091
242,0.12897082,0.055384517,0.15528792
243,0.1773863,0.16629754,0.18104081
244,0.062445953,0.0052616578,0.03581128
245,0.10211698,0.049493883,0.083333656
246,0.13306127,0.021096647,0.108458765
247,0.018532524,0.24748382,0.05638321
248,5.7474364e-05,0.17920128,0.14233829
249,0.04428177,0.21424998,0.033142194
250,0.02522879,0.1107269,0.0793888
251,0.08232973,0.12202858,0.055226076
252,0.017398411,0.07985731,0.1041018
253,0.08129218,0.02388359,0.06682725
254,0.036615003,0.0072604995,0.04571002
255,0.16713159,0.0033358058,0.048933413
256,0.019373242,0.0029335364,0.023824465
257,0.018132076,0.0041745324,0.19881593
258,0.025266578,0.029358093,0.007487559
259,0.20188497,0.08429317,0.05317511
260,0.030368058,0.019587178,0.15749644
261,0.19305247,0.15154487,0.14708206
262,0.11615734,0.050759673,0.22523735
263,0.026563749,0.08573113,0.064239904
264,0.07180431,0.010794437,0.063586436
265,0.0392313,0.02574657,0.14365944
266,0.0056674904,0.0070498083,0.1730212
267,0.10572766,0.06480997,0.028917335
268,0.08876228,0.027007509,0.08953596
269,0.19620433,0.0856211,0.10424932
270,0.04637915,0.18254717,0.038346145
271,0.041503027,0.017165123,0.106750384
272,0.16109598,0.06398665,0.13298368
273,0.068992294,0.10830354,0.06880753
274,0.23965262,0.025684947,0.05544926
275,0.09551268,0.01778432,0.12661724
276,0.17122687,0.13302164,0.0020210573
277,0.13542013,0.12506816,0.03387581
278,0.08831126,0.04293063,0.042527482
279,0.1525173,0.13630365,0.21514855
280,0.0141941905,0.29071876,0.0057769464
281,0.018611262,0.044359498,0.004165417
282,0.0026879671,0.09664401,0.1220259
283,0.041139614,0.11724134,0.010197107
284,0.079920694,0.09948205,0.00060950464
285,0.021006573,0.052928228,0.022682905
286,0.06295824,0.057566453,0.057935525
287,0.050680332,0.048505213,0.10635574
288,0.017291501,0.13316637,0.0007245141
289,0.007159919,0.10407788,0.1127189
290,0.08117477,0.21700616,0.054898355
291,0.08634513,0.045029636,0.05037728
292,0.066236995,0.09463405,0.042660415
293,0.07276716,0.054340236,0.012830907
294,0.23883232,0.023645418,0.02658402
295,0.13518319,0.04044445,0.045751475
296,0.032227777,0.087270185,0.06370525
297,0.008289664,0.019942872,0.03187662
298,0.04478642,0.019791128,0.0016878818
299,0.049245317,0.15351997,0.014523039
300,0.0075318115,0.19676293,0.15114897
301,0.13293748,0.029496564,0.078078635
302,0.089226685,0.06780086,0.023637498
303,0.050112914,0.03444681,0.022443622
304,0.030646274,0.09847613,0.12901656
305,0.15856636,0.012076315,0.094808765
306,0.024207769,0.28692546,0.06712322
307,0.021825157,0.041718725,0.02940433
308,0.21211582,0.121902615,0.06006814
309,0.0060080667,0.06603317,0.1603454
310,0.010142276,0.118783064,0.24254838
311,0.052510284,0.13311611,0.047952224
312,0.12095262,0.011279978,0.017596722
313,0.106154926,0.15470085,0.072986834
314,0.08771069,0.09601293,0.026707843
315,0.10673714,0.09504845,0.021676458
316,0.04258402,0.022259394,0.087251745
317,0.031410594,0.013616864,0.054636665
318,0.09667819,0.00017082437,0.016110424
319,0.00022349361,0.13326123,0.016844483
320,0.07768283,0.041439705,0.02144009
321,0.032342292,0.06295636,0.010309569
322,0.06909004,0.0053741136,0.069689475
323,0.13569635,0.00070110854,0.0532637
324,0.07367405,0.06438357,0.01394173
325,0.1180182,0.07391587,0.11218243
326,0.05001494,0.1629222,0.03505599
327,0.07784346,0.04162161,0.036201026
328,0.17306602,0.040253222,0.12188587
329,0.07231125,0.07277662,0.0062197843
330,0.006334452,0.022917178,0.072312005
331,0.030797843,0.18909542,0.1757249
332,0.041184317,0.031246597,0.15266621
333,0.15295099,0.015142105,0.06092785
334,0.1258239,0.09271524,0.02478693
335,0.032916803,0.031173408,0.068513975
336,0.07959447,0.15423638,0.14075859
337,0.040118117,0.056995627,0.048265096
338,0.09405348,0.10926796,0.08312071
339,0.16007917,0.07141594,0.047815982
340,0.25107813,0.045466304,0.07304501
341,0.025463486,0.026314203,0.0775579
342,0.0101247085,0.16075331,0.086569056
343,0.044847827,0.022670677,0.007199926
344,0.123824425,0.024610287,0.023409698
345,0.051154274,0.04589426,0.19507958
346,0.037905622,0.23157631,0.03757251
347,0.05414291,0.16077405,0.0020447278
348,0.10931319,0.09219304,0.04872273
349,0.07102794,0.20840664,0.023890458
350,0.10390215,0.061567526,0.013775816
351,0.040633604,0.10230501,0.0066997763
352,0.083378896,0.0986223,0.0600714
353,0.07142227,0.03228479,0.09012642
354,0.018534033,0.025544958,0.049831986
355,0.1736064,0.004921419,0.05882196
356,0.011783686,0.09134889,0.010480637
357,0.17230156,0.045118228,0.07750049
358,0.05211453,0.20291023,0.13723506
359,0.063085295,0.07530921,0.057658717
360,0.11906178,0.07910143,0.024191136
361,0.01680509,0.13947512,0.04591331
362,0.022541665,0.091468394,0.051374227
363,0.08571887,0.07726502,0.11056595
364,0.08581572,0.019870877,0.043465458
365,0.0746276,0.021015763,0.11269801
366,0.044217482,0.115489945,0.20209554
367,0.07208923,0.14701341,0.028133173
368,0.11321335,0.06912853,0.044173166
369,0.13434215,0.034130547,0.14638734
370,0.2301613,0.13883968,0.07899115
371,0.10407187,0.0661652,0.05471073
372,0.040090457,0.24453165,0.0019975407
373,0.10998313,0.07246865,0.19354066
374,0.17378382,0.16034772,0.052867245
375,0.006402126,0.1631872,0.04924235
376,0.11828881,0.2309995,0.084241204
377,0.13725474,0.15707645,0.018506125
378,0.20229058,0.21900116,0.05595943
379,0.049854536,0.1783891,0.009989101
380,0.22866586,0.16192523,0.023274459
381,0.061610382,0.091701806,0.012702393
382,0.09601385,0.1521479,0.03650912
383,0.06562142,0.18686017,0.07198728
384,0.14257352,0.13169335,0.014482844
385,0.008415602,0.17703597,0.10657042
386,0.03536222,0.10063092,0.005568252
387,0.024833199,0.10121637,0.10428244
388,0.0873397,0.12178942,0.024670383
389,0.15189622,0.07021249,0.1125974
390,0.010237502,0.117487445,0.03291319
391,0.0046577137,0.01495068,0.042957183
392,0.2413098,0.05857792,0.065406
393,0.04789963,0.027750779,0.01262573
394,0.06519548,0.0077264416,0.02152903
395,0.14502317,0.022143584,0.09106801
396,0.1309824,0.14441176,0.08672908
397,0.0758625,0.0185721,0.014229763
398,0.0052658613,0.030077938,0.14269447
399,0.081236936,0.1950982,0.021567868
400,0.014663926,0.22033587,0.114594206
401,0.032718558,0.2990153,0.025802089
402,0.09586218,0.032543767,0.043445878
403,0.07663263,0.11557054,0.13599923
404,0.102506965,0.031186048,0.02610712
405,0.042710796,0.08255654,0.0664386
406,0.058356095,0.06720786,0.17118187
407,0.07020504,0.072422825,0.029167837
408,0.036162365,0.162445,0.0030936468
409,0.045045733,0.022590762,0.1184246
410,0.043929625,0.027024431,0.23952475
411,0.053269524,0.044311702,0.021161113
412,0.014481087,0.13137163,0.17103232
413,0.107698545,0.060099643,0.093980946
414,0.06871758,0.07591008,0.010784611
415,0.0092767645,0.07083384,0.0316782
416,0.067883596,0.021078397,0.12354036
417,0.059131224,0.1781591,0.032674354
418,0.006163988,0.011830675,0.18817487
419,0.053096905,0.13016087,0.17997418
420,0.020449456,0.07472112,0.09341811
421,0.061457764,0.006339896,0.059726074
422,0.07201307,0.0728727,0.18337454
423,0.11408263,0.09549028,0.061000194
424,0.011198872,0.084919676,0.06407275
425,0.064873435,0.0018667596,0.06346824
426,0.0136249075,0.08070721,0.10396609
427,0.1327908,0.0032883866,0.009753089
428,0.07809514,0.122057505,0.009705494
429,0.095208414,0.0442523,0.15180686
430,0.065342315,0.10393303,0.053798873
431,0.1061199,0.040242616,0.10318258
432,0.10308406,0.031721804,0.040621143
433,0.049103,0.16853204,0.14499918
434,0.05804848,0.012678246,0.06117073
435,0.0073177856,0.028008938,0.13033849
436,0.095402315,0.005099971,0.22030495
437,0.0048157265,0.04086562,0.05429311
438,0.16103373,0.0041624242,0.04307113
439,0.11166633,0.12192836,0.046582088
440,0.020217186,0.053286865,0.07288704
441,0.031034939,0.10383808,0.08778082
442,0.0293073,0.0045106034,0.04862956
443,0.082127005,0.0053626667,0.08502983
444,0.15177746,0.12708385,0.06468328
445,0.074599504,0.099572025,0.014527634
446,0.018762669,0.00887546,0.1172423
447,0.11939281,0.04252686,0.048403308
448,0.009657913,0.05566899,0.020404374
449,0.11258171,0.1361549,0.040343825
450,0.0059710676,0.12127038,0.07770934
451,0.14352173,0.17593831,0.039929565
452,0.07245581,0.123749554,0.10260261
453,0.14495268,0.0495545,0.030434141
454,0.14280044,0.17663915,0.114422806
455,0.15521234,0.11520506,0.026839644
456,0.041099153,0.03712268,0.12387449
457,0.09970626,0.12902352,0.052772194
458,0.10522096,0.035700098,0.053731386
459,0.003293308,0.0019932191,0.09709788
460,0.16411489,0.16289993,0.025131581
461,0.030985547,0.0762241,0.024647962
462,0.06952973,0.048307724,0.16963403
463,0.05771899,0.13137795,0.088744685
464,0.1988341,0.020161163,0.021126762
465,0.10866932,0.25385398,0.06794817
466,0.017593767,0.1005106,0.014533919
467,0.062081397,0.12798479,0.16260464
468,0.027716253,0.05931579,0.20214774
469,0.13461603,0.012444574,0.15935382
470,0.0036869086,0.061456263,0.08759317
471,0.023363743,0.041896064,0.14810556
472,0.016953431,0.034172982,0.1464009
473,0.09516624,0.08662312,0.030485071
474,0.049264345,0.10111499,0.09749195
475,0.1298197,0.14204516,0.110633984
476,0.039311532,0.03515921,0.06764027
477,0.043798976,0.09026727,0.04198074
478,0.02840628,0.23858765,0.21801083
479,0.18358058,0.09238805,0.009601527
480,0.028187085,0.004350124,0.084455736
481,0.10859369,0.09740602,0.15308306
482,0.14889503,0.039171863,0.09424614
483,0.07688971,0.034789648,0.10849722
484,0.014050566,0.08729832,0.018444147
485,0.0948578,0.005100024,0.12370466
486,0.19151017,0.19421731,0.08963085
487,0.20714168,0.09124658,0.12303765
488,0.057713773,0.29872963,0.20854765
489,0.20081988,0.11475314,0.049600925
490,0.25844273,0.080473706,0.043859635
491,0.20773868,0.17672165,0.038377862
492,0.04662468,0.050815422,0.03499798
493,0.013129339,0.12872049,0.0038225553
494,0.2469947,0.14715762,0.19192946
495,0.014055237,0.018918449,0.22780484
496,0.11214026,0.035126306,0.079469554
497,0.018222122,0.09376044,0.0018337518
498,0.077173755,0.020186657,0.107998125
499,0.018255454,0.028004259,0.052947532
500,0.09189878,0.003772288,0.085650235
501,0.24576372,0.16678528,0.14059646
502,0.03350983,0.06357858,0.030966138
503,0.07946038,0.033892542,0.07017223
504,0.023520835,0.013851443,0.0977612
505,0.13815136,0.16439816,0.22618546
506,0.14974979,0.05539425,0.10945837
507,0.07052966,0.0020110586,0.036367573
508,0.08526803,0.05080386,0.05343408
509,0.055545688,0.20870388,0.1037942
510,0.09082841,0.21760137,0.046417408
511,0.077527255,0.16748801,0.08169124
512,0.05759726,0.049078103,0.15537503
513,0.0199833,0.08982269,0.07149344
514,0.16489536,0.0042190407,0.04874866
515,0.02956656,0.060249608,0.12359124
516,0.19113652,0.05545267,0.073533334
517,0.014703604,0.09575334,0.012352153
518,0.06440411,0.025041835,0.12265093
519,0.10115475,0.024422854,0.01424679
520,0.046929076,0.1400682,0.2101641
521,0.10792942,0.09128578,0.02696723
522,0.06677942,0.1193736,0.01400189
523,0.17412499,0.08662549,0.14605792
524,0.073872656,0.030959932,0.026400678
525,0.10428144,0.03885999,0.05819063
526,0.040426787,0.029247886,0.21679005
527,0.09949166,0.009145681,0.0016623526
528,0.2260101,0.0646625,0.0063979076
529,0.044985037,0.14965147,0.110564776
530,0.103843585,0.012432652,0.162913
531,0.0794912,0.13697885,0.075070046
532,0.109652214,0.023844039,0.10071881
533,0.04824395,0.007259797,0.10534238
534,0.0007865444,0.063432656,0.21555652
535,0.052226406,0.08270877,0.1094956
536,0.061876845,0.10597834,0.13399117
537,0.15659037,0.13310468,0.046458464
538,0.09060164,0.061966877,0.06922699
539,0.10286909,0.1450668,0.10331911
540,0.053395312,0.0005720394,0.021876255
541,0.0554051,0.033840485,0.0012482418
542,0.03246445,0.100181475,0.032157496
543,0.0072588706,0.17973536,0.07336479
544,0.0024206394,1.0536174,0.11202589
545,0.12735876,0.99105823,0.055434395
546,0.0138765685,1.0244226,0.0025877266
547,0.06747282,1.0293037,0.20121852
548,0.044032056,0.788935,0.044762406
549,0.068787724,0.8835898,0.08962525
550,0.047171995,1.002268,0.026825612
551,0.041365925,0.92690414,0.021617314
552,0.008280324,0.8605222,0.12863827
553,0.21969785,0.6994169,0.08417265
554,0.027832523,1.0162523,0.20535296
555,0.055027574,1.0828707,0.04501063
556,0.255631,0.87893045,0.00089113665
557,0.061389536,1.0034088,0.12901007
558,0.092508115,0.9449073,0.10358998
559,0.08306134,0.9851825,0.04026387
560,0.04812774,0.9358633,0.10883467
561,0.16452819,0.7648395,0.0028568876
562,0.17197807,0.8664972,0.12814972
563,0.004584853,0.82546395,0.1105154
564,0.014471054,1.1326648,0.15303539
565,0.016055657,0.8906052,0.04307873
566,0.05046774,1.0402343,0.18458097
567,0.15347968,0.04747136,0.12792857
568,0.20994785,0.090776786,0.14436203
569,0.10259054,0.0837758,0.0795023
570,0.002383174,0.011063821,0.18587932
571,0.10758077,0.03470759,0.005490029
572,0.14749229,0.16376597,0.13356702
573,0.051848646,0.15665847,0.11086626
574,0.0026803694,0.18476471,0.091761954
575,0.117177494,0.015650127,0.04435921
576,0.12603712,0.13490218,0.12458309
577,0.0838545,0.16602543,0.029990915
578,0.24247779,0.0025196203,0.050399523
579,0.06520202,0.048883993,0.063606985
580,0.06965309,0.085013986,0.17817613
581,0.0298932,0.058060724,0.13621098
582,0.044970874,0.021982534,0.01362062
583,0.08340293,0.15498573,0.02355668
584,0.08169749,0.02230548,0.10562058
585,0.13477235,0.015981792,0.009744406
586,0.031305023,0.046835024,0.0542404
587,0.010465383,0.12048181,0.05796193
588,0.09554002,0.046914764,0.19463477
589,0.019881858,0.17141028,0.05378982
590,0.15109158,0.0004972282,0.12331881
591,0.10850115,0.09362161,0.03908454
592,0.13319375,0.056998994,0.1932564
593,0.025949344,0.07217675,0.18996511
594,0.1307184,0.011203797,0.063219264
595,0.04937091,0.14948381,0.029075537
596,0.20349644,0.04050791,0.009663808
597,0.04621187,0.24610956,0.0792989
598,0.09401921,0.08092532,0.1968682
599,0.12669374,0.11367743,0.09945914
600,0.051028177,0.08732342,0.05728412
601,0.1770117,0.0955491,0.13330847
602,0.15462604,0.21068546,0.0011602669
603,0.10699361,0.055944674,0.04675647
604,0.008825614,0.022036528,0.053807057
605,0.089668564,0.007282195,0.02220844
606,0.0017310272,0.09664374,0.024078164
607,0.12802696,0.11854581,0.03926884
608,0.1451114,0.014739666,0.014202168
609,0.1486862,0.052320708,0.040821318
610,0.10720582,0.10017392,0.07602004
611,0.009580003,0.025628721,0.108380765
612,0.025451548,0.06104016,0.07797027
613,0.13611494,0.05194005,0.06910436
614,0.037479218,0.04370109,0.02260311
615,0.045235183,0.252823,0.14286552
616,0.075702876,0.048386425,0.11016677
617,0.02377795,0.01297189,0.08812853
618,0.17119734,0.17104168,0.21495613
619,0.10117074,0.03981394,0.15127574
620,0.03795844,0.011574427,0.030861435
621,0.012739064,0.20663546,0.008375803
622,0.03222744,0.037583068,0.00022365407
623,0.0028796196,0.08263356,0.0427484
624,0.07021289,0.13339445,0.046516057
625,0.17056088,0.0068912194,0.08220653
626,0.054329,0.06737792,0.008480434
627,0.048153102,0.16903996,0.04495423
628,0.13495615,0.05334808,0.08871262
629,0.068894796,0.168155,0.006022547
630,0.084439054,0.060050916,0.097470105
631,0.06106612,0.09263621,0.038221993
632,0.03522485,0.041005373,0.087863415
633,0.16762735,0.0844412,0.11343866
634,0.22373088,0.0026150728,0.0604621
635,0.13973232,0.038384356,0.21101904
636,0.09898042,0.1470178,0.013421658
637,0.0044582295,0.09006621,0.12624313
638,0.18865997,0.045750245,0.09647317
639,0.12339338,0.045057565,0.15031558
640,0.036881775,0.12399077,0.102666795
641,0.24638672,0.03681748,0.18554218
642,0.3047812,0.11250398,0.09042056
643,0.037207466,0.009618398,0.14048085
644,0.026410835,0.006403718,0.07458861
645,0.048239525,0.003155394,0.056355998
646,0.10996127,0.10176052,0.10339242
647,0.07844301,0.16894267,0.011949415
648,0.011765846,0.061725166,0.09878628
649,0.10663094,0.19912009,0.007218627
650,0.05827576,0.0347542,0.009328445
651,0.03613162,0.13617964,0.08822541
652,0.07187908,0.011711407,0.1319168
653,0.0031252063,0.109283745,0.124198936
654,0.070805326,0.055247113,0.009953441
655,0.0066551245,0.020489654,0.013014107
656,0.095003925,0.025726628,0.04369624
657,0.022763833,0.07200032,0.051132035
658,0.07382309,0.04133875,0.010423778
659,0.043651458,0.02790758,0.14999439
660,0.27030727,0.060427863,0.040441442
661,0.13905479,0.0423135,0.013953361
662,0.082917266,0.0423497,0.08251044
663,0.114849836,0.1719539,0.012168119
664,0.113064066,0.038874127,0.19508168
665,0.04789467,0.15505536,0.07129802
666,0.13174711,0.033450615,0.072142765
667,0.10710631,0.0018554719,0.12099945
668,0.008117824,0.13325563,0.11558217
669,0.08103299,0.04511314,0.07960763
670,0.05042241,0.0443401,0.17438276
671,0.022500055,0.047533028,0.13542351
672,0.19044772,0.052282453,0.15800162
673,0.024369093,0.062286545,0.057476204
674,0.053072993,0.013527239,0.22023673
675,0.1546005,0.15261322,0.06168057
676,0.028261337,0.05286288,0.058692086
677,0.0645136,0.013229865,0.17413124
678,0.033966184,0.004089709,0.24271625
679,0.06604866,0.03519579,0.03806916
680,0.05614796,0.07282577,0.17295194
681,0.04819346,0.07573813,0.23654729
682,0.017077275,0.103304245,0.08149438
683,0.08506142,0.12793815,0.05729579
684,0.06656825,0.047299784,0.041679624
685,0.2176046,0.017545113,0.024457784
686,0.17476355,0.13370973,0.0039845454
687,0.06893051,0.05236773,0.083051845
688,0.13342565,0.081944935,0.20171952
689,0.18698242,0.04162361,0.1486336
690,0.09333478,0.15921107,0.051737964
691,0.051166266,0.042935114,0.04955494
692,0.09708281,0.06113715,0.021131588
693,0.012304177,0.23021433,0.10746202
694,0.02505008,0.076993115,0.016568843
695,0.011614986,0.14067389,0.21588741
696,0.07437924,0.08030389,0.0035480694
697,0.0018569236,0.14457089,0.03788103
698,0.110425815,0.0034148998,0.0871553
699,0.029894156,0.03014122,0.169826
700,0.10963313,0.2198484,0.040128447
701,0.01523851,0.11217583,0.027322127
702,0.18592988,0.0146238655,0.02688618
703,0.01961885,0.019155493,0.031218234
704,0.06416828,0.07620763,0.004162423
705,0.06600361,0.06551247,0.036012143
706,0.08421966,0.03446458,0.043871623
707,0.0058357995,0.030252255,0.03399136
708,0.13864431,0.06687593,0.019410273
709,0.035582073,0.12246112,0.30532026
710,0.054715976,0.13483006,0.032033812
711,0.06921565,0.008775445,0.16837466
712,0.06943013,0.08340218,0.1782129
713,0.04032354,0.004381793,0.17211819
714,0.040248692,0.09098113,0.032598134
715,0.20744506,0.001546726,0.0559548
716,0.07753522,0.19965585,0.07805143
717,0.0788828,0.08163413,0.064020835
718,0.1438,0.07819144,0.015049482
719,0.13112038,0.030099979,0.012686365
720,0.12245379,0.079962134,0.0859633
721,0.090871945,0.061383665,0.09610966
722,0.13978398,0.022706954,0.119661435
723,0.048877172,0.11957502,0.015699742
724,0.030577142,0.09130072,0.031888723
725,0.09598281,0.15904835,0.008895323
726,0.08728734,0.06477879,0.04061753
727,0.06255782,0.014758543,0.03454359
728,0.066891655,0.035290603,0.0019542233
729,0.0352445,0.23931871,0.022202639
730,0.16319501,0.13532084,0.009708017
731,0.023888694,0.104251966,0.009780862
732,0.021364648,0.12554207,0.038143758
733,0.25630015,0.07192654,0.040910345
734,0.12592311,0.044039417,0.01828488
735,0.021189658,0.03195016,0.05800423
736,0.062049292,0.089349724,0.08232529
737,0.11266041,0.03999265,0.046984255
738,0.022453906,0.042370103,0.046934057
739,0.048481945,0.10572005,0.017700821
740,0.26011047,0.04376897,0.10535901
741,0.051714633,0.062870614,0.08348365
742,0.023614334,0.28965193,0.045935042
743,0.09245183,0.12442939,0.00050723884
744,0.18952471,0.15211205,0.30631393
745,0.06676661,0.016544726,0.03154912
746,0.091369145,0.13041529,0.03719901
747,0.0065633054,0.21376316,0.15862256
748,0.085928954,0.036405027,0.04664054
749,0.13388994,0.056818083,0.027009876
750,0.0001785235,0.03663094,0.174114
751,0.010930634,0.040195275,0.16787328
752,0.017207917,0.1349745,0.020007025
753,0.04533333,0.06585887,0.062491063
754,0.029642683,0.07820694,0.27230948
755,0.07438874,0.07856669,0.20006962
756,0.033151593,0.047290508,0.03147646
757,0.03719166,0.012170033,0.006635008
758,0.025089296,0.04991581,0.18052472
759,0.11615914,0.08252776,0.08976222
760,0.11540644,0.011047387,0.030171303
761,0.039482147,0.1142877,0.11786383
762,0.20667909,0.055359554,0.06523798
763,0.03959376,0.20424382,0.14532194
764,0.06741734,0.01500095,0.076356046
765,0.100797616,0.15436132,0.030516574
766,0.0055251103,0.10511675,0.14844301
767,0.0013484469,0.068092,0.041865177
768,0.089373074,0.03965027,0.08483084
769,0.0011684294,0.062423408,0.04366568
770,0.14362112,0.1515206,0.13653061
771,0.022994969,0.083003476,0.17509481
772,0.022547526,0.07998172,0.0076784356
773,0.0031634443,0.060327567,0.025526507
774,0.05917799,0.11843984,0.03142562
775,0.07945713,0.05829243,0.044922568
776,0.060249463,0.13090655,0.026685549
777,0.103384025,0.020695822,0.30053526
778,0.12891899,0.041630723,0.07880437
779,0.18948187,0.11507155,0.06675937
780,0.0031327878,0.3606741,0.08608924
781,0.014348777,0.00842144,0.20502251
782,0.16544643,0.058826976,0.08100178
783,0.07494154,0.13700023,0.07311348
784,0.015317732,0.021438818,0.044949204
785,0.19013569,0.06716472,0.0152439885
786,0.011849045,0.19325502,0.09650296
787,0.11471575,0.07699652,0.107802026
788,0.029257137,0.02916222,0.1546213
789,0.0104997745,0.028639771,0.13239677
790,0.056559518,0.037275393,0.15502435
791,0.043467913,0.009464887,0.15334857
792,0.16729718,0.026705796,0.20040491
793,0.13347633,0.04615559,0.07695662
794,0.03617187,0.0086040255,0.061761353
795,0.04000125,0.072770014,0.16905144
796,0.20810504,0.025868287,0.037415523
797,0.10082648,0.031502113,0.011320621
798,0.06080953,0.22512989,0.061694324
799,0.17790459,0.046973273,0.10156055
800,0.044963878,0.10028405,0.07788869
801,0.017260833,0.07324411,0.0025229782
802,0.070884034,0.067068145,0.073030606
803,0.012602251,0.061047286,2.80957e-05
804,0.056157365,0.066418596,0.1935719
805,0.15560743,0.09728796,0.09748284
806,0.17809832,0.014137437,0.047837757
807,0.083969586,0.0851537,0.097766295
808,0.056850884,0.077893235,0.07554868
809,0.08429275,0.045367464,0.14608979
810,0.008468741,0.10141152,0.054237127
811,0.074089415,0.18948755,0.05330567
812,0.19786525,0.116854645,0.10322286
813,0.008893248,0.010981767,0.086349465
814,0.12601492,0.16430265,0.004066515
815,0.056021806,0.07992761,0.06610604
816,0.15516317,0.069953725,0.16993019
817,0.102781884,0.019477697,0.041576434
818,0.24955499,0.17300585,0.005276547
819,0.08336069,0.18136993,0.0029977444
820,0.021726752,0.22550611,0.054350477
821,0.106695846,0.03743728,0.03214954
822,0.15396976,0.16717209,0.13266645
823,0.056484815,0.36386442,0.1655249
824,0.0027201087,0.11314744,0.024317902
825,0.121493086,0.01854151,0.014412877
826,0.011325579,0.12144263,0.0034845101
827,0.11135846,0.17585196,0.0034125745
828,0.17012505,0.052267477,0.05614903
829,0.069303274,0.08929911,0.046369504
830,0.09432604,0.06663946,0.075260915
831,0.12346867,0.0070591876,0.07273315
832,0.10958162,0.13797168,0.046185236
833,0.0965875,0.10168787,0.042313483
834,0.05391219,0.087289944,0.0034761738
835,0.003440818,0.15598242,0.02828202
836,0.05832679,0.030690925,0.0030011435
837,0.071015276,0.03624143,0.057691213
838,0.09296923,0.112947516,0.11370728
839,0.08939438,0.029239364,0.08345846
840,0.26975438,0.014514917,0.047955174
841,0.08015092,0.085393496,0.09518365
842,0.16326195,0.06563154,0.09438488
843,0.033242512,0.08675931,0.042258557
844,0.1058696,0.0046349596,0.039563004
845,0.025081346,0.051278308,0.07231775
846,0.029786065,0.0199065,0.08062895
847,0.18108958,0.06571627,0.11381446
848,0.04509469,0.17262578,0.09287525
849,0.009902163,0.035860006,0.1681603
850,0.02771598,0.06692358,0.16005446
851,0.059353963,0.014811505,0.020568382
852,0.091644906,0.01584841,0.08769275
853,0.14900176,0.069233045,0.08288339
854,0.043760646,0.25049174,0.060634565
855,0.059333254,0.121377364,0.13263914
856,0.10984824,0.010890799,0.09597482
857,0.12888171,0.18157533,0.055550333
858,0.07253013,0.040989567,0.03595845
859,0.052054245,0.018903706,0.0058851386
860,0.19549417,0.073709175,0.22937326
861,0.13504636,0.025509464,0.1268026
862,0.04157949,0.13690522,0.008252956
863,0.127131,0.0354151,0.06850782
864,0.13172743,0.013625801,0.092631936
865,0.097772986,0.12111999,0.08275506
866,0.008018117,0.024720592,0.17799053
867,0.06359454,0.28016198,0.1386048
868,0.052788135,0.09079944,0.07098311
869,0.06501591,0.19477561,0.064313434
870,0.059652008,0.08798028,0.029094964
871,0.019908966,0.06783653,0.12578648
872,0.041644502,0.016162686,0.051051393
873,0.06953565,0.09402773,0.12957133
874,0.10363275,0.12020274,0.0548088
875,0.113552846,0.07369615,0.047346942
876,0.08765093,0.1344861,0.1287604
877,0.059776466,0.067846775,0.11993841
878,0.029229918,0.0879354,0.011920578
879,0.07022971,0.006479059,0.004550092
880,0.059269473,0.050266765,0.010324939
881,0.09461808,0.28145212,0.13963427
882,0.055943146,0.11668901,0.092617534
883,0.22627607,0.06508413,0.012268801
884,0.0064501218,0.021242307,0.15979955
885,0.039028462,0.018976806,0.068116814
886,0.08891572,0.28559387,0.11152367
887,0.10935646,0.04404271,0.11591196
888,0.09666924,0.038918205,0.16387913
889,0.045926437,0.2255933,0.18743877
890,0.045727614,0.036820043,0.084755234
891,0.13946791,0.02213865,0.037322864
892,0.015266737,0.08536938,0.09482892
893,0.057856183,0.005652098,0.04379358
894,0.035632595,0.017827174,0.05876049
895,0.13409661,0.13241205,0.053072717
896,0.06045754,0.105171464,0.029356286
897,0.030882202,0.076044835,0.033557866
898,0.067757905,0.13524424,0.2104427
899,0.18354133,0.042882815,0.011720166
900,0.06513015,0.06872964,0.0037242624
901,0.06896278,0.02204237,0.038722068
902,0.00016509135,0.10680707,0.030200785
903,0.19934878,0.12732705,0.17814527
904,0.09656058,0.0614634,0.0065524615
905,0.19683048,0.07860655,0.01105419
906,0.05305056,0.08900196,0.063236296
907,0.056807064,0.073385075,0.033306528
908,0.040750846,0.006457604,0.024555998
909,0.26720747,0.06775107,0.019353867
910,0.09292185,0.05180421,0.1557781
911,0.006819332,0.043656774,0.030616265
912,0.11153253,0.03086193,0.015887942
913,0.00020772488,0.12839729,0.1172876
914,0.07856159,0.044868793,0.07164845
915,0.07232343,0.14396398,0.13554142
916,0.09425799,0.09560022,0.09517265
917,0.049447253,0.003805937,0.069495
918,0.023301022,0.14447081,0.004457821
919,0.036019016,0.046660457,0.0022283338
920,0.11286399,0.056037076,0.15435919
921,0.0781757,0.14574583,0.07016207
922,0.05264759,0.071052805,0.10188194
923,0.14588961,0.033014525,0.021587763
924,0.08453142,0.0473265,0.046139773
925,0.08589052,0.06936202,0.05503432
926,0.016976854,0.022163846,0.04736096
927,0.13528775,0.13399792,0.0644427
928,0.04995778,0.16924767,0.052052446
929,0.018996485,0.2068848,0.09637171
930,0.15837222,0.0076476634,0.13952872
931,0.053498507,0.091966204,0.099516705
932,0.034770034,0.24378583,0.20105223
933,0.13123018,0.19069429,0.1355066
934,0.15961903,0.06509912,0.009109925
935,0.043395616,0.20926605,0.18586631
936,0.0627368,0.025579333,0.009879887
937,0.006888965,0.007699513,0.14909351
938,0.07475339,0.04851078,0.22524974
939,0.05902967,0.086991325,0.15548992
940,0.03947256,0.061229516,0.22762156
941,0.025683442,0.046428367,0.014830488
942,0.1097869,0.05837775,0.061409324
943,0.1256578,0.16286679,0.08612587
944,0.052148353,0.03386488,0.16162132
945,0.011435722,0.12276036,0.12500808
946,0.20238788,0.093157604,0.019042334
947,0.051144216,0.11470886,0.022055073
948,0.16280186,0.011609845,0.0633004
949,0.13221411,0.05887318,0.14267118
950,0.01801229,0.10809591,0.115206905
951,0.011043354,0.03653997,0.117066324
952,0.006007316,0.15054718,0.020226726
953,0.061650038,0.006130726,0.061694693
954,0.112846375,0.016138766,0.12852423
955,0.15010025,0.008503042,0.10824569
956,0.14610599,0.0085327625,0.0046899123
957,0.1668205,0.08028436,0.09825506
958,0.07510931,0.048759695,0.05543319
959,0.058383733,0.011632732,0.11659952
960,0.25651446,0.22643554,0.036704104
961,0.060261488,1.579682e-05,0.18403608
962,0.20447196,0.054845966,0.01733822
963,0.0613482,0.12254987,0.18224543
964,0.09692167,0.0055975635,0.04521904
965,0.04845312,0.0915378,0.14835644
966,0.032912727,0.18016523,0.06715519
967,0.085109025,0.048295233,0.037362162
968,0.02253334,0.12282493,0.030044561
969,0.005749953,0.012739596,0.03096088
970,0.054923072,0.005112089,0.13430478
971,0.0090874145,0.023467647,0.038187668
972,0.119041376,0.019195242,0.15461485
973,0.013733199,0.067959316,0.04234206
974,0.05775932,0.010382757,0.07754041
975,0.08073212,0.104996376,0.09273721
976,0.12128363,0.13120034,0.06248688
977,0.06443189,0.16436353,0.115790606
978,0.05966281,0.17796205,0.12108658
979,0.15685456,0.12775835,0.039444767
980,0.0958319,0.033772428,0.07562389
981,0.15497681,0.8545276,0.16780831
982,0.041415513,0.9788606,0.34930024
983,0.0222508,1.0250683,0.0114873145
984,0.34932885,0.036893833,0.096342035
985,0.037056558,0.015765553,0.07097027
986,0.004456835,0.019712975,0.055368967
987,0.15558276,0.04180465,0.13887526
988,0.0088463845,0.2737021,0.025261244
989,0.09070517,0.08889963,0.11506821
990,0.13130596,0.10448849,0.26141697
991,0.015607087,0.1255849,0.1187498
992,0.20331796,0.18693854,0.02343959
993,0.13912049,0.079983264,0.2278012
994,0.04420695,0.126338,0.068107784
995,0.09409109,0.16918334,0.06291027
996,0.10899738,0.010104163,0.040774904
997,0.18602766,0.08142021,0.09843803
998,0.12584333,0.1251111,0.0033977502
999,0.051342547,0.008733021,0.004603317
1000,0.06033807,0.12702404,0.057559922
1001,0.056715753,0.025083007,0.104350775
1002,0.031257894,0.05729861,0.01152739
1003,0.053481236,0.042254828,0.15801357
1004,0.06377541,0.031580735,0.1457918
1005,0.09680397,0.20300545,0.090602554
1006,0.036984995,0.010193571,0.015899973
1007,0.16716623,0.039900042,0.03787894
1008,0.13391712,0.08501268,0.0047271317
1009,0.18381126,0.03500056,0.14991617
1010,0.043200597,0.11224878,0.153455
1011,0.029844778,0.06941932,0.13165131
1012,0.1156461,0.16171905,0.0023968194
1013,0.09886604,0.03217949,0.12455296
1014,0.02161931,0.15441364,0.09181732
1015,0.036824517,0.052502044,0.051256716
1016,0.012714259,0.14345394,0.06625783
1017,0.087204754,0.008444333,0.046980884
1018,0.19387951,0.10970318,0.043711353
1019,0.05144751,0.021406243,0.13258709
1020,0.053150002,0.033203363,0.022324348
1021,0.17129084,0.063968636,0.08794062
1022,0.005009166,0.10109961,0.11212761
1023,0.080795705,0.07326343,0.0029172164
1024,0.004710469,0.06578801,0.03717197
1025,0.1431948,0.090358995,0.06284853
1026,0.023946183,0.008249255,0.011120132
1027,0.02743577,0.099016495,0.04589573
1028,0.12712574,0.0026537776,0.23957387
1029,0.041445866,0.02939824,0.11223892
1030,0.0031875037,0.13448437,0.16544113
1031,0.18448621,0.073977865,0.16448623
1032,0.113759056,0.09889413,0.018671764
1033,0.014458074,0.013170564,0.019025663
1034,0.021346327,0.26940367,0.088490605
1035,0.13715844,0.09794891,0.02494444
1036,0.102593035,0.049104568,0.197955
1037,0.077914335,0.10723392,0.0017700883
1038,0.15093043,0.114702195,0.07069488
1039,0.19453193,0.03467008,0.040078655
1040,0.058455087,0.029652165,0.02177025
1041,0.09076468,0.08115004,0.10154248
1042,0.021343533,0.061265334,0.016488934
1043,0.09435627,0.06182408,0.10172998
1044,0.056287885,0.030107226,0.0073897946
1045,0.029898692,0.1419994,0.09039797
1046,0.07992618,0.06106241,0.24762285
1047,0.031284623,0.06345619,0.043055918
1048,0.13715827,0.02394333,0.1535535
1049,0.03495537,0.17327464,0.111013755
1050,0.1568544,0.070632555,0.050903328
1051,0.01290953,0.009379963,0.16067903
1052,0.1148422,0.03270905,0.11408616
1053,0.08278881,0.09676345,0.06723266
1054,0.008789696,0.0769331,0.057380762
1055,0.074066244,0.058648806,0.108604826
1056,0.0067523387,0.16305092,0.070508994
1057,0.14428152,0.13635187,0.022586135
1058,0.023056537,0.035062112,0.04106747
1059,0.15794124,0.119634904,0.11551589
1060,0.13786153,0.18215665,0.067359105
1061,0.0024908804,0.060261216,0.14233482
1062,0.0009965796,0.138492,0.12865256
1063,0.101876736,0.049829535,0.06264017
1064,0.08286485,0.060918946,0.04950246
1065,0.0055966354,0.031945664,0.0933825
1066,0.016229741,0.053316448,0.21410157
1067,0.12316763,0.07951304,0.07262443
1068,0.0941127,0.08639135,0.10695012
1069,0.034215618,0.095562845,0.04757111
1070,0.1031887,0.072619446,0.12192404
1071,0.024558958,0.097733766,0.1479641
1072,0.051363632,0.061398465,0.014017534
1073,0.02826732,0.09881559,0.14360619
1074,0.06166956,0.059020407,0.2203577
1075,0.011968934,0.078624755,0.030274235
1076,0.023636702,0.16433461,0.0030603807
1077,0.19665387,0.0672669,0.044260737
1078,0.09212948,0.11170414,0.0017647758
1079,0.13152035,0.14743444,0.042558998
1080,0.14348732,0.07314137,0.005078419
1081,0.15284467,0.10843788,0.023769038
1082,0.028895695,0.07065246,0.043394376
1083,0.14166361,0.04849798,0.056746498
1084,0.04899025,0.0742386,0.10341742
1085,0.12237271,0.049030133,0.034464937
1086,0.021972356,0.028922768,0.09082785
1087,0.04878091,0.09639258,0.07436672
1088,0.04316991,0.11493026,0.16195975
1089,0.0795541,0.058059294,0.046165373
1090,0.035113804,0.10910499,0.029162198
1091,0.040231545,0.10689942,0.07299705
1092,0.019003177,0.08153471,0.093874626
1093,0.1661184,0.101287276,0.16581808
1094,0.22491123,0.009435797,0.0018788324
1095,0.064094365,0.0067193774,0.031397093
1096,0.12954906,0.038120985,0.15893157
1097,0.17236996,0.0049262773,0.18685292
1098,0.1581996,0.084135845,0.076221555
1099,0.10822849,0.061152503,0.04351159
1100,0.23627962,0.14058943,0.02941117
1101,0.1834288,0.11565479,0.035275076
1102,0.055132695,0.18777941,0.08938676
1103,0.18919884,0.10593748,0.029316606
1104,0.007263422,0.0783411,0.12993243
1105,0.19123891,0.19425914,0.16631529
1106,0.15861851,0.06712146,0.008978967
1107,0.061407402,0.15481894,0.053791877
1108,0.13735658,0.025670547,0.21133824
1109,0.09938965,0.12985356,0.100144014
1110,0.23668455,0.16136275,0.16419676
1111,0.06100419,0.07524647,0.029827323
1112,0.09400417,0.027312832,0.0420507
1113,0.19187012,0.12660888,0.23321424
1114,0.06654263,0.08906017,0.019416131
1115,0.050242394,0.022903478,0.043771055
1116,0.03091912,0.0709145,0.072407335
1117,0.12938455,0.06948363,0.0797643
1118,0.004212368,0.07395265,0.10835979
1119,0.14032981,0.0068360437,0.044663955
1120,0.00976344,0.15785666,0.0693251
1121,0.010318216,0.2162363,0.11292435
1122,0.057787154,0.034885842,0.055705722
1123,0.07995181,0.04130258,0.16370258
1124,0.12085386,0.08303491,0.07135061
1125,0.07547331,0.02004301,0.037610322
1126,1.1120499,0.23812807,0.042402815
1127,1.1405901,0.1283243,0.037174974
1128,0.9768503,0.11964495,0.051702555
1129,0.8299786,0.09500331,0.0132025285
1130,0.9873115,0.055522732,0.07720426
1131,1.078293,0.32244006,0.12829077
1132,1.0619508,0.034250427,0.0477548
1133,0.97206205,0.15091956,0.009015877
1134,0.16909756,0.038001515,0.050968334
1135,0.053353596,0.060774814,0.071238175
1136,0.03705907,0.14571491,0.18065162
1137,0.11666127,0.096343756,0.060497433
1138,0.08554987,0.08764462,0.0021231326
1139,0.092112206,0.0067148553,0.08815965
1140,0.016629973,0.028722798,0.051741958
1141,0.11306759,0.05107254,0.08896216
1142,0.21321447,0.1526092,0.19221595
1143,0.18220249,0.10330272,0.0716918
1144,0.10870257,0.0057739555,0.07223562
1145,0.12596156,0.09849614,0.10255409
1146,0.12716116,0.07830568,0.16287622
1147,0.09571559,0.081867196,0.12900373
1148,0.059183408,0.033004466,0.13958351
1149,0.18783067,0.13098021,0.21684599
1150,0.106954105,0.122079805,0.11090913
1151,0.034035753,0.056508545,0.16650596
1152,0.013565232,0.18908711,0.14962415
1153,0.032456767,0.068259865,0.061038565
1154,0.077903904,0.21451229,0.07305951
1155,0.06613736,0.100067295,0.10406358
1156,0.03613326,0.0069861123,0.045819663
1157,0.010427983,0.04412457,0.10343642
1158,0.11766016,0.0019463042,0.033097927
1159,0.12387948,0.051049493,0.0042727385
1160,0.092029326,0.04946363,0.06784718
1161,0.051609464,0.123714246,0.06808202
1162,0.07471582,0.1298427,0.075550124
1163,0.04882118,0.24198663,0.11496738
1164,0.07509905,0.019896511,0.10625572
1165,0.15487324,0.02143447,0.05123999
1166,0.12286077,0.05706642,0.08299129
1167,0.09458835,0.09113645,0.06652987
1168,0.12068661,0.011502006,0.14781564
1169,0.06882351,0.05473739,0.07331085
1170,0.1581213,0.07877494,0.114469945
1171,0.12471987,0.031221297,0.10729238
1172,0.020253154,0.039931595,0.14025626
1173,0.00343418,0.023822494,0.08725597
1174,0.0025713348,0.051234603,0.014931246
1175,0.09037061,0.091279425,0.12941512
1176,0.041312333,0.017402962,0.08907919
1177,0.085275546,0.039950453,0.19624695
1178,0.10230895,0.03610847,0.10675798
1179,0.053860318,0.19513606,0.0335285
1180,0.06442277,0.115522414,0.08558529
1181,0.116378255,0.019766267,0.055991057
1182,0.087929174,0.15499836,0.20147343
1183,0.12520441,0.00603007,0.07275049
1184,0.109577514,0.11318347,0.111762464
1185,0.03696397,0.19263212,0.12928736
1186,0.008464641,0.016520854,0.030143484
1187,0.11639847,0.03855182,0.019324796
1188,0.058905084,0.009023721,0.09040005
1189,0.1010327,0.009011463,0.019387739
1190,0.18698639,0.13619505,0.1534339
1191,0.08857476,0.07971375,0.023667367
1192,0.18594694,0.03805128,0.09263751
1193,0.08005823,0.11476508,0.0023342362
1194,0.047192916,0.06085806,0.08258141
1195,0.043729093,0.025064189,0.009255969
1196,0.053502377,0.09401705,0.009456387
1197,0.0021712466,0.080318004,0.1096538
1198,0.27075478,0.2856914,0.028299395
1199,0.14380571,0.0011119555,0.11377359
1200,0.14529383,0.092252135,0.1628632
1201,0.09377473,0.09794063,0.056445275
1202,0.14944506,0.1193519,0.035035398
1203,0.096625626,0.057283744,0.03973593
1204,0.07829308,0.046099726,0.17358524
1205,0.13787864,0.116316065,0.045255493
1206,0.20277493,0.065221526,0.0995614
1207,0.12828435,0.094998546,0.012550351
1208,0.008043813,0.043952346,0.06708235
1209,0.060162637,0.05720226,0.1923181
1210,0.06207636,0.23015624,0.060288444
1211,0.071189076,0.1323888,0.022392612
1212,0.06334256,0.15261303,0.0033117696
1213,0.14703049,0.015057884,0.03734171
1214,0.04730605,0.07061528,0.053513736
1215,0.06734162,0.015458161,0.0057149837
1216,0.010580233,0.0020769662,0.11421214
1217,0.053280033,0.13441345,0.16424605
1218,0.15168703,0.06672151,0.072267435
1219,0.08264412,0.10763495,0.043855377
1220,0.05439679,0.063625365,0.0058394866
1221,0.14989373,0.05213998,0.057295207
1222,0.033613287,0.15429097,0.18318027
1223,0.062165737,0.004448497,0.01934512
1224,0.115204334,0.0910591,0.24093209
1225,0.043044534,0.11581042,0.00606811
1226,0.20178764,0.10328999,0.024679145
1227,0.02022863,0.0598749,0.04305411
1228,0.08298897,0.09719987,0.13526373
1229,0.010072922,0.034302495,0.12543586
1230,0.009020472,0.16184257,0.2294967
1231,0.035413336,0.039989807,0.11148609
1232,0.02308827,0.016117018,0.030725705
1233,0.076683424,0.048557714,0.19909921
1234,0.11385032,0.11284509,0.12992513
1235,0.034983106,0.077998795,0.089718945
1236,0.036244772,0.08660191,0.13161752
1237,0.077969275,0.14453524,0.062587395
1238,0.035533454,0.0520427,0.082296126
1239,0.051173694,0.17961636,0.111133926
1240,0.06996489,0.13240013,0.03719121
1241,0.1125751,0.12833425,0.05970748
1242,0.034129933,0.08383129,0.1333746
1243,0.017893836,0.041865896,0.091358975
1244,0.102852784,0.048522927,0.20455952
1245,0.086470336,0.13317375,0.06219524
1246,0.03598893,0.28290653,0.08495477
1247,0.13196579,0.20173368,0.016079335
1248,0.028013598,0.038317762,0.007630703
1249,0.024093986,0.17720363,0.0484011
1250,0.0065256045,0.08441922,0.01182871
1251,0.09831382,0.046442043,0.07942449
1252,0.07908633,0.14977527,0.092862226
1253,0.08881923,0.016225394,0.17666492
1254,0.15422794,0.108574495,0.1361303
1255,0.13600232,0.0072107357,0.14075643
1256,0.042731993,0.056117382,0.03957925
1257,0.01757098,0.16985342,0.11560026
1258,0.11102831,0.09043185,0.012813306
1259,0.06472675,0.1481768,0.02035272
1260,0.0888634,0.17820175,0.04761322
1261,0.08841488,0.10558511,0.113426045
1262,0.010132964,0.23436129,0.03089553
1263,0.02051382,0.11470927,0.11346216
1264,0.08692165,0.07517346,0.048884183
1265,0.04771699,0.028313838,0.03467774
1266,0.06579793,0.15665607,0.024538439
1267,0.075265236,0.08383309,0.21060137
1268,0.056378245,0.029542997,0.062208086
1269,0.042163987,0.13405412,0.03984959
1270,0.008074507,0.0064468565,0.24377069
1271,0.08376253,0.0019158425,0.03784862
1272,0.08998534,0.03609897,0.007289898
1273,0.19246651,0.15366092,0.10122126
1274,0.13763551,0.00058879657,0.09206267
1275,0.026500192,0.10309948,0.009177738
1276,0.008517183,0.08961451,0.014832121
1277,0.1502649,0.11533646,0.035481036
1278,0.13095506,0.26163578,0.050380275
1279,0.032788176,0.102315105,0.17536367
1280,0.026238205,0.02851805,0.040331848
1281,0.0413916,1.2016971,0.28864306
1282,0.10841224,1.0412283,0.150692
1283,0.0156709,1.0043557,0.19369492
1284,0.06656361,0.016685653,0.09619935
1285,0.008453686,0.12552892,0.08465953
1286,0.21399543,0.042964786,0.0755497
1287,0.0066630957,0.16105121,0.056328174
1288,0.15315829,0.24786554,0.045013275
1289,0.11745161,0.01594491,0.031602852
1290,0.041346174,0.04137656,0.01788368
1291,0.104458906,0.06771509,0.197567
1292,0.1424921,0.14009428,0.094000414
1293,0.006539016,0.055625007,0.16048935
1294,0.106809795,0.057972245,0.03347198
1295,0.042387214,0.06961977,0.1681155
1296,0.06340031,0.1496822,0.06919153
1297,0.14473698,0.06652373,0.13297638
1298,0.06466105,0.0851328,0.16156918
1299,0.06728832,0.10282168,0.07208283
1300,0.02215555,0.02412723,0.11301079
1301,0.03613306,0.010095457,0.12316436
1302,0.04287486,0.13427265,0.07944584
1303,0.033255287,0.036925033,0.012522199
1304,0.13701059,0.02390164,0.1175411
1305,0.08049604,0.11077134,0.28674504
1306,0.06996942,0.026133094,0.13607459
1307,0.120423615,0.0069102803,0.0035157877
1308,0.058512576,0.047285974,0.02821108
1309,0.061950933,0.088119864,0.110814214
1310,0.0071151443,0.14935258,0.027985962
1311,0.06314945,0.119306706,0.021310512
1312,0.10177111,0.09213183,0.00681297
1313,0.20949839,0.06461337,0.093179084
1314,0.038828343,0.06255888,0.039183125
1315,0.062890865,0.1284103,0.05624673
1316,0.051044926,0.05218165,0.05436084
1317,0.055608828,0.034400135,0.071544245
1318,0.13819095,0.0997792,1.1016825
1319,0.0012710417,0.01598315,0.90783125
1320,0.14402112,0.084930785,0.8460699
1321,0.091095656,0.026221428,0.9824003
1322,0.13559107,0.14222452,1.1396831
1323,0.14406124,0.08091482,1.007181
1324,0.017393725,0.020307973,0.8710101
1325,0.06835957,0.025259834,1.254703
1326,0.19310938,0.037707582,1.1066283
1327,0.16499431,0.076736026,1.1324668
1328,0.06808262,0.20053886,1.0320494
1329,0.046105098,0.042198516,1.0257748
1330,0.13763022,0.033716243,1.0981202
1331,0.045201365,0.12991491,0.022256447
1332,0.006558202,0.12926556,0.00544905
1333,0.06965125,0.026485372,0.037689056
1334,0.09847183,0.018897288,0.028281137
1335,0.055884313,0.17259759,0.0064968183
1336,0.069686435,0.10211924,0.020915188
1337,0.024127932,0.16137375,0.020478005
1338,0.08716721,0.05288894,0.085497364
1339,0.08999081,0.20756018,0.040410627
1340,0.056318983,0.22653444,0.0035685662
1341,0.033675194,0.01812157,0.062690645
1342,0.027133303,0.06317866,0.0061720884
1343,0.0874746,0.041038092,0.018827941
1344,0.1160551,0.041181497,0.2265866
1345,0.03553786,0.14898275,0.06606954
1346,0.054235447,0.13460316,0.100092635
1347,0.028138919,0.10504766,0.07481245
1348,0.07126831,0.05432095,0.21702917
1349,0.18504365,0.12335639,0.020059273
1350,0.0844383,0.15518494,0.03236951
1351,0.041990783,0.100931734,0.1183777
1352,0.05415498,0.15030245,0.029528694
1353,0.072352044,0.012784374,0.09477216
1354,0.025196388,0.025884407,0.009675838
1355,0.014303178,0.056066427,0.0416889
1356,0.08203596,0.14453764,0.13570118
1357,0.018278187,0.06283369,0.10654089
1358,0.084566146,0.011832013,0.023346677
1359,0.00576074,0.118261784,0.044152483
1360,0.059539378,0.10297705,0.04705425
1361,0.017220205,0.02254676,0.00091341825
1362,0.13271943,0.019842021,0.10327351
1363,0.06514704,0.08455959,0.0053957426
1364,0.037913308,0.1367364,0.050989192
1365,0.014173725,0.07104524,0.12721646
1366,0.076513,0.011222101,0.34088686
1367,0.12161938,0.08045191,0.0657423
1368,0.048012946,0.0003843604,0.050850254
1369,0.053364318,0.10500337,0.01601303
1370,0.032685444,0.033903677,0.029041635
1371,0.13566047,0.033429418,0.031809106
1372,0.09395774,0.16244921,0.14284898
1373,0.027462345,0.09974145,0.14807083
1374,0.18893586,0.10523487,0.062748596
1375,0.26535597,0.04883713,0.00020628422
1376,0.014427679,0.020375477,0.124262765
1377,0.0690648,0.065491006,0.0301259
1378,0.046651926,0.18721671,0.025720531
1379,0.12469715,0.17730175,0.0325721
1380,0.1488895,0.111814424,0.04862571
1381,0.075773396,0.08715155,0.12849608
1382,0.14915574,0.08299216,0.048402853
1383,0.075349,0.031198524,0.12059985
1384,0.19690137,0.017949529,0.16317563
1385,0.12236559,0.0032764687,0.09535063
1386,0.038891133,0.07526839,0.04073886
1387,0.19406517,0.031879287,0.22264169
1388,0.025446145,0.07913143,0.20727809
1389,0.063751586,0.19460009,0.27739567
1390,0.11851459,0.003180525,0.00888361
1391,0.01438533,0.00667409,0.02378864
1392,0.077733,0.102322996,0.1986207
1393,0.09538918,0.11207048,0.069078244
1394,0.004583962,0.07724545,0.09011597
1395,0.061687607,0.042865194,0.0024805155
1396,0.015741248,0.013927556,0.017580735
1397,0.07654382,0.08693228,0.13774338
1398,0.09825468,0.08694076,0.085093185
1399,0.29001886,0.0011855518,0.053363927
1400,0.011087296,0.10134735,0.01019739
1401,0.16595891,0.084975064,0.035691217
1402,0.072557844,0.072112456,0.09877938
1403,0.13368617,0.18379852,0.31656387
1404,0.0002359821,0.014352243,0.11071117
1405,0.006181788,0.04177025,0.065752454
1406,0.0382702,0.15342824,0.04971092
1407,0.058229435,0.2680772,0.030939333
1408,0.0033878994,0.074498706,0.08403514
1409,1.1424752e-06,0.0011790436,0.013636967
1410,0.020038214,0.0199656,0.05570712
1411,0.1090065,0.053488676,0.124120526
1412,0.033405356,0.047901437,0.08665182
1413,0.086543456,0.07743772,0.10478673
1414,0.0896586,0.014391022,0.011337825
1415,0.18365145,0.09309702,0.07859317
1416,0.19726558,0.1986802,0.14268185
1417,0.12950641,0.0651792,0.030501384
1418,0.076016136,0.20114252,0.08599221
1419,0.08370505,0.013555609,0.07644313
1420,0.18299915,0.1299688,0.0510039
1421,0.12427386,0.08803583,0.060526133
1422,0.043920055,0.007033804,0.06684835
1423,0.04981605,0.026409604,0.060478974
1424,0.05994458,0.024180042,0.0057128407
1425,0.098604724,0.037867144,0.051151272
1426,0.14870365,0.014441222,0.18470116
1427,0.23513535,0.0089533245,0.054039933
1428,0.056079928,0.027023582,0.0027461785
1429,0.083362676,0.02712282,0.10926341
1430,0.100093886,0.011993509,0.13999948
1431,0.0002666229,0.16559097,0.10472593
1432,0.102294296,0.03750338,0.04032484
1433,0.092449844,0.051463097,0.06367097
1434,0.10729425,0.13251218,0.008665209
1435,0.08904075,0.097160734,0.11939862
1436,0.009279999,0.12974358,0.018149791
1437,0.047115773,0.09418089,0.027602319
1438,0.1573736,0.13191457,0.1694967
1439,0.20965736,0.030706149,0.0818432


==> figs/syn_16_worst_1.csv <==
x,0,1,2
0,0.04926132,0.052881528,0.12909198
1,0.015532703,0.067110494,0.11305974
2,0.1035397,0.12655328,0.057015944
3,0.014817297,0.1456033,0.0743301
4,0.085141696,0.117658354,0.0038705203
5,0.04697436,0.100440234,0.08277491
6,0.18951304,0.19115214,0.041569307
7,0.03808804,0.08741643,0.01405513
8,0.0768805,0.11882294,0.099785715
9,0.09140633,0.15517318,0.27365816
10,0.024811778,0.047585957,0.031318065
11,0.050099295,0.19529356,0.020241989
12,0.07269796,0.040522315,0.07334016
13,0.0017522507,0.15911135,0.04166293
14,0.054569624,0.030179007,0.0633285
15,0.112805754,0.20477924,0.106433004
16,0.005136319,0.005061318,0.024685655
17,0.03238322,0.14052516,0.02139788
18,0.06323273,0.0682785,0.0038282978
19,0.08806462,0.053891815,0.02975704
20,0.058731616,0.13755165,0.046613906
21,0.10728045,0.115325466,0.0434138
22,0.09520241,0.01503005,0.0021688011
23,0.1402896,0.16230626,0.119814254
24,0.14870366,0.006154137,0.07632759
25,0.016911576,0.0024038234,0.14030674
26,0.122095525,0.06304611,0.16289994
27,0.02341319,0.0850553,0.07352618
28,0.097439975,0.18865009,0.0003553771
29,0.1308417,0.117041185,0.07185251
30,0.04083453,0.09839267,0.14830261
31,0.21018758,0.09495986,0.14483692
32,0.047036022,0.07276562,0.04490691
33,0.103443064,0.065622374,0.18622503
34,0.072411165,0.00615247,0.1373517
35,0.21819349,0.026754228,0.06711585
36,0.21900135,0.012504435,0.161472
37,0.10102796,0.032421272,0.08553305
38,0.09865201,0.04847712,0.14319524
39,0.08653965,0.0128769595,0.07600494
40,0.021737922,0.052927814,0.033654634
41,0.061198786,0.16917348,0.019683335
42,0.040394112,0.11696224,0.11886875
43,0.085888155,0.0054554488,0.024091097
44,0.058107723,0.13828763,0.21318921
45,0.103968665,0.14635621,0.03760658
46,0.12643449,0.16113022,0.090520486
47,0.091300935,0.011372876,0.12767373
48,0.13681096,0.15185754,0.1785971
49,0.10260884,0.06826888,0.036850896
50,0.08101962,0.0013824037,0.28476837
51,0.041762866,0.0602849,0.042455666
52,0.064529784,0.05580408,0.014475449
53,0.043998227,0.123012446,0.018435651
54,0.011670614,0.014208872,0.033854365
55,0.036477935,0.014983558,0.21421345
56,0.048863303,0.052580487,0.14238875
57,0.018010635,0.06354825,0.17801361
58,0.17240721,0.07774578,0.04398853
59,0.010648458,0.0031092758,0.089436926
60,0.1353807,0.13370465,0.099022016
61,0.0059698764,0.006119592,0.11305693
62,0.24654932,0.045066174,0.04753449
63,0.06652671,0.034573477,0.13699591
64,0.099193074,0.1608753,0.007190136
65,0.053072553,0.08176411,0.088130325
66,0.0850727,0.08811976,0.0089528365
67,0.12902202,0.034471814,0.06836043
68,0.093170986,0.060638726,0.16469136
69,0.005116728,0.08326236,0.11487523
70,0.08463836,0.27415174,0.079336084
71,0.030285178,0.13310519,0.19842161
72,0.030136203,0.05375543,0.1455351
73,0.07459719,0.016183486,0.10426886
74,0.23327714,0.031538658,0.014780021
75,0.1619839,0.0038081189,0.008261477
76,0.1126976,0.008349963,0.011112572
77,0.033282068,0.059728846,0.012153863
78,0.049782705,0.24535526,0.019297121
79,0.11373391,0.11987947,0.111963324
80,0.08740102,0.02030103,0.04124352
81,0.15736775,0.08490569,0.16109137
82,0.14495355,0.020294465,0.10221264
83,0.11660973,0.07791707,0.09233499
84,0.11753501,0.25522497,0.001085909
85,0.119814865,0.01897464,0.08267318
86,0.18483366,0.08417953,0.029496117
87,0.14412825,0.055695113,0.13498816
88,0.017420033,0.048059262,0.08489478
89,0.078456074,0.021400174,0.06905417
90,0.1028597,0.20013726,0.056319416
91,0.15001413,0.08675393,0.006081014
92,0.08092774,0.13462129,0.026942862
93,0.16698046,0.023723396,0.03615137
94,0.11788097,0.076774254,0.055985693
95,0.11095904,0.11016216,0.032190774
96,0.15331554,0.011637023,0.09361837
97,0.2264224,0.041494723,0.19860533
98,0.07563248,0.13110414,0.04617366
99,0.1410664,0.15124185,0.11448648
100,0.03636186,0.024413534,0.064652964
101,0.03625383,0.337468,0.1396143
102,0.04524014,0.12309051,0.07542103
103,0.20165779,0.032414522,0.09539621
104,0.07474761,0.061885346,0.1379209
105,0.069705114,0.004492972,0.008235727
106,0.16042109,0.14652349,0.0045092995
107,0.028802132,0.1213844,0.21910757
108,0.057602383,0.13588232,0.045306344
109,0.020255988,0.11943638,0.12939975
110,0.07297043,0.23911665,0.09374174
111,0.23059832,0.012337897,0.19770172
112,0.022169571,0.07878896,0.057258595
113,0.08214415,0.067172855,0.038731143
114,0.13960926,0.17401601,0.09477919
115,0.122742295,0.2247389,0.10610537
116,0.01769154,0.08752289,0.11210793
117,0.10835845,0.0036409048,0.1353483
118,0.044957437,0.0038183231,0.23248836
119,0.20205948,0.030243654,0.021808043
120,0.028791053,0.17075156,0.025150953
121,0.074778594,0.13281426,0.12501267
122,0.060805496,0.018277144,0.10830141
123,0.116555266,0.056084156,0.12732667
124,0.01741059,0.14952335,0.02895402
125,0.0025405409,0.0033005627,0.07205557
126,0.07557747,0.09561179,0.19424097
127,0.13218194,0.045133874,0.23772535
128,0.051190663,0.18899794,0.09720901
129,0.14246576,0.08838474,0.03435222
130,0.08048293,0.03951139,0.043721393
131,0.055399813,0.064868905,0.03203871
132,0.012395514,0.14029281,0.073448665
133,0.07049744,0.016262958,0.118990555
134,0.05707024,0.19865766,0.021796335
135,0.2226952,0.041063122,0.06896017
136,0.066966616,0.075217105,0.013059743
137,0.16693527,0.16186543,0.02895893
138,0.049538445,0.011200152,0.19225168
139,0.058932703,0.22980447,0.011541238
140,0.17904854,0.111847304,0.12788543
141,0.13308954,0.033041157,0.030321864
142,0.010905426,0.05263503,0.05546179
143,0.058377076,0.18327133,0.111922465
144,0.045179218,0.110644154,0.14989455
145,0.06885791,0.036220733,0.08251377
146,0.117283635,0.106138125,0.06026809
147,0.042972077,0.1183574,0.07369722
148,0.005898864,0.056046784,0.24008632
149,0.08078049,0.043019578,0.09046934
150,1.0267781,0.035075832,0.042280886
151,0.92548317,0.02965142,0.15299125
152,0.969324,0.02111936,0.011864611
153,0.931098,0.08279863,0.12744589
154,0.089680366,0.032217685,0.17550181
155,0.021954585,0.16873406,0.014261137
156,0.077473514,0.11482656,0.10628654
157,0.27426618,0.069008365,0.13212304
158,0.024765518,0.03303218,0.020527795
159,0.025348028,0.089427836,0.0071669566
160,0.11154062,0.027737292,0.19032598
161,0.071543045,0.08824825,0.07931201
162,0.035303034,0.0034726143,0.033690333
163,0.0010072765,0.1574044,0.06371972
164,0.19561738,0.26371947,0.015112333
165,0.0016320469,0.11707728,0.11917863
166,0.048088152,0.109220244,0.019448427
167,0.0010238027,0.17266764,0.05563821
168,0.04746625,0.069454335,0.110162176
169,0.001734465,0.14525989,0.11365594
170,0.110006526,0.00035150154,0.12294694
171,0.020696143,0.08290261,0.095846154
172,0.056950893,0.057399128,0.008681798
173,0.13657348,0.11082142,0.0044654175
174,0.14344157,0.07924317,0.19674914
175,0.108538195,0.11244056,0.16008659
176,0.0226599,0.13780473,0.077906445
177,0.09992292,0.12478134,0.12845217
178,0.06713993,0.07622099,0.060014784
179,0.056548808,0.04232098,0.0084552355
180,0.012528122,0.013142688,0.04285682
181,0.1286493,0.04520352,0.049598902
182,0.12751669,0.16443528,0.058652576
183,0.0865688,0.02491439,0.1057569
184,0.046164725,0.11736527,0.004776255
185,0.13393068,0.2880349,0.18747395
186,0.063698016,0.1283673,0.19450256
187,0.09886354,0.11079728,0.10295956
188,0.077545516,0.05086536,0.029173054
189,0.015215425,0.016535489,0.11322529
190,0.04917367,0.09936478,0.10644864
191,0.13586757,0.04595674,0.018786019
192,0.008648599,0.027242305,0.17462489
193,0.11678222,0.029216213,0.0527638
194,0.011427204,0.06228762,0.1724521
195,0.09692715,0.006345766,0.06977733
196,0.004366332,0.1332273,0.033094354
197,0.14629647,0.14708377,0.22069249
198,0.029275484,0.08208744,0.21292567
199,0.12922451,0.19851045,0.072562516
200,3.982186e-05,0.011159372,0.2017678
201,0.0032742247,0.016832855,0.1633332
202,0.2001228,0.07600179,0.06123866
203,0.070299536,0.017561022,0.12198587
204,0.051481046,0.02388039,0.003580853
205,0.08970429,0.0849672,0.023130557
206,0.12253272,0.12507123,0.16056207
207,0.058373477,0.06004779,0.07685539
208,0.0035195851,0.115013994,0.12774129
209,0.15641734,0.12855154,0.04651496
210,0.063941926,0.006305094,0.020760255
211,0.049743343,0.18730728,0.011769942
212,0.16299146,0.1417155,0.028317474
213,0.010989445,0.03868746,0.052601926
214,0.022968268,0.031918257,0.17462544
215,0.09825819,0.02168451,0.14274085
216,0.09019342,0.01042442,0.06408625
217,0.078520864,0.058591794,0.0704676
218,0.0508498,0.03440089,0.062168304
219,0.05868723,0.04905458,0.04255237
220,0.0568999,0.09733064,0.083375655
221,0.13955331,0.06273192,0.15912393
222,0.045189884,0.24599433,0.14665653
223,0.12006582,0.058674518,0.3889564
224,0.11121447,0.000860862,0.095089525
225,0.0051062605,0.026063232,0.10005435
226,0.11005519,0.10348519,0.12197875
227,0.17166333,0.071525775,0.07924681
228,0.19771262,0.14521743,0.04067556
229,0.10116825,0.042715274,0.111165814
230,0.06991581,0.12151422,0.15142666
231,0.049177185,0.020037444,0.124313936
232,0.034420285,0.1123928,0.0889953
233,0.04155457,0.07036785,0.033540666
234,0.07146148,0.14263748,0.0011509191
235,0.03069918,0.18555573,0.099508114
236,0.036012717,0.090526626,0.17931332
237,0.023614116,0.099106245,0.025991132
238,0.023456948,0.21259871,0.13036944
239,0.045887318,0.021455206,0.10591178
240,0.06687405,0.052736994,0.00914554
241,0.018413011,0.056200773,0.17073993
242,0.14454925,0.07207798,0.13296624
243,0.16486622,0.17856336,0.19951145
244,0.042462535,0.010911289,0.018535022
245,0.09046867,0.038716096,0.10111556
246,0.14346601,0.037519503,0.09286004
247,0.03577349,0.2618469,0.0779328
248,0.012891612,0.19195446,0.12330972
249,0.05940679,0.20286937,0.05417678
250,0.037189767,0.122399084,0.06114562
251,0.09998295,0.132221,0.07645672
252,5.02157e-05,0.07018973,0.082329735
253,0.09579091,0.012870638,0.08620662
254,0.026642315,0.0054220073,0.025378786
255,0.18102263,0.016405836,0.072799325
256,0.036809385,0.015956571,0.044545036
257,0.00041727955,0.008528915,0.18049236
258,0.013443511,0.016538197,0.011905709
259,0.21079603,0.072005324,0.033268094
260,0.043592725,0.030777927,0.17648223
261,0.18171018,0.16305546,0.16395473
262,0.38721046,0.039167825,0.2040195
263,0.16048151,0.097144164,0.045200728
264,0.110251725,0.020895408,0.08198782
265,0.20142396,0.014644724,0.16050501
266,0.20461668,0.0026286922,0.15459615
267,0.34490994,0.075587675,0.012429549
268,0.36163813,0.03719738,0.10695213
269,0.21320805,0.09576939,0.12272743
270,0.06392358,0.19284645,0.05548815
271,0.053699628,0.009168974,0.12400784
272,0.17365465,0.07445006,0.15085766
273,0.08257574,0.11861403,0.050622072
274,0.2526521,0.03953342,0.07382312
275,0.10703274,0.00038409577,0.1451574
276,0.18371731,0.15033332,0.020816939
277,0.122372836,0.107814685,0.052744433
278,0.09963999,0.05976637,0.0588925
279,0.16209477,0.11798604,0.23340234
280,0.02718082,0.31028414,0.018732576
281,0.028415678,0.024633734,0.017094722
282,0.006455745,0.116652295,0.12913014
283,0.035155676,0.09697978,0.0022988077
284,0.07277036,0.120237276,0.008219704
285,0.027151255,0.032682117,0.016340807
286,0.056467447,0.07890936,0.066880494
287,0.060051993,0.07318328,0.1101997
288,0.025530258,0.16232172,0.001780295
289,0.007370863,0.13211747,0.118467435
290,0.08507859,0.24257489,0.059119157
291,0.09377375,0.9390399,0.055765986
292,0.07028405,0.89585394,0.04705705
293,0.07919817,1.0482576,0.017448291
294,0.24565166,0.05692462,0.027187724
295,0.14131275,0.07212049,0.047708854
296,0.025168614,0.120943815,0.065599784
297,0.021966873,0.017110167,0.033438437
298,0.05522433,0.016275955,0.0048309616
299,0.06606081,0.114780426,0.013886572
300,0.006502585,0.23462974,0.15962726
301,0.14400849,0.06801551,0.0743973
302,0.07195769,0.105770186,0.026466826
303,0.030920807,0.07023412,0.02853586
304,0.010822937,0.13722149,0.1410916
305,0.13838452,0.025330817,0.08902978
306,0.046191208,0.3310172,0.08669256
307,0.04319174,0.0018981475,0.036825396
308,0.2349265,0.08189704,0.07030931
309,0.027317826,0.10722695,0.1800482
310,0.03377884,0.15723468,0.26243013
311,0.031091424,0.09195605,0.06716263
312,0.14782311,0.05479071,0.038272984
313,0.13493387,0.19382757,0.04816562
314,0.115882635,0.13507049,0.046936568
315,0.13405961,0.05342294,0.045584597
316,0.014695205,0.062904514,0.11083362
317,0.0023499688,0.024960982,0.07829812
318,0.12974136,0.035550427,0.039644703
319,0.032462317,0.17031676,0.043397088
320,0.04372362,0.07529555,0.0074299173
321,0.064720795,0.10040182,0.040041067
322,0.035280406,0.039876733,0.036795225
323,0.17064865,0.035904452,0.023349952
324,0.038714997,0.030700902,0.04442425
325,0.09099526,0.10978331,0.083089545
326,0.015184691,0.13108863,0.002120921
327,0.04709952,0.07425548,0.0043820078
328,0.13621649,0.07295973,0.15393688
329,0.109846994,0.04172213,0.04007433
330,0.029916698,0.050952323,0.038194165
331,0.0675762,0.21992245,0.20855705
332,0.07959768,0.060729265,0.18736376
333,0.18467228,0.04147392,0.09507882
334,0.09751118,0.11939249,0.057244115
335,0.002084958,0.056571454,0.033837523
336,0.110186204,0.17845613,0.17330344
337,0.07395214,0.08188039,0.08345772
338,0.12629984,0.08639817,0.04669084
339,0.12799756,0.04972847,0.011942187
340,0.21780421,0.069283515,0.108411506
341,0.009673622,0.009830702,0.116069146
342,0.019053327,0.14171022,0.122044615
343,0.08265745,0.03797348,0.038010903
344,0.15287852,0.0405917,0.05926775
345,0.07787525,0.035343286,0.23115109
346,0.008740351,0.22200355,0.07264878
347,0.024333937,0.16902332,0.033756707
348,0.14091636,0.08593486,0.08414478
349,0.09834935,0.21028164,0.010148546
350,0.13485065,0.0564155,0.022138804
351,0.01112226,0.10128788,0.027395599
352,0.054782458,0.099626675,0.09431405
353,0.09815303,0.03437224,0.12548585
354,0.04761152,0.0319467,0.01595593
355,0.14688714,0.007953472,0.09075543
356,0.03851183,0.0858254,0.019160327
357,0.1472646,0.046191756,0.04695719
358,0.07395909,0.19767964,0.10796105
359,0.08687092,0.078188114,0.028217196
360,0.13920206,0.08135539,0.05238997
361,0.005095276,0.14064503,0.07229815
362,0.0045563485,0.08873265,0.07766165
363,0.09999619,0.07540529,0.1354746
364,0.07486147,0.022339828,0.066881925
365,0.09354074,0.022716561,0.13574812
366,0.055983175,0.108063266,0.22139391
367,0.083915055,0.1427635,0.007988858
368,0.12313009,0.07418716,0.06287555
369,0.12833895,0.031379398,0.12828048
370,0.23005973,0.13758086,0.09601375
371,0.096090645,0.058794647,0.07359306
372,0.04252969,0.24954009,0.008789266
373,0.11214985,0.07767407,0.20700258
374,0.17391704,0.1519452,0.057277493
375,0.009666689,0.165253,0.05705312
376,0.117640994,0.24038148,0.08980277
377,0.13524377,0.14900646,0.024449157
378,0.20227101,0.2294724,0.054664783
379,0.052004285,0.16716869,0.0029802462
380,0.2307318,0.14862326,0.024862127
381,0.06018669,0.080269404,0.0020976954
382,0.09031009,0.16913934,0.042404257
383,0.07233224,0.20411916,0.07789456
384,0.14758684,0.14459836,0.01952127
385,0.010533746,0.1606191,0.101153135
386,0.02804569,0.08640969,0.0018880366
387,0.03272597,0.08391103,0.09295111
388,0.09328908,0.13898319,0.030104514
389,0.1423897,0.086550266,0.124884136
390,0.005316085,0.13246329,0.04543797
391,0.0080195675,0.03242116,0.05337775
392,0.7468635,0.04242906,0.0535444
393,0.9390876,0.039611246,0.0042184778
394,0.92317134,0.007334428,0.032898918
395,0.84317046,0.0065289913,0.100688614
396,0.85630953,0.15803272,0.098212026
397,0.064551555,0.034936905,0.018655289
398,0.017041853,0.047830645,0.14977309
399,0.0941119,0.2121078,0.031591617
400,0.026388552,0.2270755,0.12013684
401,0.023095265,0.31626803,0.02551933
402,0.08545948,0.048929635,0.05069291
403,0.08714561,0.09682041,0.12798691
404,0.1137745,0.017630607,0.0194205
405,0.054344468,0.098952204,0.073450774
406,0.051313594,0.07024256,0.17503339
407,0.07913337,0.07901626,0.036215853
408,0.026470637,0.16856797,0.008052919
409,0.0489952,0.02432964,0.1118212
410,0.050269544,0.037570607,0.23386201
411,0.03692975,0.052432295,0.015070228
412,0.022694016,0.13261245,0.17900994
413,0.10219921,0.05604424,0.09814169
414,0.06165308,0.07307003,0.0075136367
415,0.014943346,0.07261679,0.037909042
416,0.062814064,0.023456335,0.121229954
417,0.052967854,0.17483059,0.03453156
418,0.013061023,0.011727076,0.18792723
419,0.055720188,0.12410539,0.1786165
420,0.024697455,0.08454589,0.08295898
421,0.14770843,0.019525986,0.0677973
422,0.007880353,0.06581442,0.17635834
423,0.041488163,0.077895224,0.05306284
424,0.09718748,0.07611479,0.06998846
425,0.20698191,0.009997446,0.058406353
426,0.16978481,0.060214378,0.08977663
427,0.32929987,0.016051896,0.0066011297
428,0.042678423,0.13993971,0.016947944
429,0.27182078,0.14811979,0.14836547
430,0.2000433,0.022857605,0.039818376
431,0.24113955,0.027017362,0.046318956
432,0.10255617,0.012478098,0.044825207
433,0.05010622,0.04447682,0.13485567
434,0.054177918,0.10898229,0.06809606
435,0.008758736,0.094423585,0.15356709
436,0.10094874,0.19301318,0.21767238
437,0.0027862168,0.19969347,0.059883248
438,0.1561765,0.02623404,0.014089482
439,0.11356817,0.023781594,0.010304469
440,0.017837234,0.18645182,0.062493972
441,0.021677716,0.016400304,0.08504655
442,0.016484719,0.13926679,0.047656465
443,0.069148876,0.13858943,0.10576901
444,0.15778577,0.109231584,0.106207825
445,0.058673803,0.36152324,0.086335726
446,0.12650102,0.29497927,0.051215205
447,0.14821112,0.11807645,0.06761729
448,0.0049225898,0.09336659,0.20315547
449,0.031148365,0.13758884,0.22398745
450,0.0297662,0.1443088,0.26642764
451,0.27837068,0.025250722,0.04864871
452,0.14891781,0.07766913,0.21390583
453,0.20890987,0.21881151,0.059264194
454,0.320303,0.021203503,0.10430427
455,0.35168856,0.17975917,0.0040115714
456,0.018436413,0.30186862,0.42346394
457,0.34222305,0.05034242,0.032093924
458,0.31974727,0.03342339,0.21103904
459,0.021938363,0.15861708,0.11719321
460,0.40024847,0.073828675,0.16140328
461,0.10801933,0.12310408,0.0013557045
462,0.20475626,0.22453219,0.24293058
463,0.033123963,0.029287852,0.25225914
464,0.2689305,0.08282277,0.16664287
465,0.2740121,0.035980023,0.020202013
466,0.10553046,0.0607336,0.09675021
467,0.11478628,0.09321763,0.16430011
468,0.18393758,0.12599713,0.014812499
469,0.07952202,0.040034086,0.12829646
470,0.019563872,0.10527127,0.019268721
471,0.049729686,0.06558306,0.029356249
472,0.13957873,0.05749316,0.042371195
473,0.1264406,0.106811546,0.05337591
474,0.032415822,0.12576975,0.11554951
475,0.0098812,0.118361816,0.03947317
476,0.16318412,0.047027767,0.013765427
477,0.014850455,0.10718479,0.05540479
478,0.004917195,0.227746,0.1969979
479,0.21185073,0.09724836,0.008732199
480,0.095767796,0.012337369,0.14900148
481,0.078012824,0.090564355,0.12089151
482,0.18015592,0.03257084,0.20060146
483,0.048862617,0.03159922,0.035461776
484,0.04295345,0.090993,0.019258864
485,0.061657194,0.005987127,0.100585245
486,0.16161752,0.18492506,0.056075785
487,0.18217796,0.08289708,0.14271829
488,0.03476467,0.30243903,0.22638243
489,0.19181776,0.12278138,0.0688923
490,0.28910804,0.07839536,0.021719135
491,0.19264436,0.18045588,0.064041875
492,0.059042443,0.05580754,0.009879193
493,0.0040563103,0.14045203,0.021900773
494,0.22919011,0.1551572,0.17764781
495,0.00026338827,0.03385371,0.21989089
496,0.1150518,0.022420788,0.08277798
497,0.01218078,0.07592734,0.010825802
498,0.07666003,0.03477645,0.100768
499,0.018068604,0.0500542,0.056139424
500,0.089534484,0.024309656,0.084469825
501,0.24426588,0.14819236,0.14418496
502,0.03995427,0.082008265,0.025346957
503,0.080172904,0.057928953,0.06465351
504,0.023746742,0.011141559,0.0875647
505,0.13572615,0.18743376,0.2221771
506,0.15155718,0.02946449,0.10099857
507,0.06635505,0.028112097,0.044638537
508,0.088139676,0.021358812,0.04675065
509,0.059930366,0.23795365,0.0986629
510,0.092894204,0.24798444,0.053342793
511,0.09399466,0.13860798,0.08893075
512,0.07457502,0.07977267,0.14943336
513,0.037375562,0.11827459,0.05628042
514,0.1811297,0.023471272,0.064583056
515,0.048073176,0.094919205,0.10942505
516,0.20980735,0.08410218,0.09101101
517,0.002668701,0.061395314,0.004365227
518,0.08559807,0.052513827,0.13947034
519,0.12024769,0.05426559,0.003211812
520,0.02700526,0.17279643,0.19191515
521,0.08942453,0.06458771,0.008910648
522,0.04257148,0.08783858,0.0055995667
523,0.19884145,0.054159738,0.16642986
524,0.0996129,0.060954116,0.0032020889
525,0.07870141,0.0091239875,0.030138714
526,0.010424368,0.0018178327,0.24093162
527,0.1265621,0.021447742,0.024673719
528,0.2506693,0.094654836,0.03491247
529,0.07302326,0.18349163,0.1392571
530,0.07119975,0.020898966,0.19360353
531,0.051491957,0.108027965,0.10475912
532,0.07988367,0.055493273,0.12668343
533,0.08230195,0.036113005,0.13745715
534,0.035403993,0.08597387,0.18146238
535,0.090315185,0.057370923,0.13834618
536,0.0945332,0.12856677,0.10042314
537,0.18874994,0.10697179,0.010535692
538,0.059772152,0.038443882,0.10954664
539,0.066172294,0.12151019,0.1402337
540,0.08937996,0.024183642,0.013298048
541,0.09223508,0.011742868,0.038195897
542,0.002204656,0.11938085,0.070174225
543,0.04467818,0.19851199,0.036042552
544,0.036545727,0.03751376,0.1508076
545,0.09870169,0.026440933,0.0941667
546,0.02259517,0.0133776255,0.04632975
547,0.09862141,0.016933672,0.16552787
548,0.012330061,0.22655343,0.0072926297
549,0.037029836,0.12783428,0.052837834
550,0.017390287,0.008095699,0.012693041
551,0.070417374,0.07795887,0.011886286
552,0.02577914,0.14765166,0.0924866
553,0.25128207,0.30874893,0.12181029
554,0.05939353,0.009809721,0.16459864
555,0.020906238,0.08264018,0.0819068
556,0.2819155,0.12751602,0.035655655
557,0.08316118,0.007312872,0.16337699
558,0.11626735,0.05574512,0.14116025
559,0.10671076,0.010439594,0.07052013
560,0.07028504,0.060936086,0.14068502
561,0.18585329,0.23136376,0.030675638
562,0.15148588,0.13129793,0.09552198
563,0.014679573,0.1674852,0.08069702
564,0.0076672975,0.1300885,0.12651213
565,0.0052553075,0.10781635,0.012632996
566,0.029929677,0.04064073,0.20751144
567,0.17224973,0.047095675,0.15185688
568,0.22452311,0.09721074,0.12117804
569,0.12190508,0.08241029,0.055834297
570,0.0064433687,0.011717251,0.16433786
571,0.11768783,0.036047988,0.02577779
572,0.13941151,0.16969697,0.15400021
573,0.040557433,0.16580898,0.12507722
574,0.006170824,0.17631546,0.07182419
575,0.11599159,0.018688334,0.029329685
576,0.12418839,0.14738344,0.13203508
577,0.085728586,0.15713175,0.03860879
578,0.24267764,0.015782127,0.06360866
579,0.065121576,0.06492332,0.07231054
580,0.06179324,0.06535097,0.17778404
581,0.02910739,0.07384133,0.1239759
582,0.047825377,0.0021425944,0.020566313
583,0.082478106,0.17608847,0.020815866
584,0.08507556,0.042670358,0.11294512
585,0.1299836,0.005726464,0.007423112
586,0.0267066,0.0711023,0.048492137
587,0.0072980872,0.098266385,0.054038722
588,0.092733696,0.0729377,0.1925213
589,0.0238147,0.19878723,0.06121103
590,0.1450097,0.028829997,0.11838516
591,0.10786243,0.11825916,0.041413903
592,0.1377145,0.0325741,0.19724753
593,0.023679137,0.10120464,0.18689081
594,0.12451726,0.03997406,0.060872804
595,0.048205566,0.17848931,0.025944328
596,0.20337601,0.072050236,0.008751027
597,0.05095205,0.2790226,0.07588755
598,0.09938961,0.11260405,0.19809517
599,0.13005026,0.14650586,0.0959243
600,0.059507426,0.050408635,0.05290581
601,0.18766885,0.063422546,0.12952985
602,0.16743733,0.24288423,0.0017861231
603,0.123055674,0.021554304,0.0411727
604,0.02767438,0.054616794,0.054443266
605,0.106032275,0.042349324,0.018123414
606,0.02177796,0.13411744,0.016552951
607,0.112694755,0.15509738,0.049977552
608,0.16432008,0.022674544,0.025417851
609,0.16925356,0.087198414,0.027871983
610,0.12748641,0.06370517,0.066785194
611,0.01020863,0.0056520705,0.12066409
612,0.0023395158,0.026242344,0.062629685
613,0.11186381,0.08707064,0.083304755
614,0.016459208,0.07890429,0.0037506707
615,0.021091023,0.2165583,0.12377506
616,0.10256069,0.083885275,0.130074
617,0.0024070856,0.020808047,0.06884549
618,0.14362259,0.20321481,0.2358999
619,0.12698646,0.006129514,0.17248832
620,0.008175577,0.017474387,0.05239896
621,0.043621585,0.17840818,0.031198649
622,0.06432358,0.064963505,0.024620013
623,0.02369304,0.05748073,0.018368805
624,0.102468744,0.10400639,0.0702246
625,0.20259948,0.017987683,0.0590821
626,0.023155231,0.03875822,0.035322674
627,0.08209925,0.1428728,0.015830394
628,0.1682288,0.0738017,0.06314194
629,0.0398765,0.14763694,0.03111651
630,0.053551156,0.0790751,0.07045976
631,0.027114684,0.07280912,0.063726544
632,0.06703311,0.021660533,0.113479085
633,0.19783537,0.103113316,0.14236835
634,0.19501446,0.021158671,0.08601968
635,0.17183965,0.020542316,0.18447442
636,0.13099787,0.16418573,0.041675497
637,0.03440741,0.07130384,0.10043846
638,0.15908572,0.028650671,0.068451665
639,0.09240418,0.059547044,0.1795982
640,0.065772556,0.14030674,0.074531
641,0.2749462,0.049195968,0.21330845
642,0.3358999,0.12834561,0.06175133
643,0.012349856,0.0033947,0.16840078
644,0.048627026,0.0055687446,0.101879865
645,0.023152594,0.0079737995,0.08317715
646,0.14007318,0.11363632,0.075791
647,0.10077951,0.17712574,0.014090867
648,0.010457089,0.054313198,0.06895169
649,0.08305246,0.21048877,0.032059208
650,0.078644685,0.04543118,0.019876532
651,0.055434063,0.14385448,0.06561103
652,0.090322495,0.018767688,0.1558196
653,0.017257841,0.10257645,0.14824457
654,0.050497293,0.056148767,0.011020235
655,0.024835315,0.021682927,0.032620404
656,0.077206776,0.030211397,0.0638207
657,0.0042215907,0.0660236,0.031674527
658,0.05447707,0.041822787,0.008764429
659,0.06087106,0.02771339,0.1684846
660,0.28841838,0.06451783,0.022794029
661,0.15628773,0.038474217,0.032825444
662,0.06536214,0.041313186,0.0995414
663,0.097481295,0.17224045,0.0050860024
664,0.1250166,0.043852895,0.21234919
665,0.059367213,0.14518481,0.088816546
666,0.14501736,0.028767144,0.0547984
667,0.094860844,0.015924042,0.13845494
668,0.0020996945,0.12201408,0.10731536
669,0.06867595,0.033118702,0.06788436
670,0.03859266,0.056733,0.18656348
671,0.019824516,0.04339563,0.1250186
672,0.20366569,0.056591317,0.1484554
673,0.03469359,0.054694403,0.048169613
674,0.06425625,0.01077566,0.21041413
675,0.14459611,0.1566104,0.068449296
676,0.037564516,0.05192152,0.06735803
677,0.07334892,0.014540806,0.18099408
678,0.038244747,0.0034422835,0.25079873
679,0.06859486,0.037904944,0.04579908
680,0.04780561,0.07477539,0.18173625
681,0.04893328,0.07027928,0.23349309
682,0.020966629,0.1016631,0.074309036
683,0.09462191,0.1336456,0.058917202
684,0.06723203,0.05031838,0.044753358
685,0.22879362,0.017225534,0.018214403
686,0.1701299,0.1271117,0.012081739
687,0.07610334,0.049712617,0.073235035
688,0.13480937,0.08239439,0.20858514
689,0.18888849,0.045305528,0.15173693
690,0.0834488,0.16393505,0.06319922
691,0.05636609,0.049139004,0.04950818
692,0.088343136,0.060723662,0.022792798
693,0.021179715,0.2329759,0.100119755
694,0.03250481,0.077807866,0.015374779
695,0.018099802,0.14538413,0.21784534
696,0.08208306,0.08590314,0.009824548
697,0.009487571,0.13595437,0.039998688
698,0.10364408,0.012729808,0.08600648
699,0.020202834,0.021453027,0.1754299
700,0.10205157,0.23103617,0.042229798
701,0.0065247375,0.12550683,0.029626872
702,0.19540149,0.02570043,0.032004043
703,0.011352777,0.03060278,0.03329929
704,0.07300626,0.0835408,0.0029213072
705,0.07572601,0.068969816,0.043773714
706,0.07584511,0.022795299,0.051937133
707,0.010135236,0.015888687,0.028290013
708,0.12703446,0.055647768,0.011836423
709,0.019187469,0.13765956,0.3142417
710,0.06299403,0.11668607,0.03843063
711,0.062019397,0.028395873,0.1759063
712,0.08092525,0.06390487,0.18762387
713,0.056510236,0.010581851,0.18064953
714,0.053278953,0.107357465,0.04453206
715,0.22225739,0.015592433,0.06521818
716,0.092885815,0.21362962,0.08762428
717,0.06114014,0.06418951,0.07912161
718,0.16028531,0.09612825,0.005978835
719,0.14825594,0.015054067,0.0066150576
720,0.13981394,0.06521275,0.102327116
721,0.10922267,0.06635715,0.08617295
722,0.15679976,0.0315393,0.10995382
723,0.066629946,0.13764313,0.025914248
724,0.00975149,0.10807126,0.047628686
725,0.07774314,0.16964976,0.02590009
726,0.10729855,0.0822259,0.026407218
727,0.08091275,0.00023883965,0.023080487
728,0.043427724,0.04225983,0.020099347
729,0.056821804,0.22837244,0.041136432
730,0.18549648,0.14945623,0.008882089
731,0.0025650836,0.09690824,0.02846164
732,0.0017961081,0.11434362,0.019766735
733,0.27496633,0.06098997,0.02218906
734,0.10428971,0.03343576,0.036298543
735,0.003820727,0.030664423,0.03944707
736,0.08165878,0.103324674,0.059800018
737,0.087138936,0.034361,0.02734131
738,0.00021370397,0.04257187,0.06674414
739,0.06967947,0.09658048,0.0026974159
740,0.23799875,0.0289935,0.0854807
741,0.033216607,0.07376727,0.10617173
742,0.04545712,0.29390484,0.067025185
743,0.11505252,0.13026097,0.018409895
744,0.20918192,0.1448711,0.32571635
745,0.08412074,0.0311758,0.052652296
746,0.10978358,0.13339873,0.059485245
747,0.012061997,0.2066535,0.18208231
748,0.10439182,0.029276213,0.07094459
749,0.15188645,0.048447788,0.007608571
750,0.020301046,0.041642573,0.19724059
751,0.024179885,0.03429517,0.18716194
752,0.0011992644,0.1270871,0.0020208536
753,0.062229335,0.07414792,0.041424904
754,0.04322542,0.06826725,0.24973366
755,0.057731483,0.0729626,0.1814353
756,0.03860171,0.039565828,0.04961002
757,0.046477836,0.019245028,0.011378517
758,0.031484075,0.058705993,0.19669446
759,0.123983964,0.09057128,0.07209853
760,0.11802604,0.0024629645,0.04778461
761,0.04291632,0.107687585,0.10069967
762,0.19993588,0.057866234,0.05278335
763,0.036992602,0.21326159,0.13160394
764,0.06255123,0.010805644,0.08377737
765,0.11001764,0.15818147,0.047317155
766,0.0017243029,0.11285266,0.15791403
767,0.006149104,0.07536076,0.047365762
768,0.08333955,0.047046907,0.09180479
769,0.007404479,0.051827066,0.030366693
770,0.149681,0.1616873,0.14340654
771,0.020803774,0.093030035,0.19151507
772,0.018654495,0.07440181,0.010308113
773,0.0065947464,0.051237896,0.024278536
774,0.12405631,0.12783502,0.026340958
775,0.13155854,0.04956651,0.040880468
776,0.037692416,0.118260674,0.018539997
777,0.2521262,0.030920247,0.30500913
778,0.102130964,0.028233953,0.086406566
779,0.15849563,0.12543625,0.07087949
780,0.038797945,0.3760038,0.07932912
781,0.0048838994,0.02489718,0.21164984
782,0.094127245,0.07352558,0.0721862
783,0.10742947,0.15268001,0.080457814
784,0.11016154,0.0047184285,0.049896523
785,0.23247088,0.080737196,0.009122188
786,0.02994979,0.21081287,0.102260455
787,0.09956375,0.060271785,0.1028083
788,0.06445821,0.046583056,0.16105893
789,0.068042494,0.010708298,0.13543625
790,0.003634485,0.05201208,0.16142961
791,0.06354286,0.027163379,0.15389945
792,0.27484104,0.007979693,0.20783013
793,0.033332396,0.027825393,0.082321115
794,0.004317775,0.027289035,0.057329394
795,0.0139668565,0.051010374,0.17569211
796,0.24885935,0.04684367,0.04464982
797,0.1477734,0.05212478,0.016236477
798,0.06536874,0.24567235,0.06715487
799,0.18124276,0.06566107,0.095600925
800,0.04035139,0.12594792,0.07053749
801,0.011961466,0.092992775,0.007367318
802,0.07450326,0.090250336,0.068479754
803,0.006573099,0.088378616,0.0044903676
804,0.06116469,0.040355194,0.20158362
805,0.15060338,0.12207714,0.1046489
806,0.17096776,0.042012405,0.055255435
807,0.08715118,0.11350971,0.091437116
808,0.048248634,0.10211016,0.08310536
809,0.087964766,0.020047083,0.14335573
810,0.0025431889,0.12746496,0.049396586
811,0.07981815,0.16152175,0.04918384
812,0.20952882,0.14563888,0.10255121
813,0.0023691847,0.04349186,0.081499256
814,0.14264967,0.13460554,0.00034839122
815,0.045063224,0.05359957,0.07477045
816,0.14491093,0.096885525,0.18587177
817,0.12034792,0.04538692,0.050331302
818,0.23282738,0.19690157,0.02153301
819,0.10074238,0.15148956,0.0013688542
820,0.039683837,0.2505245,0.07021994
821,0.12699968,0.06553405,0.015073051
822,0.17244945,0.14019677,0.116161495
823,0.07501508,0.38723528,0.18303819
824,0.016619788,0.13546003,0.0070685255
825,0.13957642,0.044048324,0.032648
826,0.0077178,0.14879556,0.012902216
827,0.0930276,0.19658647,0.020750882
828,0.1895738,0.031570934,0.07426024
829,0.04599496,0.112544924,0.066569194
830,0.11678082,0.0470774,0.056843854
831,0.1436801,0.014250675,0.051870033
832,0.08787611,0.11880841,0.067100875
833,0.07669654,0.1210115,0.06643255
834,0.03131585,0.06724032,0.017239053
835,0.024076529,0.13760532,0.049845155
836,0.078061186,0.04987094,0.022511302
837,0.047468312,0.01802169,0.03388988
838,0.115569666,0.095636986,0.14083473
839,0.114584334,0.0103961555,0.10792928
840,0.24548121,0.032063738,0.022349682
841,0.10533273,0.10343664,0.12104398
842,0.18573222,0.048531298,0.06710809
843,0.010617043,0.10008457,0.07339032
844,0.08526695,0.0125600835,0.010670069
845,0.04721507,0.06754767,0.09884463
846,0.05191694,0.010518021,0.05472264
847,0.20035836,0.079779096,0.13963355
848,0.026350528,0.18349686,0.06828293
849,0.028896952,0.027129587,0.1898895
850,0.007494982,0.07292645,0.183346
851,0.078748874,0.023137564,0.04588556
852,0.07296313,0.020973297,0.111594416
853,0.16775373,0.06618834,0.05885661
854,0.02573709,0.26219606,0.08394918
855,0.079223156,0.13246556,0.1127458
856,0.09008905,0.020159882,0.074262805
857,0.14745912,0.18784012,0.07487915
858,0.09049418,0.03697377,0.012877141
859,0.035103958,0.028385824,0.01485756
860,0.1776428,0.08256111,0.24930298
861,0.15426967,0.0290204,0.1468535
862,0.059647072,0.12921026,0.027583495
863,0.13873404,0.039586738,0.08790146
864,0.11303966,0.007939733,0.07126427
865,0.08282521,0.11728157,0.063343644
866,0.0046154247,0.018503165,0.19707966
867,0.05046412,0.2877323,0.11829463
868,0.038234483,0.086507775,0.09016763
869,0.07525396,0.20256346,0.08371203
870,0.048073664,0.09248222,0.010069701
871,0.0139035685,0.07111792,0.1444839
872,0.048429713,0.015366818,0.03657716
873,0.076508924,0.09084977,0.14397721
874,0.09731595,0.12314125,0.06492764
875,0.11831174,0.075424835,0.053491
876,0.080629274,0.13291857,0.13320494
877,0.05842736,0.063092045,0.124862075
878,0.024446508,0.09093788,0.014870956
879,0.07438857,0.002767862,0.005592671
880,0.06094901,0.058325727,0.013961448
881,0.099310935,0.29388767,0.13426864
882,0.05634058,0.100447565,0.094286
883,0.22599843,0.076735325,0.01337428
884,0.0059069605,0.008791294,0.16063419
885,0.043000612,0.03859797,0.06666034
886,0.09134377,0.29969332,0.11001757
887,0.10430543,0.024885701,0.11446659
888,0.097038224,0.05820219,0.16781814
889,0.044122893,0.24594736,0.18832386
890,0.042639058,0.056796,0.086536296
891,0.13781707,0.043287523,0.040016584
892,0.0066794446,0.10620392,0.09714158
893,0.05674255,0.017058617,0.041855074
894,0.031830993,0.042243533,0.05950002
895,0.13322337,0.15689057,0.049975883
896,0.06616073,0.07708297,0.03373367
897,0.03607233,0.050007503,0.029094616
898,0.06792515,0.10501867,0.2058601
899,0.18273948,0.07550482,0.0025530194
900,0.06277654,0.09682793,0.006069298
901,0.074690826,0.007938607,0.044407386
902,0.00090488663,0.07205311,0.025934005
903,0.18907909,0.1583473,0.17550309
904,0.092876986,0.03058421,0.008753519
905,0.20420444,0.110075764,0.017011004
906,0.06769907,0.12088055,0.06353548
907,0.071279846,0.03941961,0.038294017
908,0.023485718,0.02862261,0.022708446
909,0.2526553,0.10183098,0.015438948
910,0.073578075,0.017237412,0.16121644
911,0.028281286,0.07602183,0.01887381
912,0.13248271,0.0652296,0.0012384115
913,0.02110114,0.09281369,0.107004136
914,0.056421556,0.010694945,0.09180205
915,0.04679412,0.17995696,0.1528059
916,0.06883767,0.061248973,0.08435938
917,0.077659644,0.039317686,0.08981514
918,0.04965309,0.17914408,0.011205735
919,0.06493223,0.07917855,0.02055681
920,0.14237854,0.020221502,0.17750116
921,0.1095687,0.112702005,0.09333194
922,0.08527666,0.03790677,0.07497091
923,0.17942116,0.000978446,0.005494469
924,0.050980262,0.015679983,0.07325206
925,0.052628092,0.101855956,0.08370264
926,0.050152358,0.05269501,0.07161856
927,0.10133755,0.109939836,0.035395134
928,0.015006971,0.14173631,0.08636501
929,0.054096203,0.23096946,0.06491641
930,0.19266757,0.031285223,0.17018956
931,0.018806685,0.06525728,0.13126646
932,0.0014873516,0.2691351,0.16657922
933,0.16600841,0.214322,0.16954365
934,0.12491015,0.08600702,0.04321768
935,0.004919218,0.1893962,0.22015077
936,0.02816039,0.048547953,0.0470033
937,0.026338475,0.02676023,0.18220943
938,0.10785734,0.02920024,0.2634582
939,0.023486754,0.069169566,0.1877263
940,0.07511936,0.07899483,0.1908801
941,0.007815121,0.060866155,0.05297429
942,0.14433774,0.066096194,0.02383168
943,0.15742163,0.15910618,0.051899545
944,0.085688286,0.04553404,0.12598081
945,0.024082381,0.12622806,0.1612779
946,0.23293594,0.08190254,0.058272883
947,0.08565362,0.11544449,0.05345548
948,0.1305798,0.014495881,0.099828765
949,0.100821584,0.05436395,0.17741536
950,0.014524851,0.11515755,0.15030722
951,0.04249252,0.040197298,0.08108437
952,0.023296114,0.15897468,0.013784707
953,0.036153268,0.0013998296,0.094379835
954,0.08728697,0.0094475085,0.15907128
955,0.123870544,0.018698623,0.13833044
956,0.119845666,0.0016405253,0.03416882
957,0.19224721,0.087275274,0.12457324
958,0.051631995,0.037227765,0.029101858
959,0.038659606,0.0007776116,0.14541939
960,0.2768363,0.21865137,0.010650864
961,0.0814627,0.011119779,0.2090714
962,0.1852249,0.04220299,0.04147414
963,0.042365942,0.13577911,0.15658128
964,0.111452505,0.01813477,0.06590312
965,0.03167782,0.1034503,0.16926084
966,0.019854346,0.18903695,0.087842755
967,0.09890012,0.060780916,0.057352435
968,0.0033819487,0.13394034,0.04971577
969,0.0072015002,0.025270838,0.05114804
970,0.046930045,0.00461066,0.1529598
971,0.016386162,0.011157218,0.01928464
972,0.12530388,0.0286671,0.17329328
973,0.0050533353,0.078631304,0.02382875
974,0.06569776,0.001323167,0.09041903
975,0.0685388,0.09448524,0.077274285
976,0.108834796,0.14045364,0.051252514
977,0.054596152,0.17602572,0.12725408
978,0.0673727,0.18745159,0.10802127
979,0.14373712,0.13591409,0.0524578
980,0.084260814,0.04776492,0.06321223
981,0.1623271,0.15356773,0.17901346
982,0.053244792,0.030664813,0.33708182
983,0.032082014,0.014712235,0.0010797499
984,0.3597682,0.028151292,0.0849002
985,0.02573119,0.022974383,0.06266776
986,0.006009858,0.0033814213,0.04550267
987,0.14656603,0.046074323,0.14765958
988,0.02202019,0.28461897,0.014787363
989,0.10106129,0.08831747,0.11867126
990,0.1229612,0.0944639,0.25241068
991,0.01716739,0.12773623,0.11709295
992,0.21383065,0.17199759,0.03158747
993,0.15113108,0.08788782,0.22565942
994,0.05232965,0.13804823,0.071335874
995,0.10105383,0.17272487,0.056708876
996,0.117559955,0.006853357,0.046618108
997,0.17909393,0.074968494,0.10155456
998,0.13253984,0.13310651,0.009440284
999,0.059078973,0.00678197,0.005606186
1000,0.0532952,0.13638976,0.062171996
1001,0.05952976,0.023497932,0.1050968
1002,0.028283311,0.07025347,0.015563596
1003,0.05571076,0.05141902,0.15584269
1004,0.06567035,0.03884489,0.147094
1005,0.095365375,0.19975534,0.088815846
1006,0.035071768,0.008250788,0.013710499
1007,0.16379304,0.04153037,0.035473447
1008,0.13554946,0.094661966,0.009587025
1009,0.1875952,0.041845113,0.14301933
1010,0.03421495,0.11721409,0.15622222
1011,0.036745414,0.069327146,0.12166486
1012,0.11583788,0.15792862,0.013659995
1013,0.09685525,0.058733623,0.1300552
1014,0.025726764,0.15212548,0.098551854
1015,0.03265893,0.060800396,0.06843603
1016,0.008079574,0.1385096,0.08248579
1017,0.08201718,0.004198986,0.06043068
1018,0.19272462,0.10511093,0.05256616
1019,0.057322282,0.18017207,0.12260425
1020,0.053798523,0.08443828,0.004447077
1021,0.17704676,0.06468584,0.10220006
1022,0.0060255323,0.035655856,0.10097646
1023,0.08373879,0.043227196,0.083679825
1024,0.00045048862,0.10496583,0.043191344
1025,0.14423399,0.087974764,0.087221295
1026,0.020917227,0.06684186,0.007386199
1027,0.16798598,0.111693785,0.052221898
1028,0.12968962,0.012689521,0.25489283
1029,0.011060672,0.03843736,0.26046327
1030,0.037281588,0.11848201,0.098256454
1031,0.328658,0.0068716034,0.15046357
1032,0.114304066,0.038602386,0.22474287
1033,0.17427741,0.19100013,0.13727222
1034,0.014035077,0.18586062,0.19421852
1035,0.27161053,0.0696318,0.00993212
1036,0.09835358,0.06628891,0.09714198
1037,0.10575888,0.15340425,0.06401636
1038,0.069099315,0.08358109,0.12767376
1039,0.18169515,0.1914935,0.040799856
1040,0.021695942,0.14136457,0.11327849
1041,0.13946682,0.007798765,0.2981062
1042,0.17507714,0.060961623,0.12063775
1043,0.38146552,0.022155507,0.008884098
1044,0.266634,0.24137327,0.22672983
1045,0.17966117,0.1183321,0.047710404
1046,0.02270902,0.13204253,0.18202403
1047,0.11269178,0.02464832,0.045581274
1048,0.067350775,0.14946723,0.18451448
1049,0.23724277,0.19283853,0.100944005
1050,0.17797887,0.11447863,0.15576464
1051,0.15418442,0.09441626,0.047399342
1052,0.03660416,0.008089521,0.021567902
1053,0.011642175,0.0020173567,0.23430628
1054,0.10373718,0.116631515,0.19440956
1055,0.21230173,0.12489719,0.034768946
1056,0.11822634,0.19334164,0.16619389
1057,0.31826398,0.16649553,0.14994796
1058,0.018605474,0.002551481,0.0043971124
1059,0.18019612,0.04343705,0.14774935
1060,0.028994096,0.10734313,0.0019506635
1061,0.09812865,0.03542721,0.0015109815
1062,0.10625179,0.119537905,0.036238857
1063,0.22176246,0.02673289,0.047887754
1064,0.18752174,0.09557839,0.072239906
1065,0.037742224,0.009611128,0.06338336
1066,0.038261272,0.03929231,0.18707281
1067,0.0025958547,0.059133336,0.2355065
1068,0.055051845,0.06553986,0.09102634
1069,0.050038222,0.08637333,0.120424844
1070,0.08930797,0.07134662,0.24652354
1071,0.08007161,0.09463334,0.1633553
1072,0.06927368,0.056815483,0.021376444
1073,0.041072402,0.096746944,0.13515416
1074,0.033572804,0.06350476,0.22542821
1075,0.017646946,0.07919929,0.0380781
1076,0.008660312,0.16138332,0.011687913
1077,0.22027709,0.069742024,0.04808192
1078,0.072526336,0.11340765,0.008407719
1079,0.11482467,0.15218142,0.03995348
1080,0.16482706,0.07808326,0.013183264
1081,0.14398041,0.10115806,0.04055776
1082,0.0017702044,0.07345306,0.036258332
1083,0.15844421,0.043971468,0.060164347
1084,0.03842091,0.07008107,0.096637346
1085,0.14145257,0.038928445,0.036258385
1086,0.038884107,0.017294666,0.083946995
1087,0.033152122,0.09130185,0.061522514
1088,0.05369994,0.11988096,0.15275066
1089,0.07522316,0.07435119,0.050762117
1090,0.02082408,0.12202192,0.025479145
1091,0.03865842,0.0920618,0.0691687
1092,0.025954418,0.09917664,0.08358739
1093,0.1618887,0.11884199,0.16309477
1094,0.22169064,0.009041097,0.0017081928
1095,0.06890978,0.024291718,0.03196925
1096,0.12664941,0.061110567,0.15757973
1097,0.17126437,0.02609952,0.18831193
1098,0.1649373,0.06425232,0.074962504
1099,0.11659716,0.08526779,0.03998854
1100,0.2448104,0.16175719,0.019782128
1101,0.1747407,0.09466168,0.032471344
1102,0.06207219,0.21266963,0.097221814
1103,0.19888107,0.13141151,0.040692896
1104,0.015272132,0.0531884,0.121048756
1105,0.18509935,0.16678312,0.17792517
1106,0.1757633,0.036593433,0.020249993
1107,0.05146789,0.18280472,0.04252086
1108,0.15453233,0.0014980949,0.22373754
1109,0.11735044,0.09772177,0.11515761
1110,0.2195832,0.19519818,0.1769563
1111,0.044170123,0.10737148,0.04692646
1112,0.113968566,0.007114259,0.024043605
1113,0.21161439,0.15679462,0.24800232
1114,0.08421245,0.12268386,0.0006666859
1115,0.031775974,0.010253467,0.025415853
1116,0.011714911,0.03498784,0.052709922
1117,0.151071,0.10609599,0.099182926
1118,0.018611789,0.107844315,0.12811019
1119,0.16281791,0.039060324,0.06511056
1120,0.013117235,0.12376574,0.05031761
1121,0.03407108,0.24513893,0.091883145
1122,0.028588027,0.002736795,0.0800731
1123,0.055335663,0.009405371,0.1404336
1124,0.09609166,0.11229915,0.09494134
1125,0.10329887,0.052741386,0.06437785
1126,0.08009678,0.2707188,0.06969384
1127,0.11051602,0.15955342,0.0068718274
1128,0.054815095,0.093575306,0.078767255
1129,0.20391372,0.06881741,0.016296746
1130,0.045535084,0.07884839,0.10904756
1131,0.043901745,0.34735468,0.09706636
1132,0.026383221,0.0071799667,0.07841635
1133,0.060272228,0.17465332,0.041615292
1134,0.13531916,0.061226606,0.015768742
1135,0.016331322,0.081652395,0.10652567
1136,0.0020770736,0.12450749,0.21477996
1137,0.15549204,0.114187986,0.023484398
1138,0.050644226,0.10539574,0.040761057
1139,0.1234549,0.024288941,0.054060854
1140,0.05030086,0.012914121,0.08592072
1141,0.07708255,0.066934675,0.052621674
1142,0.24268031,0.16275226,0.22928298
1143,0.21809317,0.11106655,0.10913982
1144,0.07571182,0.0013255575,0.10818153
1145,0.1575425,0.096451566,0.067563504
1146,0.15900294,0.06977276,0.12948413
1147,0.0655555,0.08359268,0.1641453
1148,0.09133132,0.032854557,0.10539857
1149,0.15768151,0.1375803,0.2472531
1150,0.13479717,0.121945776,0.14561875
1151,0.007044963,0.06027412,0.1994597
1152,0.014617834,0.1862026,0.18094085
1153,0.005872805,0.06131282,0.09398469
1154,0.052209932,0.20910144,0.10412449
1155,0.09213363,0.08838938,0.13288301
1156,0.057613872,0.024765676,0.07436864
1157,0.009876148,0.057175796,0.13290538
1158,0.13811943,0.015244652,0.008937655
1159,0.14480798,0.038568653,0.032291036
1160,0.11278809,0.030450707,0.09818872
1161,0.03136924,0.11244229,0.097213574
1162,0.08899733,0.1403338,0.10161331
1163,0.03965008,0.22265963,0.13843568
1164,0.06381599,0.01095216,0.13034658
1165,0.16186398,0.0041813566,0.07435827
1166,0.1305988,0.03937862,0.10585737
1167,0.10624958,0.10999714,0.08826978
1168,0.12356859,0.025707407,0.15583462
1169,0.06399684,0.044908937,0.056188375
1170,0.15837896,0.07012702,0.13160373
1171,0.12169408,0.035801597,0.099589534
1172,0.028063858,0.03208363,0.14314042
1173,0.011382672,0.03198015,0.08068979
1174,0.0135257,0.05730331,0.019516198
1175,0.10551391,0.08676996,0.12795584
1176,0.05544796,0.020265069,0.084817946
1177,0.07662885,0.04192154,1.194261
1178,0.11119112,0.042876597,0.89291936
1179,0.04028127,0.1986374,0.031968288
1180,0.07198657,0.11826531,0.08693501
1181,0.13378687,0.018273653,0.05382754
1182,0.076496445,0.16576047,0.19726947
1183,0.11511273,0.018299758,0.064828
1184,0.12115288,0.09979379,0.121068165
1185,0.04582772,0.2075621,0.12297886
1186,0.0010401318,0.003119635,0.024348497
1187,0.1241029,0.01756817,0.029051956
1188,0.049705945,0.011710197,0.080511
1189,0.11041382,0.012354634,0.009240466
1190,0.18002875,0.11544661,0.16246156
1191,0.08089814,0.101018324,0.016130185
1192,0.18287139,0.0626288,0.08301886
1193,0.072007835,0.08970351,0.001488768
1194,0.041444473,0.03373214,0.076496445
1195,0.04502767,0.0007947022,0.0045612757
1196,0.04773793,0.11965894,0.0038941007
1197,0.0024550662,0.05385776,0.11496718
1198,0.27425635,0.31528527,0.030491067
1199,0.13721162,0.028706212,0.11348339
1200,0.14771962,0.12643318,0.161399
1201,0.08302148,0.068744496,0.056526337
1202,0.16207299,0.15155491,0.035823867
1203,0.106434114,0.024667945,0.037272364
1204,0.059148442,0.016925812,0.17632149
1205,0.15679017,0.15087458,0.0418219
1206,0.22203963,0.096616216,0.091460384
1207,0.14833264,0.12655325,0.0054856706
1208,0.01141234,0.015419877,0.08047598
1209,0.07981816,0.025684409,0.20074108
1210,0.039576836,0.19693804,0.07495526
1211,0.09190458,0.10140788,0.006064314
1212,0.042471956,0.11728787,0.012205331
1213,0.1254446,0.04470601,0.0564065
1214,0.07143076,0.04201435,0.034101427
1215,0.091589905,0.014925229,0.013789278
1216,0.033762418,0.02672299,0.13373792
1217,0.026239151,0.15865648,0.18477614
1218,0.1765987,0.09422638,0.09201116
1219,0.057220757,0.08362352,0.06395773
1220,0.028631985,0.09231301,0.029170236
1221,0.1223653,0.07637445,0.034691747
1222,0.0038750083,0.13129227,0.20358787
1223,0.08848513,0.026636962,0.0035896369
1224,0.14336026,0.11521544,0.26357797
1225,0.013823314,0.09298608,0.031865686
1226,0.23011282,0.081742175,0.0014776627
1227,0.011194604,0.0785557,0.06886914
1228,0.113834016,0.07487382,0.10874569
1229,0.045397565,0.01515702,0.14934108
1230,0.02411427,0.17919843,0.25340635
1231,0.005097819,0.059086528,0.1398644
1232,0.05560882,0.0003919528,0.05647982
1233,0.10581085,0.06517046,0.1717053
1234,0.082822196,0.12764479,0.10080498
1235,0.065069765,0.061357297,0.06426536
1236,0.06548081,0.103778325,0.10645047
1237,0.109042846,0.15371595,0.03562093
1238,0.06487295,0.05678685,0.10828656
1239,0.024329277,0.18304731,0.08129311
1240,0.043060653,0.13679239,0.010052963
1241,0.1392144,0.13964814,0.03550318
1242,0.061774854,0.09005764,0.108666
1243,0.006111783,0.051396266,0.06575035
1244,0.13052352,0.04326765,0.22869046
1245,0.113136895,0.1350539,0.08729159
1246,0.059328984,0.27945969,0.05845319
1247,0.15050845,0.2060893,0.008864731
1248,0.009463661,0.04110989,0.03041368
1249,0.004912709,0.1781436,0.07034415
1250,0.025972473,0.080361746,0.007052209
1251,0.1172961,0.049578417,0.10563372
1252,0.09768589,0.15374549,0.11284685
1253,0.06999352,0.013370366,0.19590916
1254,0.13734952,0.109167665,0.117731124
1255,0.11934749,0.007252956,0.15869626
1256,0.02833117,0.05988886,0.024317374
1257,0.035334025,0.16779494,0.10288809
1258,0.12341205,0.078201,0.0033987842
1259,0.04994645,0.12960522,0.036224708
1260,0.09889675,0.1778719,0.034179993
1261,0.09669554,0.090065025,0.12899384
1262,0.0002461859,0.24526563,0.028316049
1263,0.027023962,0.107300505,0.12202229
1264,0.07954924,0.09357185,0.03910485
1265,0.0412269,0.016029552,0.02654958
1266,0.06717344,0.14256409,0.030620983
1267,0.07856653,0.05868043,0.21502933
1268,0.05065553,0.02509602,0.06444159
1269,0.048321046,0.1515961,0.044819344
1270,0.013553965,0.01892473,0.2390135
1271,0.08829569,0.012441103,0.04308984
1272,0.09485272,0.025835222,0.01517728
1273,0.1960499,0.14368585,0.09859706
1274,0.13187736,0.007421514,0.09565285
1275,0.021439437,0.10874171,0.01127273
1276,0.014264217,0.076722346,0.020121453
1277,0.14486724,0.10654131,0.033601627
1278,0.13446866,0.27259043,0.05468049
1279,0.03608926,0.09530231,0.17486423
1280,0.034707826,0.038601626,0.035987873
1281,0.035144072,0.21519224,0.28386354
1282,0.112968005,0.049990445,0.1423663
1283,0.020280544,0.012960628,0.19448756
1284,0.08424329,0.004505493,0.090995856
1285,0.0159551,0.13613607,0.069971725
1286,0.20897111,0.058809042,0.07111269
1287,0.020174485,0.1724174,0.036648575
1288,0.14597106,0.24127594,0.04578147
1289,0.111773945,0.03969869,0.029888641
1290,0.04326099,0.036154494,0.0089671295
1291,0.10931197,0.064626545,0.18807459
1292,0.14186898,0.13325173,0.098835416
1293,0.0123166125,0.049875926,0.14807603
1294,0.10837299,0.061716545,0.018252296
1295,0.04434033,0.07254547,0.15851553
1296,0.06379951,0.14721245,0.056842048
1297,0.13969558,0.06824258,0.1222151
1298,0.06305486,0.081268445,0.16549703
1299,0.067683056,0.10623712,0.07998896
1300,0.017548528,0.033434454,0.10363927
1301,0.032740697,0.0075254277,0.122593164
1302,0.044915892,0.14158566,0.06940084
1303,0.03375647,0.028321728,0.014825019
1304,0.1390948,0.030896597,0.11041007
1305,0.080325544,0.10019029,0.28537
1306,0.066583,0.009134805,0.13024773
1307,0.12358564,0.020990673,0.006679045
1308,0.06305663,0.05399236,0.02906001
1309,0.059921153,0.0756653,0.113135055
1310,0.0052526076,0.15975589,0.028437419
1311,0.05407887,0.10011472,0.02302491
1312,0.1000392,0.072559275,0.006212204
1313,0.1995513,0.04491385,0.094044566
1314,0.037292905,0.072646745,0.043209516
1315,0.075233564,0.14193742,0.05453965
1316,0.061832085,0.03954158,0.053188525
1317,0.04910197,0.016248254,0.064479
1318,0.14399263,0.11546797,0.1002568
1319,0.012488624,0.002588025,0.09593197
1320,0.15113625,0.09500934,0.15520498
1321,0.10233152,0.035470173,0.024182608
1322,0.15198372,0.15781829,0.13428724
1323,0.13135952,0.06379725,0.002208936
1324,0.0045109275,0.03317253,0.13680793
1325,0.075444475,0.0063907453,0.23740143
1326,0.20407948,0.055808913,0.09052784
1327,0.1828315,0.09229303,0.124998465
1328,0.047861442,0.21815477,0.026499277
1329,0.02896035,0.05619614,0.012742066
1330,0.121086344,0.046661194,0.08885123
1331,0.03019028,0.11741372,0.041806757
1332,0.00821878,0.1419154,0.018944353
1333,0.045778397,0.009363096,0.05415394
1334,0.116664395,0.008521625,0.0434572
1335,0.074427076,0.18919814,0.009756302
1336,0.047777258,0.0925684,0.042027563
1337,0.0063353917,0.17631935,0.0003920246
1338,0.07151099,0.042817608,0.105688885
1339,0.10916238,0.19387212,0.06147167
1340,0.07513962,0.21281013,0.025175517
1341,0.051923893,0.007628212,0.08892068
1342,0.009440232,0.07266832,0.026776832
1343,0.10561976,0.029173736,0.0022808204
1344,0.09848319,0.034432217,0.2446163
1345,0.01579573,0.13857462,0.043620236
1346,0.07359799,0.14452939,0.08236153
1347,0.04574118,0.11507974,0.0937286
1348,0.08984714,0.041713145,0.23820284
1349,0.20238797,0.11054359,0.040112723
1350,0.10084266,0.16446005,0.013808411
1351,0.024262216,0.11161305,0.13613912
1352,0.03701485,0.16128351,0.011080808
1353,0.061643843,0.001468082,0.07618331
1354,0.041565165,0.03768243,0.028602038
1355,0.026301399,0.06811227,0.025985055
1356,0.0985911,0.13233103,0.15328859
1357,0.026740901,0.056271315,0.087695524
1358,0.07632687,0.0037617176,0.04004808
1359,0.0077995136,0.12562014,0.030724429
1360,0.04591797,0.11500933,0.064403296
1361,0.024018446,0.03392585,0.017599095
1362,0.122720756,0.03140603,0.11395929
1363,0.07446389,0.09553949,0.011108561
1364,0.030397756,0.14243,0.067624696
1365,0.021429507,0.08140448,0.11065016
1366,0.086310096,0.0014200697,0.3575883
1367,0.11121699,0.0913047,0.08196161
1368,0.05503148,0.010431205,0.058331802
1369,0.062508374,0.09307333,0.0055423356
1370,0.025245417,0.022320049,0.037874784
1371,0.128341,0.045057245,0.018276032
1372,0.10341988,0.15073112,0.12964088
1373,0.03682389,0.088366754,0.13819103
1374,0.19786656,0.116988905,0.049159296
1375,0.27465212,0.061044153,0.01055136
1376,0.0129878055,0.031706464,0.13259219
1377,0.05935823,0.07843552,0.040490467
1378,0.047156435,0.19744112,0.0354442
1379,0.1311466,0.18884476,0.04264171
1380,0.15206769,0.09818917,0.041204736
1381,0.06776667,0.10266174,0.13600504
1382,0.14356618,0.06956372,0.03955086
1383,0.06986392,0.043982614,0.111138806
1384,0.20526415,0.029299593,0.15683694
1385,0.117821045,0.021371014,0.08672157
1386,0.03823692,0.056258246,0.03468493
1387,0.19236332,0.012273317,0.21155399
1388,0.023842206,0.0597025,0.21327291
1389,0.07267493,0.21348543,0.2840675
1390,0.11301547,0.021620227,0.0018641215
1391,0.016396437,0.026445659,0.033409696
1392,0.08294341,0.122369535,0.19252262
1393,0.08840904,0.13175726,0.05789593
1394,0.005653416,0.05640577,0.08191114
1395,0.051651713,0.02251285,0.004098056
1396,0.009749703,0.01079922,0.01877351
1397,0.070341766,0.10846215,0.1483338
1398,0.10777498,0.06320935,0.073484704
1399,0.29880616,0.023365118,0.06355672
1400,0.000967646,0.07741487,0.0036623364
1401,0.17882322,0.1081555,0.04323125
1402,0.08299384,0.048100654,0.10666031
1403,0.12061843,0.20969151,0.328708
1404,0.010592516,0.039267637,0.09804501
1405,0.022527777,0.06566511,0.05523234
1406,0.047936905,0.17940693,0.06284828
1407,0.071132526,0.23999658,0.043787282
1408,0.018038115,0.10260066,0.09654916
1409,0.017529024,0.031263188,0.002155
1410,0.03668855,0.0507787,0.068528764
1411,0.09211278,0.08561297,0.1369597
1412,0.0510563,0.07666607,0.10161133
1413,0.07006289,0.042621594,0.087861106
1414,0.07328148,0.0161645,0.024545198
1415,0.16523406,0.06539121,0.096379146
1416,0.1791313,0.22583337,0.12553386
1417,0.1491228,0.09442534,0.048823588
1418,0.05605245,0.17033604,0.10433953
1419,0.10180426,0.04405116,0.094941095
1420,0.20214623,0.1561557,0.069096014
1421,0.14509137,0.11652931,0.0418257
1422,0.06435982,0.03399021,0.048526604
1423,0.028955366,0.00019666778,0.080197506
1424,0.036760237,0.0034713454,0.0133175645
1425,0.120367184,0.060827,0.031738475
1426,0.17410338,0.007527157,0.16335212
1427,0.21164875,0.032358266,0.07410122
1428,0.032476313,0.0057525234,0.020450776
1429,0.10770209,0.050023735,0.12918341
1430,0.12387709,0.03721762,0.1629757
1431,0.025593383,0.14503174,0.13115072
1432,0.12858158,0.060873583,0.014186626
1433,0.06595939,0.07212289,0.0414953
1434,0.13056903,0.1530001,0.015330856
1435,0.118935056,0.117575474,0.14792791
1436,0.017373165,0.11011443,0.009217648
1437,0.01983533,0.114124164,0.0014468587
1438,0.18417636,0.11236357,0.20018277
1439,0.18293862,0.05041545,0.109659806


==> figs/syn_19_best_0.csv <==
x,0,1,2
0,0.07179969,0.08476463,0.22204459
1,0.2882924,0.068676755,0.018426217
2,0.043531463,0.03535291,0.08521491
3,0.15624924,0.27192557,0.12517169
4,0.050796572,0.02310093,0.04858204
5,0.092208795,0.018092334,0.0558058
6,0.07690437,0.040427886,0.2737802
7,0.058512416,0.013898016,0.16158383
8,0.27327284,0.027418403,0.26409373
9,0.02247413,0.019498078,0.026479997
10,0.11983929,0.174465,0.07841326
11,0.095543444,0.038290665,0.0033013234
12,0.09332587,0.14690183,0.061918005
13,0.05243065,0.082230315,0.060960237
14,0.14238942,0.083722904,0.09517456
15,0.083997495,0.10980738,0.09017718
16,0.10131987,0.051287796,0.039045937
17,0.060227543,0.20602158,0.06299925
18,0.025703812,0.09215772,0.07430997
19,0.022271661,0.17723891,0.06399525
20,0.033389635,0.21698958,0.00674229
21,0.16867833,0.029718686,0.042768836
22,0.2233293,0.039609212,0.020392073
23,0.0049131075,0.12652497,0.050482474
24,0.18799813,0.10690227,0.0028836592
25,0.20396496,0.030426277,0.116469935
26,0.01702102,0.073736526,0.027873594
27,0.19615275,0.07297472,0.047088694
28,0.11574803,0.0118992375,0.12339698
29,0.052891903,0.19953828,0.0033160264
30,0.031622916,0.18006961,0.08801826
31,0.0676472,0.032875497,0.05349691
32,0.1327883,0.030007143,0.020548237
33,0.019883525,0.16940512,0.038761497
34,0.010190713,0.072732426,0.09692638
35,0.0025680335,0.07336742,0.13485108
36,0.087493315,0.14619897,0.050890747
37,0.0908099,0.15155819,0.04413452
38,0.019135136,0.027423013,0.0070263282
39,0.101471834,0.15417254,0.12801246
40,0.009161334,0.055363957,0.095265396
41,0.06412104,0.015656384,0.049824093
42,0.17103411,0.19295025,0.0671038
43,0.12327933,0.079655275,0.07070189
44,0.049189456,0.0035588942,0.23469019
45,0.0949496,0.19708985,0.20775226
46,0.11819755,0.056852177,0.08442254
47,0.03978905,0.07240134,0.038146216
48,0.13014099,0.0052881497,0.2033294
49,0.037040867,0.038580842,0.075104065
50,0.13727333,0.031186612,0.019573279
51,0.20866388,0.23336722,0.06628812
52,0.021454759,0.0832684,0.10561415
53,0.041528326,0.050473504,0.065081604
54,0.10534634,0.085926406,0.108239174
55,0.084210105,0.10757427,0.06246439
56,0.2628107,0.02107161,0.14158854
57,0.021764945,0.03242477,0.013373825
58,0.13286284,0.018951368,0.08055144
59,0.016077232,0.20455171,0.09323007
60,0.008979534,0.0788636,0.14941359
61,0.13144656,0.0003327222,0.027109686
62,0.07457292,0.12449129,0.058355
63,0.061509658,0.11656396,0.072909854
64,0.08952012,0.0527037,0.117187
65,0.25248784,0.05079669,0.24384363
66,0.011447213,0.007401045,0.06904605
67,0.046472285,0.04916393,0.017384458
68,0.12040262,0.14589876,0.21626867
69,0.0648937,0.013923947,0.98735636
70,0.051980976,0.11019785,0.921454
71,0.005117586,0.07529108,0.15443267
72,0.12871008,0.06409131,0.02577463
73,0.12607203,0.14571865,0.031387642
74,0.2325102,0.09268814,0.01922929
75,0.095447846,0.0050514825,0.05089417
76,0.08046014,0.11068266,0.06889773
77,0.016987221,0.10883532,0.08607388
78,0.11832267,0.17183505,0.16180028
79,0.031881537,0.095472045,0.15538326
80,0.02965893,0.056878593,0.057464946
81,0.15715759,0.06805345,0.019286536
82,0.036604185,0.029303303,0.12899972
83,0.06242038,0.08282703,0.005199002
84,0.034993004,0.14433561,0.24813487
85,0.021104012,0.15209262,0.060854297
86,0.010430475,0.15586491,0.19329959
87,0.010823189,0.002156367,0.008735515
88,0.09006643,0.016998807,0.053861335
89,0.25021398,0.103433445,0.2184748
90,0.114209875,0.058958974,0.06246225
91,0.058781974,0.16750208,0.11398567
92,0.16125993,0.0019082961,0.07931044
93,0.097602725,0.075081855,0.0126538975
94,0.061516613,0.046757136,0.094421476
95,0.11173665,0.07929133,0.08425897
96,0.039297123,0.10501913,0.09057886
97,0.08273443,0.039465543,0.08173228
98,0.001914011,0.1411717,0.24452506
99,0.05537248,0.0048512365,0.06275892
100,0.10364431,0.042168934,0.043086562
101,0.06886741,0.030429842,0.039259728
102,0.004062303,0.06293485,0.035662387
103,0.04585053,0.049195297,0.06717983
104,0.010838237,0.116007864,0.04024404
105,0.03559944,0.14874654,0.15681888
106,0.07976885,0.117365144,0.10234268
107,0.15620443,0.068355,0.019656822
108,0.034055166,0.18203594,0.020249505
109,0.09202699,0.10687081,0.06514313
110,0.056327514,0.12397119,0.045989197
111,0.10135088,0.029795125,0.07731618
112,0.11241688,0.048168246,0.15378869
113,0.12611096,0.04150452,0.07658277
114,0.067373775,0.03852601,0.056003504
115,0.07169491,0.06923421,0.009556679
116,0.012894921,0.047769736,0.12463882
117,0.15167595,0.061766066,0.05216672
118,0.100785576,0.07949478,0.019807018
119,0.002357427,0.13205965,0.01479668
120,0.18290457,0.085646726,0.067346275
121,0.11004348,0.011446068,0.1748931
122,0.055322614,0.13997656,0.12508829
123,0.009022487,0.142091,0.071133144
124,0.2665816,0.054385312,0.04770116
125,0.029934943,0.12610906,0.039379478
126,0.16750835,0.06315571,0.10862937
127,0.062352397,0.12978072,0.026735572
128,0.21354684,0.09386883,0.1035231
129,0.2647208,0.11404028,0.009139485
130,0.04526976,0.15375032,0.058339328
131,0.13162111,0.031315807,0.01299724
132,0.123723365,0.12492101,0.04317032
133,0.08000198,0.118838064,0.073720776
134,0.05362269,0.040069222,0.06585351
135,0.17353465,0.08688899,0.23939906
136,0.062420808,0.13812482,0.058403954
137,0.19371621,0.07346732,0.120499656
138,0.06646066,0.12701815,0.030052558
139,0.11396385,0.17388067,0.050119534
140,0.094549514,0.105915315,0.0038995787
141,0.032249536,0.06172057,0.07019135
142,0.06684175,0.12271665,0.10657088
143,0.060005873,0.014343854,0.10166574
144,0.017165862,0.015736109,0.16316329
145,0.04280881,0.091117546,0.14512862
146,0.1921701,0.020046726,0.015262888
147,0.051751744,0.13578272,0.112159535
148,0.053480417,0.04059619,0.14382055
149,0.07738438,0.06635521,0.03482158
150,0.032467697,0.011271651,0.12102548
151,0.00048465683,0.06274215,0.21106875
152,0.06527777,0.07103515,0.045797825
153,0.067851536,0.11443171,0.14937973
154,0.020223523,0.06783773,0.17194729
155,0.03937033,0.032062043,0.10078317
156,0.1802117,0.123926505,0.048817728
157,0.013212756,0.11184722,0.107053034
158,0.16907723,0.03243504,0.05129407
159,0.04405488,0.01761511,0.055201523
160,0.10206563,0.050205976,0.005323988
161,0.00016673104,0.06345053,0.082173124
162,0.17161731,0.17089882,0.0643937
163,0.08506454,0.057718623,0.19507065
164,0.012923011,0.07800173,0.31566182
165,0.10572182,0.042952076,0.06216767
166,0.10235914,0.1283471,0.08731619
167,0.039712187,0.10505526,0.04995471
168,0.27940616,0.17500724,0.076810956
169,0.16691029,0.16062848,0.1285336
170,0.15042734,0.08376289,0.06377792
171,0.056601796,0.08203757,0.07117689
172,0.09081819,0.025949772,0.24180162
173,0.14862907,0.10725197,0.12890479
174,0.022744441,0.040868767,0.14102358
175,0.072282605,0.032500803,0.023607967
176,0.057543896,0.006794579,0.12267546
177,0.11864199,0.14098223,0.063516915
178,0.034369983,0.0402755,0.09719263
179,0.1944864,0.10238079,0.05055252
180,0.05104151,0.099703774,0.123305134
181,0.004440145,0.13220486,0.16893433
182,0.010972878,0.10437583,0.037631493
183,0.035762876,0.010928956,0.057511967
184,0.07927866,0.045161705,0.048698146
185,0.06875413,0.044900905,0.23289068
186,0.017241446,0.12878203,0.081813015
187,0.07378062,0.14686397,0.049399577
188,0.10958394,0.001063014,0.25783175
189,0.045913875,0.044047456,0.11596207
190,0.13538776,0.3068245,0.11995949
191,0.020339865,0.100729495,0.10439268
192,0.013009176,0.23068827,0.02091324
193,0.028920498,0.055776395,0.13853513
194,0.1469292,0.04388219,0.13032793
195,0.028344188,0.09038158,0.19898835
196,0.07110817,0.01958448,0.23595685
197,0.005681285,0.06185364,0.09234463
198,0.12333856,0.027177216,0.1011489
199,0.024169704,0.020441387,0.032721285
200,0.035344787,0.01905287,0.026540741
201,0.08916838,0.056601554,0.018939104
202,0.05738952,0.056073405,0.0156188505
203,0.07833868,0.027947279,0.073794104
204,0.042099603,0.07514521,0.04878616
205,0.11826444,0.11464838,0.272847
206,0.20999998,0.09433654,0.04704949
207,0.041807458,0.12313168,0.010548173
208,0.10762053,0.016891856,0.009607135
209,0.13454607,0.08998479,0.13839673
210,0.10074965,0.01076467,0.06830579
211,0.10732002,0.117242545,0.15645967
212,0.013765269,0.12579438,0.010734147
213,0.061147235,0.13859661,0.062773325
214,0.0089588715,0.21701652,0.02065062
215,0.017101398,0.03984257,0.18139522
216,0.0032429532,0.053926412,0.059870005
217,0.005496887,0.0036416797,0.05785717
218,0.10025115,0.1781944,0.1777714
219,0.026590277,0.055181768,0.11650575
220,0.2064367,0.06794651,0.08399284
221,0.19263764,0.13507956,0.07949002
222,0.06669118,0.00018751345,0.140399
223,0.13728842,0.08135299,0.15595421
224,0.016041068,0.06350943,0.0991469
225,0.02710894,0.110940665,0.17626758
226,0.022435382,0.029149808,0.093117036
227,0.020663105,0.054794412,0.102276795
228,0.024611155,0.091900036,0.025185922
229,0.046859786,0.009703466,0.051871713
230,0.030100264,0.09740063,0.092416346
231,0.14796963,0.03156396,0.11817132
232,0.001517469,0.047684927,0.15358986
233,0.0008441058,0.08264782,0.044457193
234,0.03627256,0.023718629,0.0045075156
235,0.0043290695,0.15276219,0.0051721437
236,0.025398487,0.055169206,0.14669825
237,0.0012784892,0.036607917,0.0782506
238,0.10193121,0.01656043,0.07900174
239,0.1571096,0.14701374,0.028703375
240,0.016382918,0.07724426,0.03881891
241,0.1796036,0.07852879,0.12758811
242,0.046943042,0.046076518,0.0035585754
243,0.17998223,0.058632616,0.057093404
244,0.045775812,0.068250984,0.05399184
245,0.06289398,0.112839,0.024515502
246,0.09333352,0.038860887,0.07756729
247,0.029237654,0.13338538,0.026222814
248,0.018041583,0.30422333,0.069191866
249,0.018396437,0.017953051,0.09620147
250,0.09965313,0.053199716,0.0734545
251,0.07364121,0.09851636,0.04514212
252,0.12180334,0.10481303,0.0677072
253,0.18221457,0.12983333,0.0034969423
254,0.10315622,0.07815852,0.14510961
255,0.022897324,0.06734903,0.0073726894
256,0.059572943,0.0726543,0.07557117
257,0.0026739994,0.07445221,0.01726948
258,0.020325603,0.04702569,0.020212205
259,0.23066393,0.16096424,0.1625432
260,0.07701203,0.13994743,0.10356316
261,0.13088223,0.18479373,0.099480554
262,0.07960491,0.048508592,0.14772101
263,0.046419825,0.0415138,0.10892663
264,0.15253931,0.17942092,0.09184306
265,0.0041603874,0.15225719,0.13128833
266,0.07690387,0.11988401,0.08736878
267,0.09257288,0.05559683,0.076078564
268,0.06374862,0.13376929,0.024969485
269,0.0037466271,0.031694364,0.12267209
270,0.13154908,0.017000685,0.044476606
271,0.024411814,0.11888591,0.1285039
272,0.00077594165,0.0957789,0.096066065
273,0.11539928,0.11320726,0.22118036
274,0.21532716,0.029060889,0.010737032
275,0.0587037,0.07796959,0.1731733
276,0.009449425,0.10419319,0.19435632
277,0.004724595,0.12351547,0.19312347
278,0.0193976,0.045498174,0.27788675
279,0.10612596,0.03559958,0.19229542
280,0.054707397,0.08457398,0.028449047
281,0.0013326773,0.17100525,0.007395542
282,0.04117415,0.1375329,0.08827737
283,0.071995504,0.14146319,0.036561146
284,0.010947459,0.07469086,0.12531501
285,0.09811112,0.112675264,0.032784116
286,0.028657654,0.07515536,0.07058029
287,0.16421694,0.22883798,0.0066523203
288,0.009455973,0.06889419,0.08117075
289,0.044768598,0.025631724,0.089324914
290,0.13763134,0.18728127,0.0019590196
291,0.010679179,0.015441703,0.09775102
292,0.010801128,0.06112579,0.08548945
293,0.09040752,0.14106426,0.04518847
294,0.09834238,0.01428353,0.101888046
295,0.12143418,0.14468999,0.13042744
296,0.07976703,0.056356076,0.049049955
297,0.14117631,0.08785469,0.058452904
298,0.13433066,0.13982223,0.088510424
299,0.03619523,0.08327699,0.108819395
300,0.058850143,0.003666997,0.092301354
301,0.055768065,0.04647008,0.11059937
302,0.16358373,0.020363344,0.19672789
303,0.0016972471,0.024557425,0.122969076
304,0.02644792,0.059671443,0.23111726
305,0.014555831,0.04017804,0.15471518
306,0.10429227,0.13213937,0.026734626
307,0.091218285,0.08737758,0.003965865
308,0.0017715178,0.011664393,0.012563199
309,0.055894062,0.2517572,0.020560276
310,0.23643416,0.03994804,0.0475296
311,0.006710367,0.13531247,0.13178304
312,0.23949476,0.017090002,0.0107853925
313,0.13034186,0.20122151,0.08307108
314,0.12015255,0.09392618,0.1094451
315,0.0651145,0.12853175,0.060737133
316,0.008171643,0.094404176,0.012107735
317,0.15280211,0.03660195,0.029320026
318,0.080229826,0.13895823,0.015229675
319,0.11841179,0.16103496,0.13589934
320,0.17415383,0.090129085,0.014831023
321,0.17141373,0.1049813,0.103680216
322,0.010995691,0.25943193,0.048811097
323,0.1277454,0.14188868,0.103179574
324,0.020995678,0.017315732,0.034079913
325,0.029144544,0.10664246,0.01554812
326,0.07185318,0.11637211,0.03625093
327,0.0056458274,0.13295619,0.01938186
328,0.003958757,0.07375773,0.039288808
329,0.07621093,0.023259634,0.043981172
330,0.027812151,0.082461,0.29009935
331,0.16637431,0.018203232,0.047089387
332,0.07630841,0.054070327,0.13270237
333,0.028117701,0.048928626,0.019910224
334,0.0050847437,0.08503834,0.067266375
335,0.036806293,0.11333458,0.062828094
336,0.10380558,0.25192294,0.0036143675
337,0.0012117635,0.00045830934,0.20928606
338,0.16105449,0.0063666385,0.028937465
339,0.07572316,0.07086283,0.10224897
340,0.025612917,0.028607601,0.09056299
341,0.07590157,0.015086406,0.047665507
342,0.07447595,0.07110479,0.044757966
343,0.1425576,0.07083531,0.11318379
344,0.0360409,0.020778373,0.025797186
345,0.114063285,0.008922695,0.1039896
346,0.07939952,0.041102666,0.09534551
347,0.07065568,0.03616724,0.05857517
348,0.07956936,0.16849613,0.08330251
349,0.030060416,0.036815513,0.22075015
350,0.018366694,0.02560261,0.028882528
351,0.08620683,0.16332468,0.044443525
352,0.013739014,0.065472916,0.12116963
353,0.040294707,0.14627863,0.048546903
354,0.14116171,0.13672197,0.12430525
355,0.16029464,0.12827024,0.087579355
356,0.10989881,0.058251593,0.26812226
357,0.027265944,0.044516496,0.012761929
358,0.077594146,0.07262653,0.007394685
359,0.15047468,0.045734968,0.25170374
360,0.09280677,0.028489929,0.20971711
361,0.10006975,0.041198578,0.050469223
362,0.2016236,0.06758471,0.08531489
363,0.03176853,0.06919111,0.1172716
364,0.019778214,0.04065789,0.091493346
365,0.057614762,0.11367751,0.03584611
366,0.13058786,0.11131177,0.098847955
367,0.072539166,0.10083895,0.09484526
368,0.074499086,0.17184062,0.047883585
369,0.012430899,0.11851047,0.029076643
370,0.035508856,0.060992032,0.05787018
371,0.1262819,0.038457196,0.11707164
372,0.08032774,0.06888899,0.026773307
373,0.032054927,0.03571429,0.069792844
374,0.13280386,0.13563587,0.14477049
375,0.11574993,0.016909355,0.014952325
376,0.006508515,0.16307335,0.05538201
377,0.090023786,0.020442454,0.18955746
378,0.10411853,0.033877317,0.08363305
379,0.018300641,0.10170695,0.035222538
380,0.06540485,0.034103937,0.03482377
381,0.19045967,0.06594776,0.20696741
382,0.008886996,0.017882943,0.031079156
383,0.18953624,0.04157394,0.088541366
384,0.06710308,0.051464844,0.041808523
385,0.08384167,0.083684154,0.033392705
386,0.009598093,0.06523642,0.08980491
387,0.0014331754,0.025540588,0.0997327
388,0.01527245,0.11005614,0.07855758
389,0.08487726,0.09931434,0.09351321
390,0.023354746,0.1619874,0.14693499
391,0.1107329,0.024035439,0.0751984
392,0.050585646,0.108107276,0.10787359
393,0.19960849,0.0010538315,0.04516501
394,0.023092058,0.09495625,0.0013742858
395,0.0574343,0.040825784,0.057343975
396,0.01932402,0.080853954,0.0065194922
397,0.06895041,0.092770055,0.29280868
398,0.089381054,0.08798367,0.102510974
399,0.1543485,0.07160077,0.10429209
400,0.080806814,0.132943,0.055886235
401,0.21435867,0.07848255,0.013802975
402,0.027585056,0.0026093177,0.15611723
403,0.12971851,0.067677215,0.04873383
404,0.0011840038,0.102473825,0.08805361
405,0.050355393,0.0869924,0.016738934
406,0.2203937,0.074904576,0.0013123676
407,0.07312338,0.05574441,0.12433125
408,0.10847467,0.07868352,0.03947059
409,0.16136411,0.040466856,0.061478212
410,0.19078867,0.0028928549,0.0047781817
411,0.101250835,0.056267336,0.021211967
412,0.08635788,0.0896557,0.005622055
413,0.062259465,0.12933879,0.08467862
414,0.010935552,0.01222064,0.09649662
415,0.04813509,0.103360325,0.06407351
416,0.1643301,0.15503186,0.070129074
417,0.028069038,0.09523661,0.002774035
418,0.14588493,0.021701079,0.16253649
419,0.050362583,0.033492204,0.030244596
420,0.046114724,0.024414875,0.13657139
421,0.0909274,0.05144813,0.060336433
422,0.06664041,0.04623764,0.025080368
423,0.22105792,0.05209426,0.090956524
424,0.12795378,0.13219287,0.020947875
425,0.019688822,0.086428605,0.016431123
426,0.056386348,0.06787592,0.008868936
427,0.010922058,0.019697277,0.009681575
428,0.09494504,0.054957498,0.09620929
429,0.112277545,0.029513832,0.23660439
430,0.09273127,0.19428451,0.12927097
431,0.036340628,0.08615471,0.14696069
432,0.07731699,0.14318761,0.093790375
433,0.036104616,0.018684374,0.20212777
434,0.008990232,0.016633172,0.03517044
435,0.19374011,0.119442485,0.05337135
436,0.005175666,0.065950155,0.13312161
437,0.031897504,0.108304165,0.12701765
438,0.06208039,0.1692284,0.10116198
439,0.008090086,0.054330893,0.04756323
440,0.18046317,0.06045076,0.08044098
441,0.029772338,0.12633918,0.07173031
442,0.018346777,0.014352779,0.08957893
443,0.045589462,0.028320052,0.22096452
444,0.04154412,0.083690085,0.2067497
445,0.01155091,0.026363537,0.131418
446,0.16818827,0.02693849,0.010184121
447,0.11876988,0.03437558,0.06893812
448,0.024096,0.06085918,0.12269293
449,0.02520493,0.26610833,0.05964566
450,0.17808948,0.037189633,0.061770312
451,0.20546892,0.0924341,0.04658493
452,0.15936616,0.092261374,0.04219462
453,0.046888325,0.053120088,0.026314113
454,0.030436406,0.040604435,0.0038254296
455,0.10053537,0.042975742,0.10714604
456,0.12675758,0.20160177,0.015406562
457,0.011716467,0.20173815,0.017384255
458,0.07373545,0.03772472,0.053760476
459,0.10031111,0.005764493,0.097047985
460,0.048311237,0.06730224,0.07353375
461,0.0728097,0.08379584,0.06183547
462,0.0489929,0.023756158,0.20097817
463,0.16944708,0.18314809,0.16536729
464,0.11154317,0.18115087,0.12839054
465,0.06124371,0.0045098905,0.08960555
466,0.12392057,0.11642932,0.109348625
467,0.041170433,0.059438106,0.19312909
468,0.1426678,0.0004949844,0.052754886
469,0.05593351,0.13924898,0.15691334
470,0.09559186,0.03843255,0.045211315
471,0.0039264746,0.07083185,0.05772728
472,0.013569889,0.14860089,0.0608482
473,0.07885776,0.08945476,0.027924046
474,0.16968553,0.07460034,0.13599682
475,0.09996197,0.0027998716,0.02459818
476,0.031346902,0.00902861,0.095795006
477,0.047753647,0.056623824,0.106536604
478,0.16042864,0.06978509,0.25856033
479,0.025204483,0.08863279,0.011162246
480,0.037422583,0.006936742,0.07591325
481,0.04849592,0.1132723,0.00017923901
482,0.022625322,0.074816816,0.079456195
483,0.06671858,0.022418326,0.003298293
484,0.20641549,0.008087007,0.12132942
485,0.05747278,0.030319195,0.042312652
486,0.12664418,0.06699383,0.0514248
487,0.056071665,0.04071143,0.118401885
488,0.0049863667,0.0914366,0.09569628
489,0.084881715,0.088085495,0.0797652
490,0.26964173,0.043477606,0.11058238
491,0.015321899,0.2209528,0.02988367
492,0.09658171,0.11062313,0.101908825
493,0.124338545,0.016978364,0.06361221
494,0.16090417,0.11564198,0.014238414
495,0.124448605,0.04471218,0.16260903
496,0.008572241,0.0702967,0.084174305
497,0.19161451,0.18302934,0.053693376
498,0.124022394,0.088289656,0.2386545
499,0.12989296,0.08645233,0.019271033
500,0.009295764,0.08937345,0.0021926349
501,0.16046353,0.11229755,0.056510884
502,0.00037512113,0.0962793,0.029031776
503,0.01923757,0.032810297,0.024142433
504,0.16366112,0.048596986,0.063895814
505,0.12685643,0.04200815,0.0743845
506,0.032089174,0.049978003,0.12057048
507,0.0071657468,0.049052138,0.16860259
508,0.22335832,0.031001354,0.08884757
509,0.07265006,0.001158351,0.027717724
510,0.025930906,0.03805484,0.198513
511,0.019589586,0.12203514,0.046970956
512,0.09002602,0.017253235,0.13422863
513,0.10939928,0.020084059,0.08227355
514,0.07769213,0.08916051,0.015450454
515,0.013525591,0.016794827,0.1322289
516,0.2092771,0.06169898,0.032822624
517,0.054596324,0.04884227,0.030459767
518,0.16272424,0.04547832,0.0143312095
519,0.15582122,0.15682155,0.0024829025
520,0.0740347,0.037776563,0.05838838
521,0.17843431,0.008699411,0.11419986
522,0.034737483,0.12717003,0.026816737
523,0.1207787,0.014572709,0.11324898
524,0.17085893,0.170848,0.11713481
525,0.112752095,0.016972808,0.118896395
526,0.12568562,0.04562173,0.02526326
527,0.26514637,0.021171043,0.03503863
528,0.3548182,0.12308498,0.07693853
529,0.015164435,0.038657073,0.15174359
530,0.12638684,0.046045337,0.09406696
531,0.14537355,0.20142683,0.029535942
532,0.08113401,0.10457388,0.18163656
533,0.15282346,0.08948207,0.0024306553
534,0.05537466,0.022503076,0.13142097
535,0.043524764,0.014383674,0.09400277
536,0.07102981,0.08338521,0.07572368
537,0.049620952,0.17491534,0.18332659
538,0.039183684,0.0014997349,0.00747823
539,0.07324207,0.024402557,0.02762104
540,0.12701972,0.024165425,0.10424418
541,0.069908954,0.076319546,0.06683223
542,0.013840043,0.060591415,0.0446568
543,0.08109792,0.17573926,0.13622734
544,0.011034457,0.15557286,0.05192774
545,0.0651972,0.047076974,0.013026867
546,0.05121717,0.16348973,0.005467289
547,0.034815047,0.06537292,0.06866736
548,0.045933694,0.090540454,0.020016298
549,0.040633217,0.17910193,0.10586637
550,0.20834956,0.01594892,0.012156676
551,0.091276765,0.023223948,0.0032058833
552,0.116589375,0.014019143,0.15704557
553,0.18339016,0.13079649,0.06466634
554,0.12413614,0.09341714,0.114975415
555,0.03679742,0.017188454,0.061877944
556,0.0018366184,0.0075997435,0.07762952
557,0.010892066,0.0019512799,0.18094306
558,0.19378224,0.035406984,0.09489387
559,0.18842083,0.027570747,0.11031384
560,0.029404787,0.06377644,0.018301694
561,0.002256406,0.07209817,0.09707136
562,0.005955023,0.1878683,0.07812702
563,0.002134698,0.08406553,0.31730255
564,0.09665961,0.07767616,0.16390431
565,0.027532836,0.20422591,0.09635036
566,0.14196046,0.065768205,0.06961892
567,0.001626293,0.06671385,0.1377178
568,0.0765766,0.044220004,0.017052637
569,0.0055321977,0.15672201,0.05725103
570,0.0028312944,0.14468718,0.02916922
571,0.0700675,0.14536044,0.021241046
572,0.16146451,0.13450596,0.023778416
573,0.03173692,0.024789361,0.017836565
574,0.012422285,0.11733957,0.082564086
575,0.00020408725,0.13150217,0.035388775
576,0.0318112,0.031913657,0.009756632
577,0.07540606,0.12782155,0.016953794
578,0.08158936,0.21964699,0.1850376
579,0.10065223,0.11880323,0.0030860752
580,0.061132364,0.07221723,0.121666335
581,0.028706368,0.033242807,0.02982844
582,0.0868974,0.019244382,0.020856803
583,0.03542179,0.029055022,0.0056630922
584,0.021338377,0.056384854,0.050100878
585,0.30734962,0.09715835,0.011441104
586,0.029080344,0.09649192,0.07345943
587,0.0874495,0.11896138,0.008838859
588,0.0027250664,0.18588582,0.025321444
589,0.05171981,0.024832705,0.06093252
590,0.12443828,0.11896611,0.0077844346
591,0.09978638,0.10852537,0.10506856
592,0.10195346,0.01073278,0.019731656
593,0.10037126,0.060835004,0.17569716
594,0.12945333,0.11774943,0.079065375
595,0.0057863956,0.027726311,0.03305745
596,0.06284499,0.08980979,0.0923221
597,0.012900535,0.12674801,0.08135588
598,0.024532534,0.1941162,0.119951025
599,0.29312265,0.031277016,0.08980002
600,0.054003794,0.08696914,0.08759499
601,0.023789356,0.008955028,0.020125529
602,0.031500887,0.017401837,0.16334936
603,0.10350651,0.0095696235,0.11450121
604,0.007130119,0.13187176,0.072728574
605,0.12102725,0.033423387,0.12370345
606,0.027233489,0.06866197,0.01169408
607,0.07053242,0.1471989,0.15340827
608,0.10383303,0.11169242,0.045608506
609,0.078163646,0.029105714,0.012766762
610,0.10810004,0.115583114,0.22398622
611,0.18259834,0.25665057,0.048007153
612,0.08694866,0.009474353,0.9511373
613,0.15564433,0.076151095,0.9133489
614,0.1665275,0.021484766,0.9276426
615,0.03365085,0.022906084,0.09199255
616,0.023972813,0.01239364,0.06277332
617,0.0011051192,0.029649196,0.17258655
618,0.010324057,0.06699608,0.038469546
619,0.18908945,0.18214203,0.047891457
620,0.04995942,0.1311377,0.004156889
621,0.0012745245,0.096988626,0.058454596
622,0.034801055,0.069689445,0.034143224
623,0.0078096725,0.010183528,0.08120805
624,0.08851282,0.035013393,0.17898184
625,0.017376013,0.009982213,0.032485947
626,0.011022667,0.045581248,0.0428494
627,0.005495132,0.10159019,0.010966729
628,0.031932537,0.011148254,0.07177387
629,0.01514203,0.03286386,0.15769231
630,0.14439735,0.113108784,0.13273406
631,0.04371349,0.10947077,0.19603282
632,0.00854411,0.10301975,0.24037543
633,0.07089862,0.12736066,0.07452551
634,0.04606804,0.07042272,0.044996236
635,0.040723518,0.08046243,0.11776956
636,0.03600709,0.17734744,0.05064131
637,0.09806996,0.04393221,0.010381539
638,0.008945058,0.21345726,0.0035153006
639,0.18075109,0.17926766,0.17901313
640,0.06927898,0.10939723,0.12600666
641,0.07609075,0.13646625,0.094203964
642,0.13084856,0.093103126,0.02130086
643,0.1666193,0.058327872,0.0913647
644,0.0015721798,0.02322735,0.030151809
645,0.051949173,0.07006079,0.06375146
646,0.064263456,0.07881836,0.05352115
647,0.11802834,0.06663447,0.13126296
648,0.085926905,0.0570718,0.022382105
649,0.025778571,0.09203988,0.0009634348
650,0.1005033,0.030771019,0.123354845
651,0.041923407,0.07346051,0.12934317
652,0.059287697,0.086299926,0.036421996
653,0.21068783,0.0699975,0.027311401
654,0.064870745,0.10463994,0.07379697
655,0.046778504,0.0048541967,0.041855484
656,0.080644734,0.0514663,0.039439455
657,0.0647679,0.049287755,0.12512651
658,0.26525852,0.12490181,0.045751255
659,0.032248754,0.0041784286,0.049381778
660,0.19064985,0.0564145,0.05368669
661,0.082789674,0.02324303,0.048524342
662,0.02164598,0.07946117,0.094258904
663,0.09166225,0.027127486,0.05203381
664,0.016570684,0.06439689,0.0067432597
665,0.045036294,0.08019387,0.17158751
666,0.059214804,0.0055054184,0.05465951
667,0.0468877,0.053648878,0.0023260703
668,0.013054003,0.0064370604,0.15327588
669,0.10916189,0.016327797,0.12501492
670,0.08121567,0.03148152,0.07353596
671,0.1136245,0.38491443,0.12224716
672,0.08830429,0.04470084,0.17214188
673,0.0353674,0.09893182,0.0710109
674,0.03460153,0.03262462,0.029913342
675,0.0050782496,0.049092975,0.020042568
676,0.043064866,0.021783654,0.118246414
677,0.038494077,0.04120689,0.06803063
678,0.08028477,0.02063001,0.031809814
679,0.11143116,0.13789044,0.09529718
680,0.021938168,0.026202932,0.13189915
681,0.16912973,0.09500206,0.15297812
682,0.0031656448,0.25581476,0.054356772
683,0.15104039,0.06290281,0.049193118
684,0.029891632,0.22809534,0.018498985
685,0.12473046,0.079919405,0.00034614245
686,0.095676236,0.0631903,0.0145038245
687,0.015569911,0.02604345,0.015702754
688,0.038472306,0.13312297,0.19769585
689,0.043387707,0.022470437,0.10317311
690,0.04979066,0.04209063,0.032516617
691,0.0806915,0.01246686,0.03575655
692,0.07655693,0.18461622,0.06257594
693,0.12385156,0.05464925,0.12226529
694,0.08021283,0.04630614,0.030446714
695,0.019302143,0.012187798,0.13787705
696,0.06226778,0.07181379,0.041864764
697,0.11136068,0.07326291,0.1825073
698,0.14247139,0.108383834,0.17452122
699,0.035609894,0.051722664,0.07910676
700,0.08136526,0.054282144,0.07235922
701,0.014138257,0.029567583,0.03883363
702,0.12142135,0.06400759,0.13340394
703,0.023842098,0.010757568,0.017960686
704,0.26731548,0.019137673,0.015379818
705,0.17905389,0.02053565,0.113188185
706,0.13720705,0.18124498,0.0032241712
707,0.06782565,0.017560415,0.027594022
708,0.008940732,0.1591179,0.20209393
709,0.09172563,0.009065416,0.2023467
710,0.20380382,0.07971738,0.03713349
711,0.03303994,0.16324314,0.051351726
712,0.013146741,0.09134676,0.15941967
713,0.10332861,0.037755102,0.034370445
714,0.09150912,0.012783925,0.042109527
715,0.101675205,0.00656442,0.21372958
716,0.028136166,0.14006934,0.09265464
717,0.14115909,0.0849802,0.055219635
718,0.048365403,0.0005374695,0.0025523421
719,0.0015631701,0.02260086,0.15344779
720,0.26981837,0.060199913,0.032375924
721,0.07560937,0.06329964,0.19031258
722,0.03733201,0.010680881,0.09645684
723,0.0002552695,0.063541,0.22525321
724,0.17020364,0.003547897,0.0043047434
725,0.0948101,0.11529031,0.07310262
726,0.09724598,0.06352452,0.022008047
727,0.04145261,0.03206009,0.046929337
728,0.197992,0.08316189,0.0629043
729,0.18809423,0.85373306,0.16008699
730,0.033328753,1.0170428,0.046597805
731,0.14106429,0.15974896,0.022400744
732,0.19778776,0.0016366458,0.02071279
733,0.006612106,0.20136108,0.013683559
734,0.100362234,0.07012071,0.12806739
735,0.017004652,0.0068707964,0.014495148
736,0.18148795,0.24589618,0.06368332
737,0.024163323,0.026898134,0.022862343
738,1.0330293,0.11549593,0.12703238
739,0.9764823,0.005758746,0.032201566
740,0.9851096,0.013069027,0.0412568
741,0.08918042,0.0527225,0.011504742
742,0.0527366,0.06281308,0.030577302
743,0.11405934,0.042835776,0.042040914
744,0.025460122,0.05427732,0.00968441
745,0.056541026,0.11141289,0.055271234
746,0.027527379,0.08445236,0.15574656
747,0.029528975,0.0011202835,0.15490104
748,0.080662124,0.05834236,0.047695037
749,0.034549706,0.014150827,0.07151831
750,0.068031736,0.080793306,0.09861224
751,0.07757102,0.13297188,0.08085679
752,0.016151892,0.015423003,0.125577
753,0.06426993,0.053094957,0.003250608
754,0.14407474,0.14434542,0.0795519
755,0.008474346,0.016178073,0.108191974
756,0.12403694,0.047483534,0.05345342
757,0.038056765,0.1051806,0.013027941
758,0.20695919,0.055721674,0.03699902
759,0.0233539,0.0012323837,0.14843531
760,0.027214846,0.010007041,0.014794237
761,0.06074481,0.01108044,0.1644591
762,0.010763178,0.14844333,0.18153194
763,0.06232998,0.043557737,0.05610837
764,0.008245259,0.056805078,0.15829356
765,0.119640276,0.19031154,0.016754895
766,0.0016078433,0.09022511,0.0026205694
767,0.14810248,0.18754481,0.11169906
768,0.011204981,0.04137235,0.09553246
769,0.010229976,0.03031282,0.04139932
770,0.12862231,0.00651933,0.15015356
771,0.015591476,0.1454795,0.10928509
772,0.09009279,0.002926018,0.09754787
773,0.035467554,0.1427476,0.0807152
774,0.0443798,0.124215595,0.064013205
775,0.011452336,0.03144733,0.018442607
776,0.022216754,0.18724245,0.03036949
777,0.0038670811,0.12824288,0.36722067
778,0.09884883,0.07307718,0.018510548
779,0.108583786,0.032191467,0.07137639
780,0.009570805,0.017622313,0.1251253
781,0.22860487,0.073265634,0.062487226
782,0.054445308,0.14274275,0.09335628
783,0.0057489825,0.047772095,0.1468902
784,0.14557135,0.07099402,0.07205997
785,0.1728742,0.19149515,0.011485023
786,0.027750464,0.027952135,0.047831394
787,0.17571089,0.092834786,0.0025584376
788,0.104491234,0.012235395,0.12789619
789,0.11191294,0.016905818,0.027711302
790,0.089183226,0.0545418,0.16073573
791,0.13034832,0.023084544,0.04345496
792,0.042162977,0.04219499,0.021555416
793,0.045014314,0.009386306,0.031959437
794,0.1472994,0.108939,0.1790861
795,0.089601755,0.10711983,0.07052699
796,0.11873849,0.21834004,0.0800338
797,0.17077832,0.06464597,0.032034315
798,0.024116306,0.053796843,0.024570372
799,0.049620338,0.023352794,0.10726124
800,0.13145706,0.18160094,0.18647261
801,0.079740584,0.09484868,0.0023194097
802,0.08896356,0.008460043,0.045412757
803,0.039560318,0.02840635,0.006902052
804,0.008315978,0.08520278,0.0071643367
805,0.0071239383,0.17488222,0.01465933
806,0.10244744,0.06496955,0.021418914
807,0.06840619,0.049849518,0.03938255
808,0.015358631,0.07989257,0.10790423
809,0.06973584,0.050842892,0.06549569
810,0.07103325,0.015575124,0.099103115
811,0.026212962,0.05746055,0.03720151
812,0.03125504,0.042293545,0.012248437
813,0.053094216,0.059597038,0.08854487
814,0.00069259916,0.10760899,0.06906865
815,0.036964733,0.07273524,0.05776663
816,0.20087242,0.12533867,0.010306377
817,0.027005367,0.14242193,0.1108797
818,0.00050492585,0.027616363,0.028747132
819,0.039446365,0.08217848,0.2193954
820,0.113161795,0.0022687705,0.036434323
821,0.07160094,0.19085103,0.13748462
822,0.13359827,0.06074934,0.007902264
823,0.10817804,0.04785695,0.0067640296
824,0.09611147,0.027463876,0.115316726
825,0.15713084,0.062829465,0.0071012373
826,0.06817324,0.031549763,0.02096592
827,0.064402595,0.18487173,0.08777617
828,0.086839706,0.0246442,0.15294619
829,0.005458561,0.07686694,0.05425529
830,0.047258314,0.17230693,0.036104843
831,0.15139742,0.032007873,0.011815909
832,0.18229069,0.029813608,0.10374212
833,0.047612872,0.023306388,0.037435565
834,0.25770092,0.010818622,0.056781165
835,0.07362048,0.008418964,0.08242015
836,0.20861958,0.0068603917,0.080960564
837,0.18010198,0.010423941,0.09519601
838,0.08346464,0.15185463,0.031736698
839,0.008361942,0.13499665,0.027113661
840,0.026892217,0.023706907,0.025351286
841,0.036645066,0.16435765,0.11061126
842,0.07081683,0.08877201,0.07035976
843,0.0038181643,0.079449296,0.20260678
844,0.04387131,0.08102742,0.07833551
845,0.038999587,0.08016775,0.1377826
846,0.12114227,0.054230496,0.132845
847,0.014390451,0.09396818,0.10944774
848,0.122152105,0.061600197,0.03556447
849,0.003016254,0.084224,0.15980601
850,0.18797456,0.009127092,0.11543732
851,0.03315147,0.051388223,0.016853584
852,0.103867434,0.098190494,0.09413897
853,0.032787472,0.051533528,0.160158
854,0.18903838,0.060335275,0.18937916
855,0.014637202,0.09661636,0.01087618
856,0.08373466,0.037140407,0.06808076
857,0.03792628,0.035133537,0.0025438075
858,0.0066990573,0.02748866,0.030947434
859,0.0876715,0.017404784,0.06503297
860,0.2113934,0.023487339,0.071535744
861,0.19786456,0.051519375,0.004953913
862,0.018724835,0.23670764,0.047117364
863,0.26704577,0.06344696,0.11077233
864,0.034803703,0.24678017,0.122847475
865,0.06739133,0.04573453,0.12556323
866,0.008027444,0.09367924,0.06275399
867,0.28086782,0.07816513,0.15920852
868,0.016067624,0.0010326246,0.2236096
869,0.14939554,0.056488253,0.25838074
870,0.015855383,0.16962908,0.012786064
871,0.12866876,0.046289176,0.17628233
872,0.068447396,0.020180691,0.09796464
873,0.13671955,0.17809689,0.06519869
874,0.020849627,0.29721895,0.07378591
875,0.022849677,0.054982256,0.10330732
876,0.19947718,0.015726523,0.11869633
877,0.23193817,0.13351025,0.042655062
878,0.16565558,0.024505615,0.108273044
879,0.020069227,0.18479621,0.052583568
880,0.046205327,0.0089062285,0.121857926
881,0.14947525,0.13057673,0.13589472
882,0.10302147,0.15033002,0.11159528
883,0.17700371,0.09960694,0.14679319
884,0.15245822,0.01025215,0.0045656553
885,0.036544833,0.011200604,0.058045816
886,0.056957107,0.09776506,0.19220866
887,0.05662167,0.012810416,0.006660934
888,0.029311266,0.06019904,0.04581753
889,0.023149777,0.0023975905,0.029598245
890,0.026909623,0.130604,0.00042750532
891,0.11255951,0.02699398,0.076910906
892,0.04214922,0.09013221,0.04183657
893,0.099950574,0.14932984,0.14255142
894,0.06524679,0.0639196,0.23538123
895,0.039345194,0.095191,0.06926442
896,0.07435875,0.07575047,0.012653064
897,0.06632939,0.18061,0.16321847
898,0.13970731,0.009493627,0.04509686
899,0.9666386,0.044849984,0.047215153
900,1.0819777,0.113435306,0.084476456
901,1.0453862,0.18509968,0.021161465
902,1.1314707,0.03995569,0.04275232
903,0.9159625,0.017435879,0.083304286
904,0.014944588,0.17401631,0.022206774
905,0.05771491,0.10489912,0.09199565
906,0.15429014,0.09668739,0.044155
907,0.0995666,0.052607853,0.0529843
908,0.048769437,0.07106578,0.03857854
909,0.11221489,0.053418107,0.22161818
910,0.019515708,0.012661973,0.08409497
911,0.1231755,0.27376527,0.017069034
912,0.033231974,0.022379039,0.062442627
913,0.10546334,0.1149318,0.06958387
914,0.11994674,0.18581447,0.113025315
915,0.116669886,0.05434146,0.1474334
916,0.104383156,0.023623783,0.023587476
917,0.047259223,0.030502431,0.23811153
918,0.07483975,0.015478249,0.19635797
919,0.061057206,0.11603616,0.20282905
920,0.074823655,0.083804294,0.04215572
921,0.06975446,0.032420475,0.15810853
922,0.15816896,0.13023622,0.031586915
923,0.1347948,0.02201779,0.0520476
924,0.038958818,0.019804547,0.18955061
925,0.048214342,0.05364095,0.09161479
926,0.006705464,0.067342065,0.090132035
927,0.08847887,0.091850735,0.008048427
928,0.1251065,0.07088712,0.008398805
929,0.04941998,0.0037694268,0.10965602
930,0.057147097,0.06395313,0.15220954
931,0.059844002,0.014053206,0.10290941
932,0.063333035,0.116261005,0.022306615
933,0.21137798,0.14131099,0.065483
934,0.17998992,0.008665516,0.08097525
935,0.10479137,0.058093604,0.13468502
936,0.05697886,0.04037494,0.02107964
937,0.119889855,0.09359251,0.07194194
938,0.13102667,0.017553804,0.122918
939,0.053729225,0.30537763,0.07791297
940,0.05406264,0.13636816,0.11587271
941,0.110538736,0.1244503,0.0625379
942,0.009089436,0.05687669,0.08005687
943,0.039184105,0.029191658,0.09603822
944,0.1612881,0.0143144075,0.025311371
945,0.025068123,0.0693867,0.0031451816
946,0.14557028,0.07343607,0.035823878
947,0.14107104,0.064796776,0.0014003839
948,0.019965217,0.025806407,0.09298008
949,0.05974083,0.25251168,0.03146788
950,0.047482688,0.15786573,0.11544898
951,0.16599408,0.23607464,0.097768426
952,0.13675644,0.050038014,0.04635267
953,0.01853421,0.051299274,0.09410758
954,0.107161894,0.18376149,0.15097395
955,0.076160245,0.02067199,0.074799344
956,0.0838697,0.17516431,0.08785358
957,0.19411466,0.11948304,0.046660595
958,0.043691825,0.06980758,0.05152992
959,0.11406189,0.1699353,0.19415979
960,0.005775643,0.045114398,0.1506105
961,0.07468944,0.11942686,0.098266795
962,0.044734903,0.02238106,0.0016952384
963,0.011158901,0.16356613,0.061950773
964,0.09657418,0.073221155,0.11539157
965,0.14590138,0.07686087,0.032165326
966,0.2040212,0.28028622,0.13245112
967,0.06226831,0.032903314,0.055595264
968,0.032575082,0.13804537,0.094447665
969,0.10663626,0.057400648,0.071692236
970,0.047533575,0.20086774,0.026027871
971,0.07265511,0.12368431,0.2581101
972,0.011475819,0.15576282,0.10972132
973,0.02016158,0.0068920148,0.013348112
974,0.03373954,0.12290724,0.057707585
975,0.028848782,0.047593027,0.08970944
976,0.0809617,0.014948558,0.06095912
977,0.25369766,0.0012070896,0.18108815
978,0.00346624,0.049765058,0.023082383
979,0.13698572,0.050636303,0.052379683
980,0.012931566,0.009450075,0.13974962
981,0.10412769,0.037687752,0.042842545
982,0.09087257,0.12443861,0.0050516636
983,0.02138012,0.07063962,0.12900192
984,0.14187385,0.10600133,0.021721926
985,0.06422907,0.11765325,0.11925412
986,0.20528503,0.010770641,0.012408466
987,0.0082278615,0.07893738,0.17236775
988,0.07257249,0.045756105,0.06028684
989,0.019454861,0.09883738,0.0979321
990,0.18541682,0.012307477,0.040252086
991,0.0761361,0.11257153,0.13996042
992,0.11018728,0.047460813,0.043437354
993,0.1208112,0.076216646,0.042609833
994,0.04798369,0.10118121,0.043721203
995,0.13401936,0.052570857,0.008535281
996,0.029382432,0.07640776,0.090614095
997,0.056468792,0.113201365,0.10458769
998,0.13813686,0.0072698584,0.0660352
999,0.064296514,0.02894678,0.2168302
1000,0.030800348,0.068605244,0.09702572
1001,0.063288264,0.1956001,0.040010616
1002,0.08397963,0.08407371,0.09943974
1003,0.06132495,0.110241525,0.008040501
1004,0.10510372,0.08862666,0.042412568
1005,0.12516637,0.030924896,0.060275786
1006,0.13017935,0.041240115,0.06852695
1007,0.06403342,0.17309634,0.022760829
1008,0.037314318,0.010628869,0.07113708
1009,0.018757828,0.08233061,0.061547402
1010,0.103080764,0.045985576,0.00494366
1011,0.007183432,0.0792806,0.056588862
1012,0.013211864,0.09740131,0.056246944
1013,0.0019638354,0.19147488,0.08190175
1014,0.09536775,0.24977192,0.011369582
1015,0.18983552,0.034324102,0.17685287
1016,0.07288212,0.0750344,0.04490002
1017,0.033173393,0.12748958,0.20819746
1018,0.0098817,0.008297825,0.1632642
1019,0.1377481,0.047170363,0.10184
1020,0.12891558,0.08108541,0.08926304
1021,0.23344778,0.18236302,0.21676207
1022,0.041264944,0.0030065533,0.27211225
1023,0.09250812,0.018507607,0.021666627
1024,0.042934477,0.11472253,0.13564362
1025,0.13254072,0.07552919,0.05240884
1026,0.029809954,0.04678935,0.06363724
1027,0.010165959,0.06443282,0.00809282
1028,0.013358269,0.04223894,0.15184091
1029,0.046363678,0.00857743,0.06332532
1030,0.19245009,0.2762234,0.023329342
1031,0.05187645,0.11938334,0.04343382
1032,0.043190286,0.0062023685,0.1307801
1033,0.089062266,0.05245185,0.038511954
1034,0.063127,0.030460093,0.054498006
1035,0.13133596,0.052124545,0.04721343
1036,0.098108575,0.19906317,0.046043582
1037,0.004592303,0.036167875,0.07830718
1038,0.078474134,0.16632974,0.08199927
1039,0.02658251,0.16367275,0.019178785
1040,0.1026873,0.06464735,0.06103721
1041,0.07275955,0.058882143,0.07866565
1042,0.042011224,0.017941806,0.045503594
1043,0.11543098,0.12963574,0.13918346
1044,0.11444153,0.0031519872,0.0047340505
1045,0.15200873,0.047020238,0.0778474
1046,0.071004674,0.0019396815,0.18982865
1047,0.06823025,0.16012952,0.081760705
1048,0.055917043,0.056034204,0.15011615
1049,0.061659772,0.06509291,0.033028375
1050,0.058114823,0.037360564,0.08729767
1051,0.0033907802,0.041132953,0.11105266
1052,0.083660446,0.17405333,0.020312699
1053,0.0796821,0.027217772,0.13326849
1054,0.099880144,0.07534866,0.066826746
1055,0.012696148,0.031597443,0.026866209
1056,0.05152249,0.18067488,0.20197798
1057,0.022369098,0.16450496,0.047698453
1058,0.055230405,0.08161148,0.023780236
1059,0.0046014707,0.034457576,0.08726299
1060,0.008543521,0.09521898,0.051088504
1061,0.06530148,0.02641046,0.09435039
1062,0.070776075,0.21000712,0.06950947
1063,0.043810636,0.070462935,0.1376049
1064,0.15461229,0.00036319846,0.12765872
1065,0.119883806,0.048293445,0.2352647
1066,0.007954673,0.15699331,0.14835452
1067,0.031262644,0.077098645,0.08776899
1068,0.031123182,0.011972792,0.08853142
1069,0.0064320983,0.0027206875,0.09317998
1070,0.07804479,0.025645602,0.037041947
1071,0.047721207,0.13253148,0.043707646
1072,0.010921522,0.03629738,0.046139315
1073,0.09898364,0.07558163,0.03002374
1074,0.15995227,0.1730824,0.032074645
1075,0.08825628,0.026042394,0.097342364
1076,0.03692115,0.061672926,0.059666492
1077,0.07421304,0.096799016,0.017438898
1078,0.059764944,0.06714326,0.054467656
1079,0.06396565,0.061935574,0.025288178
1080,0.114025064,0.026447235,0.032792203
1081,0.10165061,0.07332193,0.15095958
1082,0.10062066,0.011677144,0.18208398
1083,0.094743,0.1197246,0.15904082
1084,0.0785537,0.017649487,0.007964855
1085,0.010306457,0.022533223,0.008783544
1086,0.03165022,0.028829183,0.13288705
1087,0.06946242,0.12373361,0.073071934
1088,0.037912093,0.07457676,0.22369665
1089,0.075860485,0.044397715,0.037410464
1090,0.008579775,0.14571714,0.0423949
1091,0.07472174,0.0017230948,0.17048828
1092,0.08492868,0.024180947,0.03765121
1093,0.003449283,0.18219325,0.07946679
1094,0.10150778,0.06257446,0.040326834
1095,0.15923147,0.0015417673,0.048092
1096,0.06255187,0.07659713,0.017354967
1097,0.055887282,0.113540135,0.004476373
1098,0.07754866,0.045686007,0.059946448
1099,0.046264365,0.015214068,0.15391393
1100,0.009194673,0.2951447,0.07163996
1101,0.09393598,0.07442499,0.077269904
1102,0.092787586,0.008999463,0.092994556
1103,0.051827684,0.02713717,0.031923186
1104,0.10482233,0.11400263,0.041063745
1105,0.0614887,0.15627477,0.17046207
1106,0.017692778,0.023357036,0.19308692
1107,0.0847201,0.041181438,0.03715343
1108,0.0053849784,0.22474267,0.19854754
1109,0.15454337,0.18142144,0.16173114
1110,0.059606623,0.07594635,0.24012037
1111,0.021954691,0.12344403,0.03761394
1112,0.06960483,0.18928124,0.0095828315
1113,0.0999319,0.06321771,0.07506762
1114,0.040796757,0.0142823355,0.07938976
1115,0.104996555,0.09123157,0.12236839
1116,0.06569036,0.025553271,0.098829955
1117,0.01922997,0.08818108,0.10070543
1118,0.20760705,0.1739281,0.02614491
1119,0.10129608,0.0008839705,0.06260706
1120,0.061255943,0.11652724,0.09982167
1121,0.12694517,0.02925403,0.10952037
1122,0.05287239,0.07058525,0.24302194
1123,0.107762575,0.010557612,0.07442207
1124,0.06214768,0.03372648,0.063522555
1125,0.12040285,0.05060764,0.0031624837
1126,0.0139875915,0.06369897,0.087013155
1127,0.07051255,0.1413812,0.13623717
1128,0.19881819,0.013839434,0.018094933
1129,0.008106839,0.11872299,0.03491246
1130,0.05469575,0.07894068,0.10091487
1131,0.07853219,0.022310395,0.0072804447
1132,0.1839642,0.051289927,0.04855899
1133,0.29876426,0.1403577,0.01314894
1134,0.09509055,0.039023597,0.083308615
1135,0.044342075,0.041384008,0.052845675
1136,0.019641535,0.14758259,0.057618205
1137,0.02099189,0.03286816,0.14877474
1138,0.117856495,0.04582198,0.1774073
1139,0.004777126,0.08171387,0.07270528
1140,0.18064907,0.12520134,0.022399398
1141,0.10410459,0.0671265,0.15620787
1142,0.030151721,0.17318748,0.053469766
1143,0.10727786,0.16002083,0.09558916
1144,0.106531225,0.07094317,0.017675813
1145,0.08007249,0.13423334,0.076444425
1146,0.13190433,0.12628292,0.001284219
1147,0.23360799,0.1412457,0.19879739
1148,0.15828744,0.03947701,0.031746697
1149,0.09515024,0.0291124,0.25954193
1150,0.085782245,0.10827111,0.22601469
1151,0.014584832,0.12432735,0.25122333
1152,0.031420298,0.04383733,0.008700547
1153,0.02568308,0.08437049,0.03940467
1154,0.036839154,0.03213731,0.061162468
1155,0.09183097,0.09331841,0.056615975
1156,0.024850447,0.026432952,0.08675525
1157,0.016624263,0.029551757,0.06925979
1158,0.1452885,0.022652185,0.024278192
1159,0.07168184,0.12729192,0.09114547
1160,0.17045014,0.054202016,0.013350678
1161,0.020336902,0.16122617,0.25232768
1162,0.09437021,0.025089845,0.13484181
1163,0.024635354,0.12835433,0.067069985
1164,0.17324282,0.033718742,0.14088316
1165,0.10617343,0.034256607,0.0098045925
1166,0.12266217,0.09132918,0.15191711
1167,0.19679308,0.09610293,0.11568606
1168,0.06575891,0.034873758,0.012679806
1169,0.07071514,0.16995795,0.14839001
1170,0.13598344,0.13219556,0.27750978
1171,0.017981643,0.09693128,0.038247086
1172,0.02499662,0.06342496,0.087269045
1173,0.10384007,0.08193373,0.15038942
1174,0.119892135,0.12428119,0.023927731
1175,0.0013649948,0.0648801,0.22650424
1176,0.011492696,0.0942679,0.08438137
1177,0.1503209,0.14731699,0.1724813
1178,0.11137723,0.02162475,0.28327364
1179,0.06833486,0.048925716,0.14570895
1180,0.011723913,0.043056667,0.11303456
1181,0.087364726,0.3014028,0.049191948
1182,0.09056794,0.052523576,0.23075546
1183,0.10151805,0.011485583,0.025856713
1184,0.022382786,0.09350998,0.09764195
1185,0.11173444,0.024848396,0.26268083
1186,0.083406985,0.06826614,0.015591599
1187,0.06290242,0.04122371,0.0088334195
1188,0.11726284,0.018892584,0.13688424
1189,0.16212776,0.10542907,0.27304903
1190,0.23960826,0.083319806,0.07559492
1191,0.040996317,0.022308208,0.07473439
1192,0.08523093,0.08481736,0.17504427
1193,0.12652913,0.09911404,0.041876167
1194,0.08081849,0.0334256,0.009383154
1195,0.098355964,0.0039697643,0.16501696
1196,0.085905865,0.12767367,0.12281528
1197,0.13458115,0.0069932328,0.0623664
1198,0.027437864,0.014522251,0.03169587
1199,0.09158805,0.099300526,0.058455184
1200,0.16174792,0.0046581724,0.1630322
1201,0.010342776,0.07858551,0.03327545
1202,0.14651112,0.1332524,0.08830269
1203,0.06475138,0.11663094,0.017483091
1204,0.02377198,0.076370835,0.114617914
1205,0.1451355,0.03405959,0.16457877
1206,0.09238389,0.07231392,0.048015345
1207,0.0345799,0.01092493,0.20410012
1208,0.005936555,0.08346848,0.05260902
1209,0.11494507,0.0307154,0.21050641
1210,0.0056729205,0.030991027,0.0055910693
1211,0.016070824,0.063206986,0.007841385
1212,0.1218468,0.03868094,0.020692512
1213,0.051862255,0.15706903,0.06642022
1214,0.21504143,0.073462754,0.030476324
1215,0.28786904,0.10813025,0.08232628
1216,0.15023449,0.04125131,0.0076334267
1217,0.01646211,0.096953,0.027593674
1218,0.13511488,0.032962468,0.1026351
1219,0.005119694,0.051488325,0.034402814
1220,0.019112082,0.07707338,0.0060654725
1221,0.044912823,0.19094421,0.10078806
1222,0.07767514,0.09965742,0.07921221
1223,0.033575203,0.027942829,0.08367862
1224,0.028321018,0.06548848,0.22456746
1225,0.16779085,0.06375448,0.14620599
1226,0.09998855,0.16710983,0.030244349
1227,0.010340624,0.06131684,0.0021352654
1228,0.10879427,0.10572463,0.051730037
1229,0.098827876,0.061360754,0.054104164
1230,0.018466033,0.11890049,0.082615025
1231,0.20220442,0.007948078,0.029079579
1232,0.0073718484,0.14532885,0.0496075
1233,0.20084704,0.09780211,0.22217804
1234,0.048510734,0.096016206,0.07563505
1235,0.047505964,0.12696986,0.011825175
1236,0.033823226,0.05060507,0.10964726
1237,0.004849826,0.04013283,0.02895053
1238,0.06590428,0.104272254,0.15452515
1239,0.058126938,0.1436738,0.1688006
1240,0.1755163,0.015231237,0.092429124
1241,0.20314263,0.060150277,0.015610012
1242,0.083716094,0.0010041271,0.048121236
1243,0.06397863,0.059877984,0.090462275
1244,0.082813725,0.10122865,0.10259742
1245,0.12079835,0.07335871,0.011848244
1246,0.10291638,0.027013462,0.0808471
1247,0.055011176,0.22396944,0.009458963
1248,0.11793454,0.21880795,0.06918197
1249,0.14336544,0.053099245,0.012160128
1250,0.03843922,0.018248403,0.12784824
1251,0.09649861,0.00978942,0.035203874
1252,0.060410466,0.039453026,0.23797841
1253,0.022409933,0.2243436,0.23588797
1254,0.08774135,0.12946618,0.19387972
1255,0.12689935,0.054502487,0.054334648
1256,0.032842916,0.040401403,0.12198092
1257,0.0782791,0.049969826,0.071812384
1258,0.073657736,0.05409681,0.016381213
1259,0.12593776,0.14175808,0.11885803
1260,0.0667968,0.048824936,0.09396299
1261,0.013976688,0.20493093,0.011341948
1262,0.023750696,0.12908766,0.08513296
1263,0.009466609,0.13862583,0.02139751
1264,0.085048236,0.13140512,0.01907628
1265,0.13024867,0.11874869,0.07881979
1266,0.091262884,0.042256434,0.1460145
1267,0.073914744,0.16652022,0.05566112
1268,0.048726287,0.00978883,0.047119845
1269,0.0023184053,0.1497776,0.017333567
1270,0.031255696,0.06864665,0.028585197
1271,0.061311197,0.045096807,0.11657647
1272,0.1468264,0.19579613,0.07724419
1273,0.0738499,0.15339094,0.12907012
1274,0.21613781,0.006377961,0.098766044
1275,0.114576,0.067276776,0.014579195
1276,0.047454506,0.16305532,0.057981495
1277,0.11332075,0.14276253,0.06931304
1278,0.060956065,0.029773548,0.008188844
1279,0.17302321,0.028734485,0.09559387
1280,0.005030906,0.020637313,0.19902486
1281,0.049615,0.050447572,0.3012274
1282,0.086921744,0.06479893,0.0018498914
1283,0.11221748,0.11176598,0.017187685
1284,0.06890673,0.032170415,0.031072566
1285,0.15375121,0.06585126,0.1833103
1286,0.025381565,0.021347191,0.113004304
1287,0.0058952225,0.093547925,0.08516133
1288,0.15835397,0.13928096,0.21423246
1289,0.061172146,0.14095347,0.039148204
1290,0.030766489,0.16100329,0.20331162
1291,0.04409352,0.021430613,0.09713886
1292,0.068214364,0.11985105,0.08150071
1293,0.08332933,0.14963329,0.123093404
1294,0.006161903,0.1002733,0.08318591
1295,0.06205738,0.16773503,0.031323604
1296,0.19549626,0.11836893,0.0040479214
1297,0.0791584,0.19352174,0.030697998
1298,0.05795398,0.020810371,0.0012316238
1299,0.0035808159,0.13269028,0.030699661
1300,0.036090832,0.032732364,0.005690739
1301,0.14071757,0.06204918,0.004325365
1302,0.09371649,0.088743165,0.04929709
1303,0.07510375,0.06781224,0.11043334
1304,0.008109184,0.016997123,0.0042328127
1305,0.13371271,0.12524948,0.009859466
1306,0.0017966256,0.10666537,0.006918477
1307,0.118402556,0.03564695,0.00012963709
1308,0.106404245,0.043561645,0.106567375
1309,0.036115393,0.12354658,0.18013078
1310,0.12602362,0.002197355,0.1289091
1311,0.8091712,0.19177122,0.03840301
1312,1.0119634,0.07448356,0.025147624
1313,0.8903912,0.05577365,0.14932846
1314,0.855448,0.017005673,0.03826088
1315,0.94873863,0.07936139,0.06940503
1316,0.92202854,0.09998588,0.020225719
1317,0.18053396,0.071918346,0.08456888
1318,0.14594509,0.14275458,0.12942311
1319,0.19419137,0.018468782,0.17074887
1320,0.06464005,0.07913388,0.043840513
1321,0.26038432,0.06988265,0.13687953
1322,0.23461738,0.22507043,0.0562019
1323,0.079087004,0.11501768,0.15611869
1324,0.025449185,0.17534196,0.07412999
1325,0.056454174,0.24153414,0.081545435
1326,0.38780662,0.12738867,0.07248412
1327,0.104761295,0.004990897,0.07597257
1328,0.058227047,0.069244355,0.026922412
1329,0.08356929,0.04394053,0.09449213
1330,0.050261535,0.2837905,0.09192957
1331,0.016194044,0.0355811,0.07402894
1332,0.05562105,0.017393693,0.35276246
1333,0.072077185,0.018983718,0.017152444
1334,0.04959794,0.07875707,0.21716253
1335,0.011105976,0.074264854,0.03957962
1336,0.017886646,0.050855853,0.07014094
1337,0.11472674,0.029922934,0.18322782
1338,0.055648897,0.066148974,0.06724683
1339,0.26539525,0.04904526,0.008286493
1340,0.1457651,0.07751767,0.016697334
1341,0.06899403,0.095474035,0.077890664
1342,0.121792465,0.14992963,0.05440782
1343,0.0008446806,0.08288246,0.06513049
1344,0.23294947,0.043625675,0.03770905
1345,0.07947219,0.030181583,0.064891025
1346,0.08049469,0.03535003,0.17471248
1347,0.13372019,0.080041416,0.092445
1348,0.08165757,0.08272411,0.17294826
1349,0.11774193,0.0292019,0.2740159
1350,0.018439325,0.02777929,0.21595784
1351,0.07058011,0.105237,0.14307965
1352,0.09821125,0.13607375,0.018313903
1353,0.13501677,0.0021287247,0.1395449
1354,0.037585113,0.065084144,0.08405039
1355,0.010356193,0.11843577,0.14445406
1356,0.10038293,0.099825144,0.15197572
1357,0.0063606948,4.0776216e-05,0.07092965
1358,0.2740355,0.059503417,0.0017878817
1359,0.008305764,0.035618324,0.13422742
1360,0.11995666,0.0852618,0.057389945
1361,0.0042526876,0.006352598,0.116358675
1362,0.046178844,0.060081292,0.20566186
1363,0.07071687,0.018298177,0.089573435
1364,0.16955097,0.018848725,0.10686496
1365,0.16036275,0.097682476,0.12747033
1366,0.02233643,0.094092935,0.019661902
1367,0.16168047,0.065930806,0.019449906
1368,0.07295327,0.045929894,0.05265486
1369,0.082121484,0.20696434,0.0292826
1370,0.12657064,0.25064415,0.0121386135
1371,0.10919964,0.018783428,0.01495415
1372,0.14937006,0.11836311,0.045802772
1373,0.07045556,0.09100909,0.0050107217
1374,0.1692472,0.07027714,0.036518846
1375,0.032292288,0.008306379,0.065641016
1376,0.030845547,0.018319953,0.12404361
1377,0.07825013,0.13097453,0.023743052
1378,0.19071853,0.11557465,0.029687127
1379,0.2100393,0.05273456,0.1098622
1380,0.059610847,0.019252531,0.024523742
1381,0.1874062,0.1399974,0.047997303
1382,0.07615049,0.094134495,0.04504182
1383,0.109301955,0.11124528,0.053492166
1384,0.054233044,0.057709813,0.021897772
1385,0.048092086,0.14926198,0.15975259
1386,0.0100682555,0.07624544,0.09770753
1387,0.087654404,0.034712117,0.0013849438
1388,0.059741527,0.06527552,0.20902285
1389,0.10477535,0.07486925,0.016500214
1390,0.07128909,0.022582477,0.028897606
1391,0.11969365,0.033740986,0.040217444
1392,0.15594013,0.13734221,0.07610817
1393,0.098451436,0.11279695,0.15462612
1394,0.043409154,0.10507434,0.1473965
1395,0.025600277,0.06392834,0.013238529
1396,0.09561866,0.061473213,0.079746805
1397,0.23000698,0.066257104,0.067117654
1398,0.12711956,0.062051017,0.031771667
1399,0.007319433,0.032250952,0.013486789
1400,0.11719227,0.013211092,0.20534837
1401,0.12088699,0.06333157,0.006338623
1402,0.23197627,0.01710494,0.032588825
1403,0.06973999,0.089034505,0.11264884
1404,0.12791868,0.06268928,0.025891095
1405,0.10622363,0.16534366,0.1992392
1406,0.03685307,0.019860817,0.005872664
1407,0.17185654,0.08229895,0.085925445
1408,0.018457815,0.075293854,0.08228429
1409,0.13620836,0.056229454,0.10970216
1410,0.105221935,0.046191517,0.085392
1411,0.11323866,0.1716007,0.0051697176
1412,0.04539834,0.21561337,0.16007188
1413,0.066264346,0.037236072,0.0999171
1414,0.014861331,0.20449601,0.0053444747
1415,0.13518484,0.0068193893,0.11170781
1416,0.032579433,0.08181041,0.13172616
1417,0.00059642596,0.0463086,0.07307139
1418,0.12185315,0.2746859,0.11405575
1419,0.00363448,0.09369723,0.069597095
1420,0.06419957,0.011225732,0.118688665
1421,0.19876073,0.10633211,0.14769061
1422,0.16312174,0.06843879,0.011007859
1423,0.013848139,0.1414158,0.067941725
1424,0.09922598,0.119026214,0.089072734
1425,0.12902334,0.040155638,0.086173646
1426,0.2517999,0.06965057,0.034386557
1427,0.052856103,0.12758638,0.05920571
1428,0.02612437,0.041039567,0.018667208
1429,0.08093895,0.20878242,0.011923663
1430,0.04100866,0.08670633,0.21557766
1431,0.07161007,0.044690326,0.08662749
1432,0.084700145,0.12414557,0.03199296
1433,0.009763354,0.06278482,0.07536865
1434,0.040404312,0.06385386,0.04208848
1435,0.07692522,0.14866504,0.033743102
1436,0.008606894,0.14133886,0.1460474
1437,0.072625756,0.05405038,0.14610705
1438,0.023604829,0.0025686314,0.04978451
1439,0.05933561,0.0134697035,0.07426355


==> figs/syn_19_best_1.csv <==
x,0,1,2
0,0.050547574,0.10000113,0.230025
1,0.27663928,0.08905327,0.015467373
2,0.06376163,0.013222065,0.0813163
3,0.18662277,0.2922279,0.13248576
4,0.027430972,0.043737732,0.046635482
5,0.10776128,0.002751182,0.06820222
6,0.016952736,0.017371928,0.2822875
7,0.040443916,0.0112502305,0.16834703
8,0.25035673,0.050767712,0.2659012
9,0.0036553938,0.045470018,0.031640813
10,0.10582782,0.20339584,0.09231016
11,0.07905055,0.010484764,0.0195078
12,0.1000568,0.117904596,0.07740857
13,0.04635711,0.11306836,0.07637962
14,0.15392195,0.112849265,0.08048843
15,0.06873931,0.1443658,0.088315256
16,0.10990339,0.08234104,0.032327425
17,0.07532784,0.23954575,0.07179847
18,0.015495145,0.05743041,0.07000731
19,0.00960847,0.21088363,0.07405141
20,0.04748074,0.18270874,0.0012594034
21,0.15005289,0.004699921,0.045718655
22,0.20223139,0.074200556,0.016226042
23,0.021826806,0.16431195,0.04875502
24,0.20419833,0.14440787,0.004869337
25,0.19223912,0.007598159,0.11669157
26,0.054466438,0.03652975,0.018745929
27,0.17412934,0.032098148,0.051904835
28,0.105527826,0.02947499,0.13346589
29,0.0332807,0.23563112,0.004477762
30,0.032307256,0.21714126,0.09754884
31,0.05453351,0.007504779,0.04719208
32,0.11579251,0.010336477,0.032143082
33,0.016029608,0.1340283,0.050412964
34,0.010289297,0.039082456,0.0903705
35,0.001273921,0.11402992,0.14682257
36,0.08441897,0.108851485,0.065085664
37,0.08981958,0.11098239,0.024621844
38,0.016569588,0.06509892,0.019141134
39,0.098678276,0.18777964,0.13436835
40,0.00903005,0.09377954,0.0984228
41,0.052397814,0.04971041,0.06748002
42,0.17008871,0.16025028,0.047885664
43,0.11336655,0.046451434,0.06459635
44,0.060262565,0.036517795,0.21643767
45,0.10900573,0.16920193,0.19158404
46,0.112951644,0.08520013,0.09832483
47,0.05129845,0.040232874,0.020716554
48,0.14578073,0.023347298,0.21937208
49,0.025668101,0.015618533,0.08894004
50,0.12442258,0.0057627503,0.031530887
51,0.22245778,0.20917022,0.08383404
52,0.040683474,0.10812972,0.12062333
53,0.029129814,0.07380542,0.04951179
54,0.12304434,0.10924536,0.12567817
55,0.09610264,0.08706196,0.07976989
56,0.276915,0.041488953,0.15876102
57,0.0036228318,0.051707484,0.030742725
58,0.11696934,0.038585585,0.06348371
59,0.00056173914,0.18511288,0.082126595
60,0.97906816,0.09728047,0.16462179
61,0.852109,0.019351447,0.038403023
62,1.060133,0.10608328,0.044250764
63,1.0432376,0.13147356,0.08500502
64,1.0723403,0.035154782,0.13261019
65,0.73440254,0.06785027,0.2579479
66,0.97102606,0.005535675,0.0859916
67,0.9429896,0.03491664,0.033290733
68,0.86652136,0.15880261,0.22587484
69,1.0466942,0.026664622,0.026445469
70,0.06443112,0.09786211,0.09159518
71,0.020938288,0.08495304,0.14101212
72,0.11603695,0.051800337,0.01298268
73,0.14255297,0.13259797,0.01877077
74,0.24876277,0.10302796,0.033043623
75,0.10892343,0.017829087,0.063591406
76,0.09751268,0.099497035,0.05423079
77,0.033334736,0.095427535,0.098498814
78,0.13498452,0.16030796,0.17517382
79,0.048118833,0.08389091,0.16648844
80,0.04642076,0.044320583,0.048685074
81,0.17259811,0.07988207,0.026935702
82,0.020221893,0.01741225,0.120912395
83,0.049095597,0.09469662,0.6194624
84,0.04587361,0.15747286,0.8645449
85,0.01117585,0.14222251,0.714238
86,8.264379e-05,0.14421977,0.8354032
87,0.0018221977,0.0076375785,0.89393413
88,0.08061469,0.026091289,0.6919011
89,0.26009905,0.09466809,0.88756007
90,0.10355204,0.045765497,0.7928146
91,0.047376446,0.17852414,0.8781971
92,0.16448253,0.01010541,0.8207076
93,0.090475075,0.06407522,0.90456545
94,0.05683508,0.058517724,0.9729552
95,0.10798573,0.0904333,0.8661102
96,0.034939237,0.09557092,0.08474864
97,0.08450873,0.05214367,0.082400635
98,0.00015056424,0.15394828,0.24648428
99,0.053051494,0.017490735,0.065674976
100,0.10056804,0.056715112,0.038114477
101,0.06465313,0.019848157,0.038902283
102,0.0061556464,0.077020966,0.028001532
103,0.045119874,0.0650536,0.059931096
104,0.01087648,0.10072133,0.036542058
105,0.032301277,0.13233933,0.16608384
106,0.07733027,0.13385305,0.08714471
107,0.15334308,0.084539,0.03544245
108,0.034449853,0.19965252,0.006584029
109,0.09125773,0.09088152,0.045945548
110,0.05662575,0.1410833,0.061015077
111,0.101517774,0.046433114,0.09720466
112,0.10967114,0.031789485,0.17135268
113,0.12913162,0.057787333,0.103663586
114,0.070534125,0.056586873,0.077836014
115,0.061407626,0.08758117,0.030107033
116,0.018487783,0.02999385,0.14925912
117,0.14551446,0.07975133,0.08104682
118,0.09016479,0.09786205,0.005613019
119,0.012323136,0.14962147,0.04200949
120,0.19835846,0.10587402,0.03945226
121,0.095226854,0.006904491,0.20176153
122,0.038473148,0.121355675,0.15362754
123,0.028966973,0.16022174,0.10210697
124,0.28672236,0.03530166,0.017738631
125,0.051449005,0.14901234,0.0070179543
126,0.1880788,0.044204306,0.07892212
127,0.086472,0.1492717,0.052198272
128,0.18791072,0.07366141,0.13533711
129,0.28862438,0.09288323,0.022910222
130,0.073206306,0.17183663,0.025317417
131,0.1560036,0.05277569,0.042296033
132,0.14969365,0.1428374,0.07532376
133,0.10892205,0.13979389,0.104964465
134,0.083558485,0.061367653,0.09571588
135,0.19902334,0.10513095,0.2111336
136,0.08601105,0.11789663,0.02415119
137,0.22385673,0.093276545,0.14703073
138,0.09427899,0.14695674,0.061280567
139,0.14303921,0.19303744,0.08419498
140,0.06916447,0.119776905,0.032723136
141,0.056101173,0.08055881,0.09524336
142,0.09399261,0.14069732,0.13665447
143,0.028929831,0.0035677457,0.07142072
144,0.046194483,0.0022156246,0.13419195
145,0.065864876,0.07299357,0.17137808
146,0.1625787,0.037606966,0.048606943
147,0.08391052,0.14831878,0.08207891
148,0.078581735,0.029450482,0.17210841
149,0.045616027,0.08200464,0.060086273
150,0.0011062613,0.021027448,0.14721648
151,0.027032198,0.07845801,0.18341726
152,0.02935163,0.064172626,0.07080993
153,0.037518352,0.1036737,0.18000618
154,0.045178194,0.06754631,0.1483337
155,0.074757256,0.02194467,0.071827166
156,0.20878264,0.11917375,0.02541846
157,0.0131046325,0.10464591,0.08539635
158,0.13698855,0.04094906,0.07683412
159,0.010470042,0.015289995,0.07630552
160,0.13512735,0.05643168,0.026894473
161,0.030357389,0.057732638,0.10593512
162,0.14073253,0.16626947,0.04343027
163,0.11282881,0.063339576,0.21565998
164,0.017600816,0.08543439,0.33687598
165,0.07781978,0.03758246,0.051729962
166,0.07480255,0.13315012,0.068561316
167,0.06552335,0.10865797,0.044072233
168,0.30442965,0.17263345,0.065622814
169,0.14314365,0.16149509,0.11742001
170,0.17314683,0.07226103,0.05084764
171,0.079891816,0.075657845,0.08158173
172,0.067021586,0.029293867,0.23700148
173,0.16870332,0.11296527,0.1278132
174,0.04332426,0.02617847,0.14390372
175,0.053192157,0.037784077,0.023018153
176,0.07688313,0.029873462,0.12672423
177,0.13312744,0.15156487,0.064045526
178,0.04921813,0.05265489,0.09784827
179,0.21315826,0.095784076,0.051121738
180,0.0578552,0.11300249,0.122942865
181,0.004638891,0.11642877,0.16706538
182,0.0096387435,0.10933588,0.03566768
183,0.03302893,0.02494403,0.055782776
184,0.08096217,0.06298173,0.05370369
185,0.06747468,0.03873834,0.22675796
186,0.014142435,0.104684845,0.086625695
187,0.072456256,0.16911422,0.044013318
188,0.11337574,0.015052682,0.24899727
189,0.04324321,0.026583133,0.124965526
190,0.13667555,0.29581022,0.1248762
191,0.02152642,0.10523737,0.11660092
192,0.012207899,0.22817175,0.028791104
193,0.031829353,0.05168025,0.12869233
194,0.14305797,0.045318406,0.14203028
195,0.018663542,0.097364426,0.21030536
196,0.06305645,0.02547448,0.24795178
197,0.010125696,0.06164714,0.10265432
198,0.11327091,0.02375597,0.113633305
199,0.012323508,0.016522896,0.020277409
200,0.02406408,0.023586039,0.013728196
201,0.100153096,0.05372286,0.031837683
202,0.06531709,0.058593906,0.024934629
203,0.09111627,0.028576296,0.08378448
204,0.029772837,0.07691351,0.061909672
205,0.10910175,0.11267227,0.28541112
206,0.22179602,0.09097934,0.058152042
207,0.03038885,0.12306633,0.00097355695
208,0.09738789,0.013958027,0.026133277
209,0.14707653,0.092572756,0.14784843
210,0.11024285,0.015391986,0.06024191
211,0.11484786,0.11985808,0.16074984
212,0.0052061155,0.1348051,0.01983878
213,0.052478094,0.12981215,0.056522764
214,0.0012799364,0.22805837,0.012860048
215,0.0074706357,0.03286545,0.19035709
216,0.0068566897,0.064005636,0.05337768
217,0.004777216,0.013495304,0.051767975
218,0.11073527,0.16545652,0.18221058
219,0.019626753,0.056536727,0.12140693
220,0.20922768,0.06512068,0.090405636
221,0.19227244,0.117111556,0.09166055
222,0.062153548,0.018353118,0.13863905
223,0.14606181,0.08627374,0.15149547
224,0.013602443,0.07809254,0.09277569
225,0.026264705,0.1282117,0.17810893
226,0.01239425,0.04813554,0.09575099
227,0.024758976,0.07378596,0.11421323
228,0.013757059,0.07353031,0.02039702
229,0.040323522,0.021521349,0.039939232
230,0.031770866,0.11754995,0.0960283
231,0.15614507,0.05230945,0.119838156
232,0.0049993973,0.036505904,0.16353965
233,0.0066904174,0.102797665,0.04998906
234,0.041470665,0.0436707,0.0004248279
235,0.009729869,0.17316909,0.0044747777
236,0.032290775,0.07813191,0.14503215
237,0.005228291,0.018913187,0.08830455
238,0.10570704,0.036654092,0.07305955
239,0.15769587,0.16580608,0.030268764
240,0.010990626,0.09652483,0.041724212
241,0.18044741,0.09944907,0.12871486
242,0.054914873,0.06566513,0.10231834
243,0.18173818,0.08048772,0.016267411
244,0.04953281,0.04971193,0.060583346
245,0.04154896,0.09430211,0.022109332
246,0.077783264,0.021395693,0.113371216
247,0.025131902,0.114973135,0.04274859
248,0.01657524,0.2863159,0.0787979
249,0.015951034,0.036944326,0.22175242
250,0.08836645,0.035105642,0.06881828
251,0.07465332,0.116633564,0.22230616
252,0.11867933,0.122080415,0.24770364
253,0.07997374,0.11081982,0.107662864
254,0.10542343,0.096859984,0.14101392
255,0.000960178,0.083817326,0.014192216
256,0.058842253,0.090347536,0.25420836
257,0.0026652184,0.058940392,0.10442546
258,0.13083684,0.063871525,0.123520195
259,0.380692,0.1788489,0.0644021
260,0.07470428,0.15746622,0.22139643
261,0.04748305,0.20216632,0.12880422
262,0.1370843,0.065585956,0.03239666
263,0.10604825,0.023467619,0.011902866
264,0.15765615,0.19597752,0.13311596
265,0.016343443,0.17038614,0.023090217
266,0.066380434,0.10505261,0.016487332
267,0.044547174,0.0723156,0.026925849
268,0.14830047,0.151472,0.061571673
269,0.014106581,0.043333806,0.06715127
270,0.054329123,0.027201092,0.1426058
271,0.033480275,0.10828194,0.100879
272,0.049029116,0.085755475,0.0065711006
273,0.25750193,0.12330717,0.23737167
274,0.25480875,0.020100925,0.12560235
275,0.0900768,0.07080978,0.028140051
276,0.05761939,0.097570516,0.21648315
277,0.025526892,0.1295368,0.2169763
278,0.10332826,0.051009834,0.35849214
279,0.12761754,0.024599226,0.2207699
280,0.1896569,0.09140582,0.14730516
281,0.019216688,0.17416589,0.035788838
282,0.028968027,0.13268942,0.22073095
283,0.081296176,0.148451,0.13525409
284,0.0020934176,0.08512726,0.17119814
285,0.10868464,0.117455624,0.012681223
286,0.015091111,0.08346809,0.12061815
287,0.13996643,0.23155229,0.01667747
288,0.011576978,0.061917346,0.09905098
289,0.034421604,0.034876682,0.1145928
290,0.13317023,0.19742051,0.009244308
291,0.021497771,0.00995874,0.07479114
292,0.020030929,0.066113375,0.09606985
293,0.12200119,0.12754412,0.02869115
294,0.07864653,0.022554757,0.092584975
295,0.11047163,0.16229542,0.1250417
296,0.10005921,0.043811213,0.06405227
297,0.12110292,0.10076896,0.06854011
298,0.11295386,0.15890986,0.09491197
299,0.04502481,0.100126676,0.10987411
300,0.05764824,0.014200407,0.088655904
301,0.05111595,0.06522736,0.11166656
302,0.14989293,0.03935344,0.19899215
303,0.0018897639,0.04473594,0.12562032
304,0.018973157,0.08202223,0.23525737
305,0.029693691,0.018610148,0.15043145
306,0.12067978,0.15376304,0.028208282
307,0.09430523,0.11071771,0.0064660204
308,0.0023951244,0.01204213,0.017704016
309,0.05474606,0.22500929,0.017469116
310,0.23346165,0.012205538,0.048005816
311,0.01224484,0.1654491,0.124841616
312,0.24503009,0.046498634,0.0004282606
313,0.12734069,0.23213087,0.08048891
314,0.12606376,0.06443092,0.12280991
315,0.0720771,0.09283768,0.077721655
316,0.0027623847,0.12787174,0.00396287
317,0.14530508,0.07037247,0.046732627
318,0.08656386,0.17330255,0.035246577
319,0.12743208,0.12775677,0.15428673
320,0.18063176,0.12492941,0.004805934
321,0.16698785,0.06921209,0.1232192
322,0.022305124,0.22254024,0.06820062
323,0.1379282,0.17981951,0.12257473
324,0.009377986,0.015805507,0.011116302
325,0.04630171,0.13706776,0.006010806
326,0.054616507,0.15431634,0.016598482
327,0.011224422,0.17079662,0.046249382
328,0.020565355,0.040187657,0.01662656
329,0.057040453,0.05216829,0.07037621
330,0.04562774,0.120035134,0.3166913
331,0.18333836,0.05600265,0.018272033
332,0.057571135,0.016359782,0.15906546
333,0.047500994,0.081977874,0.049389914
334,0.01420165,0.05077142,0.03838838
335,0.013869324,0.07845394,0.09444799
336,0.12650421,0.28995046,0.024926398
337,0.028632684,0.031620502,0.18088287
338,0.18254149,0.030825436,0.056341477
339,0.09952348,0.108915575,0.13228509
340,0.051759396,0.008283415,0.122732885
341,0.052167453,0.020410486,0.014022383
342,0.10348336,0.035572834,0.009337177
343,0.16885658,0.105568305,0.14452298
344,0.06524481,0.013020385,0.057651553
345,0.14202164,0.042107984,0.13916816
346,0.11356384,0.008653209,0.12803377
347,0.10054145,0.06676685,0.09137445
348,0.11148221,0.20069918,0.11414029
349,0.0012114376,0.00783767,0.252069
350,0.04907399,0.05396796,0.05746741
351,0.054824445,0.19191603,0.07503864
352,0.018942859,0.037211798,0.14908998
353,0.07187332,0.12171141,0.08050456
354,0.10785506,0.16144943,0.15457131
355,0.13047624,0.1508285,0.06107585
356,0.07775321,0.033407986,0.23941354
357,0.0061353818,0.024679711,0.0369008
358,0.043711,0.08923448,0.017976012
359,0.12153301,0.027654633,0.27439502
360,0.12592006,0.047605023,0.1858905
361,0.12884034,0.059822135,0.07126213
362,0.2330884,0.05959118,0.061648976
363,0.06085237,0.05918493,0.1370623
364,0.0061371443,0.028471302,0.111286186
365,0.030580167,0.10274771,0.05460859
366,0.15670596,0.1198744,0.07991835
367,0.049748316,0.094016336,0.10385061
368,0.096909314,0.18061657,0.059148144
369,0.033602294,0.1138114,0.016406165
370,0.011326555,0.06441262,0.04115218
371,0.10613043,0.035505682,0.123613775
372,0.060770918,0.07033066,0.030326467
373,0.012217611,0.029336454,0.06335883
374,0.1537572,0.13021742,0.13780092
375,0.13596907,0.019114101,0.015482844
376,0.025729371,0.16790348,0.05256787
377,0.070913285,0.02511986,0.19120339
378,0.12117288,0.026954759,0.089280404
379,0.037173923,0.109818324,0.04171252
380,0.052613202,0.026204558,0.030537387
381,0.19913143,0.055924777,0.20307979
382,0.01842263,0.02841927,0.027298596
383,0.19172044,0.049513053,0.086574234
384,0.06476771,0.043121334,0.03611997
385,0.07838695,0.09563379,0.042303994
386,0.012547756,0.07345949,0.087593086
387,0.0025322868,0.014260265,0.09399919
388,0.0133669395,0.09865376,0.07264217
389,0.08795809,0.11124228,0.09249518
390,0.023246469,0.17385188,0.13787189
391,0.108256385,0.0144793745,0.08218919
392,0.048423868,0.10228392,0.114898205
393,0.20098597,0.006100047,0.041512758
394,0.023131795,0.105599314,0.0069752354
395,0.057976034,0.032176312,0.049846325
396,0.022706412,0.07235441,0.0024826066
397,0.06591792,0.08409369,0.290044
398,0.0901107,0.07858867,0.099551484
399,0.15729661,0.07762976,0.11230235
400,0.08133962,0.14177261,0.057411905
401,0.21397774,0.086079516,0.008331607
402,0.024245746,0.009286511,0.15074374
403,0.1339498,0.0602548,0.051836725
404,0.0066951104,0.10801159,0.086623035
405,0.057836525,0.080250025,0.024346998
406,0.22246411,0.079517335,0.005836826
407,0.070686534,0.053799663,0.12931755
408,0.10712968,0.08039636,0.043647967
409,0.16090584,0.044472706,0.07644907
410,0.18714337,0.002739669,0.0016245731
411,0.10336805,0.058473438,0.038850218
412,0.08641811,0.0830264,0.026245682
413,0.061052166,0.13379319,0.06544221
414,0.011207988,0.01774521,0.077122375
415,0.047276575,0.102256306,0.08470719
416,0.1709888,0.15677845,0.09063081
417,0.016431516,0.09817849,0.023301795
418,0.15652081,0.03061202,0.13816452
419,0.0345357,0.032875914,0.050553884
420,0.033062153,0.03502823,0.16326383
421,0.10394601,0.047910467,0.08733728
422,0.08666886,0.04450797,0.00013823426
423,0.24015667,0.05013371,0.11918753
424,0.10934022,0.13272163,0.050345942
425,0.03956449,0.093846135,0.04254634
426,0.07643424,0.06091546,0.033970762
427,0.00987498,0.020473383,0.037287187
428,0.11553085,0.053163618,0.12665364
429,0.13443953,0.03789569,0.26679048
430,0.113135144,0.19353895,0.16165216
431,0.05700001,0.100725174,0.17133975
432,0.05221087,0.13931935,0.12346517
433,0.060532086,0.060948934,0.2354333
434,0.034241732,0.022976095,0.0014355219
435,0.22146645,0.22911188,0.083703384
436,0.01886213,0.081903875,0.16764468
437,0.007375344,0.058484245,0.15840702
438,0.092859946,0.22717734,0.12841715
439,0.020011354,0.07538213,0.019270463
440,0.20766294,0.08143522,0.114915386
441,0.06023721,0.14516659,0.03971763
442,0.012576746,0.001142685,0.0597284
443,0.018062746,0.15482147,0.19282883
444,0.07135542,0.027027845,0.1783981
445,0.047417138,0.27526438,0.15966772
446,0.19743496,0.13657165,0.016078822
447,0.15076728,0.13719963,0.09617264
448,0.005387637,0.2216975,0.098735996
449,0.057053585,0.45966586,0.085485235
450,0.1461902,0.31328365,0.08887569
451,0.17467009,0.07252595,0.06979454
452,0.12799391,0.21314728,0.06351688
453,0.01294038,0.18783787,0.048307307
454,0.0015420228,0.22037703,0.017052691
455,0.12892196,0.15005645,0.12580872
456,0.15338872,0.08719027,0.03511325
457,0.016102647,0.3630639,0.0014403419
458,0.103551835,0.053768624,0.034642372
459,0.06998714,0.22443733,0.11513388
460,0.019254917,0.3836483,0.093464196
461,0.045900982,0.06583458,0.044572707
462,0.07619193,0.29817268,0.21912646
463,0.19193287,0.3084392,0.1832048
464,0.13983299,0.15518254,0.14521602
465,0.083916314,0.15501088,0.10745741
466,0.14411637,0.094783075,0.12621292
467,0.063664466,0.1085334,0.21012427
468,0.16390999,0.20072187,0.03573145
469,0.077440806,0.21145189,0.1452166
470,0.11553483,0.24723266,0.06272095
471,0.023895964,0.04604225,0.07013071
472,0.006398652,0.19905125,0.07333104
473,0.09688346,0.056693457,0.039568976
474,0.15227602,0.16820283,0.12290957
475,0.08020964,0.037382882,0.012347497
476,0.050915625,0.020701932,0.086673975
477,0.06621934,0.07826624,0.11968962
478,0.17773932,0.0923698,0.2717163
479,0.04396295,0.05534117,0.020979784
480,0.053472664,0.039425604,0.06577796
481,0.036384985,0.1391718,0.011148831
482,0.0040989793,0.10232692,0.08875842
483,0.080679424,0.041830912,0.008300472
484,0.22067711,0.030546598,0.12973562
485,0.045054667,0.0058185994,0.052391764
486,0.11374663,0.084016666,0.060561333
487,0.043214947,0.062393576,0.12755978
488,0.017609058,0.07737801,0.084798686
489,0.09787622,0.08753342,0.08989659
490,0.2820266,0.037901357,0.100454085
491,0.027993826,0.21733925,0.019821899
492,0.08358692,0.110491626,0.11134381
493,0.111306734,0.005462263,0.07402728
494,0.17375197,0.11675667,0.023415253
495,0.11531808,0.047878895,0.17386119
496,0.019751024,0.07109334,0.07545446
497,0.20250747,0.17753683,0.062268443
498,0.11119982,0.095196314,0.24688417
499,0.1172492,0.07927764,0.008798264
500,0.0013691492,0.09307649,0.010846285
501,0.14843847,0.12189887,0.06573534
502,0.012478963,0.1038886,0.037684806
503,0.009160264,0.037271712,0.033010285
504,0.17663296,0.05931519,0.07651659
505,0.113578744,0.057455648,0.06547025
506,0.020793919,0.036260173,0.11453089
507,0.0024891677,0.06542203,0.1757111
508,0.23418246,0.048476182,0.10514148
509,0.08508251,0.018851668,0.03853378
510,0.03676375,0.056230966,0.21108961
511,0.03000302,0.14058317,0.06327941
512,0.102079295,0.002169259,0.14786437
513,0.09593549,0.0016273805,0.09407255
514,0.09409378,0.070002995,0.0025629604
515,0.026722316,0.0039081643,0.115798496
516,0.19630243,0.091492765,0.016228067
517,0.068344556,0.02652631,0.04845089
518,0.14603826,0.02103416,0.0033145011
519,0.17417637,0.18482985,0.011988242
520,0.09143677,0.06569928,0.07639903
521,0.80402344,0.03639242,0.13285403
522,0.94837034,0.100240074,0.008165791
523,0.8628947,0.043511923,0.094512634
524,1.1534745,0.20219176,0.13550006
525,0.8698707,0.050749335,0.099397205
526,0.8564027,0.08065564,0.043926194
527,0.7166128,0.013105935,0.057217114
528,1.3381511,0.15825643,0.09506517
529,0.96875197,0.074743636,0.1751595
530,1.1073551,0.08383461,0.11802001
531,1.126268,0.16333893,0.05263195
532,0.8980692,0.14221647,0.1581652
533,1.1342853,0.12525104,0.02684868
534,1.0349058,0.015669651,0.15008661
535,1.0245763,0.05281472,0.11791322
536,0.90899646,0.12410969,0.05362869
537,1.0288283,0.13789856,0.16359451
538,0.93541825,0.037488427,0.015098873
539,0.900063,0.06246535,0.04870143
540,1.1049242,0.014562185,0.07814471
541,0.90657103,0.1151838,0.0462092
542,0.96251,0.02251781,0.06704295
543,1.0589865,0.13883571,0.16039336
544,0.96524096,0.1939665,0.030518955
545,0.90686995,0.011724468,0.00639031
546,0.025914218,0.20214455,0.018181233
547,0.059159666,0.030320225,0.08944409
548,0.06777519,0.12492111,0.0013746531
549,0.014760667,0.21183643,0.08710408
550,0.23235342,0.016278546,0.034026798
551,0.068752564,0.0069645047,0.00844756
552,0.14185448,0.017703416,0.17448586
553,0.15985617,0.099799134,0.0779131
554,0.14504473,0.11864744,0.096810445
555,0.05671911,0.010754056,0.07899537
556,0.026478544,0.03450438,0.09529202
557,0.01160416,0.022023063,0.16348237
558,0.21303384,0.060082912,0.10840456
559,0.20809752,0.005697425,0.094052106
560,0.008627923,0.04298364,0.008298703
561,0.022133779,1.0672816,0.087511696
562,0.013225277,0.8060928,0.06851534
563,0.020896574,1.0862871,0.321628
564,0.08390481,1.0779977,0.17444581
565,0.03840377,1.2010431,0.091531366
566,0.15483576,1.0672436,0.073205136
567,0.015610671,1.0656484,0.13865036
568,0.070639625,0.9569119,0.025808861
569,0.017376443,0.16715705,0.0552653
570,0.02007093,0.1537648,0.026997397
571,0.08007078,0.14546412,0.026444541
572,0.1553573,0.14118412,0.01724591
573,0.031068213,0.02225072,0.025331069
574,0.009357839,0.115296595,0.07617958
575,0.00084643817,0.13051935,0.039262563
576,0.032035027,0.034398716,0.0036543596
577,0.07687814,0.12876834,0.02314274
578,0.08148145,0.2113874,0.18146005
579,0.10013989,0.121763885,0.00863228
580,0.061692484,0.079430796,0.12139784
581,0.02716078,0.030664232,0.038986713
582,0.09148207,0.02329018,0.009650233
583,0.040936645,0.024679815,0.012063937
584,0.025558377,0.057138402,0.045194976
585,0.3079967,0.105497204,0.015054991
586,0.015140355,0.096058026,0.078778684
587,0.09444277,0.116069764,0.012948088
588,0.0072136335,0.17711768,0.02493621
589,0.05141486,0.0270091,0.055372015
590,0.12614776,0.115919985,0.0031728854
591,0.0949827,0.108330704,0.097687885
592,0.10408225,0.011825619,0.013839426
593,0.09522018,0.06323872,0.17035072
594,0.11258576,0.120157346,0.0721789
595,0.0035100318,0.02217273,0.03937065
596,0.045740683,0.092756376,0.08843862
597,0.025576122,0.13243279,0.07592868
598,0.035734285,0.18355733,0.11944946
599,0.2825841,0.019559486,0.093461275
600,0.073902845,0.080218665,0.08727018
601,0.043491535,0.008160121,0.015300722
602,0.014595872,0.0010304808,0.16942863
603,0.08945489,0.028782975,0.111089356
604,0.003075269,0.15066953,0.07409637
605,0.09925103,0.012481435,0.12043018
606,0.025619185,0.088529125,0.013954228
607,0.09150052,0.12785852,0.16021799
608,0.09858832,0.0908503,0.040466614
609,0.0808609,0.048603453,0.012136413
610,0.097589456,0.14040013,0.22437608
611,0.18305282,0.2793151,0.051669937
612,0.07452671,0.032195862,0.047919042
613,0.1491968,0.049535356,0.09432729
614,0.1647181,0.043582615,0.07346386
615,0.033978134,0.00065085164,0.09557317
616,0.01955369,0.040312383,0.06760072
617,0.0028403203,0.0021622574,0.16993865
618,0.013341427,0.035163704,0.03647993
619,0.19221997,0.21201298,0.050462622
620,0.054901402,0.10192156,0.00485808
621,0.0015992626,0.06517363,0.06720961
622,0.035381466,0.03881719,0.050509598
623,0.008499097,0.040679555,0.08985645
624,0.08846227,0.88041395,0.17166325
625,0.014250085,0.6520132,0.015305581
626,0.014721896,0.016850486,0.025699504
627,0.0003711078,0.13153191,0.006449958
628,0.037880003,0.020135617,0.05369643
629,0.015292642,0.06139429,0.17520106
630,0.14191684,0.14453836,0.15031455
631,0.05283274,0.07960283,0.17686494
632,0.014107503,0.13121441,0.21946958
633,0.06324004,0.15283115,0.056885492
634,0.042549606,0.1010966,0.063143685
635,0.038987108,0.1045768,0.13642617
636,0.038876012,0.2062859,0.07075803
637,0.108292446,0.014667199,0.007421147
638,0.008562938,0.23792247,0.018790334
639,0.19364479,0.20252167,0.1984016
640,0.08324404,0.13463455,0.14499436
641,0.05866767,0.16124858,0.11504931
642,0.14894557,0.07106157,0.040018987
643,0.18537271,0.037100542,0.06897302
644,0.016293306,0.003358363,0.049468335
645,0.037782915,0.09010093,0.083797775
646,0.08423172,0.09808587,0.07273595
647,0.13780531,0.08569453,0.14978099
648,0.10413096,0.03725699,0.003969914
649,0.04582153,0.110490665,0.017598929
650,0.08274802,0.012756884,0.14380647
651,0.023721445,0.057372905,0.10891344
652,0.04060755,0.068821914,0.05498767
653,0.22997986,0.05365194,0.009358731
654,0.08591888,0.08732318,0.094531015
655,0.02528208,0.021352904,0.022968862
656,0.09954744,0.06062379,0.02038518
657,0.045915414,0.06532998,0.105579674
658,0.28412393,0.1130675,0.064864784
659,0.014301144,0.006836781,0.06806447
660,0.2095214,0.07090994,0.07144553
661,0.102734,0.031849355,0.030396989
662,0.0032446173,0.06779549,0.11257912
663,0.072279036,0.03714326,0.03352632
664,0.0023414474,0.054038838,0.024804454
665,0.026449777,0.089680225,0.18606418
666,0.041306756,0.0025000472,0.040654924
667,0.028001644,0.051244818,0.014283325
668,0.0052789343,0.014892672,0.16386706
669,0.12717433,0.0237626,0.11410926
670,0.062418435,0.03933151,0.08811074
671,0.13213584,0.38320464,0.1323174
672,0.10694564,0.052613474,0.16668499
673,0.054377563,0.10244012,0.08162195
674,0.016701795,0.034156967,0.041218024
675,0.013277389,0.050036915,0.02578612
676,0.06197748,0.01079293,0.11263536
677,0.053777616,0.040028382,0.07808868
678,0.06295198,0.024877988,0.0269088
679,0.1267474,0.1404221,0.08977434
680,0.037520897,0.034247514,0.13469806
681,0.17761895,0.07933708,0.14717564
682,0.0064806393,0.24967973,0.05936724
683,0.15820566,0.06324118,0.054285306
684,0.025788417,0.22957316,0.017784078
685,0.13019612,0.068342425,2.1903843e-05
686,0.1025762,0.05487755,0.017217053
687,0.015255653,0.013450364,0.014187847
688,0.03359828,0.12231693,0.20178065
689,0.04351018,0.025220884,0.103486046
690,0.04724049,0.053670637,0.03284407
691,0.08148855,0.016046785,0.03316672
692,0.07720325,0.18671806,0.06442458
693,0.12638709,0.056810074,0.11941058
694,0.08139742,0.046656806,0.03138803
695,0.022272896,0.011206904,0.13345262
696,0.06718564,0.06622843,0.042419147
697,0.11750579,0.06646638,0.17975274
698,0.14083834,0.1011322,0.17426462
699,0.03817644,0.052506056,0.07946042
700,0.081372075,0.049341254,0.06881165
701,0.020447247,0.02375998,0.036813766
702,0.11858201,0.070204005,0.13161223
703,0.02860714,0.008369859,0.027363604
704,0.2644853,0.017074069,0.006911456
705,0.17511448,0.018719986,0.12365538
706,0.14526142,0.17946588,0.010447655
707,0.07464663,0.01693523,0.01554497
708,0.006665582,0.1624473,0.21468896
709,0.09296103,0.0051821647,0.21716785
710,0.21101883,0.0859026,0.05584871
711,0.03814645,0.17447272,0.06869056
712,0.010185715,0.10601069,0.17898326
713,0.09676851,0.028974885,0.057961166
714,0.09886717,0.00075046724,0.06509746
715,0.11200433,0.010062355,0.18777376
716,0.024810795,0.1563951,0.06638814
717,0.15011404,0.09903758,0.07935955
718,0.061348036,0.005608923,0.028520757
719,0.014745172,0.034713566,0.12349123
720,0.286628,0.07808253,0.06197867
721,0.097222686,0.0510897,0.16084248
722,0.057563502,0.0039339075,0.12786928
723,0.020946067,0.08140093,0.19182724
724,0.19091743,0.018570494,0.037106343
725,0.11767064,0.13336916,0.040337622
726,0.12327755,0.08192259,0.012477757
727,0.01674247,0.017888188,0.08077706
728,0.1694006,0.06697863,0.029195117
729,0.21603778,0.16553533,0.1240802
730,0.005309752,0.001780979,0.011372926
731,0.1124729,0.14126252,0.015317323
732,0.17385277,0.025798343,0.020367306
733,0.02228736,0.22194636,0.025760366
734,0.13324082,0.04834779,0.08982643
735,0.0102200555,0.027869023,0.047723833
736,0.14559828,0.2649313,0.10158851
737,0.004762063,0.04719166,0.0636283
738,0.0006329167,0.13417229,0.16572775
739,0.060311098,0.02530429,0.0062922514
740,0.049145456,0.0066105276,0.00050932396
741,0.051522408,0.033241447,0.026526969
742,0.014558376,0.08241137,0.009545465
743,0.07624896,0.06059991,0.0029883927
744,0.009037298,0.03555446,0.049287103
745,0.019106826,0.12923662,0.016869497
746,0.061662324,0.10271688,0.11790354
747,0.07034001,0.014269974,0.11685282
748,0.040677067,0.07292256,0.010517072
749,0.00829155,0.0013205624,0.107903205
750,0.030776711,0.09390792,0.13582702
751,0.11840181,0.14290844,0.117573544
752,0.059150584,0.002038758,0.09280657
753,0.1070532,0.06712635,0.036221072
754,0.18613036,0.13741684,0.044937145
755,0.033302233,0.002188784,0.07561378
756,0.16484998,0.039182402,0.08460831
757,0.00041916547,0.08991736,0.015112691
758,0.16861631,0.063016094,0.008557154
759,0.06297161,0.008063104,0.17678976
760,0.06390592,0.01124606,0.011504245
761,0.09910114,0.017318143,0.13645819
762,0.048801966,0.1554733,0.20521109
763,0.027111081,0.034170747,0.082734734
764,0.04475642,0.052017108,0.18135762
765,0.08527165,0.17987593,0.0035227856
766,0.02970767,0.08751007,0.023151701
767,0.18188116,0.17758545,0.13220312
768,0.040699117,0.047731545,0.07604691
769,0.04407142,0.03743632,0.060768783
770,0.101332575,0.014904192,0.16964532
771,0.044645764,0.15287618,0.12872346
772,0.0672237,0.009292803,0.07841072
773,0.011944024,0.15083271,0.066843756
774,0.069870986,0.11616317,0.04459482
775,0.0132086035,0.02739031,0.033587035
776,0.042356376,0.18620047,0.044842053
777,0.01665446,0.1361998,0.37826478
778,0.119019665,0.06566632,0.0093119545
779,0.12780634,0.040039692,0.08255755
780,0.010330482,0.022705436,0.11215783
781,0.24865633,0.07845103,0.07453262
782,0.074115835,0.14856786,0.10443123
783,0.022605583,0.05640589,0.13508572
784,0.12849028,0.063890025,0.08370456
785,0.18423583,0.19900364,0.022418084
786,0.03943938,0.033275932,0.060235586
787,0.1604995,0.09938411,0.014615388
788,0.09369621,0.018797,0.11654918
789,0.12359158,0.024657104,0.017552052
790,0.10194485,0.045183174,0.16998886
791,0.1423761,0.016076446,0.051991306
792,0.030392885,0.051952396,0.014820083
793,0.056432888,0.017696256,0.038962416
794,0.16031156,0.11562632,0.17045616
795,0.101589575,0.1157157,0.077017084
796,0.10655998,0.20744629,0.07017325
797,0.17975463,0.053513035,0.025242688
798,0.03237469,0.064153425,0.018085243
799,0.040643275,0.014702644,0.1163388
800,0.13633758,0.18987936,0.17832705
801,0.071537465,0.11030765,0.0024686588
802,0.08561238,0.02455679,0.039225783
803,0.031408373,0.037455734,0.00011334334
804,0.0070919017,0.06837256,0.0012546546
805,0.0034981105,0.1658216,0.015218268
806,0.10893712,0.053584937,0.026332067
807,0.073727265,0.060302682,0.03869878
808,0.01593847,0.096455604,0.10733918
809,0.07568991,0.063720554,0.06144361
810,0.06694513,0.001593185,0.095184535
811,0.020377578,0.039576057,0.033845358
812,0.027132606,0.024707804,0.010806432
813,0.05686245,0.07762532,0.09355632
814,0.003956797,0.12634286,0.06245177
815,0.042113036,0.055496365,0.05460917
816,0.19730335,0.1453074,0.004425817
817,0.028830746,0.16093312,0.11858398
818,0.0073523745,0.0065853344,0.040359482
819,0.04544736,0.059845842,0.21393666
820,0.11917424,0.024586266,0.034689505
821,0.06631083,0.21373186,0.14317752
822,0.1391147,0.032709703,0.0018548276
823,0.09724759,0.06874839,0.016265448
824,0.08156981,0.004190161,0.035616327
825,0.17066166,0.03895911,0.012888996
826,0.05156614,0.005264734,0.018437525
827,0.07832567,0.16280983,0.075757965
828,0.09708973,0.050852913,0.15540989
829,0.0069256616,0.10255146,0.01284588
830,0.059035465,0.19903368,0.15516654
831,0.17730269,0.055571053,0.10440228
832,0.1715556,0.0034980983,0.036119692
833,0.010925727,0.996926,0.044815443
834,0.24540728,0.018697517,0.08492965
835,0.06684771,0.01654494,0.25499228
836,0.15105018,0.030947883,0.1084245
837,0.06358331,0.012436244,0.072751135
838,0.09931849,0.1798647,0.06599941
839,0.001827451,0.16026142,0.09930739
840,0.014919048,0.0004847675,0.22984405
841,0.1399276,0.18843402,0.27597025
842,0.07289637,0.111596115,0.28286418
843,0.047427498,0.055280812,0.090058886
844,0.035759483,0.10704523,0.29527667
845,0.038824793,0.10633858,0.09956399
846,0.16559325,0.028769553,0.14650378
847,0.08864201,0.11778017,0.39429253
848,0.20369272,0.08218744,0.1658839
849,0.1074578,0.062883586,0.08491702
850,0.08520408,0.011133138,0.19663006
851,0.14184698,0.07116737,0.10509763
852,0.023551477,0.11870871,0.26530087
853,0.03698977,0.031916145,0.43909612
854,0.45360237,0.04124559,0.03639046
855,0.0041460916,0.11642934,0.19572766
856,0.02809519,0.057440624,0.105120815
857,0.30236498,0.054786712,0.19563808
858,0.18567263,0.047244415,0.20706257
859,0.29971176,0.00085055566,0.008614011
860,0.20396635,0.042689167,0.1517746
861,0.27705854,0.036671016,0.1412889
862,0.12209855,0.2479364,0.18344244
863,0.6236916,0.07381266,0.045235246
864,0.006352491,0.23016006,0.05395128
865,0.033900492,0.056545977,0.021678986
866,0.15370098,0.087106556,0.18326455
867,0.19105203,0.09003243,0.042126197
868,0.23692325,0.0061769276,0.2614604
869,0.18248345,0.049484447,0.23099545
870,0.10671489,0.16721354,0.033874914
871,0.10346927,0.039759647,0.15654363
872,0.01801884,0.011570198,0.0792155
873,0.11567558,0.1802463,0.088910885
874,0.11440275,0.29993442,0.084464416
875,0.002742737,0.05687073,0.1288388
876,0.17540997,0.014909454,0.14592612
877,0.39153954,0.12756692,0.06254377
878,0.17404415,0.022531513,0.08436517
879,0.031025246,0.18297078,0.08651805
880,0.13715039,0.010055308,0.13821433
881,0.13074261,0.12873667,0.108637296
882,0.1228945,0.15356806,0.08036289
883,0.13450007,0.10333142,0.17479177
884,0.17274234,0.009976196,0.022715896
885,0.064632915,0.008162991,0.08825136
886,0.039203558,0.0952886,0.21123026
887,0.084714904,0.013720362,0.034118727
888,0.013305956,0.059268814,0.067333095
889,0.041662205,0.005373055,0.04935616
890,0.0028211905,0.13485572,0.020749822
891,0.13007429,0.030129781,0.05544529
892,0.07508564,0.09162575,0.063433364
893,0.07964343,0.1489043,0.12597571
894,0.086689495,0.06923914,0.21599749
895,0.06283353,0.094041616,0.074852206
896,0.051604547,0.08009596,0.012450679
897,0.048505705,0.17971928,0.14895403
898,0.1476387,0.0073787216,0.04461962
899,0.016842391,0.051848747,0.048705883
900,0.09485686,0.10580916,0.080592446
901,0.051982686,0.19751386,0.024127262
902,0.14366044,0.04912774,0.036087826
903,0.07425821,0.02638737,0.092528924
904,0.0097372625,0.18920588,0.014476062
905,0.06609558,0.12462187,0.08146189
906,0.15401241,0.11243868,0.033837616
907,0.10110754,0.07048113,0.040694177
908,0.056200396,0.09015014,0.050577596
909,0.11784626,0.07284877,0.23215115
910,0.018044075,0.037075516,0.1000789
911,0.12930962,0.2944429,0.0010959301
912,0.043033663,0.04783417,0.04635362
913,0.095328666,0.09012878,0.087180436
914,0.11197313,0.2118062,0.095803656
915,0.12451176,0.078343436,0.16495827
916,0.092997275,0.05492121,0.0060713836
917,0.05998172,0.06043258,0.2580909
918,0.06306656,0.044678483,0.17617653
919,0.04854304,0.14734918,0.18221761
920,0.088658504,0.11313072,0.022613866
921,0.053931132,0.0010563529,0.13912377
922,0.14133911,0.09866762,0.010261942
923,0.12357256,0.058845192,0.07351524
924,0.019277254,0.054705776,0.2145687
925,0.030302467,0.017123336,0.11730511
926,0.025609598,0.031943813,0.061859455
927,0.107508615,0.12563163,0.037318014
928,0.14305918,0.032380793,0.01990685
929,0.06903988,0.030922547,0.08176744
930,0.07766274,0.02922505,0.1865228
931,0.07945368,0.051960643,0.07332219
932,0.08646967,0.14867267,0.007886562
933,0.18943308,0.105334625,0.03518804
934,0.15439993,0.025106853,0.119114645
935,0.13428552,0.09315658,0.103322454
936,0.03204032,0.07721806,0.056662485
937,0.14524874,0.05924592,0.03768757
938,0.10014526,0.05176189,0.08319167
939,0.081802145,0.33830723,0.040656358
940,0.024938114,0.104161434,0.08103718
941,0.077236466,0.15874663,0.024597561
942,0.03773274,0.09396861,0.11606427
943,0.0057655936,0.06277297,0.13044746
944,0.19584607,0.04387655,0.061572492
945,0.05804972,0.10090705,0.033555146
946,0.180478,0.04484191,0.00062979176
947,0.10841301,0.09321564,0.036071926
948,0.018662047,0.0038035135,0.057663526
949,0.09704066,0.27945316,0.06453436
950,0.08636946,0.13023138,0.1483387
951,0.1994784,0.26018897,0.06660155
952,0.10121609,0.07333531,0.077212065
953,0.053976778,0.07398288,0.1264516
954,0.06998592,0.16114193,0.18535566
955,0.111417495,0.04341965,0.043266203
956,0.04877137,0.19550706,0.06141784
957,0.22763094,0.09937798,0.07247364
958,0.007068922,0.0898154,0.026444403
959,0.14797558,0.15041365,0.16693369
960,0.028942998,0.025439698,0.12564914
961,0.041549683,0.13880517,0.12216001
962,0.07597668,0.039665386,0.022015315
963,0.01883278,0.17924465,0.083892316
964,0.12865834,0.08973285,0.13662711
965,0.11718827,0.093706675,0.051586304
966,0.23426247,0.29228187,0.11266537
967,0.09042192,0.045521814,0.07723369
968,0.0036146324,0.14744115,0.07929114
969,0.1359878,0.0657981,0.052426722
970,0.07363616,0.21223278,0.0062760883
971,0.10124911,0.13365607,0.2755054
972,0.013527232,0.16733876,0.12038618
973,0.044375136,0.018925106,0.022680108
974,0.054766204,0.13605088,0.050104838
975,0.04999332,0.037749343,0.07980487
976,0.10086637,0.0030344801,0.071248695
977,0.23427647,0.009690395,0.17669208
978,0.013579219,0.038628697,0.024739675
979,0.15736677,0.04588007,0.048625335
980,0.00675549,0.021085743,0.14230281
981,0.11922226,0.029681446,0.04543926
982,0.06993915,0.11354907,0.0072578155
983,0.015495052,0.06346509,0.12656465
984,0.14802746,0.1132775,0.016192187
985,0.054236304,0.12472856,0.120339155
986,0.19491835,0.006891621,0.007886858
987,0.013335923,0.07239848,0.16958407
988,0.083024,0.05230826,0.06989986
989,0.018340053,0.09239578,0.101475
990,0.19436283,0.0075089335,0.04344196
991,0.0766556,0.119355194,0.13954678
992,0.11548962,0.051572736,0.04132467
993,0.12558076,0.07403705,0.040650282
994,0.05339923,0.10422,0.044312537
995,0.1303943,0.05482367,0.0036061453
996,0.025162134,0.07082778,0.089998595
997,0.05974006,0.11734383,0.106474146
998,0.13462444,0.009385145,0.0595275
999,0.065189384,0.030302223,0.21856105
1000,0.034342963,0.06649041,0.10801746
1001,0.062435597,0.19435923,0.024456229
1002,0.08344371,0.08204011,0.092140526
1003,0.0623129,0.108572945,0.018315777
1004,0.10683378,0.09364975,0.022498203
1005,0.12991297,0.02049465,0.047799516
1006,0.13171512,0.05720937,0.052385114
1007,0.05863974,0.18321727,0.003287763
1008,0.040156215,0.02537074,0.85975814
1009,0.024072774,0.067441896,0.9245843
1010,0.11043442,0.052884735,0.9884807
1011,0.002406665,0.092416376,0.99122447
1012,0.0034668199,0.0943761,1.030187
1013,0.01391299,0.17298001,1.0603439
1014,0.07874775,0.24108316,0.9903658
1015,0.20555297,0.05016074,0.8142913
1016,0.056581438,0.06458497,0.9952972
1017,0.05036591,0.11984526,0.7203467
1018,0.02924644,0.017641542,1.0382063
1019,0.1569759,0.03603989,0.6954819
1020,0.10804439,0.087084435,0.058473848
1021,0.213235,0.17246145,0.19110021
1022,0.021151131,0.0024650076,0.30333468
1023,0.11304635,0.022535397,0.011839741
1024,0.064193085,0.058376685,0.10829395
1025,0.10940976,0.047512483,0.08025602
1026,0.0063717556,0.06990422,0.09668912
1027,0.03360489,0.039277233,0.036728784
1028,0.035054695,0.008682566,0.1819684
1029,0.07154331,0.12862992,0.030682435
1030,0.2172698,0.2177089,0.009538007
1031,0.027223518,0.029561117,0.0114870295
1032,0.018813938,0.22624007,0.09834384
1033,0.1125114,0.35099056,0.07121248
1034,0.032915503,0.004991911,0.021518279
1035,0.15932728,0.09478288,0.07496758
1036,0.12798497,0.20178835,0.012844297
1037,0.035025883,0.09121144,0.04719907
1038,0.111536734,0.16087225,0.11664555
1039,0.057681117,0.02248594,0.013319497
1040,0.1320615,0.103505455,0.091915764
1041,0.10439758,0.27903298,0.04574009
1042,0.06842549,0.10800317,1.0157213
1043,0.14619753,0.058516778,0.8354433
1044,0.08037332,0.050286327,0.96575624
1045,0.18787873,0.025730934,0.8985491
1046,0.102184676,0.02570349,0.21699911
1047,0.09481621,0.44001016,0.10896254
1048,0.08297914,0.13085827,0.17428775
1049,0.093270294,0.2681857,0.006865539
1050,0.03156031,0.06788536,0.10800507
1051,0.028014021,0.13737778,0.08997779
1052,0.1157009,0.13060428,0.00038708732
1053,0.048597272,0.16628844,0.11203339
1054,0.13005424,0.057470955,0.04885012
1055,0.04064935,0.05066108,0.0072371243
1056,0.078947805,0.23266345,0.1854072
1057,0.0050355564,0.1137646,0.029548971
1058,0.030294843,0.15380874,0.04037893
1059,0.030659005,0.01953134,0.10303327
1060,0.013235403,0.121500544,0.03832559
1061,0.045189235,0.047303453,0.111379996
1062,0.09409238,0.23094954,0.05498628
1063,0.06254481,0.05741448,0.12374865
1064,0.13518508,0.049134705,0.110984094
1065,0.09777971,0.035289854,0.22969805
1066,0.02657379,0.16007428,0.13921984
1067,0.052616198,0.086589396,0.08284388
1068,0.049229436,0.0065956297,0.09197053
1069,0.024511587,0.0037445806,0.08893585
1070,0.09492719,0.03899121,0.028348431
1071,0.031173332,0.112554,0.038311027
1072,0.006863469,0.030052483,0.039755102
1073,0.08604291,0.052823756,0.022103677
1074,0.16976757,0.1837067,0.037725043
1075,0.09851492,0.012483371,0.093455
1076,0.053313695,0.06799238,0.060823962
1077,0.08509354,0.08147832,0.023042183
1078,0.053208612,0.04598597,0.060496643
1079,0.0732275,0.04816464,0.026909674
1080,0.12713358,0.020980095,0.028704606
1081,0.10778894,0.06380287,0.15317819
1082,0.10922481,0.003995187,0.18752417
1083,0.08713285,0.1100638,0.15796167
1084,0.075050265,0.030263212,0.016183937
1085,0.0012358364,0.0172307,0.015470105
1086,0.039975017,0.022657692,0.12947886
1087,0.07547533,0.13427362,0.05559887
1088,0.031027418,0.08049936,0.24341653
1089,0.06902208,0.047066264,0.02647649
1090,0.012912852,0.15372522,0.041429583
1091,0.08050161,0.010471598,0.15776724
1092,0.08132573,0.031785082,0.03909581
1093,0.001399048,0.176753,0.08548969
1094,0.09542447,0.053580992,0.04510151
1095,0.15076394,0.0071769487,0.046782594
1096,0.06478288,0.087825194,0.01813448
1097,0.05880701,0.12316885,0.007819619
1098,0.07606934,0.056834742,0.061170105
1099,0.050370153,0.002802696,0.1485954
1100,0.0076391804,0.31006795,0.071941085
1101,0.09103953,0.061395615,0.0784499
1102,0.086202696,0.007847824,0.096562505
1103,0.04351877,0.010102487,0.033978328
1104,0.09579817,0.0952344,0.04002608
1105,0.059653763,0.1750516,0.1694031
1106,0.02168564,0.041388996,0.1919807
1107,0.084780745,0.060055926,0.03880951
1108,0.004345,0.2432739,0.19582383
1109,0.15632823,0.16149467,0.16298784
1110,0.06570713,0.0958883,0.2398339
1111,0.028280418,0.10285391,0.04126068
1112,0.0622918,0.21222566,0.014240219
1113,0.09202908,0.040953465,0.07288934
1114,0.042687993,0.009698666,0.078984685
1115,0.11042525,0.0679467,0.12810226
1116,0.06718061,0.050448265,0.09612697
1117,0.025033727,0.0648284,0.109849274
1118,0.20128202,0.20493741,0.02377975
1119,0.10773431,0.029823074,0.06749274
1120,0.055539515,0.14708562,0.10415424
1121,0.12343071,0.0585891,0.12616706
1122,0.051772114,0.041051317,0.24801871
1123,0.11332595,0.02236773,0.08565879
1124,0.058315262,0.06829487,0.067726776
1125,0.124061994,0.01508754,0.016193671
1126,0.006755575,0.030686177,0.077150114
1127,0.07891553,0.10466139,0.14965075
1128,0.19517143,0.020178556,0.011692278
1129,0.0011962723,0.15216479,0.024600828
1130,0.066059746,0.11453215,0.08086429
1131,0.09159796,0.059613977,0.025992375
1132,0.19506903,0.011898049,0.066029176
1133,0.30843484,0.10370689,0.004453395
1134,0.11173522,0.07590013,0.1013761
1135,0.05861725,0.07756819,0.0569082
1136,0.030319877,0.1835542,0.039458275
1137,0.007727245,0.0019259494,0.16478772
1138,0.10685999,0.081029154,0.1615732
1139,0.009538826,0.11845242,0.054695264
1140,0.19303603,0.09187748,0.0057002082
1141,0.08978129,0.037051603,0.17248635
1142,0.0480561,0.14381287,0.07186018
1143,0.12515034,0.19219002,0.11363036
1144,0.12327804,0.03940916,0.034972925
1145,0.09098125,0.16360624,0.05909011
1146,0.11803125,0.15389247,0.01584661
1147,0.21480288,0.16953646,0.2167202
1148,0.17633905,0.064775124,0.014714264
1149,0.075289294,0.0572649,0.24201262
1150,0.10499929,0.13301356,0.24139868
1151,0.0005783905,0.14930569,0.26426354
1152,0.011929065,0.01894792,0.009419685
1153,0.008032453,0.05527098,0.024390716
1154,0.018278128,0.05470751,0.05033216
1155,0.07954022,0.11456115,0.07276908
1156,0.007254945,0.047909755,0.069948554
1157,0.0007462673,0.009357984,0.08164955
1158,0.1576466,0.0055588107,0.010176912
1159,0.053894456,0.14382665,0.10127929
1160,0.15496194,0.070284694,0.0044262926
1161,0.005976655,0.1696302,0.25570634
1162,0.07996452,0.033717517,0.1489859
1163,0.043192722,0.119229674,0.0735748
1164,0.15616928,0.02561621,0.14723867
1165,0.113348626,0.03706291,0.0019129881
1166,0.13054527,0.09672687,0.16355155
1167,0.2096953,0.094323315,0.12356323
1168,0.07513021,0.031341027,0.0050973124
1169,0.07945952,0.1713628,0.29353946
1170,0.14360693,0.1237012,0.18170692
1171,0.030218132,0.08979071,0.1871273
1172,0.02215756,0.069622815,0.23783603
1173,0.10917758,0.0728994,0.39224014
1174,0.12314094,0.11287197,0.2592177
1175,0.004027134,0.05407447,0.3265277
1176,0.016747432,0.0851637,0.28385562
1177,0.14147596,0.16303392,0.3839801
1178,0.12040261,0.008412721,0.46842176
1179,0.07538646,0.035622083,0.3544255
1180,0.020560356,0.034230433,0.20726942
1181,0.09398983,0.2934336,0.19873947
1182,0.09773637,0.04097346,0.48595932
1183,0.11082603,0.0021446424,0.1293134
1184,0.01766611,0.102174245,0.32260504
1185,0.110130325,0.011112025,0.5478831
1186,0.079015195,0.080598064,0.29002464
1187,0.05632652,0.048425045,0.2353444
1188,0.11105346,0.023746472,0.36691898
1189,0.14996924,0.114865,0.43977585
1190,0.23752235,0.07659684,0.072019264
1191,0.03617289,0.028209567,0.2556712
1192,0.08233042,0.082708344,0.38724488
1193,0.12392234,0.10098724,0.26302466
1194,0.08477294,0.03298339,0.36029705
1195,0.10635791,0.005016624,0.44390023
1196,0.08387881,0.13298595,0.42407486
1197,0.13181949,0.005519254,0.2819965
1198,0.03349238,0.010345896,0.3186356
1199,0.08738331,0.09567222,0.18823805
1200,0.15919404,0.009840199,0.4878642
1201,0.008995221,0.09328034,0.19448136
1202,0.1510851,0.11920009,0.11267682
1203,0.06283361,0.097443685,0.33974037
1204,0.020071175,0.058962695,0.36811662
1205,0.15022099,0.054998472,0.41651118
1206,0.09018269,0.052206457,0.16234365
1207,0.03716373,0.031240972,0.49664804
1208,0.008409865,0.10606355,0.34319708
1209,0.11898932,0.00855809,0.4361388
1210,0.001038592,0.05290781,0.24366124
1211,0.009695279,0.083690524,0.2753721
1212,0.116489984,0.014912072,0.23216596
1213,0.043025676,0.17982797,0.3217287
1214,0.20674059,0.049974382,0.37236547
1215,0.2996813,0.13132505,0.3225377
1216,0.1560427,0.013912113,0.024845738
1217,0.0066258856,0.124824524,0.009155974
1218,0.14504784,0.008353273,0.0830258
1219,0.015706528,0.024194408,0.016449334
1220,0.026186964,0.050699726,0.012989663
1221,0.04967334,0.21763214,0.119410545
1222,0.070343226,0.12694152,0.059235204
1223,0.049196474,0.05330412,0.1035297
1224,0.04444397,0.09467928,0.19928887
1225,0.18190035,0.038928792,0.16790693
1226,0.083518095,0.14024678,0.0077971993
1227,0.027577503,0.029767742,0.027027499
1228,0.09132774,0.12872092,0.026131732
1229,0.08059419,0.089480765,0.02879563
1230,0.03494426,0.14506611,0.05463209
1231,0.18338525,0.03604062,0.054973036
1232,0.026440158,0.16939309,0.07965663
1233,0.21981332,0.07576712,0.24559624
1234,0.067515925,0.12261324,0.10475696
1235,0.02639321,0.104755536,0.018326746
1236,0.009979255,0.076591305,0.14016218
1237,0.025402918,0.06023395,0.0041056047
1238,0.090365194,0.07752664,0.12351399
1239,0.08301706,0.16898534,0.14076558
1240,0.20302711,0.036191914,0.06386439
1241,0.17525919,0.07984223,0.013936233
1242,0.10440222,0.019496003,0.07746111
1243,0.0931296,0.03645407,0.057735614
1244,0.110382915,0.08339813,0.069503315
1245,0.14555137,0.055373378,0.041304268
1246,0.1279767,0.045251727,0.11357055
1247,0.08399281,0.23576456,0.041540932
1248,0.14360696,0.22797412,0.03906331
1249,0.17026873,0.06814483,0.041713327
1250,0.0066290977,0.0065435055,0.10313344
1251,0.06330882,0.01545875,0.0015183393
1252,0.029224884,0.013133339,0.21065427
1253,0.008422927,0.27661443,0.20994814
1254,0.058559258,0.0930212,0.21595228
1255,0.15570417,0.0563267,0.07864394
1256,0.00016231895,0.0021303382,0.14916146
1257,0.046669252,0.018945493,0.0478135
1258,0.10579302,0.042587094,0.007077793
1259,0.09384014,0.2417019,0.14221841
1260,0.09506842,0.039049283,0.07179469
1261,0.046731845,0.066870034,0.033603396
1262,0.049210757,0.055182524,0.06158891
1263,0.018359184,0.037697624,0.0441836
1264,0.054310225,0.031932432,0.041436125
1265,0.16060704,0.11463956,0.09920027
1266,0.11994967,0.047996603,0.1665129
1267,0.043054838,0.16785234,0.075331286
1268,0.026184563,0.008617131,0.06651602
1269,0.027707797,0.14941384,0.00011004385
1270,0.05680217,0.06023108,0.009680587
1271,0.037775517,0.047198437,0.1348465
1272,0.16989984,0.18272552,0.059609648
1273,0.09780605,0.1655597,0.11151272
1274,0.23997626,0.0034883362,0.107718565
1275,0.13710332,0.0744564,0.0058495947
1276,0.027971802,0.15709679,0.07070592
1277,0.13368821,0.16471855,0.07420049
1278,0.082117975,0.04354893,0.016428862
1279,0.19223467,0.041007638,0.10506936
1280,0.014582028,0.02753556,0.19558196
1281,0.03034816,0.06726593,0.30102083
1282,0.06752445,0.045663755,0.0033503002
1283,0.1315359,0.09183187,0.020520832
1284,0.088082634,0.016098578,0.037315007
1285,0.14020519,0.0778821,0.17935415
1286,0.04292639,0.04113189,0.11608378
1287,0.0012686584,0.07809233,0.08259888
1288,0.16897841,0.12869352,0.21134819
1289,0.06843862,0.15574813,0.03629153
1290,0.02362974,0.14916834,0.20247346
1291,0.047225732,0.019316228,0.09720574
1292,0.07151053,0.10814217,0.08040758
1293,0.08648587,0.14845014,0.122119516
1294,0.0056369863,0.10552918,0.090388194
1295,0.060944736,0.17014548,0.036255762
1296,0.19693735,0.11458576,0.011346166
1297,0.07911903,0.19391334,0.025174247
1298,0.061087478,0.011611805,0.011582192
1299,0.0009362401,0.138022,0.038343363
1300,0.03238919,0.03979744,0.016565219
1301,0.13894324,0.06835556,0.0145171685
1302,0.09341817,0.08451602,0.065598294
1303,0.07652043,0.07040709,0.12011766
1304,0.0055760993,0.008361033,0.014830089
1305,0.13815911,0.13195428,0.0064986264
1306,0.005197964,0.09930853,0.021517519
1307,0.115679584,0.033270065,0.020244418
1308,0.10721944,0.041850172,0.12911493
1309,0.034086276,0.11922857,0.20015635
1310,0.1275322,0.004215035,0.10860055
1311,0.2060698,0.1879779,0.015143257
1312,0.0059651723,0.083407804,0.04909205
1313,0.115527004,0.061732408,0.16966608
1314,0.1558194,0.013392551,0.062752135
1315,0.06566672,0.09354376,0.09720045
1316,0.09677305,0.089331515,0.0456127
1317,0.19154875,0.077202275,0.111669786
1318,0.1252164,0.13552107,0.15805362
1319,0.2095356,0.0035583228,0.20262125
1320,0.08432472,0.08942072,0.075268604
1321,0.28241608,0.076539665,0.17005847
1322,0.21185246,0.23752089,0.027464708
1323,0.05516305,0.12587303,0.18785916
1324,0.048243392,0.15654708,0.03937727
1325,0.07912406,0.22646047,0.045127198
1326,0.36254564,0.14581719,0.10710666
1327,0.13030292,0.021552129,0.037409443
1328,0.029081289,0.08645124,0.007122494
1329,0.11370431,0.15787715,0.058712266
1330,0.0789561,0.2993318,0.12968248
1331,0.047960836,0.068079725,0.03602839
1332,0.023996351,0.12679611,0.31775275
1333,0.03866979,0.06773174,0.018325614
1334,0.08160714,0.098609075,0.25493008
1335,0.04414298,0.01936122,0.00041133736
1336,0.016824221,0.15362611,0.03461892
1337,0.15155286,0.05849409,0.21880113
1338,0.020709138,0.07941559,0.02501614
1339,0.30198225,0.017280608,0.042812087
1340,0.18051353,0.018604325,0.019944128
1341,0.031662066,0.24753736,0.11190395
1342,0.15722634,0.21669702,0.017881906
1343,0.039086636,0.065619245,0.034041688
1344,0.27049905,0.025504488,0.07125901
1345,0.87791073,0.012632455,0.09979176
1346,1.0420669,0.053421307,0.20631243
1347,1.095917,0.098289184,0.06162958
1348,1.044126,0.10132052,0.13870126
1349,0.8422653,0.011509663,0.30472836
1350,0.94260746,0.014567482,0.24790746
1351,0.89307463,0.1211221,0.11834492
1352,0.8642877,0.119028814,0.047169093
1353,0.8308315,0.018578604,0.16448916
1354,1.0021656,0.04865395,0.10965269
1355,0.95741683,0.101567365,0.170612
1356,0.868022,0.116193786,0.17515236
1357,0.9599971,0.016753787,0.09378806
1358,1.2408943,0.043375015,0.019897725
1359,0.9751099,0.053092897,0.11399325
1360,1.0892241,0.09929566,0.03761048
1361,0.9782163,0.023651863,0.1369391
1362,0.072161585,0.047977634,0.22372158
1363,0.040875155,0.005207293,0.10849949
1364,0.19720821,0.03141558,0.12441381
1365,0.18514544,0.11104435,0.14619948
1366,0.04490941,0.10625423,0.0023625144
1367,0.1819134,0.07791928,0.033129033
1368,0.051133547,0.058376543,0.06521284
1369,0.10489809,0.21605618,0.016101306
1370,0.14708431,0.26377156,0.0005353499
1371,0.09036997,0.030134203,0.026051085
1372,0.12986402,0.10636009,0.05702075
1373,0.052617256,0.08126318,0.016604017
1374,0.15160955,0.06057441,0.049137797
1375,0.014820733,0.01974746,0.07672177
1376,0.0136819165,0.0061489413,0.13656227
1377,0.09203879,0.12005448,0.033359747
1378,0.17743327,0.10578436,0.033518847
1379,0.19272153,0.040814344,0.10191996
1380,0.07300589,0.0071069645,0.02166554
1381,0.19950007,0.1305736,0.042286772
1382,0.06543129,0.102160215,0.04829295
1383,0.0958273,0.12041589,0.054513283
1384,0.0412862,0.050591227,0.019050257
1385,0.03838519,0.14345202,0.16375777
1386,0.021480327,0.06520974,0.09541051
1387,0.07878184,0.04651603,0.002728065
1388,0.059391614,0.07718889,0.21900283
1389,0.103467174,0.08643431,0.028048433
1390,0.0744507,0.032379035,0.042378847
1391,0.11348072,0.021252887,0.027784156
1392,0.15670778,0.14811558,0.06689353
1393,0.08609475,0.12578386,0.1516175
1394,0.039586987,0.11780417,0.13705117
1395,0.019586757,0.076452434,0.0055521824
1396,0.08132458,0.07420948,0.073862486
1397,0.21568875,0.05477579,0.055211138
1398,0.115498774,0.07322842,0.01247169
1399,0.022568077,0.024355179,0.0243226
1400,0.09675447,0.024267992,0.1984948
1401,0.11218277,0.076331615,0.015003591
1402,0.21904783,0.031325918,0.0070132306
1403,0.048408657,0.07809793,0.1257133
1404,0.10178405,0.08168986,0.035577692
1405,0.087966055,0.18012252,0.18852736
1406,0.022866491,0.0021135493,0.0117189605
1407,0.14828764,0.10104397,0.10327702
1408,0.0030493874,0.05804973,0.0773563
1409,0.16768141,0.037443023,0.11533655
1410,0.08564671,0.06594208,0.09916357
1411,0.083994605,0.15241852,0.0170783
1412,0.02705556,0.19702877,0.15141365
1413,0.059378937,0.017370721,0.08934735
1414,0.005037357,0.22365147,0.010102831
1415,0.10910663,0.028785087,0.091407456
1416,0.052608505,0.054649163,0.15572801
1417,0.024855884,0.024771271,0.024817744
1418,0.13483067,0.29682636,0.095552884
1419,0.020951604,0.11616776,0.03811069
1420,0.04951046,0.014835653,0.090180784
1421,0.18806392,0.08150939,0.18860954
1422,0.1798642,0.08978011,0.03157959
1423,0.038950946,0.16553172,0.07809185
1424,0.035940275,0.1495738,0.106108256
1425,0.108387366,0.066119485,0.06299527
1426,0.093951374,0.09833314,0.06268956
1427,0.07112808,0.10241734,0.0860706
1428,0.2787274,0.07246186,0.06811008
1429,0.0057838284,0.23831661,0.09546336
1430,0.16175556,0.11426827,0.20698623
1431,0.06217857,0.07342914,0.07808251
1432,0.015774861,0.0921993,0.04348297
1433,0.049980856,0.0932556,0.07707983
1434,0.073841825,0.03754399,0.03214762
1435,0.16707663,0.118141025,0.22830601
1436,0.04601478,0.1699061,0.19713613
1437,0.059571,0.081501395,0.0956076
1438,0.102868944,0.028965356,0.10686769
1439,0.20301577,0.012356537,0.040144213


==> figs/syn_19_ref.csv <==
x,0,1
0,0.11850401,0.10237867
1,0.15055314,0.1376147
2,0.030890508,0.049798146
3,0.020738333,0.0022708897
4,0.03489219,0.048517358
5,0.108719535,0.08945046
6,0.035543416,0.056249063
7,0.17926843,0.19850227
8,0.011118179,0.009454994
9,0.10497169,0.1251526
10,0.0023888133,0.02227704
11,0.0058493796,0.016261065
12,0.034333993,0.05651124
13,0.025286185,0.051035486
14,0.03386814,0.05952179
15,0.124290906,0.098003805
16,0.061501056,0.035495456
17,0.018306097,0.044177495
18,0.029733993,0.0021134422
19,0.06187475,0.09463658
20,0.15099911,0.18072522
21,0.017575199,0.016459888
22,0.09023015,0.05843133
23,0.025293617,0.008171113
24,0.0079524815,0.02627248
25,0.036608446,0.07349423
26,0.012859999,0.020367498
27,0.043057825,0.00760653
28,0.18443815,0.22118565
29,0.108784325,0.14552596
30,0.14554177,0.18029046
31,0.08710221,0.12270764
32,0.091006696,0.05262985
33,0.034705024,0.0053268033
34,0.0080339275,0.027095255
35,0.009550812,0.95165646
36,0.027334651,0.93224394
37,0.12758443,0.8345223
38,0.010708418,0.9538725
39,0.006265318,0.96728164
40,0.17952408,0.7828559
41,0.12061417,0.84426636
42,0.13377073,1.0996324
43,0.036166344,0.004494671
44,0.06036551,0.09466133
45,0.102336556,0.066666715
46,0.10001235,0.0675226
47,0.06341294,0.026947327
48,0.13966337,0.10957702
49,0.18089361,0.20981707
50,0.050459735,0.018679956
51,0.032646626,0.0654606
52,0.030070346,0.00019535955
53,0.23494413,0.26202843
54,0.035753008,0.05764869
55,0.022085963,0.04570125
56,0.03011594,0.0035634448
57,0.13245215,0.10915636
58,0.09427261,0.11714061
59,0.02266618,0.046502225
60,0.025431989,0.04830322
61,0.066336654,0.08820041
62,0.018559992,0.00087223743
63,0.039576482,0.020033093
64,0.0512504,0.07065401
65,0.045299135,0.025083533
66,0.057192657,0.076271795
67,0.099635966,0.08029412
68,0.16421738,0.1805415
69,0.02928853,0.048699774
70,0.04230135,0.05404236
71,0.015256646,0.0006703051
72,0.037694115,0.0461668
73,0.05655366,0.047621563
74,0.012530529,0.004554953
75,0.16968484,0.17791185
76,0.01888073,0.011789651
77,0.05331149,0.061215233
78,0.030015267,0.039118394
79,0.09252888,0.10354317
80,0.05225873,0.042137947
81,0.056713708,0.047225293
82,0.12736954,0.1351211
83,0.08147037,0.089314006
84,0.09277939,0.08505848
85,0.17428437,0.16102955
86,0.08374149,0.09103414
87,0.077157035,0.09016184
88,0.020684127,0.031632345
89,0.0983149,0.11040644
90,0.060624756,0.05077804
91,0.031746168,0.0404933
92,0.016070446,0.023736468
93,0.05376629,0.06427857
94,0.207052,0.22042999
95,0.018717121,0.030158669
96,0.020222073,0.009686845
97,0.045564685,0.055135902
98,0.21573213,0.22466719
99,0.011056366,0.0009284167
100,0.06469037,0.053541783
101,0.07094875,0.054820932
102,0.040683575,0.023473527
103,0.085718505,0.10238173
104,0.15525329,0.17347299
105,0.33768344,0.32312423
106,0.041811362,0.058380425
107,0.10328419,0.12177847
108,0.089926966,0.07393659
109,0.11516409,0.1331387
110,0.06782935,0.087000705
111,0.031381484,0.013089265
112,0.021438621,0.003256877
113,0.10386797,0.08482492
114,0.12093677,0.85984135
115,0.13225612,0.84972996
116,0.04787572,1.0278574
117,0.08877182,0.8925859
118,0.045525376,0.9359791
119,0.065617986,0.91465324
120,0.11517174,0.8653398
121,0.16570725,1.146748
122,0.042785965,0.934558
123,0.05532139,0.91910464
124,0.019911898,0.9551067
125,0.109746635,0.868602
126,0.038217243,0.9393802
127,0.11803551,1.0948604
128,0.026832351,0.0010594418
129,0.16933893,0.19141535
130,0.030151157,0.007531165
131,0.063549556,0.087550245
132,0.01308851,0.03542013
133,0.12469838,0.14860083
134,0.094398156,0.06953578
135,0.07292348,0.049195267
136,0.050387625,0.072324425
137,0.13960028,0.160164
138,0.14747502,0.17024979
139,0.06468253,0.04434189
140,0.106027775,0.13135923
141,0.046132274,0.067307405
142,0.19559376,0.21696287
143,0.044700712,0.06783935
144,0.13628627,0.15766317
145,0.23348805,0.25361678
146,0.03462434,0.05271242
147,0.04850539,0.06722336
148,0.07635473,0.057051394
149,0.028898407,0.04685949
150,0.11355103,0.1319744
151,0.14773521,0.13323039
152,0.025269158,0.04158653
153,0.064247936,0.05159296
154,0.08212292,0.098408274
155,0.08755474,0.100516304
156,0.007389011,0.024135707
157,0.05191683,0.035342135
158,0.0989476,0.110081755
159,0.061814103,0.051880416
160,0.010705454,0.0020785078
161,0.11828895,0.12771975
162,0.012848601,0.004735999
163,0.04338651,0.03643247
164,0.10172932,0.09354419
165,0.27778983,0.28470126
166,0.19828063,0.20416659
167,0.09858371,0.090935275
168,0.047160883,0.04301109
169,0.04535071,0.040327713
170,0.0015274215,0.003911309
171,0.108724155,0.112371616
172,0.23181885,0.2290933
173,0.07492712,0.07264621
174,0.006800774,0.021204557
175,0.0344509,0.0195906
176,0.057238948,0.057335503
177,0.15213819,0.1558111
178,0.16643222,0.15728968
179,0.11598752,0.09568568
180,0.08681591,0.06947811
181,0.06372031,0.07926158
182,0.05349921,0.073049255
183,0.09628049,0.11446148
184,0.12958615,0.115064725
185,0.066985495,0.04485319
186,0.09330742,0.12060712
187,0.08843578,0.102741115
188,0.023903383,0.004779717
189,0.1110529,0.08240332
190,0.068878375,0.08804878
191,0.0069484394,0.025189027
192,0.051416826,0.07314989
193,0.10396353,0.09122274
194,0.03911788,0.018201206
195,0.12080958,0.12891124
196,0.10993938,0.08528676
197,0.09811831,0.08956285
198,0.075826734,0.0799885
199,0.10083939,0.109639615
200,0.25255907,0.2514777
201,0.07335221,0.083557874
202,0.18031602,0.17861243
203,0.1208461,0.11834471
204,0.0024874099,0.000230605
205,0.15946071,0.15980633
206,0.08816586,0.084170304
207,0.0036183295,0.0058507235
208,0.08089837,0.07188092
209,0.07987447,0.08441069
210,0.012149681,0.003646127
211,0.0028255538,0.00088426314
212,0.04886387,0.060758736
213,0.07188765,0.08536765
214,0.0075829737,0.01564404
215,0.02552065,0.02171745
216,0.066470265,0.05439395
217,0.066657804,0.07055789
218,0.07129343,0.07826666
219,0.06666524,0.062550254
220,0.06744115,0.069575176
221,0.066584595,0.0660339
222,0.09197974,0.08617938
223,0.15516254,0.15308723
224,0.0008436469,0.008799056
225,0.0174466,0.022254305
226,0.1763275,0.17559843
227,0.063504025,0.060822897
228,0.03760258,0.03712209
229,0.083680525,0.07930283
230,0.20857346,0.21897611
231,0.14065728,0.14766233
232,0.02180911,0.007271839
233,0.044818,0.054432884
234,0.055313136,0.063882895
235,0.020974385,0.011576666
236,0.112795025,0.12801649
237,0.042092014,0.046036508
238,0.020097634,0.032724317
239,0.018592937,0.038306765
240,0.045492593,0.03059487
241,0.08465049,0.10082743
242,0.009239703,0.027256563
243,0.1495575,0.15886332
244,0.3134073,0.3295713
245,0.01115423,0.03121885
246,0.093838796,0.08260958
247,0.12810847,0.11070649
248,0.10709399,0.12240884
249,0.20709229,0.22545424
250,0.011059554,0.0046089743
251,0.13645153,0.15411101
252,0.18504915,0.16789916
253,0.11119772,0.11834475
254,0.2129552,0.22974654
255,0.062484637,0.07940257
256,0.02599654,0.035304815
257,0.147099,0.16385046
258,0.07217247,0.08188822
259,0.13896728,0.15049675
260,0.19508153,0.17866395
261,0.051237244,0.06777263
262,0.07056568,0.08747188
263,0.15019126,0.16640502
264,0.10835021,0.12089965
265,0.070925504,0.08713308
266,0.00024748137,0.015227685
267,0.026719725,0.012251499
268,0.049,0.032707248
269,0.04285022,0.029835233
270,0.05286642,0.036192976
271,0.030790832,0.01857425
272,0.11146288,0.0992559
273,0.0012453797,0.012399645
274,0.045470662,0.031988062
275,0.09021329,0.10116906
276,0.16924523,0.15727398
277,0.16291413,0.17464368
278,0.19437037,0.2073121
279,0.021652928,0.03204577
280,0.1055354,0.0983092
281,0.076466165,0.070150726
282,0.07761697,0.086597435
283,0.13224865,0.13973391
284,0.170567,0.1772393
285,0.015648095,0.021340178
286,0.043764018,0.048708204
287,0.12777975,0.12154726
288,0.22681864,0.22904338
289,0.03194345,0.031146953
290,0.22221129,0.2180739
291,0.07025642,0.07573353
292,0.019260375,0.014102476
293,0.1871529,0.1791331
294,0.084356174,0.094942644
295,0.026967853,0.032332204
296,0.038671967,0.03331536
297,0.02255238,0.014290178
298,0.0747539,0.079666264
299,0.08167496,0.09527951
300,0.088216685,0.103773616
301,0.17907818,0.1924088
302,0.06268643,0.044870548
303,0.15134832,0.16769639
304,0.16799101,0.14789592
305,0.10763306,0.123463035
306,0.050364465,0.030465217
307,0.07289637,0.051363442
308,0.064414494,0.085343406
309,0.0069687343,0.03192395
310,0.07387523,0.0487445
311,0.23503663,0.2608474
312,0.016200064,0.01198455
313,0.018559929,0.045557488
314,0.027902659,0.00052130735
315,0.04146974,0.07505243
316,0.055151388,0.08688732
317,0.013645981,0.01673994
318,0.09325744,0.058716968
319,0.09049005,0.121231064
320,0.19991986,0.23098539
321,0.11338829,0.14990032
322,0.063571006,0.09749837
323,0.12502673,0.15810575
324,0.05914849,0.09398923
325,0.04627621,0.08030578
326,0.028830847,0.06569699
327,0.024818575,0.061262816
328,0.14813064,0.17624101
329,0.2274932,0.26190683
330,0.039857317,0.010638851
331,0.03583002,0.072662875
332,0.037025437,0.005067886
333,0.029463569,0.06729768
334,0.043288603,0.010347855
335,0.16171564,0.20072189
336,0.04315174,0.07695802
337,0.25409648,0.2918932
338,0.1574372,0.18996108
339,0.014702985,0.047924764
340,0.08140981,0.047514617
341,0.076885566,0.107333235
342,0.025203584,0.009537471
343,0.021329252,0.05083372
344,0.013680036,0.041784618
345,0.044918798,0.08011197
346,0.07455728,0.10646441
347,0.065946035,0.036990616
348,0.016052539,0.0109140705
349,0.13370349,0.16372252
350,0.11669259,0.086227834
351,0.008228189,0.037894476
352,0.09369556,0.061673768
353,0.02896649,0.002799683
354,0.054358155,0.08164614
355,0.030052954,0.003066901
356,0.10139673,0.07679413
357,0.0950436,0.06996049
358,0.12094861,0.09503765
359,0.105357006,0.08110276
360,0.020511119,0.042899042
361,0.09105731,0.06717792
362,0.00082227204,0.017436305
363,0.051516257,0.033144314
364,0.012655871,0.03006329
365,0.06964868,0.053526595
366,0.013227964,0.0010331405
367,0.06429316,0.077424504
368,0.013929768,0.024450239
369,0.1581543,0.15734282
370,0.02728076,0.028372657
371,0.20224522,0.19688304
372,0.0046121115,0.0025868034
373,0.074370354,0.07156083
374,0.11613584,0.11485434
375,0.039257508,0.037257504
376,0.026098866,0.03159739
377,0.20085767,0.20319958
378,0.064423606,0.062915355
379,0.032808788,0.030292459
380,0.045901634,0.04899757
381,0.099665545,0.098394014
382,0.03043593,0.031674035
383,0.003592235,4.607573e-05
384,0.030731717,0.03450627
385,0.19293788,0.19760087
386,0.05451205,0.045268454
387,0.17185672,0.1754329
388,0.18190798,0.19079582
389,0.033258103,0.040333115
390,0.109870054,0.09961594
391,0.015356933,0.024782619
392,0.047015045,0.0578631
393,0.078386806,0.06782833
394,0.08683712,0.07412344
395,0.14402282,0.15646921
396,0.23538885,0.24839556
397,0.18436712,0.1710821
398,0.01334239,0.0019453949
399,0.1306442,0.11907524
400,0.0359974,0.048450872
401,0.016836647,0.027903853
402,0.004140735,0.017014218
403,0.097261354,0.08654755
404,0.05238539,0.06255035
405,0.073571876,0.06299033
406,0.081239335,0.070828706
407,0.039119966,0.050226916
408,0.07833833,0.088989444
409,0.022430802,0.030625593
410,1.0363784,0.02926454
411,1.0046242,0.0022835897
412,0.91541696,0.087911144
413,0.9619497,0.047494106
414,0.929997,0.08048656
415,1.064211,0.058622826
416,0.9070026,0.095783375
417,0.01837082,0.02088959
418,0.15473025,0.14426282
419,0.11099376,0.11625644
420,0.05460467,0.049336184
421,0.0664412,0.078017555
422,0.07186205,0.07662312
423,0.066768095,0.06841349
424,0.106014915,0.109471224
425,0.082651265,0.07848383
426,0.27222124,0.27385002
427,0.04140229,0.046676446
428,0.027248088,0.027655762
429,0.024359154,0.0238508
430,0.034982506,0.0389497
431,0.003168496,9.6222524e-05
432,0.11427944,0.10900557
433,0.07009111,0.076593034
434,0.10739067,0.107658155
435,0.15457845,0.15970908
436,0.009629293,0.0042586294
437,0.009524992,0.006818982
438,0.017562646,0.02323167
439,0.138706,0.13308664
440,0.12273398,0.1339639
441,0.09605405,0.22335139
442,0.15177517,0.15765725
443,0.1016663,0.10509516
444,0.015710484,0.068100825
445,0.10796303,0.020024223
446,0.014056051,0.1357626
447,0.042602584,0.14142781
448,0.036549788,0.065152206
449,0.021270994,0.00017753748
450,0.11384771,0.25520042
451,0.2016966,0.31860882
452,0.112086184,0.07159923
453,0.0059794635,0.06664263
454,0.14003794,0.0052391496
455,0.038978487,0.010923953
456,0.0154697355,0.03678648
457,0.07489647,0.1389325
458,0.09434843,0.08995527
459,0.0802266,0.1165009
460,0.01582579,0.3470909
461,0.039979354,0.22176178
462,0.1422821,0.28982505
463,0.013059872,0.17057754
464,0.0025737577,0.24876083
465,0.17967105,0.5427527
466,0.018657437,0.09764152
467,0.04701157,0.1726787
468,0.02893701,0.017286688
469,0.12489592,0.013940318
470,0.015132203,0.14713633
471,0.12184187,0.12209958
472,0.047373038,0.08180849
473,0.096605286,0.10377611
474,0.07533698,0.045387093
475,0.035052408,0.08802431
476,0.058084775,0.021348218
477,0.06792008,0.21119651
478,0.07960082,0.08218096
479,0.11918458,0.0647726
480,0.09344339,0.0017159923
481,0.06304157,0.10923948
482,0.1192903,0.033605352
483,0.01179517,0.056496885
484,0.032093443,0.0059044356
485,0.07877911,0.0548943
486,0.08022914,0.107781745
487,0.030016728,0.0012400798
488,0.0940965,0.14235775
489,0.10067919,0.12979257
490,0.04071265,0.068719916
491,0.014885064,0.03683764
492,0.22928602,0.22146676
493,0.05250917,0.06562928
494,0.10254318,0.09567861
495,0.12212764,0.12943637
496,0.14431728,0.1375055
497,0.03165394,0.039349582
498,0.037059978,0.02990856
499,0.026225852,0.0196836
500,0.065575875,0.06455259
501,0.04868595,0.05047024
502,0.035307158,0.031056851
503,0.014808144,0.01769167
504,0.041041404,0.045906536
505,0.041999348,0.04223631
506,0.16865058,0.16759221
507,0.06438748,0.0725413
508,0.13195015,0.12125905
509,0.09862756,0.10512224
510,0.053903997,0.04778937
511,0.046681188,0.04506135
512,0.11493381,0.10410951
513,0.027903663,0.04506948
514,0.075723976,0.058421694
515,0.008402226,0.009515704
516,0.17569028,0.15763836
517,0.1837132,0.20256484
518,0.09240975,0.10983282
519,0.052409135,0.07398293
520,0.09436972,0.075526446
521,0.10219001,0.12242339
522,0.06022377,0.0857506
523,0.20649117,0.18222271
524,0.20065297,0.17295733
525,0.14149658,0.16565003
526,0.015875407,0.0112912515
527,0.1344611,0.16340579
528,0.065921284,0.036679216
529,0.069909595,0.04005493
530,0.010253562,0.042829413
531,0.003949857,0.029988393
532,0.08552197,0.05176216
533,0.0357856,0.0035004022
534,0.15994988,0.19022973
535,0.0652542,0.100109704
536,0.083933614,0.05165055
537,0.05748315,0.09349575
538,0.009702573,0.044381008
539,0.002416455,0.041146457
540,0.071053945,0.038310934
541,0.17695947,0.13982064
542,0.16241641,0.12712514
543,0.031126585,0.007097769
544,0.13601369,0.1702199
545,0.019167041,0.015502469
546,0.1743395,0.14210342
547,0.15061547,0.18545446
548,0.0102246925,0.023858799
549,0.12725206,0.16007036
550,0.14484024,0.11513453
551,0.04452005,0.076238975
552,0.014390743,0.043456346
553,0.03620249,0.06652672
554,0.05698564,0.030727167
555,0.024657605,0.055820286
556,0.090210676,0.11738049
557,0.116458744,0.14472401
558,0.015141401,0.037167907
559,0.119643964,0.09498618
560,0.049106788,0.07334923
561,0.007921706,0.03283681
562,0.0062797247,0.013900746
563,0.05596347,0.032754447
564,0.017574714,0.0024640916
565,0.12327684,0.14335085
566,0.038313825,0.057432838
567,0.030115832,0.05053255
568,0.024725005,0.037536472
569,0.24713418,0.26428106
570,0.037306484,0.021192273
571,0.021494068,0.022950718
572,0.0106472755,0.018982021
573,0.04071751,0.033762887
574,0.039465852,0.045819517
575,0.08372597,0.09050267
576,0.1810785,0.1789268
577,0.117237404,0.1211285
578,0.061610367,0.062435515
579,0.22214521,0.22212319
580,0.0010789792,0.0015385479
581,0.010669624,0.007669017
582,0.25298533,0.24891545
583,0.1442779,0.14669852
584,0.028497458,0.026016617
585,0.014986844,0.017427245
586,0.025285078,0.020240339
587,0.045914236,0.033244647
588,0.035820115,0.029660814
589,0.22242472,0.2182012
590,0.038865443,0.0318077
591,0.09435035,0.09019901
592,0.058379717,0.058547553
593,0.053220343,0.051270824
594,0.20783442,0.21091908
595,0.056639563,0.05360601
596,0.14286813,0.13919331
597,0.058444984,0.06546279
598,0.017775048,0.017443033
599,0.09641144,0.10502534
600,0.015975706,0.011470939
601,0.0026663698,0.017546974
602,0.20201649,0.21021627
603,0.035479076,0.018291708
604,0.0365153,0.052135378
605,0.07797156,0.09686246
606,0.11845899,0.13737467
607,0.0039019058,0.015045094
608,0.025276855,0.006305579
609,0.10386539,0.08398046
610,0.07565526,0.09462832
611,0.06667923,0.08781291
612,0.07250149,0.0938866
613,0.20664534,0.22836109
614,0.02125176,0.000651237
615,0.03628276,0.06086755
616,0.079189576,0.052114036
617,0.0028618053,0.026022572
618,0.1614981,0.18800007
619,0.046030287,0.07410322
620,0.13998419,0.16607934
621,0.010389631,0.015695868
622,0.13600692,0.16414605
623,0.1896929,0.15979879
624,0.1359947,0.16751209
625,0.0029920079,0.025209667
626,0.038660463,0.00873025
627,0.13729325,0.10487673
628,0.012443674,0.04274788
629,0.010312951,0.023268541
630,0.0115732085,0.042216524
631,0.002528018,0.033393987
632,0.1003641,0.068618104
633,0.017405352,0.047887534
634,0.029222311,0.061431162
635,0.19782242,0.22996354
636,0.07528629,0.046648182
637,0.0013317625,0.03199701
638,0.02751414,0.0042628422
639,0.0731211,0.044151094
640,0.075599656,0.04769984
641,0.08891898,0.11475614
642,0.033961356,0.0053611975
643,0.17766634,0.2027611
644,0.10716104,0.12981746
645,0.03210807,0.008559169
646,0.16467568,0.1891238
647,0.18804428,0.21208282
648,0.03400213,0.05839075
649,0.05542948,0.076273955
650,0.054294173,0.031172337
651,0.007530794,0.02967298
652,0.06501519,0.045139257
653,0.049741734,0.068953656
654,0.08392367,0.06373394
655,0.055650387,0.038858697
656,0.0675414,0.049774956
657,0.17634141,0.19529586
658,0.052096,0.03459818
659,0.15497781,0.13827819
660,0.14061485,0.15813607
661,0.23628315,0.2537377
662,0.11792981,0.10537839
663,0.12982477,0.1480916
664,0.11491864,0.1313434
665,0.0058449847,0.00607261
666,0.051581126,0.038971677
667,0.090533376,0.0793858
668,0.20187011,0.21405837
669,0.04137409,0.028202178
670,0.0050247465,0.00585151
671,0.05969654,0.0465516
672,0.06790223,0.06027654
673,0.03818497,0.028564304
674,0.117210865,0.1259597
675,0.015195946,0.0077788783
676,0.026037969,0.03334905
677,0.05251059,0.060669407
678,0.08867536,0.09829037
679,0.15089242,0.16146615
680,0.09575748,0.08593739
681,0.12999423,0.13226566
682,0.14012907,0.14102063
683,0.006000911,0.005727955
684,0.053780213,0.06148375
685,0.104531914,0.09653132
686,0.18693224,0.193184
687,0.08608307,0.07788542
688,0.0041277437,0.0024723383
689,0.19247563,0.19237076
690,0.11621202,0.10933114
691,0.14105482,0.13891226
692,0.042966694,0.03287011
693,0.07506189,0.0757652
694,0.006226541,0.00084060297
695,0.061435938,0.07041944
696,0.055579036,0.046911962
697,0.08530527,0.07856139
698,0.05154855,0.058352116
699,0.010706954,0.017558703
700,0.26229757,0.27365214
701,0.05839145,0.04899469
702,0.12074643,0.12916492
703,0.0719929,0.061511096
704,0.033835065,0.025948081
705,0.019198004,0.027942164
706,0.02731885,0.035789542
707,0.022054074,0.0141288
708,0.07307336,0.06433371
709,0.030178215,0.019493584
710,0.073143505,0.087236434
711,0.07791121,0.091002725
712,0.08995834,0.07545856
713,0.04555602,0.036356885
714,0.027089886,0.010571884
715,0.05503311,0.07151177
716,0.08117944,0.098687
717,0.018503675,0.032040704
718,0.056441076,0.039850824
719,0.10667467,0.12570451
720,0.013978069,0.004515368
721,0.09874766,0.082487784
722,0.1395515,0.15797581
723,0.060040906,0.07830016
724,0.10924356,0.1290112
725,0.012227267,0.030173555
726,0.022821506,0.00043959552
727,0.2033888,0.18490426
728,0.15627679,0.17402343
729,0.036406968,0.015587462
730,0.03321713,0.017623382
731,0.09005298,0.11056636
732,0.004748052,0.024963986
733,0.066764235,0.04572734
734,0.14160623,0.16711125
735,0.093785726,0.11494156
736,0.022059347,0.04444461
737,0.08711296,0.10826561
738,0.07138629,0.0928589
739,0.0072285733,0.013492384
740,0.04270306,0.021685079
741,0.07321214,0.09432479
742,0.14553045,0.16447195
743,0.019877914,0.039591726
744,0.009675287,0.012900028
745,0.10069292,0.08202663
746,0.08364831,0.10576679
747,0.039383043,0.020537063
748,0.040385574,0.021752506
749,0.051327948,0.03322249
750,0.091753475,0.10963812
751,0.04157151,0.02424481
752,0.087207004,0.1045626
753,0.07215343,0.088732764
754,0.14717801,0.1598185
755,0.14252545,0.1451224
756,0.05162756,0.066663176
757,0.06379248,0.07174619
758,0.072915785,0.08157519
759,0.048246935,0.040268753
760,0.0794162,0.08781676
761,0.14755319,0.1412194
762,0.07811611,0.082042515
763,0.002556196,0.0039840317
764,0.04348576,0.05033935
765,0.05023892,0.05155857
766,0.020064462,0.011174738
767,0.04527069,0.040608723
768,0.044172343,0.04510449
769,0.2173478,0.21092492
770,0.06648438,0.07159337
771,0.10356429,0.09818241
772,0.02631713,0.020857373
773,0.16484705,0.1686091
774,0.031078313,0.023236452
775,0.14165863,0.14771163
776,0.007549614,0.013035099
777,0.05508427,0.049689926
778,0.08476103,0.09109858
779,0.13702281,0.13585219
780,0.0474917,0.049599092
781,0.1720444,0.1733439
782,0.20381036,0.20181233
783,0.025292192,0.02843773
784,0.034665525,0.040458377
785,0.011744125,0.011618856
786,0.071233936,0.06966988
787,0.09556667,0.09968277
788,0.07106097,0.0744442
789,0.0636423,0.060174666
790,0.08772252,0.08516787
791,0.032565657,0.032475594
792,0.14108016,0.13734359
793,0.114650734,0.12071726
794,0.09764041,0.10357344
795,0.15228987,0.15494004
796,0.0865478,0.08916137
797,0.013696481,0.008575361
798,0.07939503,0.08439536
799,0.08983033,0.08515539
800,0.02339108,0.026879199
801,0.07430105,0.06950097
802,0.004876844,0.0008467409
803,0.00082642067,0.0023261562
804,0.050125822,0.053152766
805,0.0948005,0.09618106
806,0.082893975,0.07368592
807,0.0892714,0.090665065
808,0.10710609,0.11349254
809,0.21298534,0.2202919
810,0.031667147,0.03930663
811,0.10406237,0.112979144
812,0.017776523,0.02823931
813,0.03143225,0.024611795
814,0.033329602,0.04263347
815,0.073101744,0.08999757
816,0.046042625,0.053897947
817,0.020966988,0.0139823705
818,0.044459082,0.060005948
819,0.122516446,0.10425228
820,0.0018705301,0.012328224
821,0.074141465,0.09146723
822,0.009987213,0.027735272
823,0.0059642647,0.026269134
824,0.0726826,0.086068094
825,0.12004682,0.13803002
826,0.051713914,0.033652127
827,0.031969048,0.049839213
828,0.084718674,0.06336883
829,0.063560106,0.07847448
830,0.12001642,0.13990664
831,0.11235422,0.13115694
832,0.11733294,0.09322172
833,0.15734865,0.13431713
834,0.17836177,0.20328602
835,0.12176206,0.14312221
836,0.008163838,0.0105941715
837,0.0026460984,0.019449057
838,0.01090092,0.03564971
839,0.08436175,0.060875416
840,0.17707044,0.1987113
841,0.09390096,0.1141356
842,0.14123695,0.117039844
843,0.08884783,0.10881438
844,0.07853616,0.103916764
845,0.026587723,0.046458773
846,0.14107949,0.16074409
847,0.057582315,0.037031606
848,0.09420558,0.11579848
849,0.03950775,0.019518612
850,0.008005784,0.014639804
851,0.017239338,0.0019741794
852,0.05062314,0.02945158
853,0.035372246,0.05444642
854,0.053471804,0.07211908
855,0.08678842,0.10690089
856,0.11216783,0.13186064
857,0.20039086,0.18165009
858,0.013053062,0.0042902967
859,0.04462215,0.063049264
860,0.11720258,0.13497283
861,0.017759284,0.00039665593
862,0.04338328,0.06266732
863,0.06982789,0.08625102
864,0.063696906,0.08105873
865,0.058972105,0.076735765
866,0.1055444,0.08992221
867,0.14932713,0.13814692
868,0.1973104,0.20565875
869,0.05041145,0.038305122
870,0.08261155,0.09051025
871,0.13852741,0.12825856
872,0.045359585,0.03744848
873,0.09305719,0.083298065
874,0.13077877,0.13647999
875,0.012036361,0.014755239
876,0.17556033,0.18092595
877,0.05894173,0.06294554
878,0.113122806,0.117094465
879,0.025275586,0.021291507
880,0.21288246,0.21764648
881,0.056748748,0.05576762
882,0.11994669,0.95159173
883,0.027357394,0.9773489
884,0.051696163,0.7862593
885,0.25667587,0.6817285
886,0.2346862,0.23217493
887,0.024186103,0.017691093
888,0.0046405788,0.0060107955
889,0.025043001,0.022917796
890,0.17595048,0.17759034
891,0.08886798,0.086387016
892,0.03347453,0.026554668
893,0.09049391,0.090673976
894,0.23343351,0.2295008
895,0.04843545,0.04499902
896,0.035271194,0.034469724
897,0.18661688,0.18867874
898,0.14990075,0.14982426
899,0.07499057,0.07652187
900,0.049279064,1.030361
901,0.047386963,0.9368189
902,0.14581634,1.1365141
903,0.1789332,1.1812433
904,0.028734263,0.032974996
905,0.070718184,0.07898612
906,0.05538425,0.060622927
907,0.10727839,0.120259956
908,0.0846836,0.10359793
909,0.073679134,0.059774425
910,0.19054821,0.20979126
911,0.03223,0.012673685
912,0.10019821,0.12092238
913,0.12483276,0.14572209
914,0.08392124,0.06219746
915,0.14003146,0.16333911
916,0.09644081,0.12595853
917,0.060054835,0.08745085
918,0.026610378,0.05549344
919,0.098486714,0.06877017
920,0.062848434,0.093112886
921,0.0066391234,0.024107702
922,0.025799833,0.055331808
923,0.11438992,0.0808599
924,0.018614475,0.050735693
925,0.106744796,0.13932121
926,0.028191743,0.060059536
927,0.071096435,0.03631934
928,0.06573267,0.10000811
929,0.03335934,0.06811908
930,0.007888941,0.04142888
931,0.008329965,0.024541607
932,0.00858296,0.041964
933,0.17406878,0.13744184
934,0.044735495,0.07747709
935,0.059498172,0.09338427
936,0.028521083,0.057142954
937,0.17514889,0.13768542
938,0.13928173,0.17102742
939,0.13378625,0.16869065
940,0.0054328963,0.040571187
941,0.018788585,0.019517047
942,0.11366157,0.14886527
943,0.06516301,0.10075333
944,0.10529798,0.07185425
945,0.001489033,0.030803718
946,0.073846854,0.10456493
947,0.02928563,0.06413558
948,0.24717396,0.28164467
949,0.02041147,0.052048672
950,0.03778538,0.069485016
951,0.08214401,0.048495624
952,0.014590799,0.01423137
953,0.27980193,0.25361478
954,0.068092465,0.09361931
955,0.20187686,0.22876728
956,0.037263785,0.015923582
957,0.13548438,0.10872032
958,0.17968635,0.20097576
959,0.15326457,0.13259855
960,0.12065509,0.14035289
961,0.018931545,0.038781665
962,0.0496079,0.07061705
963,0.06109906,0.080991775
964,0.15838598,0.17812304
965,0.16456851,0.14600523
966,0.18105313,0.19515702
967,0.054128993,0.06501485
968,0.017256033,0.028017035
969,0.0685467,0.08141846
970,0.034286726,0.04372389
971,0.051770173,0.060072124
972,0.026102874,0.032957498
973,0.082983516,0.08820714
974,0.09060771,0.09989794
975,0.13334306,0.1265984
976,0.025328843,0.016951052
977,0.1869323,0.19918247
978,0.08469409,0.07585844
979,0.21454531,0.20155253
980,0.08352754,0.09151066
981,0.1027727,0.11572014
982,0.052015502,0.063778765
983,0.12399638,0.13352858
984,0.12819949,0.11693878
985,0.18839176,0.20079641
986,0.117883176,0.13071808
987,0.25875506,0.27134258
988,0.031262815,0.041697595
989,0.007436345,0.001955575
990,0.30317816,0.31343284
991,0.050743524,0.04229861
992,0.014875917,0.0063803555
993,0.032477617,0.03300111
994,0.15206434,0.16161142
995,0.05385641,0.06210022
996,0.009464597,0.017418865
997,0.17783676,0.17192502
998,0.11151835,0.10531846
999,0.19778453,0.19228186
1000,0.046249688,0.03919695
1001,0.013862563,0.007721998
1002,0.059186164,0.06689222
1003,0.002267999,0.00178202
1004,0.03853059,0.04189009
1005,0.011556501,0.006721752
1006,0.079759,0.08491108
1007,0.17884618,0.17738944
1008,0.024778856,0.02919022
1009,0.08735734,0.093253806
1010,0.08408349,0.08011441
1011,0.09841746,0.0997786
1012,0.06433095,0.067310005
1013,0.21418601,0.2045969
1014,0.12952435,0.12529115
1015,0.15404764,0.1516215
1016,0.20548208,0.20231242
1017,0.051581074,0.040772885
1018,0.024427367,0.023865169
1019,0.032258146,0.024986804
1020,0.16755342,0.1692481
1021,0.040253587,0.044996087
1022,0.11157218,0.11573206
1023,0.072924525,0.06799947
1024,0.22444315,0.22166543
1025,0.0155912135,0.014540988
1026,0.03641001,0.03970833
1027,0.02862736,0.026687358
1028,0.14255346,0.4381526
1029,0.048489355,0.15947342
1030,0.082454994,0.14788373
1031,0.06227425,0.18861027
1032,0.067566626,0.23897678
1033,0.05256474,0.33603424
1034,0.06874966,0.34897515
1035,0.0019276174,0.25004688
1036,0.10475631,0.39200458
1037,0.019333448,0.31209245
1038,0.028299225,0.34779105
1039,0.10577176,0.41847682
1040,0.0147752715,0.30011517
1041,0.10803663,0.36068636
1042,0.17511615,0.38286123
1043,0.025343906,0.29641098
1044,0.033299156,0.2906723
1045,0.03118182,0.13230851
1046,0.063465446,0.04845354
1047,0.08825243,0.32319573
1048,0.051631194,0.057956032
1049,0.12673324,0.057439312
1050,0.10086062,0.1912963
1051,0.054081865,0.17477047
1052,0.033584658,0.2188964
1053,0.08054635,0.28107855
1054,0.22925958,0.32000345
1055,0.009253418,0.19416429
1056,0.0201077,0.044335634
1057,0.022868523,0.13996181
1058,0.07728234,0.26763967
1059,0.07557374,0.059301894
1060,0.12395045,0.14876328
1061,0.19626412,0.16692455
1062,0.1104756,0.13362443
1063,0.06351706,0.30048913
1064,0.003583261,0.014809028
1065,0.016489128,0.011722672
1066,0.0045361132,0.14971964
1067,0.08610203,0.070220046
1068,0.0835575,0.07304651
1069,0.04060053,0.060996242
1070,0.112430334,0.10078459
1071,0.07703093,0.14864449
1072,0.068882555,0.07779936
1073,0.15024099,0.10548327
1074,0.02116493,0.0016503538
1075,0.19525938,0.23518433
1076,0.102669954,0.11673811
1077,0.052515633,0.03229336
1078,0.062867306,0.07564668
1079,0.16341816,0.18327725
1080,0.026447754,0.050135575
1081,0.11672632,0.13074814
1082,0.031592336,1.0568771
1083,0.036795992,1.0716399
1084,0.015365158,1.012762
1085,0.08123745,1.1487064
1086,0.0028847407,1.046468
1087,0.029571628,1.0317636
1088,0.05830892,0.96914583
1089,0.10996443,0.9401466
1090,0.037436258,0.054513108
1091,0.049871054,0.059234884
1092,0.21697733,0.15588959
1093,0.045535266,0.11722423
1094,0.009105386,0.10120001
1095,0.1894045,0.1571417
1096,0.017028142,0.04592959
1097,0.036220614,0.10710512
1098,0.081825756,0.07303498
1099,0.020036682,0.11915085
1100,0.15113063,0.042870373
1101,0.08270362,0.23778759
1102,0.054140072,0.0639666
1103,0.06252081,0.29628763
1104,0.10838081,0.1961311
1105,0.013329176,0.20469256
1106,0.1568618,0.11582853
1107,0.17010285,0.49504608
1108,0.095356524,0.34044847
1109,0.066380695,0.5254676
1110,0.13335638,0.36517486
1111,0.029725991,0.5187396
1112,0.09017166,0.108636506
1113,0.011208779,0.0068546734
1114,0.003776415,0.0154345855
1115,0.016749818,0.0365611
1116,0.01701133,0.03570115
1117,0.15422115,0.13567673
1118,0.05614817,0.036096968
1119,0.049047958,0.025346737
1120,0.20716545,0.1849064
1121,0.0049769143,0.027555484
1122,0.16684212,0.19562243
1123,0.038251903,0.011793418
1124,0.076374024,0.052222636
1125,0.004649701,0.032423005
1126,0.031328887,0.062097818
1127,0.039563607,0.06870632
1128,0.015531431,0.04592311
1129,0.06663015,0.038217187
1130,0.09235906,0.057156593
1131,0.006023881,0.039005183
1132,0.120750405,0.15328537
1133,0.11095558,0.14523216
1134,0.007254791,0.044179488
1135,0.1245171,0.15863748
1136,0.19872482,0.16221137
1137,0.058637362,0.09209924
1138,0.04348044,0.076246664
1139,0.11977921,0.15526402
1140,0.040177636,0.0056395335
1141,0.04541108,0.0815484
1142,0.036477655,0.06940823
1143,0.009997755,0.043326896
1144,0.051351577,0.019007333
1145,0.03709084,0.069838814
1146,0.031632863,0.06480338
1147,0.035309747,0.0690782
1148,0.029266521,0.059871756
1149,0.13063769,0.16003741
1150,0.0053697755,0.03433587
1151,0.08592462,0.057760254
1152,0.036167268,0.062393095
1153,0.09177063,0.0650528
1154,0.13128746,0.1042497
1155,0.046115316,0.021878848
1156,0.09066189,0.11517097
1157,0.15901312,0.13718125
1158,0.09649631,0.07423624
1159,0.13649009,0.16041052
1160,0.14316839,0.15729804
1161,0.05488243,0.038344532
1162,0.071554564,0.0895575
1163,0.09830455,0.08167912
1164,0.08982878,0.076359116
1165,0.0012439378,0.013322099
1166,0.12178502,0.11507309
1167,0.149763,0.14631866
1168,0.115871504,0.11267894
1169,0.10119276,0.10908687
1170,0.070063986,0.06889881
1171,0.015436438,0.013889885
1172,0.0030703852,0.0040957853
1173,0.08628993,0.08925042
1174,0.14634633,0.14234519
1175,0.023593739,0.02638558
1176,0.019962413,0.013416382
1177,0.058935344,0.04485346
1178,0.115349665,0.12447188
1179,0.006450263,0.0018717241
1180,0.13866384,0.12538713
1181,0.050236035,0.039996225
1182,0.037261374,0.045326486
1183,0.0015194474,0.005704697
1184,0.050194904,0.038471196
1185,0.15709157,0.14380844
1186,0.07901567,0.070243984
1187,0.16594616,0.15092579
1188,0.08660734,0.07724657
1189,0.05727913,0.049692634
1190,0.018826377,0.027081411
1191,0.053361572,0.05783987
1192,0.07696305,0.08716821
1193,0.0114153,0.0010962895
1194,0.097475104,0.10365842
1195,0.09538536,0.101964414
1196,0.107852146,0.10537022
1197,0.15544097,0.15565023
1198,0.16507296,0.16398858
1199,0.115591116,0.117489055
1200,0.02493686,0.01807541
1201,0.021834735,0.031305928
1202,0.07692999,0.06872595
1203,0.10179557,0.095128804
1204,0.10640697,0.11941731
1205,0.15547886,0.14124659
1206,0.16905724,0.18683554
1207,0.12925942,0.14832516
1208,0.10929361,0.12827654
1209,0.12370995,0.1430664
1210,0.0835378,0.06386041
1211,0.033372834,0.010077053
1212,0.030903492,0.051518027
1213,0.05558155,0.0807152
1214,0.1283885,0.15352316
1215,0.10727721,0.13104415
1216,0.21193945,0.18445481
1217,0.11430645,0.08556927
1218,0.027478458,0.05102641
1219,0.08505217,0.061843272
1220,0.15917097,0.13070112
1221,0.026280565,0.05607049
1222,0.031224275,0.056687504
1223,0.02294682,0.0026858342
1224,0.16198468,0.13347955
1225,0.05457058,0.085824974
1226,0.11329465,0.083858475
1227,0.025243009,0.0026127337
1228,0.032590106,0.0007094582
1229,0.13900603,0.16780941
1230,0.051521532,0.08046044
1231,0.08353025,0.055235405
1232,0.076608256,0.043780744
1233,0.0145775955,0.04318893
1234,0.050238222,0.0791436
1235,0.009840623,0.022696259
1236,0.011619245,0.017996876
1237,0.049049534,0.07806815
1238,0.020216005,0.006325417
1239,0.23290944,0.20300576
1240,0.11388505,0.14388222
1241,0.025592886,0.05194305
1242,0.12910585,0.10151172
1243,0.042823594,0.019798754
1244,0.09240722,0.06407318
1245,0.104042195,0.12810408
1246,0.11161728,0.085977614
1247,0.14355612,0.12264821
1248,0.14833394,0.16791694
1249,0.10367058,0.08235759
1250,0.13722892,0.11872976
1251,0.12173561,0.14141749
1252,0.07573575,0.055339433
1253,0.051846676,0.06942536
1254,0.14452446,0.12713413
1255,0.25208446,0.2692354
1256,0.084813364,0.06786875
1257,0.051083513,0.03272467
1258,0.100680485,0.117891066
1259,0.1164446,0.13331059
1260,0.06463167,0.07610347
1261,0.051177487,0.06350601
1262,0.02991872,0.039775826
1263,0.025840586,0.017570678
1264,0.1665447,0.15710044
1265,0.024152309,0.01815902
1266,0.026054228,0.03213671
1267,0.03854202,0.03685248
1268,0.02463908,0.021608459
1269,0.031754453,0.025246728
1270,0.04456724,0.03783723
1271,0.031231757,0.038170524
1272,0.016440704,0.021777846
1273,0.051427543,0.04480756
1274,0.18624836,0.18552102
1275,0.06308709,0.06494962
1276,0.19004269,0.19323778
1277,0.05722521,0.057055064
1278,0.065137506,0.06153991
1279,0.020900385,0.018361118
1280,0.00073773274,0.0048954505
1281,0.013079199,0.019345207
1282,0.087811805,0.07883804
1283,0.01301144,0.012544212
1284,0.046750918,0.04853619
1285,0.0002578912,0.0034118947
1286,0.13840073,0.12942877
1287,0.2194259,0.22786205
1288,0.0037743065,0.0005159418
1289,0.11155731,0.11176825
1290,0.046170827,0.047378667
1291,0.121100724,0.12111402
1292,0.08606253,0.08146925
1293,0.11477293,0.100109525
1294,0.023300508,0.033099756
1295,0.105608106,0.1004912
1296,0.112821914,0.11038255
1297,0.04217466,0.050078988
1298,0.038869727,0.037477408
1299,0.1678121,0.16540164
1300,0.122338004,0.11766188
1301,0.18699671,0.18944402
1302,0.03210346,0.030547077
1303,0.044463333,0.04787204
1304,0.06726489,0.06860055
1305,0.1372528,0.13336624
1306,0.0035742363,0.00030736282
1307,0.11507757,0.1109868
1308,0.04722781,0.04556381
1309,0.08336054,0.08615392
1310,0.114980355,0.11334314
1311,0.014028023,0.015308944
1312,0.1562037,0.14949656
1313,0.09213373,0.10452242
1314,0.12599552,0.13340767
1315,0.035271946,0.030790374
1316,0.13344175,0.13675585
1317,0.09959965,0.11584885
1318,0.05730001,0.048143186
1319,0.022369074,0.00797545
1320,0.019968295,0.029832141
1321,0.15470952,0.14825988
1322,0.089381985,0.106695764
1323,0.0032807412,0.01709166
1324,0.00041263155,0.011552073
1325,0.10312599,0.083330974
1326,0.02432865,0.0057728607
1327,0.105505094,0.08772449
1328,0.14621082,0.12845829
1329,0.19096105,0.17461449
1330,0.092050925,0.07261778
1331,0.024918362,0.013030373
1332,0.08101658,0.10235504
1333,0.019363409,0.035116453
1334,0.1057072,0.08623188
1335,0.15376654,0.1308721
1336,0.060760923,0.07998714
1337,0.11293445,0.093271054
1338,0.123876855,0.14470005
1339,0.071462095,0.050135575
1340,0.19843197,0.17540108
1341,0.059096977,0.0396768
1342,0.07812448,0.09766204
1343,0.075826935,0.09717236
1344,0.19140638,0.2091827
1345,0.17383154,0.15555985
1346,0.09310808,0.07494796
1347,0.07132639,0.08622654
1348,0.16202284,0.14461938
1349,0.16056138,0.17802565
1350,0.009290426,0.007784977
1351,0.03234389,0.046745688
1352,0.054039784,0.03664459
1353,0.120320015,0.1038775
1354,0.08435239,0.10122023
1355,0.09044687,0.09816563
1356,0.05830443,0.042165894
1357,0.14874794,0.16021417
1358,0.07343602,0.08633673
1359,0.041999754,0.049441412
1360,0.059381314,0.0753635
1361,0.07821127,0.09119577
1362,0.047289677,0.03459388
1363,0.09834098,0.08778303
1364,0.016353419,0.008972374
1365,0.0989127,0.106908895
1366,0.05062463,0.06190365
1367,0.06820129,0.078734495
1368,0.099884,0.11117276
1369,0.044982795,0.055339344
1370,0.20955572,0.19992024
1371,0.005852748,0.015442089
1372,0.01755222,0.008362973
1373,0.03988813,0.029484347
1374,0.024348872,0.031469326
1375,0.07487265,0.080212206
1376,0.016624466,0.017320575
1377,0.15033083,0.15604015
1378,0.015319984,0.02400782
1379,0.14018825,0.141295
1380,0.04049901,0.04599603
1381,0.12120944,0.12435227
1382,0.11414038,0.112743005
1383,0.036617033,0.037922643
1384,0.09104439,0.088796206
1385,0.045664605,0.03710363
1386,0.05918024,0.06978424
1387,0.030846402,0.023889126
1388,0.21331495,0.21879868
1389,0.018146442,0.025674101
1390,0.009117755,0.010898859
1391,0.029053375,0.030193396
1392,0.21326229,0.21246716
1393,0.14245223,0.14910819
1394,0.013734696,0.024085063
1395,0.1242958,0.13256687
1396,0.0488964,0.040256947
1397,0.21822456,0.22752316
1398,0.076478004,0.06672282
1399,0.015791848,0.0070780492
1400,0.119330384,0.12689795
1401,0.107300706,0.097564854
1402,0.17989703,0.19250175
1403,0.13731463,0.14908962
1404,0.11101923,0.09851013
1405,0.016264284,0.002717673
1406,0.06872837,0.051711686
1407,0.1431911,0.15635605
1408,0.06856834,0.08575962
1409,0.08274666,0.09550948
1410,0.050127722,0.038220875
1411,0.15670428,0.17369041
1412,0.23398343,0.25162098
1413,0.04645291,0.03013678
1414,0.005881222,0.022663476
1415,0.0658819,0.04859318
1416,0.0028518285,0.021890027
1417,0.09569921,0.11332554
1418,0.11126665,0.13013886
1419,0.087180406,0.10878213
1420,0.00023090628,0.019193329
1421,0.16215299,0.1844172
1422,0.05043493,0.07024699
1423,0.030126505,0.050200693
1424,0.09181505,0.11135309
1425,0.052620813,0.07549672
1426,0.09088176,0.07119738
1427,0.14168553,0.11627586
1428,0.07861708,0.054437306
1429,0.063157864,0.037687745
1430,0.11967218,0.14381504
1431,0.103537366,0.07771375
1432,0.03881321,0.063896164
1433,0.17257206,0.19826727
1434,0.025946869,0.053237908
1435,0.005137111,0.032137346
1436,0.1791948,0.14983356
1437,0.1770601,0.14932106
1438,0.05852719,0.034131743
1439,0.044914093,0.019324841


==> figs/syn_19_worst_0.csv <==
x,0,1,2
0,0.09907975,0.08003692,0.048814848
1,0.012369426,0.14057031,0.058545835
2,0.118931174,0.061506763,0.043140702
3,0.1357425,0.09069004,0.111083046
4,0.21290371,0.028762942,0.14158309
5,0.121354185,0.21128741,0.04128712
6,0.05136563,0.0034006452,0.030686742
7,0.03559654,0.095346645,0.060897633
8,0.19128194,0.12299328,0.14856024
9,0.06660824,0.21313712,0.15578456
10,0.21916191,0.10332589,0.055359066
11,0.06434496,0.13367084,0.0016237383
12,0.08093308,0.093326874,0.04632853
13,0.050233375,0.060644038,0.016829114
14,0.11221379,0.071405955,0.022706486
15,0.19580622,0.14118168,0.06520814
16,0.21722983,0.2200202,0.07252066
17,0.11122778,0.08711629,0.07760307
18,0.13228141,0.119841106,0.18099424
19,0.03150598,0.09485475,0.10872296
20,0.073507935,0.18800138,0.116161436
21,0.12754571,0.032476615,0.088515386
22,0.008973382,0.17412227,0.014479054
23,0.065835275,0.07880941,0.2233861
24,0.044904124,0.0372622,0.03842638
25,0.05444103,0.053156253,0.028213868
26,0.020707352,0.1509772,0.027804866
27,0.12940659,0.030341733,0.06459742
28,0.059871927,0.07725172,0.09065253
29,0.093160465,0.04722787,0.038754098
30,0.17083943,0.012014557,0.030010868
31,0.10259518,0.120662294,0.010911427
32,0.056230433,0.04007726,0.13703609
33,0.050729148,0.0136028435,0.035308246
34,0.17941901,0.041491043,0.16218206
35,0.021010455,0.11905211,0.01637439
36,0.18406606,0.0054098647,0.08419729
37,0.20197733,0.15579326,0.060617417
38,0.10652962,0.07597899,0.041517552
39,0.08742125,0.019515008,0.123536535
40,0.08869321,0.01294663,0.06202506
41,0.11444299,0.018929929,0.09677744
42,0.20075402,0.12819922,0.14571783
43,0.08396537,0.031489447,0.05159083
44,0.026252517,0.18961798,0.11600007
45,0.0661081,0.17792505,0.054314274
46,0.10544353,0.12014925,0.08838988
47,0.04893335,0.11142584,0.002813755
48,0.045138475,0.18307802,0.12230487
49,0.0087590385,0.13738896,0.012295821
50,0.066945046,0.010005258,0.016429007
51,0.09273194,0.04279016,0.33142897
52,0.000326709,0.12686887,0.12460727
53,0.028955648,0.042980548,0.09093577
54,0.045549523,0.0023394797,0.091472425
55,0.020335613,0.02989606,0.034091912
56,0.08756506,0.033877715,0.11883735
57,0.1061403,0.005247417,0.11393534
58,0.014275823,0.025848452,0.07252336
59,0.14178896,0.053127117,0.17132582
60,0.05012558,0.09160267,0.010660402
61,0.10351701,0.087531425,0.096284114
62,0.09712403,0.0660293,0.06679039
63,0.06081171,0.10323775,0.017733071
64,0.07123507,0.11582073,0.070525855
65,0.048082985,0.05095291,0.093578294
66,0.019739628,0.005155513,0.011684551
67,0.0066651227,0.064436115,0.052328277
68,0.012325018,0.084156595,0.07325839
69,0.110360906,0.002307372,0.0883135
70,0.11622498,0.17419066,0.12182635
71,0.059144065,0.07199314,0.007929654
72,0.12805972,0.112951025,0.0021782399
73,0.051338688,0.0021373387,0.0033210386
74,0.20392075,0.05610135,0.014120574
75,0.040502723,0.07563491,0.0013602903
76,0.021316972,0.13663186,0.05931646
77,0.09089915,0.06106586,0.09583671
78,0.0008415721,0.13259874,0.12134355
79,0.14614831,0.059988797,0.041341905
80,0.024673287,0.1289093,0.116013646
81,0.14490236,0.043290455,0.10555113
82,0.019085646,0.10345865,0.0284998
83,0.16256228,0.063457005,0.037744377
84,0.052685887,0.055167016,0.036485147
85,0.06523788,0.06834587,0.027312547
86,0.012022386,0.18353517,0.03152971
87,0.020122457,0.032076992,0.105925195
88,0.10495389,0.040306646,0.17508073
89,0.10078255,0.2151457,0.040751047
90,0.044786427,0.2483769,0.05556729
91,0.055826023,0.107808836,0.0071455385
92,0.08751432,0.023280429,0.084075265
93,0.2038771,0.05324783,0.11232631
94,0.14551377,0.07003804,0.14999773
95,0.08909035,0.10249835,0.14471565
96,0.083341435,0.0010254701,0.14031573
97,0.13310188,0.13399538,0.0051186522
98,0.10069306,0.03235385,0.0027766088
99,0.07982991,0.090440825,0.07697033
100,0.12092957,0.084059834,0.0142882345
101,0.004518521,0.2219205,0.019996278
102,0.08407723,0.204528,0.08028785
103,0.13559027,0.00013546721,0.092316665
104,0.03976501,0.024724972,0.103843965
105,0.03896375,0.17812566,0.044612665
106,0.17930208,0.07156546,0.0021160913
107,0.00728275,0.020756047,0.030981256
108,0.13573045,0.17114735,0.0059521534
109,0.12588355,0.059703786,0.114538476
110,0.08740723,0.013747944,0.012171683
111,0.11796107,0.20299025,0.054580454
112,0.06028458,0.041078255,0.046243574
113,0.16943817,0.0067497296,0.024615522
114,0.13353875,0.031162797,0.12211348
115,0.15995197,0.05015166,0.037798323
116,0.057212014,0.20502606,0.027902141
117,0.015912546,0.20267549,0.06183785
118,0.095224395,0.3788925,0.02682452
119,0.10980465,0.0034574547,0.0045397254
120,0.045009725,0.018724231,0.042407393
121,0.0252462,0.021989455,0.037637368
122,0.12072871,0.101935945,0.0249519
123,0.08143052,0.12209566,0.14123149
124,0.019039268,0.0019732362,0.0034068474
125,0.08023796,0.14245486,0.10469722
126,0.010136343,0.089399196,0.073245764
127,0.24147443,0.024769634,0.018533638
128,0.14172783,0.17635535,0.08360945
129,0.16500925,0.2124417,0.036552384
130,0.071497664,0.27471423,0.051121045
131,0.08757093,0.03625981,0.028306345
132,0.341657,0.01068781,0.0049559656
133,0.14696969,0.026503103,0.013683504
134,0.16299818,0.06582706,0.0734795
135,0.016114857,0.0034846351,0.09154313
136,0.09238027,0.19182226,0.06636785
137,0.045195024,0.10314201,0.046522748
138,0.082996175,0.08398786,0.0035284788
139,0.09078248,0.0011727627,0.044083394
140,0.09284734,0.1803138,0.020144835
141,0.17429225,0.054661732,0.30521685
142,0.03665713,0.18933062,0.093093604
143,0.06314768,0.12144407,0.118423656
144,0.0018575509,0.023292044,0.0015451256
145,0.056356613,0.11621939,0.06638755
146,0.044794388,0.11420707,0.21335863
147,0.11022889,0.19986989,0.10463173
148,0.04631471,0.021037672,0.08427531
149,0.045660425,0.17929132,0.045611985
150,0.036478125,0.021661796,0.05547291
151,0.13813676,0.015785443,0.03322168
152,0.09362615,0.089471094,0.025489293
153,0.08222269,0.19518226,0.18332693
154,0.015179695,0.0935942,0.061963957
155,0.040086593,0.0022744392,0.07617033
156,0.0697207,0.0060517755,0.038293224
157,0.1264932,0.091583684,0.06823541
158,0.06844549,0.040082116,0.013559058
159,0.13324642,0.17086768,0.1602362
160,0.1728421,0.12475819,0.06492105
161,0.19720647,0.040952556,0.049286343
162,0.11724192,0.08206682,0.13768718
163,0.12038705,0.07090346,0.056522954
164,0.013626197,0.23173939,0.04487159
165,0.035706144,0.028507655,0.13139278
166,0.07573262,0.06395489,0.067510106
167,0.14476882,0.09220359,0.16245595
168,0.08527305,0.046638913,0.14191158
169,0.32880923,0.14591618,0.16577543
170,0.06396328,0.061571036,0.040466964
171,0.028715363,0.016552297,0.006920735
172,0.0038669717,0.033479046,0.06025014
173,0.002517028,0.041982237,0.06983513
174,0.056807846,0.075042225,0.010935724
175,0.056887053,0.11997241,0.15616937
176,0.083978906,0.06876049,0.029765926
177,0.11546958,0.16453664,0.1054082
178,0.092305906,0.050091036,0.07072242
179,0.050109457,0.13024178,0.0021612474
180,0.07992918,0.0021898884,0.033352155
181,0.029310592,0.13951086,0.02102297
182,0.11205048,0.25597858,0.18762521
183,0.019999612,0.09748006,0.07613329
184,0.026455183,0.040605616,0.12929735
185,0.10732673,0.02397942,0.002287919
186,0.01506791,0.036159687,0.061488807
187,0.069432564,0.01652402,0.11712356
188,0.08042557,0.057915356,0.04701226
189,0.15593696,0.18938485,0.05857422
190,0.13752143,0.12456063,0.04948783
191,0.10465725,0.033758793,0.0011503499
192,0.17264608,0.2866993,0.10370868
193,0.044388566,0.05907027,0.12917256
194,0.07083586,0.15874632,0.08914974
195,0.06983623,0.016397176,0.11613407
196,0.115113534,0.12799257,0.0075629633
197,0.10679391,0.050685298,0.021083698
198,0.07381647,0.010213179,0.04947874
199,0.092226095,0.11564137,0.0679858
200,0.032191023,0.052002884,0.10147555
201,0.0499949,0.07295524,0.1862215
202,0.05508991,0.046447065,0.10293007
203,0.10308143,0.0744358,0.1368734
204,0.042553637,0.023368914,0.10050401
205,0.104880296,0.11384244,0.025305783
206,0.015287411,0.019138284,0.1907296
207,0.11288589,0.1116486,0.051472638
208,0.07890535,0.07334198,0.2613765
209,0.098663494,0.09652997,0.15795688
210,0.121614255,0.13969621,0.0852583
211,0.013776165,0.0238486,0.0027434514
212,0.1528065,0.018656315,0.017506592
213,0.030027235,0.033918947,0.051287893
214,0.0115553895,0.06680432,0.12032058
215,0.07779574,0.00046914222,0.073175356
216,0.0067103878,0.108416475,0.010912352
217,0.02976527,0.095342465,0.027665427
218,0.02779012,0.008034053,0.04091711
219,0.14053085,0.04718036,0.18129495
220,0.0080058165,0.012274473,0.079296865
221,0.12218745,0.031004012,0.09259416
222,0.060085602,0.14685021,0.014194149
223,0.036535088,0.035820927,0.13547996
224,0.0555758,0.03055098,0.06688849
225,0.04382524,0.23820473,0.014698872
226,0.16607264,0.036318317,0.026276836
227,0.17685616,0.021423122,0.038603175
228,0.07918379,0.107549414,0.16891362
229,0.0029502006,0.011128424,0.100964755
230,0.15829651,0.12762003,0.1089213
231,0.020685684,0.18810488,0.1142572
232,0.06372727,0.11412998,0.18759213
233,0.02862066,0.012408323,0.13710761
234,0.15389957,0.0019411735,0.089877546
235,0.051335827,0.034169003,0.041609805
236,0.07698752,0.005125558,0.021874625
237,0.058362566,0.020872287,0.04089332
238,0.0012788434,0.17213838,0.006225215
239,0.11952239,0.04854736,0.0069956672
240,0.16841218,0.034401935,0.035442676
241,0.17629834,0.06466293,0.2150184
242,0.089189745,0.20367512,0.069830604
243,0.091752335,0.02866671,0.14573443
244,0.031375047,0.0497041,0.14055431
245,0.14893135,0.035309557,0.16386867
246,0.020073172,0.13243935,0.087254375
247,0.07604378,0.0026942478,0.06355592
248,0.031096805,0.08565048,0.0024976633
249,0.04195539,0.20053647,0.0048009697
250,0.076763675,0.0728644,0.11960784
251,0.04638469,0.080026485,0.005735323
252,0.154992,0.06373953,0.1131422
253,0.15798926,0.03769152,0.10578362
254,0.024858592,0.116436735,0.021542497
255,0.07562734,0.020202857,0.012512017
256,0.051148433,0.018667674,0.16837491
257,0.104922704,0.06818711,0.046026174
258,0.08806316,0.3232906,0.06746883
259,0.20276915,0.038791787,0.17058295
260,0.11999034,0.03338132,0.022304157
261,0.051858623,0.057202417,0.036370218
262,0.095017225,0.104355425,0.037440248
263,0.019264607,0.08926339,0.058440212
264,0.015130603,0.18294483,0.012671687
265,0.07917253,0.0599192,0.22266686
266,0.025732152,0.18042797,0.25403458
267,0.12614477,0.050114885,0.11719206
268,0.15533136,0.032643408,0.16796876
269,0.121449225,0.03470444,0.13071886
270,0.08719233,0.07058022,0.16782938
271,0.034883875,0.078406565,0.035572484
272,0.063219406,0.20242272,0.03901549
273,0.07736227,0.17139164,0.0022998457
274,0.12322879,0.043285612,0.09236848
275,0.002967262,0.12782665,0.11380934
276,0.059303645,0.0043595606,0.07543062
277,0.02393117,0.007397746,0.10821807
278,0.07675726,0.0717137,0.13212173
279,0.060421504,0.19004583,0.1461515
280,0.11589578,0.14259015,0.037365198
281,0.0041334825,0.113091305,0.1161566
282,0.24534515,0.16957456,0.04483201
283,0.024537656,0.12434201,0.08504254
284,0.13034637,0.1416657,0.19506547
285,0.058105443,0.004063113,0.03437104
286,0.045701444,0.06197778,0.022590777
287,0.03778555,0.083539754,0.030521164
288,0.0714493,0.123437166,0.03866593
289,0.069581546,0.11685785,0.060193066
290,0.076853186,0.02481723,0.008933942
291,0.106024764,0.038958397,0.030704632
292,0.06693346,0.01654768,0.09284619
293,0.30218318,0.1523506,0.0912308
294,0.11134618,0.06576644,0.065230444
295,0.06302796,0.15856555,0.036173128
296,0.012791348,0.023751892,0.10488444
297,0.08309919,0.010835292,0.0028650064
298,0.06760983,0.08055383,0.016635705
299,0.0059302333,0.021601703,0.0315025
300,0.1397456,0.05328916,0.02630343
301,0.04052819,0.11220903,0.05538484
302,0.04610971,0.23861134,0.08189891
303,0.09808273,0.14638498,0.14914419
304,0.030213008,0.04469378,0.059262034
305,0.21474761,0.020593004,0.048114467
306,0.16979675,0.052537806,0.17448513
307,0.062257867,0.15898775,0.049183205
308,0.07564825,0.1826238,0.03457829
309,0.089108214,0.13246933,0.029313287
310,0.053792637,0.037037916,0.04160357
311,0.065793976,0.10731477,0.02293161
312,0.053053413,0.049034514,0.08808212
313,0.02537093,0.029819489,0.13870354
314,0.0027193485,0.15833816,0.09972273
315,0.028432934,0.105486184,0.07253137
316,0.14370371,0.0860068,0.12503591
317,0.012130465,0.12003789,0.043723557
318,0.09275779,0.010748057,0.0058342624
319,0.024804853,0.025054485,0.04973108
320,0.032881975,0.13718262,0.09973321
321,0.20638798,0.095851935,0.07611783
322,0.026795624,0.15368642,0.11005169
323,0.09779792,0.038833257,0.1432895
324,0.044809043,0.08060982,0.15232709
325,0.15387796,0.11204559,0.11813658
326,0.07736911,0.11900232,0.07729523
327,0.019376963,0.0711917,0.027177183
328,0.1652364,0.11124206,0.012934318
329,0.050394796,0.06357621,0.01771003
330,0.0645463,0.13419737,0.1512398
331,0.06519466,0.05085138,0.06387541
332,0.1659148,0.12863609,0.12976812
333,0.054055315,0.14137225,0.016658148
334,0.028483316,0.009512696,0.1464345
335,0.051879656,0.090491384,0.116619974
336,0.03393641,0.102525584,0.21880221
337,0.15433614,0.091452695,0.014621318
338,0.119672835,0.13714005,0.04580095
339,0.02269237,0.15190268,0.05811126
340,0.23078716,0.038796734,0.002859169
341,0.08192933,0.123230584,0.15306798
342,0.033732142,0.048288133,0.07331966
343,0.011183993,0.077622324,0.07634761
344,0.16329764,0.09828208,0.00059911935
345,0.07479194,0.20062514,0.16808072
346,0.058214646,0.029110111,0.09136632
347,0.0687358,0.26845893,0.10209854
348,0.015659865,0.018347956,0.13077806
349,0.08364668,0.10374938,0.24000931
350,0.12700605,0.16236322,0.037331875
351,0.08468833,0.06821642,0.0069407984
352,0.1295518,0.0053326497,0.060053103
353,0.07400851,0.045556568,0.13663027
354,0.25683388,0.055468038,0.011311387
355,0.11537804,0.029008724,0.021133333
356,0.052911393,0.08807399,0.01426673
357,0.059662767,0.015450548,0.01518647
358,0.15398255,0.118650876,0.112285495
359,0.14134122,0.07316056,0.05185917
360,0.15166621,0.123888835,0.11800211
361,0.0941932,0.15303707,0.050978962
362,0.084340475,0.02382303,0.13754939
363,0.032752246,0.0494593,0.032562863
364,0.10020901,0.11588424,0.092057884
365,0.07816559,0.07708093,0.16686635
366,0.005884546,0.19468175,0.12334852
367,0.05313893,0.032922447,0.00261832
368,0.024968177,0.03161966,0.0027569875
369,0.016540624,0.29023793,0.065020256
370,0.057925317,0.039879043,0.23030476
371,0.020719603,0.03900782,0.096929386
372,0.0035655524,0.1480496,0.06361317
373,0.0884855,0.16817255,0.0029838628
374,0.1285134,0.07346677,0.060738657
375,0.20075727,0.048896484,0.015269564
376,0.028430762,0.0079148235,0.11124138
377,0.11220884,0.08351351,0.03219985
378,0.15959154,0.05927843,0.018778441
379,0.0068767034,0.033574972,0.17685592
380,0.04402909,0.075576894,0.023345796
381,0.0069075013,0.23761228,0.12120932
382,0.051261544,0.0031856117,0.10129158
383,0.041072473,0.010967063,0.058730952
384,0.04735369,0.035579704,0.05277009
385,0.26130235,0.069496095,0.06748252
386,0.020711772,0.012122578,0.19473697
387,0.066007845,0.08712296,0.09370252
388,0.07071111,0.045500193,0.06743334
389,0.014910769,0.035530683,0.10079122
390,0.19574079,0.10041394,0.048499342
391,0.0065085543,0.15001701,0.09574463
392,0.04786732,0.007366484,0.096789464
393,0.08548595,0.17607433,0.018254245
394,0.06045158,0.01963835,0.1921102
395,0.057165697,0.09664703,0.16905175
396,0.13694653,0.05960469,0.061954048
397,0.052329212,0.04046382,0.036953043
398,0.11864567,0.071559906,0.1050668
399,0.02207535,0.05941432,0.17634815
400,0.15134124,0.019367099,0.07085674
401,0.041307792,0.08050053,0.07493222
402,0.069948584,0.12231115,0.112495705
403,0.055559985,0.06599717,0.1390098
404,0.036020137,0.10872319,0.07812503
405,0.010450659,0.0055379635,0.15955247
406,0.055911433,0.04364958,0.116722584
407,0.22168252,0.028398465,0.10735075
408,0.055083256,0.005799082,0.04521838
409,0.022716,0.08169425,0.04405509
410,0.029355977,0.10980648,0.18006475
411,0.18943723,0.057963707,0.022713928
412,0.27225685,0.14073484,0.18543445
413,0.08624576,0.08894084,0.056428082
414,0.12695442,0.044523194,0.07440005
415,0.15089378,0.09419099,0.116580166
416,0.12770224,0.02630679,0.19676596
417,0.117292106,0.17369977,0.030679109
418,0.05520242,0.134634,0.009540328
419,0.043450166,0.024811383,0.0218002
420,0.19309822,0.03523264,0.102525465
421,0.030040247,0.10995556,0.16438101
422,0.06401709,0.04926408,0.08188137
423,0.11380014,0.01592731,0.07432567
424,0.076543435,0.2198799,0.13411373
425,0.026249908,0.14578749,0.1819094
426,0.087035246,0.18645357,0.03024032
427,0.048799172,0.0009965657,0.026955849
428,0.0704463,0.11880445,0.0139026595
429,0.07812813,0.062084876,0.05280784
430,0.035474803,0.15620975,0.08255927
431,0.030980805,0.011200871,0.019537823
432,0.060258877,0.007722206,0.07370498
433,0.021258928,0.18846086,0.028425012
434,0.07972809,0.11745707,0.19799234
435,0.12603422,0.0021514418,0.18299611
436,0.12771463,0.17008078,0.0057648015
437,0.006932803,0.083762094,0.02249217
438,0.067658,0.014334796,0.016133972
439,0.1856307,0.20978804,0.16091846
440,0.14575042,0.07784856,0.19732021
441,0.20088364,0.089335434,0.056361806
442,0.05335224,0.042564724,0.032875452
443,0.0035517348,0.0021483097,0.13342047
444,0.14351025,0.2129327,0.19608743
445,0.049917407,0.024087533,0.114627406
446,0.106113456,0.14438632,0.030573726
447,0.07409896,0.12977839,0.27742568
448,0.070754625,0.15287805,0.12709573
449,0.12869991,0.013275928,0.004476896
450,0.07018306,0.06059419,0.05329076
451,0.18993673,0.03590447,0.04998388
452,0.02451528,0.031416107,0.029665468
453,0.055424366,0.053232275,0.24270342
454,0.051411003,0.079001196,0.28539866
455,0.28010002,0.020388667,0.10297582
456,0.078837425,0.026830772,0.043747485
457,0.054733843,0.038833175,0.19125319
458,0.14923719,0.029364744,0.023190646
459,0.024481641,0.21090254,0.025731735
460,0.006782419,0.116661035,0.069525056
461,0.023669194,0.06600169,0.10179491
462,0.01326291,0.09318999,0.21769464
463,0.0031377943,0.029550081,0.17679389
464,0.16213852,0.045620702,0.059422974
465,0.09233767,0.047629744,0.022780508
466,0.1393372,0.07348887,0.011503656
467,0.074583866,0.015737876,0.14699376
468,0.07969378,0.040194698,0.028550416
469,0.07144908,0.0419479,0.27096802
470,0.08217363,0.062336754,0.029503006
471,0.0052577164,0.22695561,0.20136866
472,0.054183822,0.20117466,0.03665879
473,0.1550485,0.12906449,0.016399164
474,0.02314811,0.05707089,0.12477286
475,0.13403024,0.1335567,0.13058828
476,0.0059737456,0.18108875,0.01036531
477,0.20045088,0.025165046,0.11739413
478,0.01772447,0.05093042,0.018950421
479,0.20081456,0.21336672,0.17879088
480,0.036550645,0.048233498,0.05617006
481,0.11828521,0.21323256,0.04135899
482,0.031277042,0.13971011,0.14202666
483,0.12231122,0.1922297,0.22808138
484,0.011695344,0.04204769,0.03854603
485,0.084798686,0.06500029,0.11251385
486,0.15642683,0.0537255,0.16637406
487,0.013579665,0.16852134,0.12238084
488,0.019299733,0.09499736,0.025891416
489,0.023509411,0.0344983,0.060537905
490,0.12600096,0.024388168,0.079948686
491,0.14999738,0.019778484,0.20331304
492,0.047277283,0.06596912,0.02425044
493,0.06413755,0.10667956,0.08324432
494,0.11935812,0.18520649,0.003826494
495,0.18188018,0.026261946,0.028517181
496,0.0032011333,0.040578518,0.04719093
497,0.018646901,0.025059048,0.1418096
498,0.01887782,0.048963036,0.1529546
499,0.15059924,0.011332055,0.022500921
500,0.16554189,0.18241128,0.01771633
501,0.07015918,0.15229446,0.11976122
502,0.060232166,0.012760072,0.029391054
503,0.08506638,0.20144872,0.05629014
504,0.22738267,0.0304473,0.038095266
505,0.14186412,0.18909313,0.07201233
506,0.011745564,0.13799639,0.042425193
507,0.0390504,0.105381325,0.007660386
508,0.07262603,0.11633059,0.088403136
509,0.016071877,0.13169464,0.0348135
510,0.06280908,0.020174652,0.1196735
511,0.1166664,0.015485,0.1333592
512,0.2593747,0.080279365,0.035131633
513,0.09035667,0.033717237,0.056407444
514,0.040154777,0.012726836,0.030541733
515,0.05138487,0.28374794,0.030749654
516,0.17378496,0.089797296,0.13622992
517,0.18431717,0.20963481,0.0815445
518,0.02678939,0.06141885,0.011075902
519,0.082416065,0.039989635,0.10959743
520,0.053026725,0.03616719,0.13788895
521,0.016069578,0.007766886,0.09662555
522,0.08956916,0.013085175,0.16568096
523,0.02135522,0.026229758,0.038877424
524,0.04526061,0.1289627,0.14816351
525,0.045691177,0.041010696,0.17727488
526,0.10407581,0.059612382,0.06367032
527,0.1645126,0.008237337,0.062209312
528,0.1498864,0.09921039,0.014251651
529,0.032660272,0.03157957,0.065613516
530,0.04593956,0.032969784,0.09159524
531,0.07580082,0.15055387,0.16554436
532,0.15300715,0.01180918,0.12857307
533,0.042725746,0.029444085,0.21377534
534,0.19317262,0.09985491,0.09731122
535,0.027678622,0.095467106,0.068700336
536,0.008024964,0.10117497,0.051841915
537,0.14165546,0.019826757,0.10414103
538,0.010075007,0.17759652,0.04351807
539,0.01678134,0.019542255,0.05826682
540,0.13817437,0.000898139,0.14482228
541,0.023933213,0.13970175,0.13470054
542,0.14332812,0.09519797,0.0029671937
543,0.0115631,0.05928537,0.123274654
544,0.080108106,0.010473775,0.025693867
545,0.07356707,0.012254209,0.3213759
546,0.12113768,0.13400441,0.0233989
547,0.011657673,0.05605714,0.052679535
548,0.023692438,0.1590281,0.14797425
549,0.06478967,0.10426611,0.19807486
550,0.026011296,0.014419335,0.0026281835
551,0.09449629,0.15676257,0.009873463
552,0.094134614,0.005696683,0.15246138
553,0.024023738,0.089087956,0.034031536
554,0.04879694,0.06647565,0.005161532
555,0.1318472,0.030107975,0.089580394
556,0.08125838,0.19455473,0.08579375
557,0.10959046,0.039180737,0.16379642
558,0.14016569,0.062168963,0.06008482
559,0.15081877,0.11333673,0.026983721
560,0.051027063,0.11196472,0.019889833
561,0.048288222,0.039563607,0.06343047
562,0.045795552,0.04413948,0.06823399
563,0.13323164,0.08717618,0.14580545
564,0.040139064,0.031100182,0.04275629
565,0.22806591,0.022673182,0.084439464
566,0.1599974,0.0013812917,0.038503956
567,0.006411339,0.20836717,0.08345301
568,0.00059084996,0.117181286,0.15461065
569,0.1628445,0.10727829,0.009030421
570,0.07093983,0.07431743,0.037869427
571,0.09427773,0.10455855,0.037204705
572,0.04818716,0.034426123,0.07745372
573,0.14136286,0.18409805,0.025965359
574,0.12989777,0.018431207,0.100953646
575,0.012987934,0.055782504,0.112796806
576,0.01581819,0.09354225,0.116647094
577,0.13964063,0.16316,0.11933021
578,0.020176725,0.01784478,0.042561002
579,0.08343867,0.004651288,0.06600007
580,0.09991208,0.07882528,0.14478277
581,0.23717023,0.09460913,0.109027006
582,0.012198778,0.0022339849,0.2867874
583,0.04682492,0.0715503,0.17041427
584,0.07625882,0.04024941,0.03247124
585,0.01972423,0.021264259,0.11562964
586,0.04080522,0.2620814,0.028866952
587,0.0665144,0.07157675,0.008264364
588,0.018209148,0.092846274,0.018678816
589,0.08151243,0.012593041,0.010687565
590,0.061031953,0.17602566,0.05155018
591,0.017314903,0.15872954,0.24174704
592,0.004704227,0.12840122,0.06993457
593,0.033442967,0.0640939,0.047477655
594,0.09766372,0.06745737,0.053378183
595,0.02234859,0.14105946,0.0037958203
596,0.041580696,0.08679895,0.039647315
597,0.13804099,0.003041492,0.048015773
598,0.11816463,0.26674458,0.02151277
599,0.10851655,0.02755344,0.011537849
600,0.037658535,0.122571185,0.16185105
601,0.035172004,0.03160463,0.08496199
602,0.002644067,0.08458543,0.10896986
603,0.05728729,0.05163207,0.19128147
604,0.04207403,0.04928747,0.13804859
605,0.016490195,0.074002564,0.03901282
606,0.14469604,0.0012471676,0.061389044
607,0.05102798,0.09592215,0.028861878
608,0.0030380953,0.048391778,0.10481085
609,0.005397575,0.048906058,0.14619204
610,0.05930548,0.044017244,0.08372646
611,0.0042903116,0.22829697,0.012475132
612,0.047570694,0.12554392,0.04484803
613,0.008416773,0.0043884544,0.0065891077
614,0.05155745,0.0873846,0.09214353
615,0.072995715,0.11889704,0.049080335
616,0.053174667,0.03343063,0.062209867
617,0.05265534,0.046362683,0.01151633
618,0.069726504,0.08338895,0.0353534
619,0.11630529,0.12211736,0.043149747
620,0.09874117,0.12718387,0.066303924
621,0.10225701,0.03215436,0.0014258983
622,0.05593938,0.1280101,0.047690876
623,0.011883758,0.20016405,0.15357748
624,0.11616577,0.09115449,0.03455811
625,0.020750647,0.17203741,0.039188348
626,0.10749217,0.12067894,0.02214673
627,0.010170564,0.179784,0.12827171
628,0.30801424,0.089603424,0.009319321
629,0.050463043,0.036152363,0.004970264
630,0.0016648829,0.15673368,0.16361363
631,0.011879871,0.03371902,0.2535672
632,0.0044074,0.015442814,0.039445013
633,0.023243764,0.03313093,0.12520376
634,0.03111472,0.29625782,0.053563066
635,0.004100475,0.17174183,0.0043107597
636,0.07250671,0.24873494,0.06585839
637,0.04252968,0.014024294,0.059920184
638,0.026833413,0.100410715,0.06720093
639,0.00086802687,0.006907224,0.07710217
640,0.14363238,0.012748489,0.047530215
641,0.028823739,0.053216003,0.013450389
642,0.009718652,0.117474206,0.1091957
643,0.021111287,0.09703367,0.049435742
644,0.013328688,0.023503885,0.00049399544
645,0.032054752,0.09204404,0.05948014
646,0.11256809,0.033908557,0.09159885
647,0.10729765,0.049680877,0.1592036
648,0.024943199,0.19504605,0.08526175
649,0.20251697,0.12138914,0.09891343
650,0.0016044352,0.06488821,0.04476314
651,0.013015908,0.01936907,0.19553615
652,0.077029675,0.020565068,0.043085005
653,0.11327692,0.031865753,0.0017713744
654,0.12085136,0.0037327416,0.054871924
655,0.048333257,0.05279318,0.11496779
656,0.081918836,0.0002459726,0.06803596
657,0.05166633,0.06830297,0.014927212
658,0.10388398,0.08414188,0.01504425
659,0.110667735,0.14541687,0.08869094
660,0.004115633,0.06343217,0.0852738
661,0.042359248,0.016093446,0.17658006
662,0.11496859,0.043566387,0.06643092
663,0.06908793,0.023168264,0.18391088
664,0.042192053,0.053003065,0.09406087
665,0.012550129,0.10314177,0.14935185
666,0.021352613,0.017670454,0.0780034
667,0.024775008,0.1320657,0.04542809
668,0.059802108,0.0074729733,0.06727923
669,0.18004024,0.076873586,0.009036488
670,0.12556979,0.0605547,0.017249832
671,0.029494863,0.06997044,0.007474057
672,0.042527605,0.045507144,0.02437326
673,0.03354621,0.011023628,0.0016238206
674,0.08704045,0.05594497,0.10121649
675,0.09797148,0.058871858,0.0013849359
676,0.13700373,0.07624321,0.058321964
677,0.107001506,0.01835142,0.03818146
678,0.21676472,0.06320501,0.20296015
679,0.08805933,0.100910425,0.12384298
680,0.13226528,0.10218629,0.21635653
681,0.13091986,0.018911837,0.12841146
682,0.10544727,0.1997141,0.002079557
683,0.0015594653,0.27828684,0.11670988
684,0.17988038,0.15722449,0.04307664
685,0.15144777,0.027291745,0.18536572
686,0.0114807915,0.057639256,0.01603847
687,0.06324467,0.0020729566,0.11465787
688,0.029093167,0.030726789,0.056154735
689,0.2679114,0.09681858,0.1222188
690,0.107610665,0.067288235,0.00229852
691,0.00035739152,0.016486952,0.11418546
692,0.049029827,0.0780849,0.1297833
693,0.10325866,0.050057847,0.08682278
694,0.016686246,0.04985738,0.057818424
695,0.08091892,0.0454937,0.06025871
696,0.062692046,0.0463032,0.047583535
697,0.031489115,0.0819663,0.0943414
698,0.047790714,0.17122073,0.023434184
699,0.043655235,0.031568248,0.02137271
700,0.09579695,0.13206173,0.042092744
701,0.1727675,0.04765563,0.014892344
702,0.003761769,0.058202866,0.18987103
703,0.07170462,0.07817735,0.058451798
704,0.026951147,0.06981656,0.05575244
705,0.048506774,0.2127921,0.078640185
706,0.07789241,0.007002313,0.27004883
707,0.031180626,0.12498213,0.035252146
708,0.14000328,0.03344025,0.08689283
709,0.08657533,0.001345143,0.20326063
710,0.032064356,0.14965606,0.045675278
711,0.18204595,0.03290073,0.070100695
712,0.018317893,0.091223784,0.025984181
713,0.0021163537,0.08646821,0.020024424
714,0.13753188,0.14485419,0.043493055
715,0.12451288,0.03319434,0.02278625
716,0.06696066,0.08142814,0.049552612
717,0.009727232,0.02360692,0.046550997
718,0.016429147,0.16753438,0.10659613
719,0.020959431,0.17209035,0.076474905
720,0.055252664,0.050577592,0.17484325
721,0.16640954,0.10897362,0.20278537
722,0.046911832,0.101493426,0.041771866
723,0.07558018,0.013901571,0.059447076
724,0.03667641,0.04802506,0.03335945
725,0.14017537,0.021299506,0.13018231
726,0.045915917,0.06693566,0.018832758
727,0.07063511,0.024209786,0.18367423
728,0.043557946,0.048729617,0.11972144
729,0.07921996,0.12342575,0.12348622
730,0.04267269,0.009378997,0.028827766
731,0.00722887,0.023336055,0.17804496
732,0.111476205,0.16364825,0.20949465
733,0.15739147,0.1674489,0.08924066
734,0.050467048,0.18754944,0.12759314
735,0.011125513,0.1264057,0.039510727
736,0.0321828,0.033472374,0.013055128
737,0.08547158,0.13556059,0.048474293
738,0.0618388,0.0761428,0.2784746
739,0.056815475,0.0063999575,0.10134091
740,0.122878924,0.19976653,0.048787653
741,0.07015954,0.031030772,0.09728631
742,0.049134478,0.17039375,0.03362989
743,0.023213653,0.036958233,0.08380643
744,0.21202609,0.14663324,0.020653242
745,0.053778432,0.103856295,0.10875298
746,0.12000002,0.22226776,0.06640858
747,0.21363884,0.15222348,0.076924644
748,0.010404955,0.107430644,0.04796772
749,0.016873537,0.011576726,0.048853144
750,0.04145363,0.2466814,0.023909066
751,0.023020439,0.12530886,0.07783121
752,0.058915768,0.06304591,0.081018634
753,0.07470041,0.023267977,0.04150202
754,0.059291847,0.049920667,0.15460688
755,0.0704604,0.09510685,0.071702644
756,0.02491549,0.14177229,0.15469387
757,0.11932908,0.11205718,0.09911338
758,0.022878326,0.0829465,0.047485765
759,0.044975456,0.057144146,0.020100825
760,0.048216574,0.20022155,0.0030997612
761,0.07598561,0.053824123,0.023467286
762,0.028463785,0.14161238,0.031321127
763,0.012198004,0.16063246,0.07506694
764,0.13356805,0.0014432606,0.13257082
765,0.043226786,0.024299756,0.02395352
766,0.100097656,0.07523868,0.07352621
767,0.07521784,0.09549599,0.078055285
768,0.032179996,0.024764588,0.0014033342
769,0.23050855,0.0074680517,0.010304438
770,0.11309513,0.029434197,0.03890292
771,0.055605415,0.0055396883,0.015299483
772,0.0040457128,0.0001063526,0.10940625
773,0.04434651,0.0016377297,0.007461289
774,0.019015403,0.10501049,0.05029522
775,0.012836577,0.15906213,0.016982188
776,0.05429165,0.057855323,0.034530703
777,0.09223653,0.0018263694,0.0062385052
778,0.07899419,0.13265407,0.057154812
779,0.06786119,0.16155475,0.032563865
780,0.07710679,0.06270716,0.16761442
781,0.09204506,0.0726601,0.3123431
782,0.19031292,0.061688997,0.13473904
783,0.008668175,0.043542895,0.15136962
784,0.07511071,0.04289689,0.1482874
785,0.016108498,0.20725296,0.072215766
786,0.095538355,0.18427713,0.021144155
787,0.009305793,0.071569316,0.07605287
788,0.01246849,0.07042984,0.12364484
789,0.010521362,0.14732866,0.025321385
790,0.0147532495,0.06407549,0.17213127
791,0.042703237,0.053308878,0.08052727
792,0.036493454,0.11382381,0.07546757
793,0.0028342041,0.027405115,0.029884122
794,0.017044054,0.089691505,0.13569544
795,0.021023728,0.03757425,0.21063964
796,0.16227354,0.034794595,0.1197839
797,0.09755473,0.026880993,0.119513676
798,0.017147407,0.029688215,0.016450865
799,0.04650048,0.116887204,0.08373075
800,0.08153726,0.04569675,0.1667481
801,0.03704092,0.10868406,0.07313978
802,0.041357346,0.1299605,0.035389684
803,0.008691278,0.02796944,0.031688713
804,0.17355876,0.07707697,0.19545269
805,0.05029415,0.057816163,0.06792756
806,0.101688825,0.08019332,0.016201628
807,0.014866087,0.0430351,0.015665434
808,0.099255234,0.05535922,0.015425979
809,0.048441615,0.10405962,0.08484761
810,0.026436727,0.22045664,0.063037015
811,0.013918335,0.05176872,0.040917385
812,0.06280874,0.023451535,0.114604004
813,0.0845735,0.12807761,0.18949899
814,0.090977766,0.13017854,0.13572471
815,0.07889301,0.08710589,0.027968485
816,0.17423767,0.13467659,0.0456701
817,0.10473742,0.08238599,0.2162759
818,0.0031574492,0.01724853,0.023532774
819,0.09779016,0.089213155,0.15988624
820,0.03441306,0.0074535683,0.0941512
821,0.110762686,0.016314408,0.042044375
822,0.1435691,0.100466624,0.045971833
823,0.04714647,0.068717636,0.017365472
824,0.05319204,0.15658352,0.093232684
825,0.0052041947,0.0809918,0.09507752
826,0.25357157,0.010674379,0.15979129
827,0.023247616,0.05091925,0.0274255
828,0.22648625,0.16296238,0.036170788
829,0.15852727,0.20491605,0.053138956
830,0.1297065,0.016856104,0.018824806
831,0.027997594,0.022185683,0.11527143
832,0.10475985,0.12082481,0.010063695
833,0.10239124,0.06628399,0.027210271
834,0.04602437,0.047716282,0.0065516625
835,0.13301714,0.067726694,0.1305019
836,0.04393933,0.08274708,0.07213889
837,0.008763372,0.0564001,0.1369564
838,0.06434726,0.13204363,0.017114911
839,0.043333173,0.03979261,0.03820496
840,0.004121707,0.11714424,0.0053919177
841,0.036028557,0.025370779,0.21486402
842,0.037425924,0.017060667,0.09760524
843,0.24660833,0.017741838,0.09226532
844,0.08754581,0.009764539,0.011387494
845,0.16756807,0.010998843,0.10345809
846,0.019379426,0.044559583,0.13355821
847,0.069583215,0.019553965,0.074348
848,0.010837934,0.033054024,0.16171034
849,0.04132677,0.08942673,0.050206542
850,0.05434883,0.09842399,0.022140346
851,0.06762049,0.005138336,0.028421855
852,0.027333993,0.0327951,0.02119369
853,0.055424247,0.04473723,0.08168159
854,0.03777922,0.014362622,0.100077495
855,0.047532286,0.27295095,0.08193219
856,0.24695963,0.17827588,0.07442513
857,0.08438812,0.020256741,0.0887928
858,0.17298491,0.020276729,0.082749724
859,0.15059072,0.027213652,0.10924402
860,0.21275157,0.0963268,0.065651126
861,0.13798095,0.074090235,0.08449134
862,0.08018904,0.14621423,0.013727647
863,0.023642734,0.2506012,0.04896723
864,0.15555961,0.060673133,0.1025161
865,0.1343755,0.002725011,0.011282041
866,0.1727906,0.012183689,0.06223691
867,0.0053753215,0.055780243,0.07333132
868,0.12323618,0.06290249,0.08168877
869,0.005977655,0.119757384,0.028903745
870,0.0844922,0.057989653,0.16400047
871,0.052245878,0.046946242,0.04238296
872,0.049093008,0.08618597,0.14626312
873,0.11655903,0.005210377,0.16920531
874,0.24891388,0.11044828,0.027546426
875,0.02258043,0.08900655,0.013135661
876,0.20726359,0.099173635,0.04679647
877,0.040106133,0.08151141,0.05774891
878,0.16121785,0.07730799,0.07702922
879,0.14775036,0.0025227463,0.006725904
880,0.062281184,0.018194182,0.07938031
881,0.06249708,0.15708081,0.047994666
882,0.058777478,0.02802094,0.12329517
883,0.10500285,0.15536337,0.023877228
884,0.018361153,0.059407327,0.0912903
885,0.07057449,0.07644159,0.0947488
886,0.1418072,0.07914297,0.037591893
887,0.018071571,0.07766235,0.0541032
888,0.13680446,0.059780657,0.1814561
889,0.05365457,0.02937664,0.041915588
890,0.12381115,0.0050452324,0.002591567
891,0.023169646,0.08197018,0.10541767
892,0.19590323,0.07527392,0.04963682
893,0.0033809384,0.07842086,0.049013898
894,0.31032977,0.07632383,0.014136585
895,0.16517627,0.10967621,0.036412362
896,0.09797553,0.0040663127,0.09363359
897,0.042639095,0.12252719,0.25241995
898,0.072189726,0.026844444,0.0031420968
899,0.08166774,0.10887161,0.024283454
900,0.09124092,0.047927745,0.104436696
901,0.042646937,0.06035735,0.16921051
902,0.02937507,0.14458585,0.018695315
903,0.12018956,6.8994717e-07,0.017532665
904,0.18606666,0.05761361,0.03790195
905,0.041202594,0.05456142,0.027797956
906,0.0675008,0.014115394,0.005272616
907,0.066242374,0.0077748355,0.08089639
908,0.22244905,0.12289137,0.12517866
909,0.07311708,0.06324361,0.03010873
910,0.054540854,0.08415613,0.012571792
911,0.1035774,0.031791963,0.0054415534
912,0.08620171,0.08126536,0.07256179
913,0.0062130163,0.18668187,0.2405496
914,0.05852313,0.037303574,0.12910797
915,0.16226213,0.069632195,0.05745235
916,0.080467895,0.057263725,0.03444988
917,0.113249615,0.0036511105,0.08025807
918,0.030792627,0.040033836,0.29701707
919,0.10624441,0.211491,0.042704463
920,0.21058299,0.10744751,0.056056045
921,0.025512487,0.03893489,0.021478945
922,0.02514367,0.03444295,0.052343458
923,0.079781145,0.050351806,0.22522765
924,0.11502279,0.002437391,0.19273637
925,0.22589274,0.13585399,0.038051996
926,0.08846994,0.16118917,0.045230415
927,0.12587093,0.005546316,0.10665999
928,0.0031774777,0.14372957,0.0325564
929,0.11998927,0.035058677,0.027147988
930,0.16318156,0.16764005,0.11545218
931,0.04053623,0.12665887,0.019297319
932,0.103693694,0.1676062,0.083379485
933,0.094345324,0.07434133,0.06361961
934,0.05939999,0.07355375,0.03572568
935,0.08335197,0.0021603447,0.07608788
936,0.059614103,0.013608267,0.11292241
937,0.020560987,0.10927135,0.095982276
938,0.07825667,0.23793386,0.025729524
939,0.089882165,0.07003029,0.027136743
940,0.024161922,0.14806914,0.037290875
941,0.112432934,0.08374794,0.029643856
942,0.07046431,0.042415146,0.051639732
943,0.10664116,0.009879124,0.11358414
944,0.005021774,0.08750427,0.13143831
945,0.059209917,0.068450026,0.08680676
946,0.04122722,0.06276521,0.03167927
947,0.039741956,0.09165107,0.05024017
948,0.1783702,0.08495302,0.01558647
949,0.04416013,0.09237801,0.16593806
950,0.122682154,0.012196142,0.013214825
951,0.12008146,0.0098492615,0.025756277
952,0.048435505,0.063508235,0.10952439
953,0.06914927,0.06754356,0.063906185
954,0.13873674,0.084671676,0.017510459
955,0.05871658,0.15794405,0.18467785
956,0.04712849,0.08348777,0.09537117
957,0.18888341,0.0072984654,0.07920608
958,0.069213614,0.0475143,0.0022879366
959,0.11323566,0.088163026,0.034235206
960,0.04499854,0.15830939,0.18938676
961,0.11013427,0.010436723,0.012336362
962,0.036791712,0.12156449,0.09102344
963,0.10012964,0.096723646,0.21689205
964,0.011554485,0.34800348,0.048834108
965,0.08249661,0.016831296,0.10692462
966,0.047796324,0.004662842,0.06658666
967,0.022711419,0.010056513,0.093357645
968,0.09518537,0.037767425,0.1776734
969,0.16951112,0.09711924,0.01862661
970,0.007596632,0.0382327,0.029874953
971,0.039668262,0.18037993,0.013411006
972,0.13438942,0.0368708,0.016316028
973,0.0152571015,0.010925656,0.0065969746
974,0.08916736,0.014180629,0.04921344
975,0.06731126,0.048895087,0.049359746
976,0.07811822,0.15240896,0.030912805
977,0.05967774,0.075347096,0.077032305
978,0.09507415,0.12224472,0.040275626
979,0.05193685,0.08413389,0.00025851573
980,0.24083129,0.049636196,0.13374782
981,0.073884904,0.061069597,0.07375705
982,0.030140873,0.052022807,0.20737743
983,0.16624278,0.04388615,0.19542983
984,0.041486632,0.1243493,0.02442731
985,0.08859293,0.012385105,0.14900869
986,0.12545192,0.11481557,0.02007274
987,0.047649533,0.034027014,0.021776233
988,0.057698555,0.06669147,0.019817967
989,0.050309397,0.025471048,0.048872426
990,0.0028873635,0.089343496,0.05630625
991,0.09037426,0.09464346,0.08208095
992,0.10011108,0.21602406,0.06317459
993,0.19966957,0.008807519,0.07068526
994,0.1787283,0.020785848,0.054009855
995,0.12276906,0.11008943,0.07847171
996,0.13417768,0.033697248,0.013985247
997,0.020597763,0.021631993,0.10312929
998,0.10762401,0.10551069,0.010018344
999,0.12397833,0.15143731,0.21919425
1000,0.118873335,0.033283282,0.16574407
1001,0.18110484,0.0120896315,0.04606457
1002,0.040699076,0.050844554,0.18820767
1003,0.07166768,0.14779575,0.009817074
1004,0.011362712,0.15320665,0.13569234
1005,0.02087815,0.14067252,0.015068425
1006,0.037220445,0.06603639,0.12749697
1007,0.011528353,0.051068086,0.07272398
1008,0.128424,0.042682435,0.061180364
1009,0.09155003,0.01913385,0.10717094
1010,0.030776603,0.086929195,0.0048905425
1011,0.18085921,0.054552376,0.076541595
1012,0.03904,0.20149286,0.1407265
1013,0.07486925,0.08071048,0.18487701
1014,0.052482203,0.07275356,0.11429794
1015,0.012747366,0.15084575,0.11344989
1016,0.045113273,0.08620613,0.22585046
1017,0.052256525,0.009527304,0.07601364
1018,0.07804412,0.20847559,0.05380561
1019,0.033148557,0.07993959,0.07534198
1020,0.081719704,0.12025163,0.16872728
1021,0.10631722,0.14360157,0.03417854
1022,0.07626617,0.020983635,0.054763608
1023,0.03132137,0.022213519,0.14357592
1024,0.06770965,0.017020911,0.12253939
1025,0.024012454,0.0116949165,0.04257709
1026,0.23519506,0.08072931,0.13745141
1027,0.040563256,0.25887254,0.06608187
1028,0.07656867,0.119682916,0.10434772
1029,0.24343254,0.039475255,0.17619672
1030,0.047827315,0.024150033,0.019885888
1031,0.0043654717,0.0999486,0.029173043
1032,0.065017715,0.09229857,0.15500057
1033,0.03538374,0.19326237,0.031424426
1034,0.0053111846,0.028566215,0.12047103
1035,0.08825665,0.06132866,0.056423273
1036,0.12814312,0.07248912,0.072191775
1037,0.11576932,0.068062834,0.15988739
1038,0.09130316,0.10287531,0.014373325
1039,0.04136505,0.045527957,0.08647706
1040,0.110328995,0.20257032,0.05906442
1041,0.039241437,0.029479602,0.080873914
1042,0.024120437,0.102139644,0.011338289
1043,0.059231352,0.047565997,0.03052089
1044,0.040840413,0.027662119,0.12212621
1045,0.13976341,0.052083727,0.06529844
1046,0.044367887,0.069243595,0.138612
1047,0.13792717,0.055727158,0.08264378
1048,0.0073644305,0.23575388,0.12772837
1049,0.09522277,0.094657294,0.0069592367
1050,0.055641588,0.027855933,0.09622451
1051,0.031452548,0.099707745,0.14492142
1052,0.019532476,0.040821128,0.033496384
1053,0.0740272,0.09582562,0.07026575
1054,0.062167965,0.02055053,0.06448704
1055,0.025477314,0.015794704,0.04711483
1056,0.11497917,0.13834915,0.10466617
1057,0.042974494,0.0047974065,0.0058194734
1058,0.0300512,0.06459808,0.11886289
1059,0.06626573,0.04776789,0.08241619
1060,0.069906846,0.012366274,0.09070017
1061,0.10079237,0.0626902,0.16462243
1062,0.059975754,0.057193734,0.13947654
1063,0.088884436,0.18364896,0.10144612
1064,0.115596086,0.21564835,0.088763334
1065,0.16822267,0.09360551,0.054383777
1066,0.0487245,0.120859414,0.09371084
1067,0.0021671334,0.013330691,0.11536928
1068,0.037729524,0.03972874,0.06256879
1069,0.033936065,0.08417688,0.116668396
1070,0.013557858,0.097736716,0.029340696
1071,0.10367603,0.011528031,0.01892049
1072,0.06840727,0.022416621,0.0020171735
1073,0.00038540672,0.16687532,0.17114612
1074,0.13797526,0.105614655,0.012940424
1075,0.04459919,0.009089443,0.011893188
1076,0.036582448,0.019207781,0.013915624
1077,0.2274132,0.17007902,0.0051666833
1078,0.000968872,0.088016324,0.04256481
1079,0.06879478,0.086130284,0.086231366
1080,0.010868242,0.013507343,0.033582192
1081,0.124622,0.17042764,0.18323652
1082,0.093876384,0.026844228,0.0708883
1083,0.15930405,0.023189701,0.037312645
1084,0.15495616,0.010187236,0.16028894
1085,0.08722398,0.025649479,0.073455945
1086,0.109301426,0.007987305,0.0781021
1087,0.06371853,0.09634395,0.083650894
1088,0.08807163,0.108000815,0.09576763
1089,0.24139582,0.21662517,0.01032586
1090,0.06754784,0.06678657,0.051442467
1091,0.03667919,0.06192069,0.01175648
1092,0.032163348,0.0026907437,0.18138257
1093,0.10241233,0.14423884,0.030785613
1094,0.061289083,0.09094198,0.12742448
1095,0.19134748,0.14297028,0.078397244
1096,0.18061395,0.12854624,0.04931861
1097,0.016826283,0.0113456305,0.037579227
1098,0.08872068,0.16330074,0.05747791
1099,0.057548463,0.081052005,0.052252874
1100,0.1689705,0.10252556,0.15149848
1101,0.09825583,0.16653058,0.10618593
1102,0.03649629,0.031060271,0.15015557
1103,0.09475918,0.15581715,0.22544469
1104,0.07348961,0.13815832,0.026937578
1105,0.017557641,0.12320737,0.020054825
1106,0.18508545,0.07865091,0.16084135
1107,0.10013344,0.14726709,0.10454811
1108,0.13496454,0.01143194,0.05593867
1109,0.25736392,0.015650243,0.020298932
1110,0.25677183,0.06044625,0.16846423
1111,0.0043457286,0.031221392,0.07095929
1112,0.029329758,0.031407252,0.055529386
1113,0.0906523,0.039074548,0.27063018
1114,0.09910767,0.16620721,0.028601674
1115,0.040504187,0.0024752512,0.05590957
1116,0.16489866,0.11218641,0.021886814
1117,0.06875028,0.0036756345,0.27612337
1118,0.018911023,0.0586586,0.04374226
1119,0.021632837,0.12719609,0.14194886
1120,0.14840539,0.04734375,0.0068790624
1121,0.061115455,0.027486311,0.014218057
1122,0.021411406,0.045242444,0.13444303
1123,0.10253842,0.085274935,0.014875125
1124,0.07052342,0.011955542,0.0027679075
1125,0.22453426,0.039765634,0.12201265
1126,0.321264,0.00581904,0.018458521
1127,0.16505057,0.11854116,0.07678546
1128,0.047700245,0.043797385,0.070950285
1129,0.06738325,0.03518666,0.1583171
1130,0.029528204,0.019348007,0.14966571
1131,0.04792569,0.12872197,0.08901111
1132,0.022378486,0.009169711,0.114937894
1133,0.02810857,0.13359815,0.068822
1134,0.016600257,0.03640652,0.027565777
1135,0.095550865,0.1276835,0.08168263
1136,0.18266776,0.056736536,0.04706085
1137,0.11001428,0.022017846,0.03396031
1138,0.010305008,0.13332918,0.24296913
1139,0.10235522,0.11544928,0.052080628
1140,0.081898466,0.08362253,0.027628265
1141,0.08035048,0.13935246,0.048445318
1142,0.043565642,0.05921052,0.05576402
1143,0.11672925,0.08210942,0.086851284
1144,0.050765306,0.011183513,0.036915194
1145,0.11805071,0.14549074,0.0021666472
1146,0.012675095,0.011954796,0.044491258
1147,0.013357715,0.00337906,0.055545535
1148,0.040914573,0.038575027,0.07696589
1149,0.2580041,0.10148264,0.050704114
1150,0.07912312,0.06742161,0.26190814
1151,0.09463208,0.013704305,0.18195914
1152,0.22818843,0.09424402,0.15036836
1153,0.05758349,0.109032325,0.2905774
1154,0.099723764,0.053230405,0.015763765
1155,0.042503864,0.057886288,0.05140877
1156,0.06587542,0.12879388,0.09459185
1157,0.000983021,0.045028146,0.07368997
1158,0.107828796,0.01709098,0.0066509354
1159,0.04569134,0.07084561,0.003002397
1160,0.14168009,0.07176581,0.18946756
1161,0.057897512,0.041291635,0.17364177
1162,0.14616154,0.050275926,0.17489958
1163,0.13879457,0.08230962,0.011713995
1164,0.0012028747,0.06557297,0.20074633
1165,0.011272696,0.03302286,0.050478444
1166,0.119394936,0.120730676,0.073493645
1167,0.13023119,0.22661702,0.1424328
1168,0.17414139,0.13147202,0.0009964748
1169,0.006604435,0.00337271,0.23763724
1170,0.048986383,0.17624196,0.09440657
1171,0.022376658,0.19335638,0.22561617
1172,0.0718344,0.059845183,0.08098831
1173,0.07787227,0.08222776,0.021524932
1174,0.079974905,0.13102265,0.14746472
1175,0.07982972,0.07339647,0.029984558
1176,0.024145715,0.029591683,0.025279356
1177,0.096214615,0.03286712,0.08662522
1178,0.0517952,0.07224475,0.035102263
1179,0.13572411,0.012487139,0.2507832
1180,0.014434931,0.116420545,0.13094658
1181,0.0094173625,0.011079389,0.058417123
1182,0.0401219,0.019040423,0.06994282
1183,0.029395884,0.1417712,0.0444434
1184,0.017308513,0.1226034,0.029613473
1185,0.08863907,0.016339732,0.043068286
1186,0.096231945,0.059572052,0.04951729
1187,0.021080215,0.010061147,0.02537627
1188,0.0023261383,0.05693537,0.09781414
1189,0.033369683,0.023413695,0.18737085
1190,0.13851999,0.18894295,0.043129567
1191,0.11744538,0.07832812,0.1317528
1192,0.19531953,0.07155188,0.03560061
1193,0.14900894,0.03443994,1.3829026e-05
1194,0.0032663082,0.009451436,0.08770925
1195,0.07860701,0.04387134,0.26769033
1196,0.0024694002,0.02313108,0.012618056
1197,0.10254965,0.0131629,0.10222095
1198,0.3198673,0.04121113,0.014892249
1199,0.1460566,0.08349935,0.11038562
1200,0.068224855,0.1991591,0.0844691
1201,0.033107027,0.12463114,0.1757467
1202,0.012615945,0.015499261,0.15611348
1203,0.057257693,0.1816273,0.052677326
1204,0.05043142,0.10367207,0.03706998
1205,0.1811914,0.34706232,0.085322805
1206,0.02998067,0.048990082,0.18230921
1207,0.09343422,0.04897442,0.08260291
1208,0.15295018,0.21135136,0.043081623
1209,0.021429153,0.21030729,0.03911308
1210,0.08891214,0.17167422,0.21025212
1211,0.0834928,0.039263994,0.14308923
1212,0.038109086,0.14668003,0.035797615
1213,0.09705539,0.05691761,0.14392038
1214,0.0141284205,0.016521683,0.030826515
1215,0.0052316836,0.22976921,0.08507178
1216,0.24870668,0.009475687,0.010840071
1217,0.072045706,0.09358249,0.06543617
1218,0.01021443,0.07092487,0.10315456
1219,0.04963846,0.030795552,0.022059405
1220,0.03473504,0.03442616,0.037558526
1221,0.04922018,0.08224444,0.05839824
1222,0.22991069,0.069240086,0.04204109
1223,0.057626724,0.033021495,0.012906108
1224,0.10478411,0.07817415,0.1453802
1225,0.26426,0.007656699,0.01604265
1226,0.08376829,0.05031349,0.07115158
1227,0.14039534,0.20622537,0.045733538
1228,0.15049258,0.010229937,0.09544889
1229,0.0087613,0.06710137,0.06395914
1230,0.057356533,0.0009861818,0.20885362
1231,0.2099451,0.08763869,0.012403905
1232,0.15420756,0.04400292,0.1240411
1233,0.031000676,0.114366405,0.035826087
1234,0.016035907,0.05738246,0.0050994065
1235,0.020896833,0.16511504,0.09770884
1236,0.029903151,0.21593766,0.04461361
1237,0.18606482,0.13857508,0.017921416
1238,0.21127751,0.13660342,0.05648763
1239,0.03005152,0.006591372,0.1951308
1240,0.08521472,0.06558329,0.038168177
1241,0.042964067,0.0077729723,0.13698058
1242,0.06920298,0.058241896,0.039391737
1243,0.0514709,0.029613722,0.033585485
1244,0.25958255,0.023949204,0.1414722
1245,0.14229165,0.03030828,0.05315021
1246,0.104068175,0.088283986,0.12712698
1247,0.038375508,0.054138467,0.06622302
1248,0.019110655,0.08397625,0.02839309
1249,0.10344718,0.030959293,0.054848213
1250,0.29985812,0.05042345,0.04013942
1251,0.036612075,0.074501194,0.0006360997
1252,0.053001836,0.26386935,0.02322341
1253,0.112938344,0.03706286,0.07176094
1254,0.014636912,0.07634576,0.057092678
1255,0.14700532,0.08541761,0.074909255
1256,0.16733697,0.13982424,0.24508297
1257,0.04538088,0.048753724,0.1093168
1258,0.05311964,0.2615372,0.2044557
1259,0.13976887,0.011968297,0.05945282
1260,0.05649786,0.010054627,0.055526454
1261,0.10472226,0.020508662,0.06169782
1262,0.08399429,0.05895157,0.033669613
1263,0.16712622,0.0962478,0.056635536
1264,0.045244228,0.027184421,0.055380013
1265,0.12869883,0.09860897,0.038272757
1266,0.06070479,0.028984195,0.035027735
1267,0.07015262,0.025084041,0.040377386
1268,0.025514826,0.2100999,0.05582788
1269,0.17553104,0.122895785,0.06571271
1270,0.01397829,0.17588738,0.031409968
1271,0.11707173,0.122981325,0.08842719
1272,0.015167785,0.04487197,0.025932053
1273,0.091000475,0.0061578667,0.09865775
1274,0.015209869,0.040132627,0.11972467
1275,0.10831737,0.020216413,0.083954394
1276,0.0851728,0.055468544,0.058342114
1277,0.18695565,0.13238336,0.15421389
1278,0.073123366,0.17174828,0.1363652
1279,0.044952933,0.03129664,0.012071142
1280,0.10326768,0.19396478,0.066379584
1281,0.2261731,0.0012787414,0.17617835
1282,0.12849672,0.090470985,0.2778854
1283,0.07267025,0.013689926,0.010215101
1284,0.07658373,0.14368877,0.035683073
1285,0.0022585443,0.0026707202,0.09363816
1286,0.04897178,0.124283105,0.013770107
1287,0.0044224467,0.009240929,0.14679381
1288,0.12913899,0.14386447,0.033284537
1289,0.108077936,0.19687107,0.05003972
1290,0.012301476,0.18529324,0.03006952
1291,0.20317791,0.036859363,0.008883468
1292,0.14639217,0.066723816,0.11987134
1293,0.14873405,0.097789675,0.1852588
1294,0.1808942,0.08350272,0.08735049
1295,0.111026965,0.17539664,0.05002146
1296,0.057160508,0.20888984,0.073613584
1297,0.12834756,0.103393756,0.0973403
1298,0.10343827,0.014428976,0.10362738
1299,0.0637325,0.13127823,0.095795006
1300,0.076200366,0.12048735,0.006586761
1301,0.2287573,0.0062126857,0.12156859
1302,0.014243285,0.049684826,0.2373025
1303,0.07422722,0.011489971,0.041806962
1304,0.081432715,0.15430537,0.047634635
1305,0.036133584,0.150821,0.05415527
1306,0.013551405,0.085114956,0.11040473
1307,0.017100224,0.12096108,0.075405896
1308,0.13094102,0.005640831,0.096641526
1309,0.046710394,0.042661447,0.02142757
1310,0.06634173,0.1307429,0.15200622
1311,0.06921364,0.059456047,0.04761893
1312,0.18185247,0.004753947,0.005791243
1313,0.20505285,0.16999099,0.05841755
1314,0.1548541,0.06766532,0.08721296
1315,0.13132401,0.3201671,0.008752334
1316,0.007986379,0.060865268,0.054896064
1317,0.012187819,0.06599053,0.050335724
1318,0.06539316,0.084428385,0.01497553
1319,0.06396164,0.011023029,0.00978376
1320,0.08509666,0.06263736,0.0028722887
1321,0.066511914,0.010574556,0.034405775
1322,0.08945325,0.0940467,0.10425418
1323,0.13683107,0.098353356,0.16511929
1324,0.006473712,0.16227026,0.035007894
1325,0.13738526,0.18299118,0.008137754
1326,0.07002982,0.1787349,0.06513606
1327,0.07531689,0.08531661,0.023379087
1328,0.113536,0.18176694,0.10923972
1329,0.0852392,0.00027911356,0.011088841
1330,0.029157786,0.036552392,0.021358188
1331,0.08615338,0.03444983,0.124409236
1332,0.19032867,0.09224696,0.16556573
1333,0.052909132,0.089191504,0.08474697
1334,0.09279928,0.044757277,0.028956447
1335,0.008380849,0.079410575,0.076890744
1336,0.0016614731,0.0049187914,0.021194018
1337,0.0063615185,0.02543507,0.16956194
1338,0.08148656,0.029768078,0.088151075
1339,0.061429843,0.050959896,0.15515578
1340,0.061151925,0.18778732,0.0910679
1341,0.0085419975,0.028819375,0.053902373
1342,0.19095084,0.08180472,0.04494935
1343,0.024999816,0.043369543,0.022197787
1344,0.053349365,0.064048745,0.05180712
1345,0.0049363784,0.061448194,0.025895918
1346,0.068037696,0.027395941,0.10712666
1347,0.12763505,0.036985297,0.022310618
1348,0.08991729,0.08407338,0.08884875
1349,0.11405103,0.14573523,0.18375565
1350,0.17911568,0.0071646413,0.06996064
1351,0.022848068,0.038331755,0.025303839
1352,0.120722495,0.0698565,0.050168905
1353,0.055735737,0.0778758,0.11182978
1354,0.17569895,0.006367949,0.15351146
1355,0.015518043,0.11783787,0.014999741
1356,0.058928322,0.0769801,0.088234134
1357,0.012368886,0.0095090605,0.040602945
1358,0.07293728,0.050675496,0.0019114981
1359,0.08907563,0.07196092,0.11284308
1360,0.057014655,0.020309912,0.104519606
1361,0.11780204,0.037327215,0.11144119
1362,0.041929547,0.10039038,0.21802652
1363,0.06506914,0.029855946,0.05549484
1364,0.13544126,0.08173715,0.07830459
1365,0.039151326,0.06393984,0.03134504
1366,0.017755013,0.16743438,0.08275959
1367,0.108327694,0.09810508,0.015134094
1368,0.12575799,0.024042573,0.094038785
1369,0.04306095,0.052363347,0.16200618
1370,0.1583654,0.059892707,0.016875567
1371,0.02123665,0.029257998,0.13017048
1372,0.054170247,0.11193453,0.13853505
1373,0.030960979,0.04466659,0.13365233
1374,0.16483681,0.13406938,0.060908422
1375,0.052607153,0.1425532,0.052198023
1376,0.11075154,0.14942206,0.16443978
1377,0.18377142,0.18991756,0.09017519
1378,0.05837997,0.055000268,0.20245887
1379,0.14977697,0.08696398,0.0059928484
1380,0.041722797,0.14135681,0.06541443
1381,0.0392744,0.039089113,0.06505209
1382,0.10967385,0.13217914,0.095727086
1383,0.1523941,0.07136524,0.13031627
1384,0.05448645,0.16200423,0.07246721
1385,0.02347468,0.061487146,0.15246287
1386,0.018193485,0.102485396,0.078928284
1387,0.13951257,0.065652445,0.048813686
1388,0.15913993,0.12122186,0.04897024
1389,0.14454821,0.004518957,0.03092701
1390,0.12382773,0.08204583,0.10651962
1391,0.108591266,0.004400819,0.07661515
1392,0.16424236,0.110571675,0.17555456
1393,0.11737835,0.047121167,0.08068568
1394,0.09853777,0.07409485,0.13194416
1395,0.17246869,0.028533418,0.052398182
1396,0.09598853,0.052168902,0.02357271
1397,0.17256448,0.05906631,0.040418174
1398,0.028476128,0.055449586,0.058002308
1399,0.011469906,0.041387826,0.18145725
1400,0.05321554,0.019923404,0.104746304
1401,0.030191125,0.14521344,0.086118154
1402,0.07981532,0.09704189,0.1705459
1403,0.06366608,0.27886054,0.0830233
1404,0.09327117,0.014242388,0.049240388
1405,0.039886687,0.018509481,0.18309148
1406,0.12511174,0.00010593199,0.25788173
1407,0.23780197,0.016529132,0.00029905952
1408,0.036054548,0.04876215,0.0074556703
1409,0.1047204,0.07890409,0.13370074
1410,0.11815476,0.029148644,0.009649043
1411,0.10202982,0.021492584,0.025424836
1412,0.18847951,0.21057133,0.14488204
1413,0.035096712,0.014385228,0.018520236
1414,0.08614449,0.023540137,0.09905188
1415,0.024559977,0.066795744,0.07963959
1416,0.0454474,0.056523032,0.0094531225
1417,0.090476714,0.09971899,0.00133299
1418,0.006350226,0.06054012,0.10556453
1419,0.015627917,0.077979475,0.19428822
1420,0.005140968,0.07314205,0.14550082
1421,0.093117215,0.03452184,0.09593631
1422,0.040578138,0.06490429,0.0035099403
1423,0.06664315,0.04606091,0.042003546
1424,0.03434205,0.12132825,0.032630756
1425,0.054611105,0.04891523,0.107433945
1426,0.26441598,0.021747872,0.02992464
1427,0.12732175,0.18164712,0.003826769
1428,0.06296522,0.057893295,0.098270044
1429,0.0008145466,0.0031898704,0.07563705
1430,0.16053998,0.027602332,0.013613551
1431,0.030997684,0.002112707,0.2933158
1432,0.3359138,0.053013436,0.14051092
1433,0.026720034,0.010363277,0.06677912
1434,0.037457526,0.17503144,0.06573161
1435,0.012992429,0.07621685,0.056027543
1436,0.01111161,0.22006115,0.14604235
1437,0.066622384,0.03156453,0.043664183
1438,0.097119756,0.1338104,0.0660643
1439,0.12306575,0.2171878,0.0060077896


==> figs/syn_19_worst_1.csv <==
x,0,1,2
0,0.10443587,0.077632636,0.013189602
1,0.022507306,0.13887638,0.09395672
2,0.103646375,0.0495413,0.0062826257
3,0.12162736,0.08656323,0.15360373
4,0.19678947,0.036762223,0.17981727
5,0.13795243,0.22746761,0.0042757564
6,0.06301954,0.017205149,0.066839375
7,0.046123765,0.106722265,0.09980048
8,0.21142155,0.10365821,0.1933818
9,0.05717713,0.19897856,0.19534792
10,0.1994783,0.121531926,0.014290389
11,0.05256454,0.15212606,0.044890847
12,0.09847794,0.111486934,0.008541445
13,0.07087786,0.044880375,0.060436442
14,0.12758109,0.058702562,0.063941
15,0.18519464,0.15334795,0.109652996
16,0.23165259,0.24074721,0.11418955
17,0.121981196,0.07077832,0.037755176
18,0.15098219,0.13332254,0.21911365
19,0.041391246,0.07302631,0.14682771
20,0.06383889,0.16780028,0.07327514
21,0.13578786,0.0112590445,0.123083845
22,0.009065077,0.19702427,0.023498971
23,0.077625684,0.10160644,0.18360649
24,0.031270258,0.016717771,0.0019654636
25,0.04254731,0.032525335,0.06382755
26,0.03496843,0.17084187,0.006020975
27,0.11764294,0.04858241,0.09769394
28,0.07229736,0.059079893,0.056881126
29,0.0854126,0.028082147,0.006717442
30,0.17772041,0.0075086737,0.060864527
31,0.11203999,0.14052534,0.020891417
32,0.06592895,0.022582406,0.16432811
33,0.05484822,0.021831997,0.009027117
34,0.18780339,0.05876262,0.13878016
35,0.014191262,0.13721643,0.043908373
36,0.19267106,0.011905511,0.058049034
37,0.21118176,0.13901019,0.0805636
38,0.099714056,0.05867633,0.062158234
39,0.08953011,0.036712725,0.10334799
40,0.0978616,0.003910781,0.039467916
41,0.116304025,0.035253216,0.11736238
42,0.20415846,0.13699788,0.16752017
43,0.07868165,0.048271596,0.031010872
44,0.030413268,0.17486265,0.13475901
45,0.074755654,0.18854712,0.07348281
46,0.099425524,0.13556294,0.10687513
47,0.054868795,0.1168418,0.015580569
48,0.060005616,0.19605859,0.10535861
49,0.002760543,0.1512946,0.026475877
50,0.074314944,0.021203486,0.033635322
51,0.08265481,0.032668788,0.34224343
52,0.010690941,0.1139705,0.112518996
53,0.03881089,0.055518612,0.10049349
54,0.053149037,0.010441263,0.10437375
55,0.029069003,0.016683722,0.04450936
56,0.07788272,0.046610564,0.12777881
57,0.11737555,0.007679956,0.10105597
58,0.02582984,0.03858891,0.06260681
59,0.15384373,0.04174966,0.18284734
60,0.060832936,0.10070919,0.0022854146
61,0.11580745,0.07599307,0.109404445
62,0.10847463,0.05316365,0.057332985
63,0.05016466,0.11558978,0.0048415354
64,0.082825385,0.10340983,0.083331086
65,0.0356743,0.06145419,0.08059891
66,0.0066505875,0.0018875138,0.0006632675
67,0.017939486,0.075166345,0.06517752
68,0.0007946399,0.095049724,0.08643695
69,0.12226585,0.011651808,0.07746571
70,0.12694265,0.183772,0.13480465
71,0.049376026,0.06323214,0.0026724704
72,0.11498777,0.10016081,0.008588543
73,0.062592894,0.0040666545,0.016211517
74,0.19515473,0.04750027,0.0036981965
75,0.052063517,0.08707079,0.014123517
76,0.008239332,0.14187215,0.046579044
77,0.07777672,0.05219941,0.083442956
78,0.019474192,0.1263078,0.1084753
79,0.16490337,0.049911328,0.027952544
80,0.006839143,0.13226426,0.12825543
81,0.12505989,0.029844716,0.091444276
82,0.038600788,0.1096112,0.018674456
83,0.14278683,0.050110675,0.051094577
84,0.07237673,0.043270983,0.044873323
85,0.042759985,0.081896,0.043527436
86,0.008196089,0.19659927,0.048388653
87,9.061784e-05,0.013079673,0.12149909
88,0.12529112,0.059180617,0.18921082
89,0.12139087,0.2320331,0.053205207
90,0.06662027,0.26763546,0.038387
91,0.08127126,0.12776843,0.02255115
92,0.06530675,0.004147205,0.066792905
93,0.1751999,0.031931467,0.12886652
94,0.17420554,0.045958534,0.13208005
95,0.060809538,0.08003117,0.16315967
96,0.053589027,0.022762014,0.121139735
97,0.16696872,0.15915039,0.028380241
98,0.06953839,0.059278443,0.02055214
99,0.047676604,0.11975237,0.059682764
100,0.08587966,0.11217494,0.03397074
101,0.039672345,0.251342,0.03879707
102,0.04737479,0.16972792,0.09933228
103,0.09780137,0.03586907,0.11157065
104,0.07703544,0.009722224,0.12217696
105,0.07503348,0.21148506,0.018184153
106,0.14379536,0.10313376,0.02550818
107,0.044929083,0.054610446,0.049403984
108,0.17142193,0.20688176,0.015780007
109,0.16180697,0.09318873,0.09323912
110,0.12492961,0.04861371,0.007265916
111,0.15707037,0.23725633,0.07686042
112,0.09659361,0.0047546932,0.06638652
113,0.20531926,0.041679747,0.0044725477
114,0.09593589,0.0076369145,0.10049651
115,0.19330387,0.018983347,0.059439242
116,0.094593935,0.2437269,0.049002346
117,0.021126203,0.24022281,0.04153414
118,0.061581,0.4145609,0.049878098
119,0.07448915,0.03219541,0.014833746
120,0.07932414,0.013853465,0.022033144
121,0.009787655,0.056078877,0.05663019
122,0.15388289,0.13681254,0.043102387
123,0.110907435,0.15433852,0.12302532
124,0.013200766,0.029831873,0.02579313
125,0.0485049,0.17590316,0.12323351
126,0.036738887,0.12744905,0.09314235
127,0.21288554,0.057656378,0.00016852505
128,0.11457162,0.20883991,0.06708364
129,0.19142129,0.18059818,0.018533746
130,0.09826547,0.30695212,0.033424042
131,0.11278695,0.0041510696,0.044839114
132,0.36504927,0.041113544,0.010007125
133,0.16996497,0.00096991664,0.025087325
134,0.18573625,0.09266351,0.05906407
135,0.037714057,0.0244101,0.100441545
136,0.11376239,0.21795836,0.077173054
137,0.0652322,0.130446,0.052459512
138,0.06694564,0.057642024,0.0143013615
139,0.07553372,0.025567858,0.040787753
140,0.07545714,0.15820864,0.026560815
141,0.18485786,0.07452309,0.31155768
142,0.031105248,0.21095623,0.0878252
143,0.060569312,0.14361462,0.12830642
144,0.009783678,0.042928915,0.009378965
145,0.052253302,0.09795427,0.061752517
146,0.040419303,0.10142718,0.21985143
147,0.10692066,0.1874825,0.09664515
148,0.040503725,0.017115155,0.090291195
149,0.039949227,0.16983515,0.05410029
150,0.026692972,0.018046498,0.04967068
151,0.13232903,0.008088615,0.031097801
152,0.08174517,0.08898212,0.024293445
153,0.07231139,0.19651563,0.1849714
154,0.02183338,0.09429197,0.062216986
155,0.03322403,0.0024506776,0.07887852
156,0.07525977,0.00026701228,0.041254833
157,0.119911775,0.0883687,0.076540686
158,0.07906406,0.035015255,0.004890592
159,0.1420601,0.17150016,0.15045193
160,0.16766608,0.12307455,0.055858366
161,0.19183221,0.049518064,0.03808268
162,0.11418403,0.088934466,0.14988491
163,0.11738212,0.06751538,0.05038772
164,0.015632961,0.22848548,0.024641208
165,0.04104568,0.02890325,0.11913016
166,0.07656296,0.061483413,0.05843813
167,0.14456439,0.09109941,0.17214179
168,0.085273206,0.04715186,0.1270067
169,0.32621992,0.14777307,0.15286799
170,0.0630264,0.061808895,0.050355133
171,0.028109593,0.015968705,0.013582644
172,0.0006524771,0.031970598,0.07814484
173,0.0074524106,0.045644626,0.07739396
174,0.061200663,0.077179514,0.013565945
175,0.059551593,0.112263106,0.16167359
176,0.087060586,0.073390536,0.027549667
177,0.1141983,0.1568544,0.10621594
178,0.09015245,0.0541391,0.06986911
179,0.05376601,0.14264838,0.0058932216
180,0.08568671,0.014827717,0.0368617
181,0.040350094,0.14828657,0.01900577
182,0.1190481,0.24684936,0.19143833
183,0.034576483,0.1090705,0.08082688
184,0.010686604,0.029840615,0.1264086
185,0.090640746,0.035112962,0.007754473
186,0.032428846,0.022873437,0.06633514
187,0.049474575,0.03236136,0.12061767
188,0.061749887,0.07074189,0.04528583
189,0.17502342,0.17587774,0.061448175
190,0.15457965,0.10764601,0.046064414
191,0.123178236,0.049315833,0.0002704046
192,0.19042058,0.2702316,0.10244075
193,0.025572866,0.042725366,0.12977254
194,0.05153941,0.14335184,0.07839511
195,0.05086803,0.03313979,0.11832059
196,0.09634735,0.14502028,0.002581544
197,0.08757154,0.037121978,0.023746373
198,0.092022434,0.026236087,0.051780883
199,0.11190253,0.104460336,0.07893669
200,0.04989375,0.06877746,0.09190083
201,0.069987595,0.0588482,0.19809367
202,0.07441534,0.03333109,0.1173282
203,0.08361403,0.0902582,0.1541853
204,0.023944471,0.0127646895,0.09229698
205,0.12438467,0.10074184,0.038834512
206,0.03293439,0.03508931,0.20588659
207,0.13115914,0.11703734,0.037138004
208,0.06099839,0.058042873,0.27286446
209,0.08930269,0.10430435,0.14332584
210,0.10554573,0.14442842,0.103299156
211,0.0019483073,0.03858515,0.01150343
212,0.13519613,0.027490545,0.0054497872
213,0.02336261,0.02591183,0.03477126
214,0.006839555,0.074731655,0.13900687
215,0.096119866,0.004925489,0.09090087
216,0.012489265,0.09672077,0.02243568
217,0.03912721,0.08388393,0.045456477
218,0.038261738,0.00030904124,0.023651147
219,0.14043726,0.037763633,0.16205673
220,0.012250005,0.013844567,0.0631391
221,0.1220397,0.047457963,0.074256286
222,0.064162955,0.1459187,0.032464314
223,0.037740193,0.033166718,0.117056176
224,0.059069086,0.028851107,0.04656551
225,0.03974999,0.23813018,0.002776175
226,0.15889686,0.038225237,0.04410533
227,0.17522116,0.0221031,0.020862665
228,0.06443588,0.11150591,0.18568754
229,0.013480108,0.015931638,0.08473665
230,0.1675673,0.12655643,0.09220695
231,0.0008466026,0.18624203,0.13184512
232,0.07904212,0.10032423,0.20583676
233,0.05436124,0.08796978,0.15339138
234,0.1304411,0.12531237,0.104904525
235,0.07216969,0.015677521,0.054084077
236,0.05711151,0.04898343,0.026355818
237,0.073607735,0.037003662,0.058083355
238,0.16896859,0.009263278,0.0054531703
239,0.06100789,0.05031431,0.010082755
240,0.097625546,0.13117772,0.051742382
241,0.14799471,0.04309875,0.23127656
242,0.28728446,0.46249583,0.08216802
243,0.23574497,0.0831338,0.15947537
244,0.13617817,0.091641724,0.14793259
245,0.06981573,0.21496925,0.15188754
246,0.1551137,0.31647086,0.07388494
247,0.34127676,0.1716113,0.05165462
248,0.12777875,0.19890174,0.01414243
249,0.30544654,0.011080831,0.008184258
250,0.24871518,0.19434077,0.12896837
251,0.22790079,0.2102025,0.017462475
252,0.24051005,0.20633434,0.1267402
253,0.08130674,0.08787615,0.09289325
254,0.1770618,0.041502655,0.010689148
255,0.17423786,0.18701081,0.025626393
256,0.18879148,0.17454265,0.18058215
257,0.07256257,0.15948854,0.05876601
258,0.013211931,0.16179022,0.08069324
259,0.021247376,0.3787994,0.15760641
260,0.048707947,0.21718054,0.033851307
261,0.013510468,0.16955173,0.04943139
262,0.17920704,0.4062381,0.024895547
263,0.104957946,0.25186554,0.045153715
264,0.27225423,0.11035771,0.000898367
265,0.26460427,0.19808303,0.2123194
266,0.13787487,0.032342453,0.26283133
267,0.070826486,0.19352816,0.12507363
268,0.21310122,0.18691152,0.17982286
269,0.066311605,0.10313941,0.13960879
270,0.040730584,0.0072729797,0.17857721
271,0.059353266,0.01836219,0.023981506
272,0.03706347,0.2423785,0.048620448
273,0.042272978,0.2300106,0.008288398
274,0.024809448,0.07329319,0.1007856
275,0.015363908,0.09496987,0.09997989
276,0.073018506,0.04129431,0.08817952
277,0.0057961396,0.029864352,0.098799646
278,0.08810004,0.05973303,0.14699131
279,0.07618076,0.16952692,0.12670583
280,0.1302796,0.15366761,0.018940657
281,0.026379406,0.12362922,0.13247973
282,0.23248188,0.17974164,0.06162844
283,0.049455818,0.115176946,0.104464345
284,0.15101732,0.13327794,0.2157732
285,0.046245355,0.0018231616,0.013411404
286,0.029327516,0.07285746,0.04252738
287,0.056788873,0.09174571,0.050266236
288,0.07250225,0.13561016,0.061162554
289,0.059909504,0.11636568,0.034370523
290,0.080577716,0.023508772,0.016475812
291,0.09677116,0.03703718,0.05580052
292,0.07317398,0.015438802,0.06452737
293,0.29996705,0.14486028,0.121967904
294,0.11607367,0.076341234,0.03363385
295,0.06992712,0.16248724,0.06637858
296,0.023667077,0.017643074,0.07403064
297,0.09383985,0.0020159539,0.030126626
298,0.08613328,0.07279192,0.016268443
299,0.022934055,0.030425707,6.919897e-05
300,0.15589543,0.03449798,0.059531756
301,0.05132469,0.12997942,0.019398173
302,0.024763172,0.25887516,0.04420743
303,0.11548731,0.16497189,0.1128536
304,0.010727616,0.023824148,0.022255255
305,0.23477831,0.0030166062,0.007307191
306,0.19617516,0.07631109,0.21380582
307,0.080800794,0.18329433,0.0076103
308,0.09599715,0.20582303,0.0028490906
309,0.062390994,0.15794756,0.070427656
310,0.076972574,0.058970496,0.0040770075
311,0.08978199,0.13245355,0.06016567
312,0.077741146,0.075474724,0.13377026
313,9.539228e-05,0.00021694401,0.10281808
314,0.02513818,0.18376517,0.057995103
315,0.0026630373,0.075413905,0.033280272
316,0.11648317,0.114124715,0.1621571
317,0.015451719,0.08713854,0.004240103
318,0.06619218,0.023671424,0.043503676
319,6.0795504e-05,0.05849437,0.08979061
320,0.063341446,0.16815327,0.13740829
321,0.23372486,0.12923831,0.114685334
322,0.052512694,0.18767181,0.14717771
323,0.07065674,0.004086653,0.10668611
324,0.021798007,0.047259,0.18823598
325,0.18119468,0.14663552,0.084783435
326,0.052429814,0.14965367,0.11077635
327,0.006940262,0.039639093,0.0068126037
328,0.13845527,0.08263742,0.020778526
329,0.07463638,0.033357117,0.049324583
330,0.043487966,0.1050974,0.18336503
331,0.09130793,0.08021715,0.033362743
332,0.18706712,0.101190224,0.16085586
333,0.0762356,0.11305092,0.01300166
334,0.049648445,0.021544315,0.17639352
335,0.07424583,0.060747493,0.08783935
336,0.012933492,0.07307246,0.24454084
337,0.13381803,0.118677676,0.009654152
338,0.13933842,0.114718914,0.07011373
339,0.00280725,0.17447306,0.03185688
340,0.24667123,0.060758185,0.026343597
341,0.062800236,0.10210428,0.13177438
342,0.015757699,0.070496924,0.09106197
343,0.03020434,0.09753075,0.09693871
344,0.17674991,0.11777545,0.020624524
345,0.06606932,0.22034003,0.15543747
346,0.053678084,0.01112582,0.11091265
347,0.059677184,0.2816859,0.114454426
348,0.010900037,0.0009069714,0.122649685
349,0.07843682,0.11599168,0.24297972
350,0.12548289,0.17256676,0.045915153
351,0.080669135,0.08061998,0.0018037534
352,0.12555598,0.01085257,0.064939134
353,0.07382142,0.050629698,0.13852817
354,0.25755405,0.050060015,0.011296274
355,0.10887737,0.03283126,0.02069915
356,0.05956285,0.09149765,0.021151312
357,0.062141817,0.023929479,0.017865084
358,0.14860621,0.11369312,0.10999152
359,0.13445267,0.064383656,0.050968047
360,0.15992711,0.1197127,0.11525067
361,0.101381116,0.14142196,0.045967605
362,0.07235895,0.010449787,0.13606554
363,0.02595394,0.0399237,0.03466585
364,0.08988465,0.12549317,0.09138955
365,0.073173724,0.07768496,0.16641505
366,0.008783565,0.18706648,0.12659621
367,0.046920124,0.023461912,0.0026783173
368,0.03391186,0.02625764,0.00590158
369,0.02699315,0.2842585,0.058618568
370,0.053051684,0.02979142,0.2317517
371,0.02846101,0.030038983,0.09166848
372,0.008462045,0.1429565,0.053895317
373,0.08083711,0.15946086,0.005296019
374,0.12987322,0.06390699,0.06724888
375,0.20766655,0.044114657,0.0066918284
376,0.020573221,0.011410389,0.12092105
377,0.119165026,0.07057671,0.04321302
378,0.15194656,0.06471426,0.009371919
379,0.0021261924,0.03462266,0.18872204
380,0.049359187,0.07412541,0.01066328
381,0.006624794,0.23436108,0.1126396
382,0.04365241,0.0038212908,0.08950619
383,0.022783373,0.008454752,0.071823336
384,0.06350286,0.041970618,0.03925949
385,0.24679223,0.06810843,0.053477623
386,0.04156195,0.00847391,0.20712234
387,0.08381633,0.077446185,0.1108106
388,0.09235076,0.026698928,0.050408967
389,0.007980069,0.05543601,0.08743351
390,0.21810268,0.11962972,0.06446816
391,0.014734039,0.13183312,0.07943908
392,0.072930194,0.012620999,0.079747014
393,0.11012693,0.19692793,0.005661637
394,0.033372037,0.00088952883,0.17556651
395,0.08340015,0.07203696,0.18568349
396,0.16368756,0.03578941,0.045396008
397,0.081184946,0.06521048,0.020525333
398,0.09117409,0.046864122,0.11710589
399,0.006544545,0.03475086,0.16154622
400,0.18229456,0.04413,0.086030126
401,0.012369274,0.052004855,0.08884971
402,0.1035263,0.15246865,0.09920715
403,0.08953311,0.09400375,0.15209979
404,0.0010144275,0.07698931,0.08477928
405,0.042001635,0.02500876,0.17038564
406,0.09207167,0.012765172,0.10275642
407,0.25128213,0.059411865,0.11875112
408,0.09037853,0.027092937,0.052472882
409,0.055155408,0.11580117,0.05636135
410,0.006125138,0.14284629,0.18965772
411,0.15261182,0.0226829,0.018859658
412,0.24096209,0.17659429,0.19607463
413,0.123525724,0.121933095,0.062980674
414,0.09316959,0.078654185,0.07673219
415,0.18580383,0.065723285,0.116680846
416,0.16194429,0.059650138,0.20357527
417,0.14758015,0.14127044,0.026586208
418,0.08480635,0.16871463,0.01124252
419,0.011466272,0.0074811275,0.023006454
420,0.22299232,0.0034857325,0.10752216
421,0.00268056,0.078063525,0.17017803
422,0.09068222,0.07740837,0.07030147
423,0.14266913,0.045830473,0.083759256
424,0.046471808,0.19035937,0.14137399
425,0.05404806,0.120107844,0.20856604
426,0.11064881,0.16021283,0.017273463
427,0.023837687,0.027901012,0.03826234
428,0.043929428,0.1456524,0.0559338
429,0.05433351,0.08665545,0.031663295
430,0.05605377,0.18030801,0.06784483
431,0.055289887,0.033355605,0.012811964
432,0.07988849,0.028694991,0.14894062
433,0.001237245,0.21198387,0.0014122144
434,0.099280894,0.09691959,0.17115347
435,0.106619574,0.017574526,0.2935831
436,0.1467069,0.18961722,0.12627074
437,0.011185953,0.10241618,0.1045478
438,0.08612444,0.004740461,0.1390927
439,0.16615929,0.19186711,0.33416295
440,0.16134787,0.096050516,0.35077992
441,0.18986998,0.07111313,0.24919026
442,0.07104013,0.05973641,0.0925709
443,0.017554117,0.015940895,0.033123996
444,0.13065572,0.19625941,0.109234154
445,0.061831076,0.040896628,0.19607423
446,0.117598355,0.16056357,0.18487273
447,0.08747643,0.14627169,0.43823835
448,0.081549026,0.14089139,0.28665292
449,0.11643897,0.003197011,0.43725774
450,0.08193426,0.074012466,0.40337238
451,0.20125969,0.0230781,0.37378824
452,0.033530038,0.021633783,0.4352283
453,0.06591275,0.06133023,0.24406677
454,0.039961156,0.086327136,0.74391925
455,0.28635296,0.009874173,0.46103215
456,0.09105491,0.03826721,0.4339976
457,0.044060167,0.030213768,0.10903567
458,0.15955274,0.020885969,0.36876833
459,0.03540444,0.20343436,0.4762859
460,0.0040398673,0.12232346,0.4531047
461,0.022250738,0.074652545,0.37035155
462,0.010703965,0.1015674,0.21534343
463,0.0027345845,0.028294934,0.12723023
464,0.16604336,0.045626692,0.49468952
465,0.081929,0.041052647,0.3988748
466,0.13479696,0.0748214,0.34860647
467,0.08151478,0.023310335,0.43896067
468,0.08915081,0.039082646,0.39886808
469,0.07684915,0.048955448,0.068775505
470,0.0766982,0.05659763,0.17944807
471,0.0028295796,0.22362068,0.11396529
472,0.046455376,0.20376138,0.3291799
473,0.1617339,0.1344841,0.31513184
474,0.015624423,0.060991086,0.08993636
475,0.13796502,0.13827954,0.45338297
476,0.016641436,0.18079238,0.30511966
477,0.1915002,0.032495514,0.19647138
478,0.009168766,0.043738768,0.24996954
479,0.21032524,0.22116247,0.13734551
480,0.026851974,0.04725853,0.205745
481,0.10999623,0.21861613,0.26475644
482,0.044097263,0.14559878,0.072333045
483,0.12917197,0.19937593,0.38271013
484,0.0017768337,0.047241308,0.065020874
485,0.09533908,0.0722766,0.32803857
486,0.1699221,0.049317844,0.2658865
487,0.023267498,0.1664859,0.05709075
488,0.009516837,0.0933498,0.12048597
489,0.033805504,0.03257187,0.041845806
490,0.14031875,0.020869864,0.08511858
491,0.15884972,0.026328856,0.14120471
492,0.035009466,0.075628236,0.04769365
493,0.077974394,0.11282466,0.052249353
494,0.10254919,0.17480157,0.011738053
495,0.19678889,0.017126685,0.03662853
496,0.015066359,0.039315596,0.035629135
497,0.036574587,0.03249361,0.15792641
498,0.00016476196,0.04525161,0.16799322
499,0.132246,0.027002346,0.040017825
500,0.18337913,0.19203152,0.0003449336
501,0.081450954,0.17007303,0.14103203
502,0.042049173,0.022507679,0.048497617
503,0.06565362,0.21792123,0.07742798
504,0.20752417,0.019998483,0.05977116
505,0.11853541,0.20658182,0.05067511
506,0.03525139,0.15400866,0.021219676
507,0.017968575,0.12523833,0.01359283
508,0.09435967,0.10091661,0.11582267
509,0.035501532,0.15013762,0.010837536
510,0.04130247,0.00058436516,0.14730668
511,0.1398962,0.008884914,0.16151425
512,0.28273118,0.098420456,0.007939134
513,0.1160566,0.014479738,0.024280833
514,0.0164878,0.031081751,0.0039703418
515,0.072867736,0.26303858,8.542168e-05
516,0.18797685,0.10937933,0.16781245
517,0.20682906,0.18926348,0.11605353
518,0.0082721785,0.08435388,0.045229025
519,0.102620095,0.062550865,0.14185813
520,0.03471615,0.017515352,0.17216255
521,0.0047674524,0.011465311,0.13288754
522,0.108735874,0.034506723,0.20365615
523,0.03936569,0.010676457,0.007926183
524,0.060269028,0.14941224,0.11049359
525,0.06397548,0.021652514,0.21020928
526,0.124235794,0.039772402,0.09352564
527,0.18289159,0.008722117,0.092049345
528,0.16455014,0.08044993,0.04973694
529,0.015493876,0.011222192,0.034391068
530,0.056821108,0.051453542,0.118389025
531,0.08727102,0.16806181,0.19688845
532,0.13521725,0.030884324,0.1623617
533,0.030659074,0.011060603,0.24164537
534,0.20926768,0.11574957,0.0698279
535,0.034605905,0.078149304,0.098536894
536,0.019618254,0.09156229,0.0789429
537,0.14900176,0.011007015,0.1297014
538,0.023795623,0.19090894,0.06832665
539,0.012953572,0.02161951,0.0828522
540,0.13151284,0.007884365,0.16770719
541,0.029223945,0.14765425,0.1111429
542,0.13884786,0.10407575,0.027103145
543,0.017733477,0.07589989,0.101731405
544,0.07536645,0.022936169,0.045683924
545,0.0814294,0.0057491213,0.340172
546,0.13287641,0.124277554,0.00295579
547,0.017327197,0.058291577,0.0349303
548,0.017557282,0.16401342,0.12914261
549,0.07124651,0.10998137,0.21492708
550,0.019981239,0.008049681,0.011239375
551,0.10035702,0.15039739,0.00605244
552,0.09857582,0.0027206666,0.14243422
553,0.030202352,0.09749916,0.041766677
554,0.054532126,0.061778408,0.011597457
555,0.12958865,0.023590239,0.097732775
556,0.08702102,0.20175305,0.09545147
557,0.115827665,0.044297673,0.15969145
558,0.13661835,0.051830947,0.060207397
559,0.15469128,0.105313174,0.025232786
560,0.055791102,0.10479476,0.008153969
561,0.04213306,0.03162632,0.058422327
562,0.044922628,0.037969276,0.0658078
563,0.13848504,0.08526062,0.14457177
564,0.040668298,0.032844566,0.037155923
565,0.23270236,0.030998973,0.08605558
566,0.15868917,0.004667458,0.042037588
567,1.1750715e-05,0.2173627,0.087616116
568,0.0069906465,0.12456064,0.15715401
569,0.15796371,0.10609742,0.011576814
570,0.07827312,0.07636213,0.02999539
571,0.1030803,0.11062891,0.039308093
572,0.039232753,0.032774854,0.07910851
573,0.14748253,0.17683746,0.031843174
574,0.13773493,0.023245806,0.098630846
575,0.0054439493,0.04653037,0.1073801
576,0.02257427,0.0871645,0.12441461
577,0.13429953,0.17006694,0.11652988
578,0.027787725,0.024498241,0.041467115
579,0.09073077,0.0047993874,0.072697505
580,0.09462219,0.08812474,0.13562629
581,0.24478462,0.088990554,0.12356254
582,0.007918715,0.008495168,0.30583355
583,0.041329753,0.06393227,0.15203738
584,0.07141206,0.030509422,0.0457001
585,0.006157372,0.012826473,0.10088597
586,0.029108983,0.2527734,0.008542405
587,0.08005028,0.06216698,0.011261759
588,0.029240057,0.10288593,0.005007466
589,0.0945048,0.0047031585,0.015028954
590,0.04708862,0.16459073,0.026852937
591,0.026407806,0.17357421,0.26817825
592,0.01184013,0.14148518,0.094585694
593,0.016292086,0.049686853,0.025514096
594,0.11506491,0.080398954,0.030056167
595,0.039692406,0.15495686,0.034715127
596,0.024283389,0.10485924,0.06576098
597,0.15661374,0.014245001,0.075266585
598,0.13594939,0.28390446,0.048043083
599,0.12488183,0.04500514,0.041616764
600,0.020033674,0.14123997,0.19169752
601,0.016238326,0.04984885,0.051366996
602,0.017113619,0.10295672,0.08011829
603,0.077514015,0.069653645,0.15745741
604,0.06046139,0.06955627,0.106638506
605,0.037621766,0.055352725,0.071747795
606,0.16409808,0.019634156,0.029588163
607,0.0327431,0.11825998,0.06481495
608,0.019179912,0.06855906,0.06935316
609,0.014384425,0.06930956,0.1830053
610,0.08362177,0.021816751,0.11812271
611,0.015278199,0.20784427,0.021408046
612,0.028854035,0.14879616,0.08398922
613,0.010524802,0.016963616,0.027203362
614,0.07548937,0.06757144,0.059639316
615,0.09506703,0.14293255,0.08273217
616,0.07456317,0.05794014,0.09664466
617,0.033702068,0.06548471,0.047415413
618,0.09187599,0.106073596,0.06701894
619,0.0960836,0.14730395,0.0109332055
620,0.079218574,0.14960031,0.098037526
621,0.12281685,0.053554654,0.029585743
622,0.03733335,0.15363063,0.018999787
623,0.031584013,0.22087847,0.18047382
624,0.09584755,0.06884929,0.007147426
625,0.0019173815,0.19345835,0.014920657
626,0.12612703,0.14186111,0.0015946766
627,0.008534263,0.20007159,0.101272725
628,0.32520026,0.06542222,0.033341207
629,0.03401212,0.055056106,0.018344909
630,0.018586183,0.13481252,0.1864259
631,0.028959768,0.015817864,0.27610075
632,0.023056991,0.002777595,0.018014975
633,0.041063167,0.052790094,0.14573087
634,0.013402359,0.27649313,0.0735667
635,0.012333786,0.18952528,0.023662275
636,0.08882164,0.26762387,0.08476497
637,0.02603224,0.031958576,0.07822621
638,0.009289196,0.117800355,0.04927616
639,0.017831668,0.025482023,0.094222344
640,0.12599249,0.0046597575,0.06351422
641,0.016689837,0.07201835,0.030336734
642,0.024023106,0.13635635,0.12695612
643,0.009247042,0.11568555,0.066405796
644,0.025208782,0.040121447,0.012012406
645,0.043518547,0.111217,0.070064604
646,0.09968204,0.016513178,0.08033926
647,0.095059924,0.03243306,0.17128915
648,0.0116126165,0.20651744,0.09659028
649,0.21342231,0.10865268,0.10669052
650,0.012940041,0.07458658,0.05460237
651,0.02554346,0.0068483287,0.2026766
652,0.08867084,0.032323346,0.037476536
653,0.1233829,0.04113332,0.003933865
654,0.13051425,0.0069607417,0.062715635
655,0.06040853,0.062106352,0.10975143
656,0.0721387,0.008884367,0.07145514
657,0.061782215,0.059177756,0.018295765
658,0.09512327,0.092261255,0.021600248
659,0.10072302,0.15083806,0.08905709
660,0.014094281,0.06845903,0.08332232
661,0.03156428,0.026489645,0.18494096
662,0.12650697,0.049599417,0.07522622
663,0.07610655,0.017300019,0.19047615
664,0.033701766,0.06250269,0.087066345
665,0.010885362,0.11322043,0.14638123
666,0.028385732,0.020992283,0.07265247
667,0.032151878,0.14105065,0.039988965
668,0.051213022,0.013462268,0.058238726
669,0.17538008,0.08336535,0.004496557
670,0.13132834,0.06861452,0.0099790115
671,0.03536004,0.07295919,0.019934285
672,0.046538133,0.05068141,0.030044109
673,0.03070723,0.009544377,0.0077147866
674,0.08813809,0.058864616,0.1092591
675,0.092501864,0.0548309,0.004022956
676,0.1334384,0.07648374,0.049801126
677,0.10277095,0.016954148,0.033949234
678,0.22851141,0.0648095,0.19701704
679,0.07759116,0.10136711,0.12571357
680,0.14227714,0.102316566,0.22128868
681,0.14453708,0.016370146,0.12687474
682,0.09191946,0.20409112,0.008972194
683,0.01841777,0.28014615,0.12025279
684,0.19859155,0.16234413,0.046622567
685,0.17056163,0.031539287,0.18661797
686,0.008138022,0.06649786,0.02092029
687,0.08223587,0.0065995567,0.121441714
688,0.008718534,0.020951735,0.054711297
689,0.24840319,0.112643905,0.12010727
690,0.0877346,0.048591513,0.0020918886
691,0.022055563,0.03569785,0.115943044
692,0.07335421,0.058591794,0.1338675
693,0.07800706,0.070927255,0.08847915
694,0.008141876,0.06941731,0.051653184
695,0.052860823,0.06620023,0.056632355
696,0.034315802,0.02324871,0.04454696
697,0.065099135,0.10665819,0.08860098
698,0.015159813,0.19905758,0.02888757
699,0.0765465,0.007448791,0.011619083
700,0.062026363,0.16291451,0.028861059
701,0.21055585,0.017730823,0.023182146
702,0.040226635,0.08807344,0.19904655
703,0.10542472,0.04533008,0.0754607
704,0.010321767,0.102480404,0.046345163
705,0.013838016,0.24482587,0.06388215
706,0.040839046,0.04270455,0.280113
707,0.06865856,0.09083049,0.04891395
708,0.17441161,0.067982614,0.10106818
709,0.049233425,0.033163417,0.19218065
710,0.006868587,0.18642741,0.062085778
711,0.14168896,0.069735266,0.058394812
712,0.021399822,0.12871312,0.040517356
713,0.04039929,0.122896455,0.0025734634
714,0.17477055,0.10457521,0.055356715
715,0.16094743,0.0076959818,0.0377889
716,0.106852606,0.118315645,0.06740237
717,0.029479275,0.014563322,0.06404821
718,0.05029638,0.12788479,0.09562614
719,0.016134575,0.13436416,0.09131702
720,0.09375382,0.0115680285,0.18704227
721,0.20386606,0.14490171,0.22200724
722,0.0816761,0.061788753,0.026504457
723,0.041188437,0.023786468,0.0681716
724,0.068501875,0.009085062,0.04913862
725,0.17334294,0.018299887,0.14643167
726,0.079982854,0.030199172,0.03685877
727,0.0377503,0.06267354,0.19645432
728,0.012565167,0.08329639,0.13738783
729,0.109524414,0.089679606,0.11293465
730,0.07147306,0.0439258,0.042188738
731,0.034582075,0.058074918,0.16673554
732,0.14273301,0.19703779,0.19197327
733,0.13177548,0.19913152,0.10640062
734,0.07724454,0.21629138,0.14296854
735,0.03356219,0.095040485,0.022914542
736,0.057432704,0.061480105,0.007238941
737,0.113396324,0.16503258,0.04289521
738,0.08253433,0.10168496,0.28660455
739,0.03751586,0.0322937,0.11591216
740,0.1415953,0.22375043,0.056781504
741,0.050252825,0.056762453,0.09291765
742,0.030060755,0.19219854,0.041851003
743,0.008027998,0.011594563,0.08751738
744,0.23014583,0.16794173,0.029536812
745,0.038972307,0.08265445,0.11596886
746,0.10171431,0.24175216,0.07358164
747,0.20910312,0.13466467,0.0748723
748,0.020600565,0.1262906,0.05408131
749,0.008175043,0.027703077,0.04054713
750,0.047348533,0.262926,0.014389605
751,0.020850768,0.13932498,0.08351862
752,0.04819303,0.043534435,0.075308815
753,0.077700816,0.041083626,0.03351571
754,0.04790848,0.03855337,0.15051281
755,0.06991659,0.1077987,0.06450579
756,0.022981979,0.15119949,0.15970846
757,0.12225276,0.12086377,0.092662
758,0.01850571,0.0884838,0.040084343
759,0.048755232,0.064705834,0.009472902
760,0.041572392,0.20753601,0.008380802
761,0.07570279,0.06258843,0.029043648
762,0.032440998,0.13117518,0.0234918
763,0.0073100487,0.17102046,0.07942165
764,0.12670152,0.008547124,0.14035437
765,0.045850847,0.03214176,0.03166391
766,0.08922023,0.087851375,0.06443786
767,0.07993316,0.08626581,0.069373764
768,0.041013915,0.038166724,0.0036786755
769,0.24068958,0.005842847,0.0006354861
770,0.12135074,0.042250965,0.04742413
771,0.042655434,0.018715966,0.0066085476
772,0.0074020433,0.012221033,0.11772539
773,0.032467507,0.014249627,0.0029547643
774,0.029782508,0.09360808,0.058550045
775,0.027565213,0.1708314,0.026709635
776,0.071827695,0.045143545,0.026602058
777,0.07580923,0.01477393,0.014957476
778,0.062101442,0.12168985,0.048579987
779,0.08527936,0.15166959,0.023778783
780,0.09405589,0.0755871,0.17715797
781,0.07555102,0.08362005,0.32590586
782,0.20583154,0.07374221,0.1448712
783,0.008442142,0.03453324,0.15872076
784,0.05832327,0.03545782,0.15674208
785,0.0038185273,0.21102859,0.06199993
786,0.11207157,0.19466104,0.006145213
787,0.022936929,0.068160035,0.088475175
788,0.00032098097,0.08078,0.13751008
789,0.0051014028,0.14526834,0.041621804
790,0.0066074836,0.059388917,0.15478069
791,0.026893914,0.048692916,0.093476675
792,0.019680852,0.107081875,0.05837955
793,0.018543396,0.017169485,0.04716646
794,0.00640609,0.0776739,0.11865718
795,0.03718307,0.042643435,0.19017854
796,0.18039401,0.034320697,0.13855714
797,0.11242885,0.031659834,0.100532226
798,0.000500089,0.032904208,0.005521019
799,0.05298897,0.118089564,0.10586818
800,0.09766834,0.04000055,0.14710236
801,0.04929637,0.11036325,0.09718657
802,0.027045162,0.13675274,0.062149346
803,0.01768178,0.024664842,0.009142608
804,0.17846337,0.074106984,0.17363209
805,0.056787677,0.06010796,0.045790233
806,0.10775108,0.08812602,0.03838514
807,0.02774214,0.03878407,0.038299356
808,0.116128325,0.06308117,0.012962361
809,0.055930894,0.10017486,0.057086524
810,0.019909872,0.22029518,0.08644662
811,0.019272193,0.056211323,0.07048189
812,0.061082873,0.021377567,0.08574653
813,0.093635,0.12963381,0.21782555
814,0.09558633,0.13657084,0.16483632
815,0.072564825,0.08776389,0.05436781
816,0.13436975,0.13103344,0.073791325
817,0.10843222,0.08504944,0.19106434
818,0.0046420787,0.012314157,0.0034558862
819,0.10803517,0.087011404,0.18712269
820,0.07087092,0.031655025,0.06686301
821,0.106988266,0.020223897,0.014498907
822,0.13856673,0.10033756,0.073843956
823,0.07260254,0.069696166,0.011642929
824,0.06455774,0.013276069,0.11742543
825,0.012259585,0.05778022,0.11900275
826,0.19386744,0.006087146,0.1339015
827,0.05471088,0.024502091,0.04658164
828,0.19389784,0.09250447,0.062088136
829,0.13836801,0.22168212,0.03043393
830,0.058722533,0.060228128,0.04117277
831,0.047204815,0.007740194,0.13425705
832,0.2378709,0.08295609,0.029641338
833,0.14992674,0.13118662,0.008815659
834,0.004887472,0.14252433,0.024887519
835,0.08162755,0.14880237,0.11144962
836,0.04781627,0.25862974,0.052361358
837,0.09097443,0.15637358,0.15650283
838,0.11537356,0.05013733,0.035809077
839,0.34301805,0.10266919,0.056489717
840,0.14648998,0.03648864,0.012444202
841,0.23155326,0.23386393,0.23175345
842,0.30774394,0.12765443,0.07904139
843,0.029812766,0.06472488,0.11204841
844,0.3093072,0.122015715,0.006874405
845,0.04176044,0.19452435,0.08804875
846,0.24334475,0.01101239,0.14790949
847,0.053485423,0.16859804,0.0626387
848,0.21999726,0.19377604,0.17380707
849,0.1513513,0.044109847,0.039174207
850,0.07087704,0.0059304936,0.033071518
851,0.06931848,0.03844773,0.021328654
852,0.24029382,0.111770384,0.010149014
853,0.09034519,0.07382281,0.08822101
854,0.21511494,0.005750948,0.0926041
855,0.051625893,0.23834231,0.08942088
856,0.29294798,0.14260519,0.06748641
857,0.056390133,0.05058812,0.08015859
858,0.20214689,0.0976708,0.091897346
859,0.39525592,0.08406929,0.115845084
860,0.17216052,0.032291982,0.05873885
861,0.03633422,0.108990915,0.077329844
862,0.03475476,0.112802826,0.018729934
863,0.012284459,0.27017227,0.03962361
864,0.11606634,0.02956045,0.097693674
865,0.092024475,0.036220483,0.015540155
866,0.14806734,0.015955795,0.07213101
867,0.042266402,0.025513122,0.06939025
868,0.09038704,0.10479838,0.08569808
869,0.035495438,0.14640626,0.02672611
870,0.055080574,0.023445887,0.16260292
871,0.071387924,0.022086134,0.03512002
872,0.0767887,0.11005705,0.14816862
873,0.10089363,0.020290177,0.17356163
874,0.23421325,0.08929001,0.028650554
875,0.010999439,0.07505282,0.01673382
876,0.19449414,0.08874284,0.05103938
877,0.02614563,0.060842007,0.056473173
878,0.16942215,0.07794197,0.08403232
879,0.15811592,0.00337401,0.010293249
880,0.06064453,0.013201601,0.0810307
881,0.0713714,0.16211753,0.055065073
882,0.057141434,0.023801038,0.112243526
883,0.1036035,0.15446815,0.036442515
884,0.017915362,0.05529816,0.08092428
885,0.07078538,0.083546385,0.08186197
886,0.13645905,0.08386179,0.056609668
887,0.016616477,0.084700234,0.03653404
888,0.13694581,0.067312874,0.16659895
889,0.05164699,0.03728106,0.061486565
890,0.115918554,0.014383248,0.015481306
891,0.028271524,0.07657536,0.12604722
892,0.20594007,0.06568655,0.02709986
893,0.018311169,0.09076574,0.070537835
894,0.32665196,0.06711492,0.0343181
895,0.18151394,0.12579067,0.05809603
896,0.116020896,0.020634469,0.06735361
897,0.024992784,0.13998024,0.2787247
898,0.053739626,0.008934187,0.023267237
899,0.099482924,0.09074989,0.051269792
900,0.11201869,0.066664964,0.07459179
901,0.023122821,0.07834174,0.1983034
902,0.0085175745,0.16692919,0.051026072
903,0.09714461,0.018069671,0.014606682
904,0.20522557,0.038057648,0.0034161743
905,0.06486708,0.03270926,0.060176156
906,0.04365091,0.00816073,0.04052504
907,0.04324322,0.020369839,0.049035046
908,0.19695403,0.14899847,0.09131343
909,0.046430323,0.08899408,0.063783884
910,0.026093064,0.11232492,0.045347538
911,0.12984136,0.057878155,0.031064946
912,0.05958783,0.11025997,0.10706767
913,0.030647758,0.1604024,0.20466796
914,0.024169326,0.07088604,0.16322146
915,0.1343073,0.10285048,0.024822677
916,0.1109031,0.08784543,0.0034089775
917,0.08024523,0.03277843,0.11345855
918,0.060151186,0.075742066,0.33364573
919,0.074000835,0.1764057,0.07982352
920,0.23846965,0.067773044,0.02469288
921,0.057323188,0.07085553,0.01218043
922,0.0045345034,0.0022449913,0.08629255
923,0.10765992,0.085029826,0.25964525
924,0.14685509,0.032515742,0.22448292
925,0.2523302,0.10062544,0.07123785
926,0.117286325,0.1903332,0.011733895
927,0.15369378,0.034228146,0.07440248
928,0.031309664,0.1765682,0.06351619
929,0.09704085,0.06594761,0.0025576404
930,0.18826598,0.19813983,0.08612307
931,0.066684455,0.15951292,0.046805214
932,0.08090724,0.19981474,0.11323463
933,0.11888816,0.10224827,0.037217718
934,0.037375532,0.050448414,0.011380669
935,0.104598396,0.028340358,0.05139292
936,0.036598705,0.04055796,0.09173978
937,0.0015100173,0.13593246,0.07353695
938,0.05857905,0.26086462,0.04550084
939,0.07902181,0.045640044,0.046199348
940,0.035321005,0.16924012,0.054492835
941,0.100313306,0.10534627,0.049676523
942,0.057758562,0.02273353,0.033894572
943,0.09987694,0.02772673,0.093972705
944,0.000118382224,0.10451586,0.115193315
945,0.057898518,0.08524334,0.06960075
946,0.044797964,0.0803692,0.012383425
947,0.04631121,0.082827725,0.054991554
948,0.17599192,0.07840991,0.007151414
949,0.04422866,0.09947468,0.17216799
950,0.12483638,0.0033350373,0.005633245
951,0.11630736,0.005413836,0.03129921
952,0.042695813,0.06432223,0.10468012
953,0.064297765,0.066693306,0.05780535
954,0.13017954,0.08463293,0.023124464
955,0.06680376,0.15626487,0.19101195
956,0.05590951,0.07671033,0.09021427
957,0.19303182,0.005157713,0.08716159
958,0.06139039,0.044094753,0.0050155823
959,0.10294917,0.09662601,0.025208654
960,0.040307812,0.15463178,0.20171121
961,0.12222568,0.016406178,0.023118552
962,0.023937192,0.112858266,0.07855146
963,0.08601781,0.092848554,0.22759223
964,0.0008337251,0.33655977,0.038288437
965,0.07936533,0.016406331,0.120013155
966,0.04018216,0.015048262,0.07803376
967,0.013394821,0.005478465,0.105303064
968,0.102676325,0.031852104,0.16525222
969,0.1666823,0.102560066,0.005252784
970,0.009137812,0.031277582,0.039700933
971,0.04119501,0.17539755,0.025393575
972,0.12846799,0.03743558,0.0064308215
973,0.024227573,0.016112417,0.006008614
974,0.096523866,0.01165116,0.037640948
975,0.056033436,0.04679507,0.06100816
976,0.066897005,0.15821432,0.04175015
977,0.07055621,0.072162606,0.06392986
978,0.10313976,0.123736925,0.053282168
979,0.041514978,0.08019976,0.009033357
980,0.25285125,0.053407744,0.12435632
981,0.08674473,0.06948272,0.08554277
982,0.010281945,0.059386622,0.21816292
983,0.14602521,0.033528138,0.21103682
984,0.019452715,0.11516575,0.03519582
985,0.06621289,0.0006740303,0.15730706
986,0.100523114,0.102782734,0.024741907
987,0.07220563,0.014433194,0.029878546
988,0.03319706,0.08705783,0.024730718
989,0.07642763,0.0035722402,0.042603172
990,0.030342376,0.06823813,0.060981672
991,0.059263304,0.11980963,0.09706593
992,0.06965511,0.19188936,0.05684639
993,0.22784428,0.032919753,0.06587308
994,0.14695928,0.04604644,0.04426559
995,0.09431886,0.13905858,0.09266914
996,0.16819124,0.05939105,0.009978576
997,0.056810718,0.0058772336,0.09911517
998,0.07384012,0.13479517,0.001968268
999,0.088203594,0.18235289,0.21931095
1000,0.15534058,0.0006779217,0.17835465
1001,0.14327815,0.042607162,0.05293248
1002,0.0041793645,0.08245362,0.19610763
1003,0.033405,0.18051611,0.022654084
1004,0.049845282,0.18260817,0.14277409
1005,0.057348248,0.10730733,0.014362352
1006,0.074921794,0.03291128,0.12145951
1007,0.05034349,0.08562888,0.0744147
1008,0.09289599,0.0756687,0.058879066
1009,0.12708008,0.050239388,0.10730461
1010,0.00942028,0.053030305,0.0009316594
1011,0.219009,0.08826714,0.0842497
1012,0.0067828475,0.23577257,0.1500551
1013,0.11061438,0.112911835,0.19431213
1014,0.011163842,0.10385131,0.11015521
1015,0.04572267,0.18650466,0.116607085
1016,0.07729587,0.050881084,0.23157282
1017,0.020157825,0.04498823,0.0613884
1018,0.046839405,0.24277218,0.049932294
1019,0.06449915,0.050477948,0.07202521
1020,0.115864106,0.08595858,0.16385254
1021,0.07111345,0.10659247,0.03357658
1022,0.1062991,0.052654907,0.04937479
1023,0.0063693146,0.006471543,0.14655367
1024,0.09372326,0.0093171615,0.12644342
1025,0.051189214,0.018864822,0.044952165
1026,0.21186066,0.051627755,0.06985147
1027,0.063412465,0.28470513,0.252834
1028,0.054611247,0.09347893,0.1440787
1029,0.26701203,0.063938126,0.29319525
1030,0.073528,0.0014513256,0.008068973
1031,0.015320344,0.120536946,0.14083263
1032,0.046618808,0.07316321,0.12899315
1033,0.05439924,0.21395639,0.22305484
1034,0.023680447,0.05242767,0.18560477
1035,0.10549443,0.08131886,0.31190214
1036,0.1450031,0.05474168,0.087286755
1037,0.13318734,0.08706831,0.022833217
1038,0.07867119,0.08475233,0.020945635
1039,0.057353515,0.062042892,0.15202016
1040,0.12651186,0.18594636,0.116815016
1041,0.055540435,0.0145259425,0.3462333
1042,0.03888121,0.08818434,0.03412745
1043,0.071557455,0.03753926,0.24990624
1044,0.03194178,0.032081682,0.006616471
1045,0.13056923,0.04371234,0.034142926
1046,0.03385976,0.07127591,0.017723301
1047,0.13379262,0.056805458,0.15008406
1048,0.00039434648,0.23938793,0.07136204
1049,0.1023601,0.09535806,0.065155305
1050,0.06399143,0.03304716,0.116230056
1051,0.036845963,0.103384726,0.2500414
1052,0.011984166,0.04534876,0.014893307
1053,0.0677234,0.09308324,0.14450543
1054,0.06751634,0.014142062,0.026479626
1055,0.03148498,0.012293434,0.08979016
1056,0.11169918,0.1411302,0.15682593
1057,0.044631906,0.0002125545,0.015764603
1058,0.040219497,0.061121836,0.04966147
1059,0.06336956,0.047081254,0.11594351
1060,0.06738312,0.027487097,0.0723756
1061,0.10117719,0.080746286,0.13760592
1062,0.06282437,0.05327344,0.11504079
1063,0.07662538,0.16790535,0.07428154
1064,0.107089356,0.22595648,0.05653713
1065,0.16246633,0.10442776,0.022221528
1066,0.048232883,0.12820296,0.11674242
1067,0.006021195,0.032966517,0.09743756
1068,0.034987323,0.061072793,0.035133947
1069,0.032309275,0.092184566,0.13867517
1070,0.0067784274,0.07892135,0.04339837
1071,0.10435621,0.03314671,0.027613698
1072,0.072579846,0.0006465423,0.018718729
1073,0.0072386777,0.17908975,0.18052042
1074,0.13911773,0.11418198,0.023141375
1075,0.03749623,0.019633861,0.0013103483
1076,0.0324185,0.010514908,0.017439112
1077,0.23039958,0.18090525,0.011686387
1078,0.0031041626,0.10071221,0.04297578
1079,0.0741551,0.07862201,0.088567875
1080,0.011180768,0.0046846713,0.02889909
1081,0.1259337,0.18249227,0.18477589
1082,0.09697021,0.02740992,0.06610837
1083,0.15418582,0.03646638,0.04171619
1084,0.15972649,0.0122329425,0.16577497
1085,0.08170458,0.026686994,0.06953862
1086,0.098248035,0.009427046,0.08718613
1087,0.05614548,0.09122862,0.09199179
1088,0.0956618,0.09766529,0.080333635
1089,0.23258886,0.209836,0.026639296
1090,0.067876495,0.060849138,0.04103356
1091,0.039889015,0.051231507,0.02839329
1092,0.03950272,0.016282262,0.19826326
1093,0.10486165,0.15533888,0.04757711
1094,0.059861097,0.08034334,0.14489064
1095,0.19550069,0.13794044,0.06104079
1096,0.17509972,0.13016127,0.06708932
1097,0.020580286,0.015700351,0.05723657
1098,0.09363263,0.16827221,0.035374552
1099,0.06432985,0.08525167,0.074806
1100,0.16639388,0.107822426,0.12551029
1101,0.09215614,0.16603014,0.085383825
1102,0.033992764,0.035480946,0.1745278
1103,0.10217422,0.15312943,0.2024597
1104,0.063650094,0.1397458,0.0016928073
1105,0.020753931,0.115787014,0.0069733285
1106,0.1994299,0.08014485,0.18948136
1107,0.1076935,0.14036538,0.073489256
1108,0.14242831,0.003612229,0.08455639
1109,0.2651103,0.025995746,0.009946132
1110,0.2744785,0.044813853,0.1385996
1111,0.017004866,0.04047269,0.103137106
1112,0.043422922,0.037036307,0.08850173
1113,0.084707364,0.030158715,0.3005668
1114,0.091066696,0.182967,0.064960636
1115,0.029229965,0.00662157,0.018818133
1116,0.17730008,0.12214397,0.05548297
1117,0.07983456,0.0022953677,0.3095701
1118,0.030065479,0.07789303,0.07717179
1119,0.0073911287,0.13461591,0.107020184
1120,0.1572715,0.055791885,0.024874043
1121,0.047786064,0.04008067,0.04946954
1122,0.026725067,0.059749275,0.1692833
1123,0.11645257,0.0677258,0.019220348
1124,0.082970634,0.021038633,0.028667277
1125,0.21366768,0.052965626,0.08685702
1126,0.3384596,0.0075695114,0.0132247945
1127,0.1731174,0.10462898,0.045283947
1128,0.04493011,0.026491027,0.10169098
1129,0.07577332,0.052741904,0.12753008
1130,0.017458081,0.006857398,0.17785001
1131,0.048597366,0.14038624,0.06004235
1132,0.031347517,0.0017261175,0.14446522
1133,0.035560403,0.14594497,0.09732991
1134,0.005956586,0.04887224,0.0027040713
1135,0.103758104,0.113078356,0.10659136
1136,0.17588578,0.040480994,0.06997765
1137,0.11573714,0.009849886,0.058030576
1138,0.014279302,0.12428266,0.21904051
1139,0.10925504,0.1096454,0.072959796
1140,0.0929394,0.09981536,0.047832206
1141,0.08839872,0.14164448,0.06828329
1142,0.033229306,0.069000214,0.07506717
1143,0.12443748,0.09197619,0.10072124
1144,0.04249104,0.021480603,0.026140116
1145,0.11081638,0.15696838,0.019317625
1146,0.01775286,0.021606214,0.035284266
1147,0.006291439,0.013514241,0.056929614
1148,0.048361722,0.02893821,0.07778495
1149,0.2654323,0.111698374,0.050863247
1150,0.08363337,0.073942855,0.25895268
1151,0.09053759,0.0037743624,0.18139927
1152,0.23274697,0.10451845,0.14677273
1153,0.05893287,0.10029265,0.29737067
1154,0.103825204,0.061839398,0.007569332
1155,0.04169341,0.06819693,0.034915633
1156,0.065495886,0.13582847,0.08425566
1157,0.003069655,0.045983233,0.08726072
1158,0.102636635,0.02406056,0.0032080933
1159,0.05086797,0.06709331,0.027535226
1160,0.13844506,0.07904398,0.17511278
1161,0.055142168,0.049871653,0.15885565
1162,0.14669424,0.04636195,0.14954583
1163,0.13684642,0.080695175,0.028896675
1164,0.01140184,0.05902097,0.18617769
1165,0.005435377,0.038606938,0.034766734
1166,0.11352431,0.11285659,0.04834479
1167,0.12685166,0.23682378,0.15807645
1168,0.1651413,0.14292598,0.022152713
1169,0.00300502,0.012004277,0.2524104
1170,0.04203103,0.18453205,0.10447165
1171,0.012766829,0.18395491,0.20455855
1172,0.0816844,0.068084136,0.07031397
1173,0.08563951,0.089205325,0.030844823
1174,0.08964356,0.14311399,0.15748407
1175,0.09004817,0.061341412,0.033947002
1176,0.035569876,0.04137577,0.029105326
1177,0.10650589,0.020842114,0.086699024
1178,0.040583633,0.08517025,0.03966364
1179,0.14843206,0.023971524,0.25220284
1180,0.027729379,0.12945627,0.13170007
1181,0.0043690396,0.0022044715,0.051922776
1182,0.05665223,0.0073759565,0.06486248
1183,0.047714908,0.14984019,0.05435683
1184,0.03308321,0.11043087,0.012485415
1185,0.07152918,0.0041040173,0.055477828
1186,0.11345171,0.07406598,0.068809554
1187,0.03885566,0.020665526,0.0071532237
1188,0.020201348,0.038506567,0.07867215
1189,0.41597062,0.0047630537,0.20567802
1190,0.32469836,0.20605394,0.06208685
1191,0.32688296,0.09608817,0.15353633
1192,0.31579423,0.052617323,0.056983065
1193,0.1295586,0.015260772,0.022597747
1194,0.016593793,0.027498651,0.110799156
1195,0.059230007,0.06351027,0.29047167
1196,0.018592587,0.041777506,0.013637205
1197,0.079847716,0.006792784,0.13145086
1198,0.33877918,0.06281077,0.047719497
1199,0.17027204,0.06233874,0.08332736
1200,0.08981444,0.2190277,0.1146294
1201,0.056474715,0.14776474,0.20597082
1202,0.01190463,0.036514577,0.123566695
1203,0.07931783,0.1600156,0.08089573
1204,0.024448477,0.1253382,0.06628987
1205,0.21055937,0.36953628,0.051392924
1206,0.005259873,0.073091,0.21687582
1207,0.12227502,0.019006474,0.052881055
1208,0.12839605,0.23756558,0.07532905
1209,0.05127221,0.24164888,0.0063270573
1210,0.061589796,0.19997625,0.23946117
1211,0.11266389,0.010808566,0.11469765
1212,0.0050943103,0.11417868,0.06806992
1213,0.12249628,0.030253608,0.10982498
1214,0.04208039,0.04268651,0.061640486
1215,0.024002058,0.25937563,0.052510142
1216,0.2197059,0.019253487,0.01886015
1217,0.040361762,0.12607603,0.038048048
1218,0.019013794,0.100174986,0.07405497
1219,0.023156088,0.0022359162,0.007031079
1220,0.0065018907,0.06594825,0.06678039
1221,0.021961087,0.11511171,0.032693125
1222,0.19840455,0.10189886,0.012251672
1223,0.03380202,0.0010358035,0.012598705
1224,0.07958213,0.045604426,0.1707548
1225,0.2888106,0.022755636,0.009263609
1226,0.058610212,0.018186238,0.09310851
1227,0.16581279,0.2339162,0.069382094
1228,0.17477296,0.020837625,0.07605568
1229,0.013825598,0.0954827,0.08542573
1230,0.080289744,0.025108892,0.22808148
1231,0.23185484,0.0591914,0.032883957
1232,0.12943715,0.072268546,0.14210379
1233,0.00984215,0.09043599,0.018031834
1234,0.03601437,0.036898386,0.021860907
1235,0.040264435,0.18912369,0.08027496
1236,0.04928591,0.23903294,0.02780582
1237,0.16646937,0.16223843,0.034569923
1238,0.1913672,0.11200553,0.04366992
1239,0.0500423,0.02964341,0.2041695
1240,0.06525977,0.04408215,0.043191597
1241,0.0626306,0.027303532,0.13920742
1242,0.049443237,0.035922427,0.031778045
1243,0.07056085,0.009424903,0.03370678
1244,0.27893218,0.04501289,0.14510006
1245,0.1565594,0.011682371,0.054044902
1246,0.12146085,0.06777683,0.13141936
1247,0.0523841,0.034290265,0.06637899
1248,0.008753971,0.10382267,0.033184938
1249,0.11138759,0.048950527,0.060409456
1250,0.30830747,0.031073855,0.04504907
1251,0.04352026,0.09217256,0.0015692363
1252,0.060241394,0.2752201,0.02283721
1253,0.12753963,0.02625737,0.07252002
1254,0.024686795,0.08432848,0.0612746
1255,0.15333946,0.090360716,0.08540959
1256,0.17265457,0.14549246,0.24192162
1257,0.040453233,0.04553376,0.12023643
1258,0.04801828,0.27060556,0.21326244
1259,0.13537471,0.020891186,0.06615937
1260,0.04971252,0.005348698,0.04962973
1261,0.102049984,0.028315188,0.04443855
1262,0.07793096,0.06482032,0.022216361
1263,0.16072704,0.09153739,0.072534405
1264,0.0420775,0.032244924,0.045538813
1265,0.13540986,0.095831566,0.030646544
1266,0.05724532,0.03371352,0.021338759
1267,0.06872004,0.029366983,0.05667803
1268,0.029095847,0.2114105,0.036668144
1269,0.18174145,0.12069515,0.039364412
1270,0.010705901,0.1800791,0.048456497
1271,0.121966764,0.12639554,0.06783599
1272,0.003732098,0.041738562,0.032268602
1273,0.078930065,0.011001423,0.11743612
1274,0.0007764172,0.034395915,0.09199837
1275,0.09705391,0.027012654,0.08636953
1276,0.06798346,0.058374215,0.06908588
1277,0.19499911,0.14681335,0.16104878
1278,0.08886735,0.16208708,0.11583874
1279,0.02504734,0.025190983,0.027913565
1280,0.12274011,0.18147059,0.059457716
1281,0.2461898,0.010783394,0.1681301
1282,0.1484849,0.07546384,0.26548225
1283,0.09190648,0.0056211143,0.0016260097
1284,0.055932958,0.124173135,0.04949252
1285,0.017900746,0.014932259,0.088485666
1286,0.02521838,0.10486381,0.0077085705
1287,0.026890477,0.009870192,0.13356958
1288,0.15340321,0.16561621,0.045052838
1289,0.07952055,0.17470025,0.034273356
1290,0.012897351,0.20616907,0.036966868
1291,0.17376703,0.05752327,0.008603248
1292,0.115921974,0.046017174,0.120310664
1293,0.11757645,0.12371274,0.18483041
1294,0.21380338,0.106360175,0.08173302
1295,0.14311655,0.20218426,0.052266628
1296,0.090089016,0.23653579,0.077238925
1297,0.16226119,0.13237284,0.094838254
1298,0.13961923,0.01518906,0.100120544
1299,0.09411545,0.09847494,0.10200583
1300,0.03776947,0.092449285,0.009210578
1301,0.2641712,0.03874579,0.124266066
1302,0.053125273,0.020180015,0.23923469
1303,0.10886755,0.022980595,0.05202662
1304,0.044513352,0.119394526,0.055560127
1305,0.0017617047,0.18469194,0.049146485
1306,0.024438556,0.051886488,0.116266824
1307,0.020535631,0.15230718,0.0870077
1308,0.17063898,0.04055034,0.08681792
1309,0.008338033,0.005791256,0.029621359
1310,0.02577482,0.16413829,0.1710996
1311,0.028823381,0.09563265,0.06462573
1312,0.21976462,0.04331828,0.012448987
1313,0.24470805,0.20954235,0.037579507
1314,0.11900876,0.030456891,0.10160687
1315,0.17033881,0.3613979,0.010117546
1316,0.031266358,0.096687555,0.038424518
1317,0.023994688,0.02945944,0.07207061
1318,0.10321095,0.12155594,0.0007553657
1319,0.025932651,0.04735684,0.008671673
1320,0.051502,0.028098604,0.012380186
1321,0.029227912,0.026280653,0.053949308
1322,0.053596355,0.12878433,0.08609263
1323,0.17230926,0.06483793,0.15089703
1324,0.04093626,0.12549242,0.053228445
1325,0.10490007,0.21804,0.02656407
1326,0.099761955,0.21077853,0.047747437
1327,0.047548473,0.11537241,0.008762296
1328,0.14040892,0.21677083,0.12692295
1329,0.1140189,0.03322181,0.028724777
1330,0.0005677027,0.009107941,0.0043982975
1331,0.1134689,0.062328257,0.13880011
1332,0.21521491,0.06700901,0.18294773
1333,0.029786156,0.06623678,0.098338515
1334,0.11628301,0.020781072,0.015996022
1335,0.012117611,0.057521377,0.08773195
1336,0.0191746,0.017860666,0.0065610176
1337,0.013498732,0.046904277,0.15530337
1338,0.061947625,0.0044865394,0.10489398
1339,0.041336086,0.031356156,0.16070512
1340,0.08007504,0.20744255,0.07836271
1341,0.02334904,0.009240096,0.043130532
1342,0.21025063,0.10121815,0.036500048
1343,0.040292934,0.024984038,0.009976863
1344,0.064343974,0.0457937,0.061683044
1345,0.017505618,0.042869393,0.009644049
1346,0.079585366,0.04547262,0.09211571
1347,0.1397753,0.017927516,0.033381924
1348,0.08040209,0.10254677,0.077608004
1349,0.10256844,0.127194,0.19647735
1350,0.19026801,0.0057404246,0.062456675
1351,0.03090099,0.04660493,0.015474061
1352,0.13045837,0.05904466,0.06200468
1353,0.0677554,0.090829425,0.12064016
1354,0.18805738,0.018574813,0.14358072
1355,0.028665494,0.10504976,0.024751792
1356,0.04705736,0.06506933,0.099469796
1357,0.024966326,0.021487754,0.051267378
1358,0.085864596,0.061164096,0.0137320785
1359,0.100186236,0.08424195,0.10394952
1360,0.046004653,0.030792259,0.09433308
1361,0.12894827,0.028351238,0.099819005
1362,0.03513118,0.10695266,0.22026846
1363,0.054335397,0.040300872,0.045025405
1364,0.12522842,0.09004016,0.07122284
1365,0.048409108,0.06981271,0.021899879
1366,0.02641042,0.17203525,0.09184736
1367,0.11724353,0.10378184,0.026819084
1368,0.119188376,0.027232617,0.086909145
1369,0.031423848,0.050755322,0.1740216
1370,0.16667731,0.05741758,0.005941229
1371,0.0137780355,0.024867497,0.121681616
1372,0.053435106,0.114018396,0.12751336
1373,0.036394574,0.048906714,0.14606346
1374,0.15636612,0.13250796,0.07344571
1375,0.055579767,0.14767125,0.06444292
1376,0.10362146,0.15115593,0.15395245
1377,0.19184867,0.18931058,0.10350419
1378,0.06461426,0.059004035,0.21404561
1379,0.14253198,0.08732963,0.01884433
1380,0.033927105,0.14621845,0.077188574
1381,0.044089083,0.041806716,0.05577544
1382,0.114767045,0.13304582,0.08489256
1383,0.14761047,0.075686745,0.12128674
1384,0.052699186,0.16249973,0.08195425
1385,0.028778829,0.064256005,0.1690798
1386,0.021956248,0.10445051,0.06091845
1387,0.13815448,0.060804423,0.0336679
1388,0.16032438,0.1262159,0.030906754
1389,0.14073575,0.0076781786,0.049699455
1390,0.12813637,0.08448428,0.08713959
1391,0.10318964,0.005125901,0.09475331
1392,0.16912387,0.104627445,0.1937134
1393,0.115396954,0.046056986,0.1001089
1394,0.097825125,0.08344601,0.11192141
1395,0.16770272,0.036838725,0.028877638
1396,0.09123032,0.059270173,0.0030601409
1397,0.172643,0.053322326,0.019651296
1398,0.018795036,0.061848123,0.036774505
1399,0.0064041642,0.052440915,0.20235579
1400,0.05753621,0.018203238,0.082724065
1401,0.031880993,0.15260269,0.11230929
1402,0.08115003,0.08213378,0.19617954
1403,0.05455057,0.27222413,0.10806443
1404,0.09464355,0.0079121655,0.076591335
1405,0.04166448,0.008229273,0.15750541
1406,0.13462164,0.005766084,0.28425795
1407,0.23884314,0.01789481,0.023722632
1408,0.039849613,0.03764527,0.019485906
1409,0.10711752,0.06959389,0.16217886
1410,0.119837314,0.028873919,0.036695313
1411,0.08335152,0.015538998,0.053064033
1412,0.172812,0.2074573,0.11411332
1413,0.117023125,0.014089963,0.008170112
1414,0.06332154,0.014628328,0.12671366
1415,0.031192774,0.071699254,0.107822485
1416,0.038859583,0.07111062,0.017774444
1417,0.119009554,0.092496164,0.025460077
1418,0.018449571,0.05516199,0.07706245
1419,0.0040231366,0.06965508,0.16651094
1420,0.0021984638,0.07726811,0.11755418
1421,0.16704546,0.031375445,0.12779336
1422,0.1296218,0.05152236,0.024908599
1423,0.09332712,0.042289227,0.019642843
1424,0.06305344,0.10773105,0.006374116
1425,0.03316394,0.054416362,0.1312984
1426,0.23153111,0.057982717,0.056898974
1427,0.09837932,0.17575032,0.023852697
1428,0.052002676,0.04185012,0.11994968
1429,0.11361031,0.19584967,0.09908082
1430,0.13905683,0.04774294,0.036438525
1431,0.056343734,0.015324455,0.31723002
1432,0.32001218,0.029795045,0.11496631
1433,0.0010284485,0.02664142,0.0889173
1434,0.009808056,0.14727768,0.08736505
1435,0.046941366,0.09428327,0.07601233
1436,0.03618226,0.20774888,0.16640973
1437,0.026409687,0.047598798,0.023572374
1438,0.0851591,0.17025506,0.08582733
1439,0.14389388,0.20196205,0.025573371


==> figs/syn_endog.csv <==
x,0,1
0,1.9754353908370477,2.4257588248862643
1,2.1877830086709884,2.7200786426090797
2,2.263530357427528,2.904447021693131
3,2.2170024195298805,2.735654865743806
4,2.1278990478513022,2.717707795494178
5,2.2683640956041,2.9035853838802934
6,2.246752784334395,2.9023370085796962
7,2.3353952834153024,3.0625891207134117
8,2.335565742174544,3.0144890714658708
9,2.209570022963229,2.8872483724904434
10,2.3284798707420022,3.0916811938884026
11,2.282249549057767,2.986448873505198
12,2.5654792544255534,3.307877733090602
13,2.2527148043084284,3.0419650367400024
14,2.385069816554497,3.2648190578597642
15,2.1917630860162216,2.9958434846621502
16,2.4719402884359103,3.3059264366662564
17,2.368636262479564,3.2586733513571247
18,2.3303114818547623,3.260877351057615
19,2.1046891252850903,2.9558535728406348
20,2.290202115628489,3.221544611356939
21,2.303883570803721,3.273843571361718
22,2.2744185068726983,3.2153611851064934
23,2.435857959796136,3.38428496904491
24,2.5228247952783214,3.5169973546198925
25,2.4740354752774714,3.4667832484082464
26,2.250131540793362,3.2400196003211157
27,2.8184515946451816,5.321857092157789
28,2.738555307724973,5.136004610680811
29,3.0602256130360628,5.506585822757554
30,2.9939621269869443,5.501138189565189
31,2.9792915436474403,5.523604950840247
32,2.918404688892623,5.3314725304096555
33,2.6250916196925536,5.093721772439898
34,2.920534830665041,5.3538719822387115
35,2.8594684934482366,5.233483352950937
36,2.716882163149362,5.14066251952874
37,2.858807375443201,5.2293155595205585
38,2.847712401024431,5.188581412192287
39,2.9782074429977126,5.376538747568924
40,2.9781587627801107,5.254326198124619
41,2.8602175223938544,5.209999611437147
42,2.9252285218274787,5.310447273120398
43,2.630995417380598,4.839339308329987
44,2.770180377190329,4.9864287589279295
45,2.7221506393507693,4.848627510507898
46,2.6728542537311344,4.925858274725405
47,2.7724636877990525,4.923293530491923
48,2.8003402460058764,4.950237014889008
49,2.7948600520119444,4.986069828051669
50,2.4816066226798137,4.5420434276094115
51,2.4089396039057616,4.427312096852608
52,2.61508451279513,4.573083374149193
53,2.7488053449749135,4.682008083732944
54,2.587500192998871,4.570787579519747
55,2.6057318474722457,4.553762226099268
56,2.421893361190554,4.220456426507486
57,2.5122639062619796,4.348196181905016
58,2.5936878176539415,4.422798407868786
59,2.5651638485537673,4.335699654833728
60,2.5809567119688555,4.312500248254119
61,2.7055788053271934,4.574929430663845
62,2.482495183683092,4.211595084785544
63,2.379116460875921,4.012591638824405
64,2.568829158939976,4.245530050521872
65,2.4717361301092886,4.08602841022337
66,2.547950799002137,4.19645632408102
67,2.515676059939823,4.152856431125592
68,2.427033852434246,4.010399754379967
69,2.346386427386799,3.8848398819001053
70,2.4051011707425936,3.9283492210979754
71,2.3665021209460964,3.8713549189561256
72,2.4680977684435583,4.022736367323254
73,2.368475606836863,3.8981391748472545
74,2.457534450744698,3.918285247168938
75,2.3427366906145837,3.815942220030279
76,2.3591748210616332,3.769471308462305
77,2.4377868174025705,3.8736845499876873
78,2.3837274334548813,3.8226556352563117
79,2.2045458221207825,3.5752807738200225
80,2.3109966691198593,3.658386071100515
81,2.2272899740979852,3.672249717387113
82,2.440531451687548,3.8543426744830684
83,2.152893733775487,3.416097941897897
84,2.399502397994815,3.8137043880344548
85,2.302286124281161,3.7737488948242515
86,2.3564426768643068,3.746181540694228
87,2.2183800269895193,3.6482650582122877
88,2.325725236551858,3.714778934191159
89,2.3454683063344,3.800971885848589
90,2.371796090280434,3.8478406608326736
91,2.242128949698097,3.593709525871346
92,2.3545401944806583,3.7382307063279496
93,2.357225739512914,3.8767697534337318
94,2.473114028461434,3.944288731530154
95,2.308447485285111,3.753770840640268
96,2.2655041731994503,3.738787255966236
97,2.266819969780327,3.66569353657341
98,2.350994929071409,3.8157494080601797
99,2.3949864202353925,3.9023170100469367
100,2.2887757784021967,3.832603004177167
101,2.3722401010810312,3.906137144623682
102,2.4383118078235637,4.001350214742094
103,2.3561222040770438,3.924733048773958
104,2.2590948547615164,3.7847875087412026
105,2.478904123639637,4.059413211528822
106,2.294081524361602,3.909547306833443
107,2.5343262404250084,4.163683571266217
108,2.12078486587292,3.6891565028339928
109,1.759821036644164,1.910930166607593
110,1.6006957299853903,1.7697221940804062
111,1.9870483931026663,2.1860998754215037
112,1.7767323428200967,1.9872267433746815
113,1.9278357580951537,2.158618871835859
114,1.6998025686613907,1.8925730153945248
115,1.8641035139777988,2.054551573977913
116,1.8438401275788145,2.0915991073738347
117,1.9099474122024789,2.1560091960840655
118,1.6942090028360954,1.9824977583010321
119,1.7315001641465928,1.9940107223092771
120,1.950603177177421,2.227853167685974
121,1.594649963441081,1.7935340347883995
122,1.7121431993027465,1.9695814505990268
123,1.7893272056908742,2.0796828053689964
124,1.579104599570276,1.9248071312360007
125,1.5765748386087257,1.9738409093744922
126,1.8768626829797288,2.12853001329957
127,1.7871766055977711,2.0767916873510694
128,1.7965304756113794,2.146381894748896
129,1.5829883764067874,1.9781915821573746
130,1.761693690528897,2.11731501538841
131,1.819188984423104,2.054727535101571
132,1.7260254726111097,2.030988268388046
133,1.8465045397227389,2.268274236759293
134,1.85518216145181,2.166906752785523
135,1.7077840846402061,1.9715894519680899
136,1.6095519364357787,1.8944149431089032
137,1.8772321705989699,2.137142716683342
138,1.6498334786538102,1.8660185463013175
139,2.0272878530928957,2.2375078498448184
140,1.6553479245920617,1.8660648351037912
141,1.6715798269121804,1.8224724675040003
142,1.8634153299497473,2.0111680350271968
143,1.8127057090549368,1.92241158159016
144,1.6896156165914726,1.7783492996751593
145,1.727267746473212,1.8162720166407231
146,1.8230825453119275,1.9203009580249555
147,1.822407375724685,1.9088721514747595
148,1.6148897206813704,1.5730947105944892
149,1.740480302528835,1.801808800652645
150,1.627853407591374,1.6403448081453438
151,1.6993787062275296,1.6238158121378374
152,1.7587430012171548,1.7827718947745987
153,1.55837280380272,1.5275093478794806
154,1.5153627223602655,1.3938498706144795
155,1.6899816393606168,1.6600793071419475
156,1.6543486578705087,1.5087417460701666
157,1.6368597743291593,1.4907828620592856
158,1.7011626548893348,1.587648828463661
159,1.5762156421185167,1.409516741430107
160,1.6989710494684849,1.519162001191638
161,1.668441298791289,1.5066492430462657
162,1.6082946738368056,1.3978105925686055
163,1.5194508178759527,1.2239439818428575
164,1.588592269099168,1.3975553678756896
165,1.5288091152256684,1.2417343555266886
166,1.5475027395816243,1.335669424873981
167,1.6072061336139993,1.3600546539480414
168,1.5007572513064333,1.1714592531703896
169,1.6892112469723317,1.374941453541045
170,1.5296112078078998,1.2736515561795065
171,1.6401541885717175,1.2900524643728573
172,1.6691282390671542,1.4236152385800658
173,1.8103296588201663,1.5603421033443774
174,1.6722193506491745,1.3383840179099735
175,1.705402717864826,1.4591553059268576
176,1.703548612954458,1.401333724087244
177,1.692119059501998,1.3523926121388383
178,1.7538742895386878,1.4903299283859401
179,1.6713777038804105,1.4555795198009576
180,1.807202893447736,1.569419208669538
181,1.5905451669989505,1.358643401504947
182,1.9838016663975688,1.811696223731003
183,1.725290771072002,1.5136523958097459
184,1.7943046435798333,1.623848219254818
185,1.8438198911941084,1.6643746937603128
186,1.9272923810235536,1.8068433927416936
187,1.8408052896265985,1.7397220112247807
188,1.8940255254876295,1.765131166957484
189,1.7585947281711547,1.5655403299726136
190,1.9455026472000294,1.8478968983351796
191,1.9326316754283566,1.9005528645425462
192,1.9432964834215865,1.9027056137237004
193,1.522092366567586,1.6104031462067434
194,1.749770723833241,1.8112522672683675
195,1.9135630107235801,1.948773117802883
196,2.0131948096888244,2.146287252416216
197,2.0359925379934474,2.187485493811657
198,1.8600122519895188,2.0567605407442207
199,1.9581311514697166,2.1982083394400176
200,1.7670378852518676,2.0872957696264036
201,2.193971420530333,2.4673128738554784
202,2.1714347829510188,2.5131518349752993
203,1.9711889160705234,2.2951302104603544
204,2.1635947782541822,2.508916324610187
205,1.8887411452291332,2.316282133295232
206,2.1249537738531927,2.5791999358391315
207,2.305244807263409,2.6931995966718363
208,2.203229528498242,2.71522094691214
209,2.108816808147301,2.5999757809784727
210,2.3520639214297216,2.8825156510426844
211,2.059391126281327,2.745709740798044
212,2.133682013772049,2.78574679453751
213,2.211041265844154,2.9065984977640706
214,2.2136037782751563,2.894508513903186
215,2.4587848463654325,3.166185706712133
216,2.1766210097650456,2.917366728191219
217,2.372821309643421,3.2059157271864525
218,2.308346959800973,3.100076380060522
219,2.4253084962880833,3.273526196508306
220,2.4720278787011662,3.420129977257269
221,2.2640388630553807,3.0758475704455384
222,2.3637626849677886,3.2714937474228467
223,2.5963732384204774,3.5640711850148747
224,2.418592516568048,3.29097029880002
225,2.2196166783766684,3.1690458950167146
226,2.538876235063354,3.4851587694677217
227,2.4582194107372137,3.427924362104453
228,2.343981390629722,3.3635939995751096
229,2.472925791147731,3.4126572050245922
230,2.2377627187200813,3.302708244787633
231,2.563628254943794,3.618502089028965
232,2.471231770237406,3.462813278378296
233,2.49328956062568,3.5206650360362826
234,2.315304847197994,3.28785414224936
235,2.4128618257534167,3.424819145147646
236,2.5439486247784,3.563491757490959
237,2.4196681630314285,3.415891333704498
238,2.5588756447887753,3.5688695576736365
239,2.3624462638863717,3.3493903631153863
240,2.5120613652909807,3.495700214274275
241,2.2944016888727354,3.244965537638426
242,2.493986672540484,3.5120717650826903
243,2.6150640105531613,3.577866253903337
244,2.46457410063036,3.3988443813759766
245,2.5277582458999204,3.425796076534434
246,2.430170251608541,3.307028133372536
247,2.3748825007146874,3.2895005942711215
248,2.3246215487072175,3.1397936364829873
249,2.4841125164028854,3.38796218668954
250,2.2859392803701253,3.0985635632347392
251,2.4574695836953895,3.326654975522481
252,2.3750872622172476,3.119590757034823
253,2.3521947778897725,3.1060370094689844
254,2.565300931224951,3.2384064196561395
255,2.2783472119400363,2.954590309184753
256,2.270323229666382,3.0031188101209407
257,2.3880419368403736,3.0194546316053525
258,2.291015570480322,2.919269220871212
259,2.3115797355987864,2.916581709417012
260,2.3829614612065697,2.968254482006259
261,2.3167109972678435,2.895223983836943
262,2.505793636386973,3.0099998973452857
263,2.2412400393682166,2.739735193550543
264,2.3937796666182125,2.958158235455091
265,2.4577501614053676,2.9602171987644335
266,2.110584233002279,2.665961283580204
267,2.381228819450909,2.850590448208461
268,2.179574759478776,2.594437588064541
269,2.2496990080989137,2.618115802615166
270,2.1648792496623153,2.6016321107751947
271,2.174682044175643,2.57129268291086
272,2.045089407651224,2.4160607642049428
273,2.4627405838045,2.8832370988588085
274,2.1144407843925364,2.4355715955519237
275,2.308844547429024,2.684112800354871
276,2.205848849489137,2.6111074115261292
277,2.1655961605251446,2.514676231401964
278,2.2873593148035467,2.637149053484329
279,2.4070968222545455,2.7739240374693317
280,2.2308187781708986,2.6345759363243095
281,2.3832341803679538,2.7938561282745127
282,2.5434958472123115,2.964483049006696
283,2.205907055751062,2.497310458198351
284,2.2301196332719324,2.5392109926298385
285,2.2013884390979523,2.534179041270498
286,2.278557233219733,2.45824333446037
287,1.9814242101624,2.3345437535557947
288,2.4529777479081596,2.7977375773937645
289,2.238306851243225,2.61536208701743
290,2.086466003835939,2.4183589561800733
291,2.3125903008474182,2.6384568498068877
292,2.3638490744577756,2.76952242202284
293,2.1433220070828556,2.58756095063067
294,2.182952749679182,2.64945155543346
295,2.350688392020365,2.7321112944538175
296,2.200611557460398,2.6993024791533706
297,2.098965833373331,2.5472484416188514
298,2.184974473761746,2.652817538066338
299,2.1144556536558192,2.614081533980219
300,2.1295463589719015,2.5943969297250513
301,2.2215092679650685,2.6905039071411174
302,2.2505157999643766,2.7319541945600356
303,2.275674808804415,2.8020136513640734
304,2.4907164419996923,2.966559580249278
305,2.1634317481816883,2.6579964917393335
306,2.2732089555235397,2.8653228683420338
307,2.203811275796725,2.706107654399757
308,2.1824107238423998,2.7803130020081435
309,2.1804638489061285,2.844848640851592
310,2.1548480061134123,2.763594336203294
311,2.0690112899371114,2.6501907268736202
312,2.2079673224852123,2.864678812825888
313,2.059221811757304,2.763156438226436
314,2.1756485748382297,2.885221063117445
315,2.2074662559395266,2.9015237034349353
316,2.152974709422047,2.8137228275505572
317,2.1395653512811554,2.76254209310968
318,2.0990876965553427,2.7881260481115184
319,2.2424046616316335,2.9786543593521495
320,1.9271501713706867,2.53260583523826
321,2.0000864276175503,2.652879574226578
322,2.1796624607232817,2.9304549143986725
323,2.353372095240531,3.150848067433011
324,2.0749913152712294,2.7655375094687358
325,2.0040365316703967,2.7788258276599622
326,2.145668998239218,2.8299455027581875
327,2.016283742150635,2.6778847115559827
328,2.0408681085984273,2.748488239964665
329,2.0371480561307798,2.6206823035360847
330,2.0959672279493486,2.7224681704364624
331,2.067160879776405,2.6867989635356198
332,2.1074439951669115,2.738914694226482
333,2.056593598458842,2.694671283491081
334,2.1419244207102177,2.7245860372265414
335,2.127498766838507,2.7183501820622364
336,2.039917094640994,2.5448276827829037
337,1.74166685195482,2.215057356946292
338,1.975484991669652,2.561961788899917
339,1.891896955775115,2.3337393158482636
340,2.0891918894407513,2.5769446623869037
341,1.8334078522151245,2.286681069533974
342,2.0987837023555773,2.5542386250277938
343,2.040063993837318,2.4193768040481807
344,1.6173530745827593,1.9600613122960904
345,2.0381179414850576,2.3340583323845063
346,2.0020692175307464,2.3871525091413037
347,1.8393513684205207,2.1510546723220196
348,1.8850297686390511,2.1117041458190258
349,1.9767265749151746,2.189514437290642
350,1.9008710089575442,2.0983654356439
351,1.756926966321948,1.8906242140331395
352,1.7917467000673457,2.007656234919038
353,1.6092979111574142,1.6959674871607424
354,1.9946232625719065,2.1067378713031895
355,1.698537472769894,1.8086760063983718
356,1.8515123580858628,1.912483102880898
357,1.6257656323228968,1.650694425744684
358,1.5942961988890667,1.4652078503908292
359,1.6113535590225907,1.6447418676863994
360,1.8036284316812075,1.736603499303906
361,1.7225712140851264,1.4517914890275558
362,1.6537814528473063,1.5840927653402224
363,1.8946274143490598,1.7700805543302076
364,1.7184265249827695,1.4528755937320543
365,1.7524245208186986,1.5765786728391848
366,1.4602564894078633,1.1855560283725342
367,1.5732100391938866,1.306461095118744
368,1.5806878001923745,1.2943410484636302
369,1.536546354366601,1.2785875219420753
370,1.5384565366269944,1.2534141138922776
371,1.623169532388465,1.32255560727593
372,1.5737965436866534,1.1941265389854347
373,1.6374035728597398,1.2210653765082715
374,1.6209801418394005,1.23972160362311
375,1.7615026875231228,1.3630427960205926
376,1.5350871993193953,1.1262153992416986
377,1.7302624177302377,1.3549248974094446
378,1.5831879839252359,1.1238978893501201
379,1.6909374966636455,1.2916036404640625
380,1.632194452517191,1.2371514361789226
381,1.6294539320833328,1.2016783100992048
382,1.5823452494641943,1.155802437182878
383,1.6094033486726909,1.248365206460286
384,1.603964777744954,1.2842764432292744
385,1.6042207110387252,1.1999460067310839
386,1.6398679804933047,1.2901967585138077
387,1.6541792304922285,1.4321855987632612
388,1.5984276407083104,1.2486398314336524
389,1.7029168696167205,1.433974500567723
390,1.6430421847004668,1.3691946849644148
391,1.6690703926856032,1.4378427108569585
392,1.7047708425794625,1.4014199197394053
393,1.7234158702429587,1.5621051616541912
394,1.697723710761876,1.5802317531432166
395,1.716451034005748,1.5072463060434682
396,1.975145578713855,1.8644765847246325
397,1.6577014091184512,1.5564770092996678
398,1.8259308001850192,1.7369490904152411
399,1.8812780668900926,1.738420671992123
400,1.777819077860281,1.7700230060553257
401,1.8579233152348598,1.8096430661264522
402,1.7667424175226876,1.7586852819813448
403,1.861693889382799,1.9052069802895701
404,1.86362226596671,1.9121096167751848
405,1.8831463059052245,1.9984935699752873
406,1.942329055444629,1.993531078282023
407,1.86356382165514,1.9661426543663687
408,1.7083522527967616,1.8062096308756312
409,1.7710093618026952,1.8979990236133868
410,1.731493697660394,1.9213431268872192
411,1.9304508047602398,2.122872272214683
412,1.9424507506390891,2.1927144392227964
413,1.8084173313750824,2.01389686702083
414,1.890949077194456,2.2216275566464203
415,1.9017146308203094,2.226395817851591
416,1.9538298249135129,2.3298497026722957
417,1.7441377360316006,1.974409902991301
418,1.9865832625117998,2.3919185241236
419,1.9599139694627765,2.364999185368357
420,2.072166655399153,2.49313025716108
421,1.934321213613609,2.362996687271931
422,1.862621391461623,2.263116019759079
423,1.7540342449408592,2.1940650158262045
424,1.8523099461442858,2.2314794137866807
425,2.153530294695285,2.6200556472965593
426,2.0739647537345993,2.465504082302555
427,2.103207056927104,2.609285651576248
428,1.9407765187827448,2.450361527271295
429,1.881082596013938,2.4096629616216863
430,2.1530381456548184,2.7185425931208034
431,2.118310798241578,2.6285453010219193
432,1.8617715567613782,2.29248624329412
433,1.854778285056738,2.4027875454652587
434,2.0727592096251017,2.5671144857840176
435,1.9533053502754087,2.439410483785691
436,1.9443452737407418,2.409969572306225
437,1.9620253169971473,2.504295704894477
438,2.0753206743147032,2.600692117567281
439,2.0687986124705993,2.56742010934426
440,2.0722136356945624,2.526948349436953
441,2.0909627478963344,2.621811159296098
442,2.168144285073471,2.6761222576401087
443,2.0977919720846323,2.5754983464606127
444,1.8994468417920143,2.289766387775007
445,2.1684757300378736,2.6294700781188034
446,1.9767476779576505,2.368997172257586
447,2.093303246601267,2.489348587097581
448,2.0482857836497397,2.445843036253737
449,2.0197300906625406,2.298590555385493
450,2.038142503375798,2.3518170248942267
451,2.003920990233282,2.330620758916935
452,1.8256841696302288,2.127557965564523
453,1.9149844160033647,2.1265772148295845
454,1.9730621456926625,2.201439931268369
455,1.8735447690170202,2.1670618193972517
456,1.9947690659474802,2.2161111283250357
457,2.175095821470094,2.444189098155203
458,2.05638298321058,2.2159319746575123
459,1.9356614928838694,2.1196225316385124
460,2.196404530714709,2.3938309234419695
461,1.785423767643367,1.8850199298424668
462,2.0221775025696567,2.225721197347003
463,2.2146395413901483,2.361161539299686
464,1.9459947714050745,2.0704594143700312
465,1.866317320414102,1.9879857603388502
466,1.9686782277646824,2.0069545802240096
467,2.2228136448296123,2.4405577487410417
468,2.1065126066273487,2.1598148799617736
469,2.019262343953652,2.0868991891974975
470,1.8619074187722677,1.9256732505402394
471,1.9619752068924143,2.072326958276366
472,2.1241666357127635,2.1615017503242804
473,1.9234289003819731,1.9085268952208332
474,1.9730644633025018,2.024596266099703
475,2.021868156729066,2.0558363462476033
476,2.0719849152900207,2.0671328260849604
477,1.7300973770360135,1.8086745906987254
478,2.222690804454589,2.3057923327190597
479,1.9672323506711948,1.9612468820686022
480,1.9869681923980937,2.0374256676876694
481,1.9923641683263174,2.107205111661929
482,1.946941274560035,1.8619651599299871
483,2.002859500400741,2.1247716908923406
484,1.00235353981895,2.0892123480121167
485,1.0821763725858016,2.2314833280711026
486,1.1059307079672482,2.2531670152393586
487,1.000758517089635,2.165529040813092
488,0.9633011305825909,2.0675148221824706
489,0.9181450685408972,2.123326884087298
490,1.0105917517242085,2.125522241491984
491,0.9468728841469031,2.1028954817274066
492,1.0783605488765442,2.305146894798874
493,0.9138914667388013,2.1362606890339846
494,1.0060583429479841,2.2489635696634718
495,1.0204608816966918,2.2368496035974923
496,1.0343515896120643,2.272642918536187
497,1.1686938142447236,2.474157175930519
498,1.1948733344182698,2.5454575694510897
499,1.0665725593342008,2.352337270314716
500,1.11366173501988,2.5130530207012027
501,1.2762140048341652,2.757378912598538
502,1.1841596286287932,2.6217316040827168
503,1.1707736640276296,2.6285373769221296
504,1.0583563091149375,2.610708670096785
505,1.09481301993401,2.6216772728982605
506,1.095947327663324,2.720974181992899
507,0.9187406797445875,2.4769152463704733
508,1.003492438197304,2.510745864006859
509,1.1879953297015782,2.8243323652767485
510,1.0909344695677798,2.7542525841650294
511,1.3501798118020196,3.062494061283801
512,1.2641142641972756,2.987775510803197
513,1.2597436603677006,2.9895496824789287
514,1.1859706629706461,2.8803357197815975
515,1.2831909797391359,3.0969094000565143
516,1.3667191756196306,3.1376022482286112
517,1.2647242450009752,3.1351674346248553
518,1.242408583847964,3.080525269921683
519,1.3944506903233995,3.2348491721135906
520,1.3757295731598038,3.2573374393260695
521,1.1981914603866388,3.0937149109625395
522,1.3021775161272826,3.240628333317135
523,2.394128714224343,3.2730900433336645
524,2.282229127689482,3.070870288042908
525,2.085322679792366,2.9209074720087127
526,2.463801402671738,3.401395072585503
527,2.3378965949741435,3.2795248668990444
528,2.3577326454530017,3.2698368562509152
529,2.20411295846182,3.108808524885106
530,2.3040274864484624,3.091670080692423
531,2.2712884103412456,3.124226483724036
532,2.2311519434117884,3.0853895550050545
533,2.4455063617927033,3.258258975869839
534,2.120501491185133,2.983520523643512
535,2.283345502571754,3.1588272682755196
536,2.4657928606030914,3.2741759635766874
537,2.2703865096600175,3.054987588804279
538,2.24099089048633,3.041986509634177
539,2.3283673916767236,3.1450002195947606
540,2.1879717457784436,2.9998144446324035
541,2.2998482294106,3.1099946660665045
542,2.258612840451406,3.0150845355202582
543,2.2721920435740404,3.023776219210082
544,2.0594278803584825,2.656986511302465
545,2.3636770576429194,3.0929688692542374
546,2.106261023471155,2.757673316565503
547,2.3323480536883032,3.012615423407767
548,2.2584708469125587,2.8514579646867144
549,2.259506082937763,2.9616626498070264
550,2.248402100963225,2.899817369164805
551,2.1619438519448164,2.747674395166017
552,2.3120903116441487,2.9084584262900854
553,2.1118363397344044,2.65772594622982
554,1.986662842402017,2.486227369922826
555,2.1771586811795625,2.7774514481800034
556,2.0661642515858585,2.5592953806750653
557,2.3257240270288526,2.7885362725599805
558,2.1379039735641325,2.580638143420172
559,1.969270989703988,2.3441919937645554
560,2.0741694958576886,2.376915440641179
561,2.0733320203769066,2.429620934998492
562,2.210408978789179,2.551707787072087
563,2.254798889207129,2.537517800759079
564,2.2171333153500696,2.569155673485363
565,2.2059633348112193,2.481354304510945
566,2.2189509254312645,2.4737213069268558
567,1.9028177262706154,2.123833879252416
568,1.9069299683676935,2.103182327561141
569,2.0410512492993265,2.2328842392596435
570,1.9226470665178454,2.0715427981429633
571,2.155754143854926,2.3817966935859687
572,2.2684024977129513,2.482902922405395
573,2.239735759354076,2.283441729036099
574,1.9951978930446577,2.1703117060281647
575,2.080267129103505,2.266049565082133
576,1.9250198506108371,2.033793712724804
577,2.1298052556687885,2.2467005933255013
578,2.016886147102868,2.1586993645651544
579,2.0294447177912716,2.132590583640143
580,2.095249655685959,2.1552234478268577
581,2.2106532691320235,2.320519527070882
582,1.8034545652156446,1.8550151611599928
583,2.1251430087246006,2.2006762798680803
584,2.160041770980109,2.285287439668566
585,2.1237320608284906,2.2631883618860114
586,2.101825993761007,2.217939848092911
587,2.0855524958368816,2.260451206155021
588,2.0324845912685348,2.1940154940663783
589,1.992556660640635,2.202599732722428
590,1.9491048505215913,2.1139115945313414
591,2.0427947090752534,2.237713943366491
592,2.0054012270680754,2.279566177021505
593,2.059539392634188,2.2202644304442654
594,2.1272930970030925,2.3874243718575396
595,2.124145897607138,2.3765708087633097
596,2.253030124571977,2.5664075486559135
597,2.0863448524933474,2.4289830935787045
598,2.1641241980783703,2.5066530088470698
599,2.05570055560671,2.384518532804913
600,2.2416474618705626,2.6445494212447267
601,2.1670817879933724,2.5587110295123683
602,2.288185942367148,2.7200509868576592
603,2.0131493795461064,2.4309004259733005
604,2.143209914560496,2.6162992803351743
605,2.0198656721740775,2.450333898476619
606,2.0319760029454983,2.4740834896248867
607,2.3106211508222008,2.8148577513641344
608,2.2324495032864617,2.8245530323235783
609,2.1999380229159855,2.687386629477344
610,2.1428300303195025,2.674205682399399
611,2.015269345442658,2.563083220797452
612,2.0265352245010027,2.688776454155035
613,2.063089645795927,2.5724587450750525
614,2.284250296449635,2.9878516939673467
615,2.031044260624038,2.6362274292568646
616,2.1463126507649797,2.7434861473909953
617,2.189779586095846,2.8418334941883137
618,2.351483453073462,3.091570962226159
619,2.1035870857729515,2.771237059815288
620,2.2394612496130626,2.9150933008709625
621,2.1272067239543118,2.8104035686630464
622,1.9749911704919256,2.6482505511264236
623,2.2555749323781074,3.0134957328687637
624,2.2028882141822317,2.8227765134483986
625,2.0841441153235394,2.7844612993452644
626,2.228482674108547,2.908722563785461
627,2.296078173096174,3.063599512677592
628,2.329987674850152,3.1454716449097377
629,2.29331408814038,2.9890175399458787
630,2.211468557731433,2.9624513948242717
631,2.005350679958361,2.723884297246162
632,2.2167847848767357,2.9753616490289314
633,2.328540752102101,3.015370318825104
634,2.251876152954138,2.972660744216677
635,2.2873875835956694,3.0021538065101225
636,2.0453797751745633,2.6818607114850046
637,2.11895368686714,2.674096074934293
638,1.8312335517710654,2.4004163140935075
639,2.1304174793691457,2.741241717161781
640,2.0833740369935634,2.581698931677181
641,1.989575796711288,2.586311921463758
642,2.204211299164399,2.778152287453336
643,1.975779879935086,2.394377314309497
644,2.118077010265951,2.597746316617912
645,2.1240668893885664,2.604828800810216
646,1.9649174900741093,2.3853094359258638
647,2.0196280120573236,2.3737510856229207
648,1.8767689083860377,2.262133970673119
649,1.8205007022908748,2.1140414499177904
650,2.080920752947083,2.3944970453237353
651,2.152205201387522,2.422529645957984
652,2.083916458451542,2.307757920632876
653,1.9261039228323682,2.126083609994101
654,1.8501277388381172,2.076600813834891
655,1.9943523347978824,2.122788901574384
656,1.826303006194916,1.9173025117856888
657,2.009056743245767,2.0673220000682493
658,1.824596605683107,1.921269043943635
659,1.9057265612578849,1.945316513993875
660,1.8216434541873598,1.8140510902896105
661,1.9224249812085779,1.9282746665040897
662,2.0142548136323635,2.0180083576783927
663,1.9239263115340615,1.921803129542865
664,1.8819891187803128,1.8355759608006168
665,1.735259288073585,1.7194821850263748
666,1.8869609464721355,1.7679241460277848
667,1.7732629731088547,1.5905339498456201
668,1.7601468580606605,1.5786590752604757
669,1.688881212053671,1.5520112462522477
670,1.7669009688934632,1.496805807487664
671,1.8236927600926691,1.6417246288211582
672,1.9302300057462904,1.6916913348515679
673,1.908399094101106,1.6561535892827766
674,1.4477216012611025,1.1924782444386883
675,1.6893048789858636,1.3779014334464041
676,1.831362478698311,1.5734590469893162
677,1.6711833427362535,1.3377066334264227
678,1.5371723301799731,1.2778858695065507
679,1.7567286391901673,1.5519817500219997
680,1.859319073695442,1.6297731376340798
681,1.6288517654540609,1.4561820850755027
682,1.5897213143320827,1.3481540813643567
683,1.5234621084719957,1.2490602793524852
684,1.7171262501447173,1.4700629508679866
685,1.6309036024054735,1.445788791569632
686,1.6905142662088428,1.3416294597772835
687,1.77130928778886,1.4883851125911427
688,1.7821298647641397,1.6134147878851444
689,1.4750923444886574,1.2782661442140681
690,1.6760612015075613,1.5247379087955233
691,1.7233461302463762,1.4872590727658408
692,1.8237427380045954,1.625126417459314
693,1.6147579261127314,1.452097472851495
694,1.720565052918716,1.494878529145239
695,1.5281025057075337,1.3540169957472643
696,1.706949744178933,1.5484954506148219
697,1.6646044504218047,1.571225093109168
698,1.7085675295337308,1.5688956564152927
699,1.7068878534968772,1.5843657183278328
700,1.7352469420670522,1.6571954840692706
701,1.6363337491902907,1.5838677145124977
702,1.736912468409222,1.743168933796443
703,1.751287503777476,1.8460109654794294
704,1.6479215057867524,1.6148469763623763
705,1.7470781084757292,1.8583017438811074
706,1.8705525577423814,1.9871982443030367
707,1.8863743627570284,1.9912312385514626
708,1.6308008107544447,1.8139511457490674
709,1.860688447461164,1.9935873737119651
710,1.8015735263676744,1.9359445809080431
711,1.744569022598855,1.948785404913147
712,1.9929918383063177,2.2638292920293495
713,1.8335774395925353,2.1511375164227324
714,1.5910274304815537,1.8038261229330752
715,1.8911091398724265,2.254640574513467
716,1.8363589012318715,2.106127713512538
717,1.9281025622726637,2.2762084121051016
718,1.7219688966874211,2.037556592127185
719,1.8581561824497117,2.143054305302371
720,1.861751320028203,2.282248056506554
721,1.8813647771842645,2.2726028811960495
722,1.8609851104807449,2.219733653645398
723,1.6286267871173685,1.9544213293980794
724,1.7594912333323403,2.141427701105618
725,1.8679389181572925,2.235269938129062
726,1.9026664701088993,2.3014155991243257
727,1.920162750957699,2.3659923116720067
728,1.8604902203941873,2.2597159814285135
729,1.9029048334451029,2.4534123758129045
730,1.702938890801086,2.099811106198909
731,1.80488571873389,2.2724309156031843
732,1.9842812760585102,2.465306602289708
733,1.8664250849285156,2.2381407015425445
734,2.051482677463215,2.543337513662924
735,2.0608113999661373,2.530663450935304
736,1.7541447780497024,2.141878927928869
737,1.9785679855297063,2.4006384581555302
738,1.8482208834342044,2.306071019223694
739,1.9213489317954757,2.2641897841541336
740,1.8277389273752755,2.1395753810453835
741,1.8839083055278099,2.2805527648876343
742,1.6777283522767867,1.992093246865036
743,1.890580803293324,2.3003647775853677
744,1.9624735442473273,2.2908506638755783
745,1.959646740337464,2.253954023172314
746,1.822789146725528,2.131800654978826
747,1.8685501613952264,2.2123090972339448
748,1.910336432758795,2.2598459891744866
749,1.7938363210997792,2.128345829467296
750,1.7913268982828634,2.081188606634579
751,1.7522647107096894,1.9403736627402601
752,2.107032333983566,2.400862503089785
753,1.994681084959465,2.280701843573941
754,1.7873840254867148,1.9973346517858603
755,1.8432753644366087,2.0187185330108246
756,1.6886813396315512,1.8018828066691714
757,0.923239827314464,2.052830447122041
758,0.8234888510091455,1.859661481726238
759,0.853621324427131,1.9011528992322404
760,1.0430230754193577,2.127794365896646
761,0.8193155280164065,1.8249641572636048
762,0.7931410140110069,1.936654555367297
763,0.9238837994920033,1.9777140520368448
764,0.8272707081245371,1.8208970382878054
765,0.8351251988378423,1.8421017671650373
766,0.7999081738170439,1.752857099426448
767,0.78953886047605,1.8161218420110075
768,0.9416932746663034,1.903362452144897
769,1.0407264845547055,2.0186076858220545
770,0.7865006244393582,1.7858435250751876
771,0.7271373701528194,1.660753383089928
772,1.0116762766477443,2.109792952805286
773,0.9169675642713975,1.8104742147203639
774,0.9427313133004052,1.9403651342027834
775,0.9365722153465768,1.879281717085035
776,0.8461672170316903,1.796459454224122
777,1.082067751037832,2.0946092149902285
778,0.8665828494303641,1.854390606349979
779,1.9812634017308388,1.947583857389835
780,1.9100034046895495,1.9293077985095128
781,2.0576178766245006,2.07158287545907
782,1.9209254959090165,1.9799419091742134
783,2.050277765012571,2.1417729923731166
784,1.933063530596956,1.9977490252382504
785,2.078904011630726,2.209965488873044
786,1.926575423407511,2.0426355338038302
787,1.9660142869365997,2.060137257100714
788,1.9320201266210577,0.995267965107069
789,2.0307654523076897,1.2127114107087889
790,2.268588245649558,1.4782304154441634
791,2.1521869869301757,1.3903949139241227
792,2.0262372558865516,1.3518843133205771
793,2.102953626551077,1.4067094842977554
794,2.0245419779144815,1.358555159639673
795,2.0905179761817614,1.4782093964298357
796,2.1421805896150823,1.5377617175520784
797,2.3197846010710497,1.6711738439628476
798,2.217564744379842,1.634954213819281
799,2.0557697923579723,1.5316209948300594
800,2.100183095294995,1.5681147349255782
801,2.288607395512413,1.8022061780891963
802,2.096852237678015,1.5767954372680744
803,2.1878348547256525,1.7367006814565205
804,2.3417161238282835,1.9819643078084788
805,2.184570204434881,1.8018608977445179
806,2.2192650766566704,1.9020117029930477
807,2.2024024147054675,1.8242555581047015
808,2.31810228223057,2.968545296260028
809,2.3223356940762905,3.0081192439249715
810,2.292408619617043,3.0799654886885035
811,2.3194660438590193,3.128638595868469
812,2.2797002515508216,3.1285929619787707
813,2.4881418663837715,3.3204336899794153
814,2.3051370684023507,3.1465774347196493
815,2.2779423353204358,3.139451410476245
816,2.4373868212788654,3.3427798867851815
817,2.3528334187769353,3.339954977580269
818,2.3016279883461728,3.2196425790563046
819,2.3369477159849654,3.2838165860923585
820,2.4389020739172347,3.4299552888162266
821,2.446137335065357,3.4359330498104343
822,2.426534325643368,3.4926396762387046
823,2.329566193618672,3.3499359198933547
824,2.5331727165199216,3.64531998845721
825,2.5781403764177746,3.623683573950472
826,2.4054336332459565,3.378084189241866
827,2.401239346262637,3.4585990204740744
828,2.5766802936859756,3.5947330114904874
829,2.5001498980050285,3.5296801403795532
830,2.3992513750940363,3.490265908421982
831,2.5344033431332122,3.5612110290104946
832,2.4730954485874967,3.5596203854249984
833,2.4968485396799496,3.588080699105465
834,2.5843761209919,3.656177145751114
835,2.677025269286804,3.803157556303561
836,2.37635354124847,3.395372950681641
837,2.5321247861971266,3.6054138623277634
838,2.5341922735599383,3.5447072728423192
839,2.4046241336849996,3.414067952839834
840,2.4360063357023685,3.3749563186873717
841,2.4876224814859715,3.4677338013648686
842,2.4731088125460907,3.489317499830748
843,2.482062941817114,3.439096727697571
844,2.3490208785296285,3.268259063851718
845,2.565406541400664,3.451660964546196
846,2.535123068261855,3.4464096869883294
847,2.4676630072957257,3.3230198684197942
848,2.6790018852550253,3.4090898255974107
849,2.4139104464199557,3.2415489317509705
850,2.5083676951679474,3.2656502349858005
851,2.393675468630445,3.1919950996662747
852,2.193306256415104,2.9317113608521677
853,2.473407048675729,3.12863679785222
854,2.484738506462835,3.207537634258572
855,2.507993793801883,3.1032459057440516
856,2.2804829014704904,2.8683468229289266
857,2.2707595122590516,2.8042922029117445
858,2.419904710667705,3.018711870769539
859,2.3568287086221034,2.9141543431260244
860,2.302058921312218,2.752251270745923
861,2.3122723864731354,2.7403745613716675
862,2.150585047158293,2.5773256693965427
863,2.048939913116917,2.4046984273301115
864,2.157527469792247,2.51540466375402
865,2.214387345046317,2.5914045034768582
866,2.351238254154781,2.735077470035508
867,2.315177396104625,2.6109835456273975
868,2.2023302625016323,2.474632443552129
869,2.3631661102457144,2.6928008111333517
870,2.2082027754521545,2.5114302441973946
871,2.099880851786083,2.3537508044841218
872,2.2469914095976335,2.4468220512262455
873,2.1279525790889067,2.3537780195038813
874,2.2112603321920865,2.4329653978696753
875,2.099854075688617,2.2437245770541896
876,2.2579980566874704,2.3706988464790593
877,1.9562001048702657,2.05085211991032
878,2.10671631939239,2.2521545013374507
879,2.1985869445042017,2.4028206175244584
880,2.059861747904767,2.16921531586925
881,2.0712556025838653,2.2550160727479946
882,2.2531028116714134,2.2927502615598554
883,2.1390023613576283,2.2148366302451414
884,2.025962294379962,2.099801779271031
885,1.9516619688708536,2.0189560011612198
886,2.103930637665866,2.215567475711219
887,1.925253837828563,2.0498453208894034
888,1.9210141240422678,2.0005211108637386
889,2.0390084913872877,2.0765149760533683
890,1.9803366964119153,2.069402126732352
891,2.060551239460652,2.226522064472749
892,1.9206809100734936,1.981624199622364
893,1.9865478796656237,2.205860808426504
894,2.0737979372318547,2.2639427499611138
895,1.8962034305383173,1.9556386379827506
896,2.055470522256786,2.2282773879367284
897,1.9876781056902233,2.188322217950917
898,1.9210920980689046,2.1836109001905495
899,2.14366331053341,2.3310633291720215
900,2.092773951934547,2.334093718794085
901,1.9913287568374853,2.2107231412127346
902,2.098724024795642,2.3057687586368827
903,2.1186928236139684,2.398417499066536
904,1.9885944517881164,2.2630838345266486
905,2.046582928449501,2.3307640812857278
906,2.153858308621558,2.427612058160155
907,1.9229296795619302,2.2835911587776767
908,1.9867566203144142,2.300626713692675
909,2.0079982620810766,2.337807584883092
910,2.08488692833284,2.4935859726595258
911,2.1245491804230516,2.532284087181492
912,2.0528473305710913,2.419735410812679
913,2.1484640976419302,2.621104721814577
914,1.895950811704019,2.2148868490192033
915,1.8792944323656424,2.3098174949644052
916,1.9231450356577673,2.3469656587307073
917,1.951661533061842,2.4415267085996506
918,2.090295631470629,2.5242119055801107
919,2.013629224045308,2.461274517551508
920,1.9895452537061766,2.382019125686247
921,2.1173473605210935,2.545591744581041
922,1.8954722357797151,2.354652504735223
923,1.965812697828638,2.4884759036839537
924,1.7118296246845306,2.1873366562728886
925,1.859786376888464,2.3444409745905244
926,2.0378051826405317,2.4615487230423216
927,2.0282548004577254,2.4630059929572736
928,2.0153620594533064,2.514492163197656
929,1.9077860454922742,2.2307832859606442
930,1.870714647311928,2.237776657433603
931,1.7212617750602504,2.139934113325837
932,2.0095134059488795,2.4464313625217757
933,1.9658422756094083,2.3405578433636336
934,2.069601979611742,2.4827230096654054
935,1.849635785107755,2.2688441398993433
936,1.8374107144505332,2.238640811298236
937,1.8106944455664837,2.1603148957167875
938,2.003205779583244,2.414175209163653
939,1.6839731628417431,1.934942397162588
940,1.8951003700780389,2.227216029287696
941,1.7734272473792587,2.104586416291176
942,1.7645919144555249,1.9758973117476963
943,1.874517294136217,2.1279759821215443
944,1.8608852525396222,2.054675007014051
945,1.5865304772656739,1.7248404073703782
946,1.7393579997401878,1.8564121600549504
947,1.6388904098319808,1.739163651812464
948,1.807655174225721,1.9057101284116924
949,1.7817946201095143,1.8841395728153008
950,1.8883135369682356,2.0201089963664147
951,1.7432692189631842,1.7438513312506476
952,1.5339934386002825,1.4836739430698063
953,1.8842612747645144,1.8848883916447172
954,1.5970404149002446,1.6104788145310733
955,1.7629027034766864,1.7236133652250651
956,1.603974516082917,1.540413434016699
957,1.7756701113989062,1.701224759795005
958,1.5973051697385596,1.4846844622574524
959,1.729398681985499,1.5771240420313326
960,1.6773602436915078,1.5362239354427607
961,1.5556913373778283,1.308069168518465
962,1.66052956590099,1.3464795505351863
963,1.554279694076795,1.2517750464216806
964,1.5330851536856016,1.347760807273941
965,1.7506532903557879,1.476472993267254
966,1.4880229199470885,1.1831256072816672
967,1.6066091589242062,1.3828542829522217
968,1.6040571843567504,1.3073701760340972
969,1.3372821238953831,0.9930179752233985
970,1.5922024443421323,1.2135340629687636
971,1.425153554036103,1.0112718464796946
972,1.4549119249941986,1.0976561650925398
973,1.6992297238173335,1.322861492362533
974,1.3637016035241445,1.0022209277189518
975,1.5743016460012014,1.265601362115106
976,1.5778271294857762,1.2406308532448707
977,1.689634102855081,1.3228738083609373
978,1.5285778394831848,1.154037781716927
979,1.4866799646040325,1.1323348137073674
980,1.737473795771448,1.4719572622556933
981,1.4930813731445094,1.1415328050577034
982,1.7372253210996922,1.4302647714910055
983,1.6003589154985545,1.2899163757365875
984,1.6209035531642029,1.2859552201895146
985,1.608331974348967,1.3649310134902448
986,1.413346958948095,1.1084952035616538
987,1.6103041083447616,1.3684363657487322
988,1.4812795001937122,1.233528273309564
989,1.6974278321198832,1.4995968720750348
990,1.763414130849963,1.5896376565259196
991,1.5869218888201957,1.3726464674985812
992,1.8894198326962877,1.7013118042682738
993,1.7056146496997133,1.5833127571426147
994,1.565184674768333,1.4422766122836594
995,1.7665098042243288,1.6617452189283775
996,1.8330001329468144,1.7085543536336552
997,1.9543679992270595,1.951720846874137
998,1.8622063076144146,1.8029761547005845
999,1.8362195553780334,1.8088142901036384
1000,1.773431859227768,1.8706962014350754
1001,2.019040027553546,2.2005832217445827
1002,1.858636325699723,2.0455806731293835
1003,1.92382266243927,2.1212767367698184
1004,1.7754375810331842,1.9110240073942872
1005,1.8251608553165735,1.9787937752886222
1006,1.7734694142010508,1.98445767442395
1007,1.8363282502945495,2.1085360451904895
1008,1.9478162576730897,2.2489164497019134
1009,1.8543624221277535,2.176272703729616
1010,0.858246884767885,2.258919487177101
1011,0.9748004056872556,2.3605790323438036
1012,0.9067166753729642,2.3315666275248956
1013,1.0689799652904757,2.514248305209576
1014,2.103533929107312,2.6209159088471026
1015,2.0051546151101487,2.4905787409043327
1016,1.9835083027912537,2.48417977993938
1017,1.95991214369696,2.4717336255028703
1018,2.2131394421079147,2.7792849190840583
1019,2.036743372735945,2.5817812502831448
1020,1.90227558992726,2.5359841372443936
1021,2.2599562885451308,2.9055175719167776
1022,2.0917972630289525,2.786807985391242
1023,2.0347782046889096,2.708459134561891
1024,2.215979753598174,2.9292919678588873
1025,1.959915018551165,2.624382060733053
1026,2.0686400914915732,2.762042579366451
1027,2.3136218639320227,2.9951103405970905
1028,2.0084650951201013,2.696676291916079
1029,2.250375949878231,3.0379334968395666
1030,2.304474407981255,3.0617201777357597
1031,2.173125193375334,2.944219499176384
1032,2.1346088410788266,2.955842200935984
1033,2.181510612305166,2.9303023182729033
1034,2.1378598412472636,2.8731668841776354
1035,2.4381830268618043,3.244418153482558
1036,2.2871300311885867,3.10434946195691
1037,2.1454957378911996,2.807548413386569
1038,2.239394916762973,3.0903366700574066
1039,2.2645890542726876,3.0472652123648603
1040,2.1256493497861815,2.874116124896564
1041,1.9624045383591227,2.5772796330280023
1042,2.294284280449646,3.017546990695095
1043,2.2503468803874935,2.963876351331389
1044,2.2154810019305584,2.8546285196148906
1045,2.10674382039413,2.852748862744919
1046,2.1556726568746227,2.788345286466975
1047,2.183666059123063,2.7183398395819838
1048,2.136429083047391,2.7169948973957725
1049,2.176847111245675,2.784534168598638
1050,2.393166812238953,2.980581506431138
1051,2.240892573531991,2.815328064554442
1052,2.225772363279983,2.7640110473392827
1053,1.9441308641671968,2.4761316397212285
1054,2.1698168229415544,2.655040184052134
1055,2.2048943522700446,2.6921018293042396
1056,1.971335440537004,2.4487228970530976
1057,2.2077756936982924,2.6145908053588087
1058,2.2633800477613786,2.6727159932971754
1059,2.0286504256567808,2.451078925164242
1060,2.029764829396947,2.3475351357380854
1061,2.1331424850168768,2.5251386392351867
1062,2.2189833085668313,2.5994066417845483
1063,2.17953226021544,2.5592058410272447
1064,2.2788312420794257,2.5761478304011165
1065,2.028695519082712,2.2928435120222526
1066,2.002518506842488,2.261812233864563
1067,2.2345522402881595,2.4757692063492316
1068,2.0927094173175154,2.4096195007946193
1069,1.9835744581698116,2.292588774454151
1070,2.1413136458923976,2.3603401215435866
1071,2.1316831752895053,2.2991084213327904
1072,2.1790774474710695,2.3582600671509537
1073,1.9647776741844796,2.161626112509566
1074,2.064730807984704,2.282674269843106
1075,2.329549589828944,2.4957939773938405
1076,2.170601611998137,2.3415730748490784
1077,2.0364130912081024,2.256020040198563
1078,2.1171093292929677,2.260964607008532
1079,2.2746240133661297,2.483800481817065
1080,2.1147038801543676,2.2695282992246675
1081,2.295223266461259,2.529353234845658
1082,2.2256272010788383,2.4672935588762126
1083,2.0322743104596235,2.1703750021314407
1084,2.1179214122947094,2.3142225113265154
1085,2.026744458971713,2.270796489598191
1086,2.1895048272382205,2.363177144645431
1087,2.0392903161038354,2.2045747372619413
1088,2.1606111198264197,2.4282684099676084
1089,2.1266351163855335,2.4271134771301828
1090,2.0672205295554194,2.340800056468945
1091,2.0746684851499517,2.3449152935768254
1092,1.9917023740454638,2.252395215631963
1093,2.2409452519406807,2.5359344706686775
1094,2.080498015116712,2.4298718929013887
1095,2.3053075747428133,2.695466148908417
1096,2.467244050890736,2.8170250526914735
1097,2.036010955673247,2.334001684022441
1098,2.3587931230591574,2.820323809461593
1099,2.170072857413983,2.6238213800687795
1100,2.2726370922709376,2.702349899984271
1101,2.2708343031855334,2.6840104532756186
1102,2.2910486299943957,2.805432024706122
1103,2.215874630934477,2.641436347418751
1104,2.273282785285949,2.7215256882900523
1105,2.253561168523598,2.8198852005168247
1106,2.4064524456941223,2.995145832967413
1107,2.1691980118087755,2.7320666227241652
1108,2.2086257256678024,2.7538320008697275
1109,2.2698523921900575,2.9698974287487863
1110,2.360705559992469,2.942836090690637
1111,2.1874084746697138,2.771413678538842
1112,2.3698649059145156,3.0721141440220574
1113,2.4155218772861375,3.1155405329468993
1114,2.2581424996293085,3.0361096876277482
1115,2.1438677367300887,2.8681239265691048
1116,2.3191683008557775,3.0509835835289048
1117,2.2740813677438405,3.0117919092801486
1118,2.343828818584549,3.150818431837198
1119,2.4154969029377633,3.1981620441334053
1120,2.1060928037754354,2.832144299169016
1121,2.3349321420704388,3.057153503894929
1122,2.3635492667134272,3.2381916873343943
1123,2.3227175438017533,3.0787461256269424
1124,2.377164472761606,3.1338065550685554
1125,2.2603662386304526,3.099883026990888
1126,2.2733450595128564,3.1680284605461573
1127,2.0301913184838543,2.8358172807470723
1128,2.2603491399219835,3.0446244551102932
1129,2.235175591580949,2.0132517524784532
1130,2.3268262926980006,2.155386586789848
1131,2.2861159276062533,2.0159140295800553
1132,2.112636903408819,1.8339792819020073
1133,2.331169495717564,2.0103827015273135
1134,2.4560691835380606,2.200313880540226
1135,2.211901525614905,1.954682906685548
1136,2.1366861892441538,1.841337104314123
1137,2.3423295675055034,2.113718107595435
1138,2.2771687659841735,1.9361086190720886
1139,2.14277779428493,1.8414505134317007
1140,2.0840675090202456,1.7052121994952385
1141,2.0634666024040826,1.6646355677191553
1142,2.181434264635281,1.793799918345083
1143,2.2795546320864615,2.004507428167159
1144,2.4032720435536286,1.974047106719004
1145,2.361519207061635,1.9608724801621373
1146,1.9818565935740742,1.5192034112079527
1147,2.183046142525873,1.6117269153349234
1148,2.087309328074247,1.5065206464047125
1149,2.090660992783799,1.5632510414193392
1150,2.294984611464794,2.7229312151158087
1151,1.9983742520915428,2.407127358006579
1152,1.956262170761789,2.2809175476168413
1153,2.107965673683931,2.494313370050249
1154,1.7800918657559588,2.129620251774927
1155,2.102930284654075,2.4157823615093665
1156,1.8538372405235497,2.122342307228813
1157,1.9356736243418697,2.138873959597486
1158,2.042954577461606,2.2995313718464603
1159,2.1310356460455204,2.3246894590129905
1160,2.0778640164071756,2.2432883043273524
1161,2.0401806830305818,2.2303434765651255
1162,2.13329710189228,2.2441484209452263
1163,2.045211002472956,2.2077894591724307
1164,1.8357301032506828,1.9017422922709049
1165,1.9435366589319343,2.0193580938768347
1166,1.9335115247399355,1.9679223592743211
1167,2.010751227395323,2.004753365486285
1168,1.9695595444259821,1.945911646968871
1169,2.0177848294900267,2.035569411314074
1170,1.9582238994137395,2.0075325137907365
1171,2.016513971347535,1.9726373311086536
1172,1.943299780008416,1.9203843889894392
1173,1.7193293334237574,1.6941759320803915
1174,1.7566359828737548,1.6874762344770318
1175,1.9331669309873114,1.9133465715601776
1176,1.9723990774743392,1.9064078645892684
1177,1.8196075172546078,1.6779234303651558
1178,1.8579282265524577,1.8395974249959073
1179,1.9949499762232603,1.96763975478309
1180,2.1042869940108924,1.9607347469105534
1181,1.8074858872264308,1.6990607794029007
1182,1.9775222653081037,1.9276617024551346
1183,1.8149595965400798,1.6959012484100842
1184,2.1161527167596534,2.085351971281713
1185,1.8592412807820902,1.7996923876251345
1186,1.832396550795506,1.8081483105520553
1187,1.965199932466783,1.9444556886187034
1188,1.950640382324763,1.850795155812429
1189,1.9269201587083247,1.940122502722002
1190,2.0900863231521103,2.1203655420148984
1191,1.8249340485434908,1.8668015670321623
1192,1.8724580271157594,1.8887548557907214
1193,1.9472326470989814,1.977875375686608
1194,1.9826588806972731,1.9862120997302912
1195,1.7940669248393544,1.9474829665408615
1196,2.0132893526773277,2.106276778231222
1197,1.8625491818279762,2.0095672005945806
1198,2.183775951122998,2.3090856268311866
1199,2.086363139104112,2.293408263422057
1200,2.009271533497766,2.2376423707329414
1201,1.9054524017541223,2.13846552672877
1202,2.287704359698661,2.574354485616383
1203,2.0104758282616397,2.303014825713344
1204,2.0014048370316355,2.2907417902375125
1205,1.9912086990632407,2.345251505653482
1206,1.9412590308067,2.2681799108332683
1207,2.1644803086932627,2.519631561951586
1208,2.1998666357610253,2.6316027293716457
1209,1.977428174256905,2.323876395534957
1210,2.0476693074593073,2.438189044829806
1211,2.1040757370112324,2.5879272850570505
1212,1.9279766408752546,2.3789511899727867
1213,2.131507506258391,2.6085017432951645
1214,2.111300117939184,2.664867770332167
1215,2.1644438617493345,2.679496919553136
1216,2.2058462246623276,2.798946354644266
1217,1.9374848788487704,2.462084465963244
1218,2.006627648230657,2.614471969317534
1219,2.1275030314254337,2.7052507548603213
1220,1.988139717395586,2.5913788471560073
1221,2.009810376726203,2.585274357506706
1222,2.3367016954188573,3.017212521092743
1223,2.265592050495334,2.845618260066395
1224,1.9802600866907973,2.5151036895513235
1225,2.0362796965367655,2.6968875979409583
1226,2.1299069165557944,2.7716403656510193
1227,2.1471378196087407,2.78719438046479
1228,2.111001029972005,2.7382172243309855
1229,2.2466070688042,2.8775802544248483
1230,2.156580045178352,2.8485092883596703
1231,2.0487928584109047,2.737405670791487
1232,2.1115148261278804,2.80283683083203
1233,1.964073391537107,2.5534847153507947
1234,2.2181976349446364,2.913883856310685
1235,2.1269104297742265,2.72082690294842
1236,2.0308451230808693,2.634868646580644
1237,2.234679091457192,2.8024010918812774
1238,2.039431473668598,2.595373076203421
1239,2.1406928704459567,2.7367628573419482
1240,2.2014459128860278,2.794513058378442
1241,2.210662715012385,2.7784298882492884
1242,1.9836225543589918,2.45058330170814
1243,1.9341226102426288,2.4865008963772084
1244,2.1029028228888054,2.5826326538085818
1245,2.103889535858354,2.597923061182909
1246,2.0383606459247363,2.4606518911088013
1247,2.018503619765367,2.401993622472127
1248,1.9226841870767823,2.304651667115543
1249,2.0589847084296373,2.4678424986320495
1250,2.0148494441001885,2.409201390855184
1251,1.812892893369455,2.1547087059217462
1252,1.8026489288310255,2.177924480877535
1253,1.7934765260805579,2.053961093571803
1254,1.9677664451318901,2.1726150596155183
1255,2.1426213963441074,2.393119365611927
1256,1.9386470024368854,2.170790303380456
1257,1.912142774151922,2.082844014868509
1258,1.6726293944722703,1.8265169160940964
1259,2.0673104378068268,2.225406257340981
1260,1.917227805491962,2.01763345072841
1261,1.8532224174843708,1.9560003820067684
1262,1.9611747662714745,2.038172816396613
1263,1.8007384987482347,1.8654833646198314
1264,1.9132737065494734,2.0137526111669777
1265,1.7894138591794473,1.8758588576873305
1266,1.8090433248771485,1.7503753592964326
1267,2.0347567555613684,2.0659528438504804
1268,1.912016658235688,1.8179331305164848
1269,1.8252941722635339,1.7672973453405487
1270,1.6889388861703265,1.5184279936199188
1271,1.700038462236384,1.6213044444664848
1272,1.7864826356299817,1.7666947125689556
1273,1.752555896820811,1.6658254692522911
1274,1.8334426922173768,1.6716013507938698
1275,1.875626720747326,1.6900471234292436
1276,1.9564330584822065,1.8117634559086166
1277,1.8967423557969358,1.7888055010553008
1278,1.5429931717295173,1.408563505897022
1279,1.776863083199127,1.5880420435636964
1280,1.8042981084958796,1.7065412307542416
1281,1.9802293236339437,1.8199382499616776
1282,1.5119141394578792,1.4140236853253039
1283,1.537994150491186,1.4540292490472977
1284,1.6416602772318025,1.4913057031390924
1285,1.7663426154354707,1.6412229222313974
1286,1.671409556666906,1.5132156115636257
1287,1.6893703681106012,1.6343985588809629
1288,1.5868089042950968,1.5442605332799566
1289,1.8810304315869477,1.8258491242492898
1290,1.7601856637710276,1.695222698592533
1291,1.837060730448923,1.777001796353769
1292,1.7686199570295567,1.6749983651585874
1293,1.8146339130847489,1.7723217272566534
1294,1.7272112009367666,1.691666484829422
1295,1.8187474950714113,1.8581596929541768
1296,1.860384698234498,1.932610023201815
1297,1.7413738983237477,1.844827410574894
1298,1.7517045160284195,1.837168911560795
1299,1.7736983809937044,1.7908521722754518
1300,1.6799571976599563,1.6785206859769493
1301,1.7924800718022893,1.8379117026547975
1302,1.9378064950210783,2.0297132113224317
1303,1.6217177741646283,1.7589383741291114
1304,1.8178044176507089,2.0793415633840784
1305,1.9273023651109198,2.1016140306830877
1306,2.003911554506254,2.2613081241491155
1307,1.753454425495154,2.0098380789174417
1308,1.889942256340174,2.120395992943255
1309,1.8205805306284648,2.1320273050510314
1310,1.8498332684107894,2.1606300918536725
1311,1.8972662533581353,2.2886821284001337
1312,1.8430499257543387,2.20317284866689
1313,2.0325608345670805,2.453586999356032
1314,1.8503583181145085,2.2405056059082957
1315,1.9206561431914424,2.3050073436299767
1316,1.8686547530433695,2.2217865523962326
1317,2.0010331858871093,2.4409994885395108
1318,1.8002612000293892,2.3215938262849924
1319,1.9254397248571526,2.330724755005341
1320,1.842021682952705,2.304766998191907
1321,2.1697844766618233,2.6770015651160195
1322,1.716071280723344,2.231100834266206
1323,1.7721250566932532,2.332684273644688
1324,2.1585621898966783,2.6737523087412907
1325,1.8616420094835786,2.422291983008251
1326,2.032297671166816,2.6154218080185174
1327,1.9834138996806967,2.4746816987336153
1328,1.9325937645445828,2.4481457287042803
1329,2.092830578195921,2.619055238919569
1330,1.830293214256379,2.2937580262406208
1331,1.929791381073216,2.449940640355832
1332,1.9834303630921895,2.4986219231680256
1333,2.2136404538921717,2.7094447949453357
1334,1.9792213312676872,2.510513054839956
1335,1.9362598844744756,2.4249711354842134
1336,1.8652797165775024,2.3458638727776977
1337,2.0517152667263296,2.508759279855089
1338,2.014278261407336,2.541630069245455
1339,2.018251276529776,2.5029964882158406
1340,1.8653431325730652,2.3176863399725747
1341,2.0112626490915333,2.5616445112697876
1342,2.177058805814017,2.623362539146467
1343,1.8393628062006138,2.2628754783280627
1344,2.0548971180412954,2.442522669538354
1345,1.8922176219889617,2.2735629371923443
1346,1.983858560917543,2.4293427371735783
1347,2.0115952872137646,2.337962330814106
1348,1.8772582352829756,2.2155109387810654
1349,1.9068769791735745,2.238908816368764
1350,1.9667750864576934,2.2261473088520614
1351,2.0575012541982396,2.304584489421466
1352,1.7173950617788072,1.9442018725043528
1353,2.025200689781071,2.3028682600907207
1354,1.9849147721602614,2.2685454216264223
1355,1.9816472224457662,2.124355817300742
1356,1.6679668180137568,1.7885499128267375
1357,1.9393937639747214,1.99487353505882
1358,2.0957918356103886,2.2716370718014094
1359,1.9732019015806108,2.0797010829968468
1360,1.980391941254472,2.10604088837054
1361,1.8109682828477491,1.9305596304983261
1362,2.001256844807295,2.1556253584068186
1363,1.9969564466803338,2.0927449866812475
1364,1.8838246474342406,1.9251489259056327
1365,1.8486461492289612,1.8955904060544162
1366,1.91745290525536,2.0107068058553477
1367,1.8327405720742707,1.829403866678053
1368,1.9928863416304512,2.026225958391011
1369,2.126211245124281,2.144068619659853
1370,1.851328541271425,1.8533482615919112
1371,1.9639622362221931,1.97163484071458
1372,2.1362720014135164,2.056442466938586
1373,1.9679545752676002,1.9310344123974845
1374,1.6727608623198524,1.5519425800204996
1375,1.86837327795999,1.8643121980308037
1376,2.0865983345249615,2.2147971652082488
1377,1.9199287590522418,1.8686748823444796
1378,1.9500411250987306,1.8991918262183165
1379,2.065341281708479,2.1033334139937123
1380,1.8201577369769706,1.8203007465789716
1381,2.007014599099829,1.987444266578625
1382,2.121547022657459,2.120669951531169
1383,2.106168896170554,2.1852605009401422
1384,1.968720981200305,1.9048760008165755
1385,1.8908899746820724,1.9433445194810788
1386,2.1416009312230693,2.256276199972371
1387,2.0079580186329755,2.0742498918244046
1388,1.9890694890277971,2.0561099227282833
1389,2.233210833191714,2.357757298767874
1390,2.0218531319404685,2.232264656903711
1391,2.378651675372527,2.5925383596791898
1392,2.107724456253245,2.379709326260281
1393,2.2762609071294135,2.4890157315987285
1394,2.1142938767879187,2.399045941761389
1395,2.1322728320192215,2.45691076115793
1396,2.2145654876895238,2.5081001827584943
1397,2.0806023530944455,2.4301271380239324
1398,2.2248758944543185,2.517940704260165
1399,2.1666554614464832,2.5410210638297324
1400,2.211433390411703,2.5670750381463296
1401,2.280864748895564,2.7046882700794512
1402,2.2529938144384833,2.6973901484991494
1403,2.259382696088637,2.706266414414566
1404,2.548965919371774,3.0292240278592217
1405,2.108886927794704,2.6498468962829973
1406,2.2579999142191034,2.8445401554627248
1407,2.3198412553142727,2.9265322264032463
1408,2.162149017954923,2.7528832001273242
1409,2.3812517842745784,3.0409568706080243
1410,2.450182995752425,3.1806655595232796
1411,2.3176789847575914,3.032426828979397
1412,2.2233856995268555,2.95878095228303
1413,2.512393725873917,3.25974475106051
1414,2.342543737344664,3.1461547797252445
1415,2.3960920658568696,3.2793084726675126
1416,2.394739633704227,3.210322608404846
1417,2.3666969570908005,3.242818164270844
1418,2.3778337772547657,3.2905841123358446
1419,2.384862785012746,3.246636286574537
1420,2.392861769754958,3.2429165967372793
1421,2.4100913901826617,3.4252656159934203
1422,2.17903037737773,3.0214590449231586
1423,2.504700651906867,3.337599599514639
1424,2.461845409145755,3.3117033979871007
1425,2.6090446175117368,3.6027910222131956
1426,2.5244151576034906,3.4922029023795895
1427,2.62519797672535,3.6078976376933003
1428,2.495797369988466,3.47153347679709
1429,2.4625135023165035,3.4545254739034617
1430,2.3338961196468344,3.3174205931453518
1431,2.5976530715845256,3.5248296084199042
1432,2.1978230057682366,3.2018781256292534
1433,2.4399682197158294,3.3385753302146632
1434,2.5177544724094476,3.4581553247590007
1435,2.4791876053922817,3.3887450333697178
1436,2.523132947927335,3.516664757316174
1437,2.5412955749290767,3.5320879963651475
1438,2.592628312758215,3.551047640941464
1439,2.523092640892421,3.4199681481570883


==> figs/syn_exog.csv <==
x,0,1
0,2.1404719985910097,0.5067832463382831
1,2.1750005308228406,0.5930604913688957
2,2.243211765568767,0.6924143753082932
3,2.154863818153844,0.588294049516004
4,2.1547750734086306,0.6832282812514131
5,2.248481869771801,0.6813071378537245
6,2.0905656286973757,0.8137352131954843
7,2.181492120500432,0.8485970360638565
8,2.1481917858535873,0.8064365818193782
9,2.1514326065078775,0.8026160616977013
10,2.1666398266250493,0.906508546445168
11,2.0780970717498644,0.886867718096665
12,2.1765965265413096,0.8721336205258583
13,2.118669033378942,0.9732209543228039
14,2.201459303339408,1.0386927861807516
15,2.1003399831570038,1.0052138760899036
16,2.232962275133775,0.9566733475512786
17,2.1196347303209455,1.106959631622785
18,2.179616878576061,1.1210099065530954
19,2.089309585929241,1.0753462061212318
20,2.1954432484617774,1.1114944953300812
21,2.18879685540233,1.167415430475776
22,2.1257361590356485,1.1707661316212947
23,2.1428993127684572,1.169303137152729
24,2.2083744848942035,1.1866470891926264
25,2.1532213490829335,1.2215161314524112
26,2.1972564274398927,1.1883464610770758
27,3.1779157997043335,1.2192634635472537
28,3.0829615177883163,1.141291392082239
29,3.1696100135362633,1.1487402706044794
30,3.2191475471552606,1.1968030520008204
31,3.1984368505549483,1.2601266425537772
32,3.085717266723061,1.160278944207336
33,3.1526078742595374,1.1897682874901008
34,3.0562866958550763,1.2069250715281765
35,3.1127676216155358,1.090174731593243
36,3.1535900057573105,1.129313804667629
37,3.0721878544951964,1.1125523424396793
38,3.079004339623236,1.0684891218083168
39,3.1421359721243953,1.103017758012019
40,3.0045609250654257,1.0318492970823934
41,3.085029881302427,1.0763561978561058
42,3.1002646765512782,1.113448550689707
43,2.977412768253327,0.959516675763634
44,2.918087030745017,1.0096064884867897
45,2.9166743791905594,0.8908529087491304
46,3.0245317603431623,0.9876508544302519
47,2.9813768138677585,0.8801885810119893
48,2.999539201172226,0.8668362243960249
49,3.0816001864575875,0.8672129104145736
50,2.9356002063595827,0.7901822689997418
51,2.9027055879476857,0.7560262652973384
52,2.9632826007229847,0.6351434146567616
53,2.8881249586488655,0.6521870125781302
54,2.9764524096976546,0.6600815755627303
55,2.98622593746875,0.6065565465235312
56,2.8933839352698865,0.4691614635759844
57,2.873133554904994,0.5324873309207195
58,2.8738562245723367,0.5229099705715696
59,2.868904446002205,0.4481114443718099
60,2.8229231109121184,0.42677597443893917
61,2.960811737977275,0.5185930084640192
62,2.7480522872297115,0.47343167665012864
63,2.7010632785331126,0.37725805157590325
64,2.7640751813145625,0.392884401232819
65,2.7528618760732164,0.31714845610329717
66,2.742889047347309,0.36941466854030625
67,2.7948893773711894,0.3196475766668998
68,2.743369934139076,0.2822412465015761
69,2.674446398442905,0.26830700705580446
70,2.748620793066451,0.19858353842954152
71,2.7578843372052786,0.1678808392098533
72,2.6917238835339337,0.2783688761503044
73,2.6986764664014204,0.240433779746242
74,2.6734801981565264,0.16534759646130107
75,2.6596178246332713,0.19119548946541404
76,2.5990775456292723,0.1476769527813808
77,2.6083583462962308,0.1756247459160031
78,2.6230246634976773,0.16988782673678798
79,2.5408224083494773,0.13376499669933528
80,2.567864079637716,0.08460981621573146
81,2.5072769080269772,0.2550950523675196
82,2.611501822750364,0.1440804152271176
83,2.4317322582358267,0.06311743867266278
84,2.581696574137698,0.16447160396105515
85,2.6316617124527943,0.20750921908892409
86,2.4713698017284567,0.2054052839542577
87,2.433737059067243,0.2840220022521961
88,2.4987774728488903,0.18621994828647556
89,2.4451989331333186,0.31053881726337407
90,2.4822711675791806,0.31321198235019887
91,2.3576341527342866,0.23035133307480687
92,2.379018550307417,0.25890831559144406
93,2.491838073845692,0.36483330266396224
94,2.4172419703405117,0.3500716238646191
95,2.365405847335538,0.3501605755831826
96,2.3443843961894304,0.4014545128960948
97,2.258646402779746,0.3594004872042792
98,2.2597618198694955,0.4464980920720299
99,2.3290695422595915,0.4570610915756637
100,2.3114439729566247,0.5174736523955434
101,2.289081046536169,0.5191420270327538
102,2.204092899082409,0.6146559431697676
103,2.282755303718089,0.5696442571171598
104,2.1422925779680497,0.6060618199942153
105,2.189154770090988,0.6479089371249216
106,2.3376586484761517,0.5955152776450191
107,2.1888833530478946,0.7132208724230152
108,2.1480243677983752,0.6591459374158455
109,1.2857470501914237,0.6776474731569565
110,1.1806645280116805,0.7715922667855676
111,1.1720618646309366,0.8173607333378256
112,1.1951871391879714,0.817201107947466
113,1.1764860170138642,0.8567201403116977
114,1.1376017884783856,0.8319594033252552
115,1.1444579053934207,0.8242921430712051
116,1.1726536759579536,0.8819095224213911
117,1.1091896322493393,0.921955957009222
118,1.255544208633078,0.8806888681978633
119,1.1033607321014802,0.9477735894825925
120,1.1122477002493645,0.9615015205118277
121,1.0021762634544122,0.9303945861601495
122,1.1181902628513836,0.9311241598274517
123,1.0892473502773186,0.9943092327192831
124,1.0598571423824332,1.0876986139660112
125,1.0900833797996328,1.136299174487933
126,1.0589534805961014,0.9629207866957208
127,1.0714488270697904,1.005187557624537
128,1.0989893940023028,1.0671422961818207
129,1.0162265448245345,1.1827865777844269
130,1.1016509655775275,1.0730611227609999
131,0.9610329050778115,1.0066961308527478
132,1.0096915168969978,1.066822716437917
133,1.1401930466563306,1.1355642316111854
134,1.1377467133421628,0.9904683128835086
135,1.02785067452894,0.9998400400845512
136,1.1115218890291398,0.9721360828780734
137,1.0606032026322205,0.9728119263576819
138,1.0250690615375522,0.9382007158383081
139,1.119913682863779,0.8670175404267105
140,1.0772506721799893,0.8961220992289798
141,1.106761218431363,0.7966827085015176
142,1.0951505476205035,0.8002365750229302
143,1.0441682153672034,0.7834956864688286
144,1.0857928929999672,0.7277829821116047
145,1.0587752840192093,0.7461555042105419
146,1.1012850892423256,0.7287678241224868
147,1.1327489898793917,0.6934537077471719
148,1.100609297837238,0.5438671213259999
149,1.139890579214544,0.6551776113553839
150,1.065771973516913,0.6394738850606838
151,1.0373140005996349,0.5410401408139873
152,1.1216800322693499,0.6175851698970259
153,1.2491566841646182,0.45941093599260213
154,1.09783838663101,0.43942393991827855
155,1.1584521456678667,0.5211621265965302
156,1.1292866072112768,0.38633304612535946
157,1.0894197156421452,0.41228430654540493
158,1.1658604302539188,0.4047412779298218
159,1.1489889278026733,0.34507551388033797
160,1.1902593519738185,0.3000817009816583
161,1.2410042940339672,0.2902743963173241
162,1.201841899250202,0.2514599588089321
163,1.2115987547425044,0.13159171546087028
164,1.2302959041232264,0.25842019561987767
165,1.1733179423355575,0.1683550255109887
166,1.338177282573434,0.1587707253408533
167,1.2936825132659908,0.14134301826806167
168,1.1776858077321009,0.10914546399720768
169,1.316921351817706,0.036359374213147215
170,1.2885168096987303,0.13304259136298904
171,1.3240755663917987,-0.016186009859679037
172,1.3570170078718689,0.10130466076930296
173,1.3481404783375606,0.10125627380724103
174,1.367322208489438,-0.023328582645226973
175,1.3890764403304492,0.07895249052907569
176,1.3015651467257876,0.06267005035985658
177,1.412891428580998,-0.06156288220487765
178,1.3945189248013334,0.0522615685954471
179,1.462274974841594,0.0707524379996668
180,1.5172481948784609,0.004789623710095444
181,1.4264142091394658,0.07318817324835085
182,1.5981610496488745,0.03841871001199582
183,1.5635536423359282,0.008779738093039946
184,1.6127592341101102,0.030885278159905584
185,1.553269242059932,0.05856024204831793
186,1.6009795479458708,0.10541498366027259
187,1.6631328472436264,0.08980039730182535
188,1.5525551247634826,0.12643743878415137
189,1.5326186861146311,0.0541816783255243
190,1.679697652862399,0.08339389960526757
191,1.6275912794322855,0.20550073253072923
192,1.7557756130402151,0.10869509837600874
193,1.6897528574424614,0.3245791345572349
194,1.7153247425679448,0.27175889620153865
195,1.714743424988212,0.2371178594469292
196,1.7702002449496994,0.33065642700338904
197,1.7694232314024139,0.35570845348933705
198,1.8031251167251783,0.3935809738561494
199,1.869775954301361,0.4069189477594948
200,1.8549992412092846,0.523677685026525
201,1.8689635968116343,0.4518128732257706
202,1.948633044771676,0.48986737285125753
203,1.865518349001882,0.5215761598518531
204,1.9353339006536832,0.503539461372218
205,1.9891608819226996,0.5772807294729991
206,1.977302888832101,0.6207929567598508
207,1.88572344641602,0.5934574216005566
208,2.0312262853214627,0.6618377010042227
209,2.0246063528965474,0.6384743951771966
210,2.0192940824072534,0.6944062512124474
211,2.067044941085979,0.8703948586316371
212,2.084691966635977,0.8129583965966307
213,2.0920426068435196,0.8660479046642099
214,2.0162567182431905,0.8970351686752464
215,2.075986081100446,0.8925437597286364
216,2.079712018215053,0.9345196124248623
217,2.202239055345501,0.9759665198270404
218,2.131369197513239,0.9680597620039059
219,2.2162180881350375,0.9868115415369381
220,2.2195370404472814,1.1177781044432833
221,2.1600197989929213,0.9757317438582628
222,2.1769159114421024,1.0923641423120078
223,2.215311099954709,1.1467231954893904
224,2.253104596756473,0.9944339784716474
225,2.1803546669109872,1.1456691775794035
226,2.2502732062687167,1.0948612416933472
227,2.250594221407062,1.1258771208849447
228,2.3456750477433688,1.129033446764937
229,2.317204994847171,1.0415052219376997
230,2.264543553824815,1.2435649988735258
231,2.4129799628704354,1.1311784701999372
232,2.3591644932904847,1.0826656819941973
233,2.3371897018252517,1.1450408326639683
234,2.298975616384962,1.0974153158118476
235,2.401827832366726,1.0813912042811549
236,2.3928677998127856,1.0974789770748883
237,2.4017422210587247,1.0604694135249435
238,2.423762750583806,1.064150050123944
239,2.405111333806335,1.0458512431011302
240,2.359490289832809,1.0718582720891856
241,2.474008857804228,0.9514125598181012
242,2.4639794396804993,1.0481271636026084
243,2.4343170455732466,0.99419162741807
244,2.5332520296309435,0.8901923545735266
245,2.448270892172119,0.898536512731272
246,2.4038871713925634,0.8998857280902846
247,2.417159919723006,0.9413841782599089
248,2.5081599556843175,0.7481228132448153
249,2.5183373428134126,0.8595746651732634
250,2.4402417390884574,0.7900045510938478
251,2.5116914734016857,0.8177862068349979
252,2.4929417915874676,0.6640434653651224
253,2.4624583173297276,0.6968174305524628
254,2.5585782118813105,0.5250885099873771
255,2.346497246057039,0.67065929895493
256,2.494614302889922,0.64731790534613
257,2.4236068988658825,0.5594789937760504
258,2.491412563288474,0.5100631583288701
259,2.4932944942768613,0.47780630223972737
260,2.455678923701548,0.47660474526521995
261,2.434668177470675,0.4815718637783489
262,2.5201270951639554,0.32552361783511374
263,2.4434293719766087,0.3690406242586973
264,2.489974548077096,0.4258550597311064
265,2.4351120449893253,0.3798813531525374
266,2.4418796991921243,0.4459162679758162
267,2.4721486337701064,0.31104974916333217
268,2.448052014231007,0.25444909529368276
269,2.3649775891367804,0.24790399993048284
270,2.3935113124604803,0.3199962731768519
271,2.439784271565844,0.23562467060306064
272,2.412148314476128,0.2198629324208732
273,2.4436049269089013,0.26492540213314353
274,2.418801172882233,0.1489736329576951
275,2.4445780900571457,0.20397227719636543
276,2.502156751824128,0.205573581499905
277,2.4051753539379472,0.1953231918771276
278,2.4020237554037522,0.19837048130520915
279,2.513036227465646,0.14707880197595086
280,2.436197891033803,0.24754428351534588
281,2.3793148676798515,0.2946193520888428
282,2.5028998740655375,0.2260496863488214
283,2.3735656775129264,0.13949408492110077
284,2.2532573260433715,0.243283595114961
285,2.2884490026826363,0.25142146777496904
286,2.1650431420811023,0.12955270693344717
287,2.3361450551889416,0.24672935439856486
288,2.228942550478931,0.3070514056615193
289,2.3251413331559148,0.28597942559499795
290,2.256796258033715,0.27132643110303667
291,2.1577537050412556,0.3293195952517891
292,2.2699900896151255,0.3609044036766689
293,2.222116074256699,0.44424120855928584
294,2.19969842767586,0.4888661225551303
295,2.186308697613363,0.38435807150236245
296,2.2096874173953553,0.5251296173270602
297,2.118171680534768,0.5189290239708492
298,2.1025233246550474,0.5554418693027581
299,2.052802584643975,0.6309661173365491
300,2.0936777542709675,0.5573489248235555
301,2.0446543322828177,0.5955566307128539
302,2.039674039780044,0.6154684996075163
303,2.0374595489389513,0.6768120907869094
304,1.9844739758187786,0.6448082004535962
305,2.011656411170579,0.6516487172964754
306,2.0501987170993736,0.7560194056917441
307,1.8969418456724774,0.7384339410223903
308,1.9577182440803693,0.8253908748340784
309,2.012208601090782,0.8777073218667639
310,1.9651804095533338,0.8348748337509531
311,1.805667206393855,0.904461111652775
312,1.9341385314033623,0.9195229661853274
313,1.9178026570365412,0.9933777306011486
314,1.9182695174795446,1.0005836393859238
315,1.8372711689901795,1.0338958173337591
316,1.7735081633110514,1.031992048630646
317,1.8713123165147538,0.9164274447615293
318,1.8459895525202588,1.0213914337280623
319,1.9026716225250326,1.0465518486106657
320,1.7109374007836764,0.9999826179676465
321,1.7830700705902494,1.0150108150852044
322,1.8015160097833136,1.133379265044978
323,1.8386999235993984,1.170834680523708
324,1.704650349295826,1.1176280260661247
325,1.7097768358806023,1.2265345040656854
326,1.7073576079850907,1.1074636007018985
327,1.6103032467999625,1.1419324613404884
328,1.63037022503381,1.1899133584657775
329,1.5929446668798906,1.049415885287146
330,1.5632899386157328,1.126474630905663
331,1.6114671533385283,1.0852060094532676
332,1.582830588513255,1.1200738730705901
333,1.554423197638204,1.1478214482841822
334,1.5146537329971634,1.1004463333569885
335,1.5858908390145192,1.063874660955292
336,1.4924088716976895,1.0116082030574192
337,1.4168902179244294,1.0199271947056767
338,1.5341732788509517,1.0925202104063858
339,1.424015986851444,0.9731124888632352
340,1.4741183974722167,1.0009247656133917
341,1.532261728431401,0.9161898041375314
342,1.450210554640384,0.9737995271360326
343,1.3999699073742036,0.9057704753650141
344,1.394800232116041,0.8604108288737476
345,1.347966607441895,0.8292761162380015
346,1.428169233196358,0.8946649000165043
347,1.3785736302882081,0.829888651676527
348,1.3557872014601369,0.7317077019332087
349,1.3721303192255119,0.7022969370169486
350,1.3442193462663703,0.7005130047375611
351,1.3698233281416665,0.5983807781871446
352,1.4408066389492604,0.6606749538360825
353,1.3565873508759128,0.5445012007538286
354,1.2850147968714563,0.6261429470607396
355,1.3393644286756279,0.5872750923875516
356,1.3834544461874678,0.49232469560173475
357,1.2706766351920715,0.5194539677676684
358,1.2054240078467666,0.35759953010450557
359,1.333299752435677,0.48898457659462713
360,1.3370818017376112,0.35257888900519035
361,1.1968386929550352,0.17440123795321583
362,1.3715503391950874,0.3260481905271626
363,1.346722289111947,0.269455993900232
364,1.1220582605340308,0.23122658464302615
365,1.3153143206115308,0.221995988952961
366,1.1420792007835678,0.20567991809718264
367,1.1749214300596518,0.1943871211933752
368,1.2422817428987902,0.1233498357624801
369,1.1741897204696692,0.20659507645418573
370,1.1702999434606975,0.1730768073799129
371,1.2375311877107158,0.10749397470947586
372,1.0935311336810176,0.09808590461103023
373,1.1569978806336252,0.00688381777562521
374,1.1763890256436307,0.04072926528252552
375,1.1388677354373677,0.04280832103838091
376,1.125786910291702,0.03764632636860322
377,1.2037287416034184,0.030397478503330574
378,1.2069973837308408,-0.0837183819207142
379,1.1458507378811298,0.03698769981313623
380,1.1944000117012694,0.010342637081463097
381,1.0977826211307742,0.031110756600646407
382,1.1639265812531676,-0.01134147054386677
383,1.1574828341318049,0.08029392096225761
384,1.1699560690331685,0.12711150795698167
385,1.1753860436126133,0.010709698514736674
386,1.2345705696132168,0.044057990951859624
387,1.2581319209183355,0.19858721041582017
388,1.1023032328981983,0.13208076570165697
389,1.2882729577312482,0.11589486944717099
390,1.225542559582169,0.15117496063048447
391,1.2564968410953083,0.1873651968316013
392,1.1602577734363433,0.15536025392236213
393,1.2625375632923754,0.2765606796867264
394,1.2991430311099443,0.31058203576849097
395,1.2607856730678664,0.2138699140050495
396,1.2846151108214465,0.3293646008000723
397,1.2011447715588186,0.3976042858690762
398,1.264585601023307,0.37163398629142463
399,1.22669438331918,0.32506055125658734
400,1.320359370177162,0.44269899080861874
401,1.2466293534526014,0.4378734322203891
402,1.1753815797810256,0.5390027660908593
403,1.2995372678008985,0.5249926093417627
404,1.2982001507980996,0.5325163672125663
405,1.3351569263798782,0.5970250678401648
406,1.2644421446187262,0.5586412673707076
407,1.2753684112698533,0.6198595027684027
408,1.2163646769526917,0.6529000528033652
409,1.2631937752705242,0.6605236989005729
410,1.334505136759677,0.6967958144626488
411,1.2996606065474534,0.7234548855742882
412,1.3421455681349226,0.7722545393549947
413,1.335482932724974,0.716984092377681
414,1.411213571792067,0.8334289247412414
415,1.4472237765777418,0.8014257316565481
416,1.4747430390360736,0.8515311443209952
417,1.2779210215044816,0.7884155416099465
418,1.3802908751089191,0.9535864320764547
419,1.4144354833933055,0.9304899656119048
420,1.5161970610246511,0.8838200949994686
421,1.398725536635472,0.9724169404541142
422,1.3975754024018123,0.9356092361287323
423,1.4279621879639999,0.9680662358711264
424,1.405555147756012,0.9018558583525186
425,1.455350262756538,0.9851336282973404
426,1.42205952733072,0.9073460865367947
427,1.5292500732319008,0.9886047440442565
428,1.5085616073260368,1.0070722731007096
429,1.4965763794158091,1.0403895678664588
430,1.6283477889599565,1.0017740706480085
431,1.4921176599786659,1.018900897054678
432,1.4252125455954576,0.9574778849800186
433,1.4951500808327869,1.0672456266561696
434,1.4614707646843672,1.0181598584223102
435,1.6051619733910427,0.9113655290863488
436,1.5290108004500542,0.9348251977872749
437,1.5754944098351382,1.0060309106396814
438,1.648580853650025,0.9347746885700865
439,1.6170346093103718,0.9201389229579662
440,1.6187536791799955,0.8604771655365238
441,1.7356494486619427,0.8840315827583904
442,1.582179229639252,0.9558511436626825
443,1.678498382070372,0.851276244454392
444,1.607546830811259,0.7820615074364847
445,1.6797903786286554,0.828132211688803
446,1.6073273436832833,0.7847810966110581
447,1.6242769206011816,0.778542506927631
448,1.7375245745165726,0.705059953794281
449,1.6313594003313052,0.6175743527430666
450,1.7233185700270301,0.6026869820065512
451,1.7548707152858116,0.5990192147209966
452,1.6820758351715335,0.6144478377980375
453,1.6882029694304757,0.4899884188146433
454,1.7711235186515,0.4570880349999418
455,1.7155822976409252,0.5809678687463581
456,1.8223942058481373,0.41352661260464907
457,1.7054829487960776,0.5551357363827595
458,1.737909058369679,0.38745928301612353
459,1.78097808316083,0.3912959962323036
460,1.7510941570542053,0.4291724189335446
461,1.7824959286971649,0.27779759713402313
462,1.7997019812438393,0.4049236055405683
463,1.8120662480845493,0.3206518318230157
464,1.8169872628716188,0.2879613487055305
465,1.8671935745030193,0.2507622035643187
466,1.8513526610407678,0.1501333625852575
467,2.0046551134580346,0.28722206290988256
468,1.8059560019066638,0.20043236317479005
469,1.7915535441436246,0.2291467642293779
470,1.9294075089015723,0.13208276975624733
471,1.8213673632773144,0.26622409299372557
472,1.9250674851629035,0.09973516270675276
473,1.8427088607689428,0.08499141927251816
474,1.9224121597077493,0.12043429725776876
475,1.9115623483553326,0.10424935378782778
476,1.849425030634714,0.09391386063677677
477,1.8575925484291829,0.19970791926416076
478,1.8951708993160512,0.18068810480859335
479,1.8595727265994213,0.08563755746359583
480,1.8452125591486928,0.17046826095363862
481,1.897848394066235,0.2212223284033259
482,1.7679708254595217,0.041384630186921414
483,1.9743310450252696,0.17966222397195386
484,1.9022122633894707,0.18100356866457584
485,1.9391244341766287,0.23965965119598193
486,1.961478764535993,0.22199590000548475
487,1.9442444584656753,0.2568643926541583
488,1.9145777599073273,0.19589974886162076
489,2.012835464155965,0.2650187779578904
490,1.9705379380854295,0.17288202763341484
491,1.9068228262027884,0.2701482459721455
492,1.9412856032578185,0.3415247257245596
493,1.902020496572986,0.36181196534492044
494,1.8851768543366436,0.40042239939622215
495,1.8701616967670391,0.37507716468970714
496,1.9080474948941626,0.3790234419693886
497,1.9757579389986377,0.42344585624863434
498,1.9427992961215885,0.5055794492960344
499,1.8446919558511963,0.4845583107398898
500,1.9355906303106662,0.5754612940346518
501,2.020453292270401,0.6279176821722305
502,1.9940050715291995,0.5874259195857651
503,1.9703407267001452,0.6301244660592376
504,2.091198527024884,0.6756707966258738
505,1.9772954244163792,0.7176220543414144
506,1.9724472295069624,0.8517376527681247
507,1.916774369971954,0.7997165088532113
508,1.940563236139593,0.715962410319678
509,1.952104307883834,0.880379842177671
510,1.9414093404295119,0.923484592509992
511,2.055394074527629,0.9128229496239562
512,1.9897484539261985,0.97171602619043
513,2.0347659278870442,0.9498974108902752
514,1.9598540331738548,0.952584053632032
515,2.02047838884557,1.071305634526124
516,1.9739138896617234,1.0452348370374915
517,2.0193738782136537,1.1476750006894045
518,1.9806742468324496,1.1303727502099914
519,2.0025887713490604,1.1188054614875476
520,1.985304991372106,1.1852738273069496
521,2.0167383483061556,1.182872368563764
522,1.9712486451289561,1.2704353261671655
523,2.007869512313259,1.1667020972702555
524,1.9795266309914292,1.065170459810282
525,1.9607179497176144,1.1403010898100532
526,2.101945621871905,1.182161145303751
527,2.0580407532421203,1.2168105270717875
528,1.9788634506811258,1.2302299806098
529,2.008625055106969,1.2005107184930677
530,1.950854680451676,1.082953672024164
531,1.9687252588891835,1.158100591917598
532,1.9555549860217916,1.1686134914431594
533,1.9226768391694535,1.1352189259898786
534,1.9747438716679757,1.1675294621658547
535,2.044537973704766,1.1376170384685103
536,1.9560325799248068,1.10715575068159
537,2.028304126290778,1.0272653546651629
538,1.925498019185256,1.1176621460736242
539,1.9601212112504047,1.1154296297237791
540,1.927572972430219,1.1307416168518012
541,2.0436356697554494,1.0511048023709058
542,1.9034136074994055,1.0730198550921997
543,1.990148959592718,1.008679594452911
544,1.93999775019951,0.8367463411256362
545,2.0215356342773374,0.9580319926301986
546,2.050916310349325,0.8346055172262475
547,1.9801041999695874,0.9202870263128919
548,1.9815916266918308,0.802921739237654
549,1.9956677103767297,0.9390969489078658
550,2.040724108914791,0.8414042849922462
551,1.989789815733202,0.7877808471394668
552,2.0061123174850115,0.7910826078712407
553,2.0016863678502705,0.7267285634270396
554,1.884204025140284,0.7432833532675569
555,2.0900297740869487,0.7403705066092878
556,2.066476481402278,0.613190517850757
557,1.9703240360219016,0.636866970026903
558,2.051314458685491,0.5561025873510583
559,2.0656776282128035,0.45610958660555423
560,1.9188857573312295,0.45773742149050056
561,1.9695928046893012,0.4953233497025803
562,1.9716706923492755,0.4739512828110273
563,1.9848599910967422,0.3870518880047718
564,2.1050059173481452,0.3993591992816281
565,2.0280159504278203,0.3485106593144215
566,2.0197695530947524,0.32651413993095385
567,2.0532971413709236,0.2591567763951186
568,2.061039249134566,0.22097697950155223
569,2.0460674329581297,0.2250656979750042
570,1.946616906422688,0.234116371218366
571,2.0777878356777624,0.24953150918954808
572,2.0844931115404397,0.2296718252296317
573,1.9843238758838164,0.06872537565348684
574,2.0386474175143325,0.20772013896845395
575,2.10384291802432,0.17848130262195638
576,2.005630371128386,0.14127823539969805
577,2.052774918684684,0.12067717108582764
578,2.0508870704874447,0.1551595762914194
579,2.0473774421489193,0.10594285969921494
580,2.0004795667000286,0.07964534505451265
581,2.0329841583482082,0.12449890501967302
582,1.9928379725095853,0.07352214625274058
583,1.9957106993899925,0.10357056193131162
584,2.0760578477804055,0.11628899306433818
585,1.9281947349767194,0.2338119114255466
586,1.9842475265904365,0.16532012138224866
587,2.0514000807061747,0.19893155995340134
588,2.0477057043858693,0.183570734139878
589,2.0505422502139465,0.24636259596642573
590,1.929829242798321,0.26652283014745215
591,2.0406388364034247,0.23279975478603349
592,2.005977841244735,0.3615680391080832
593,1.9653388312745679,0.2374074962303918
594,1.9846263323467404,0.35709081157476885
595,1.9626194069518375,0.36148694357367067
596,2.0419393997061412,0.38987696564115487
597,2.0027413957205704,0.4550233909667628
598,1.999677361962592,0.45692017304987054
599,1.9212658714357884,0.4909133886404127
600,2.0447992271727053,0.5073364610504145
601,2.0408354767069996,0.49494867088732825
602,2.020595849124519,0.5620894932376689
603,1.9427442970844488,0.595171863846627
604,1.9498721191655237,0.664204408255888
605,1.8694850444721172,0.6609676054219767
606,1.9440120334141175,0.6268019599631058
607,1.9656156908614721,0.6952383401482632
608,1.967648871351701,0.8110387911483554
609,1.8824586653678532,0.7282923651699089
610,1.9450012384391715,0.7451667104804143
611,1.9371556646281929,0.7723147240542636
612,1.9316748967207125,0.9285383750582357
613,1.9747919321303269,0.6959641776186154
614,1.9401287582762126,0.9780493578394722
615,1.9219980335474096,0.8589122024788283
616,1.9050646208695277,0.8595215815883361
617,1.9723191477682072,0.8878591122778173
618,1.9623141355585876,1.0119072551645374
619,1.9143154859642089,0.9473229747469771
620,1.866668310132159,0.9897305282557602
621,1.9355316497606536,0.9539080264378768
622,1.9051299752220865,0.9609258573646065
623,1.976229144284174,1.0264083044647583
624,1.890827881548397,0.8992991446559581
625,1.9219560656632937,0.9857855349201039
626,1.8651183508858948,0.9969076189786222
627,1.9340499617731126,1.0673284782598156
628,1.9488787318160719,1.1213928055353994
629,1.8419783824690104,1.0329523474279911
630,1.9181833164184767,1.0558549051781339
631,1.870340108973363,1.0444847504014925
632,1.9617610123532958,1.036928477300731
633,1.8931643925554669,0.9869964939270254
634,1.882105921468726,1.0396421740375672
635,1.8980550576026503,1.0209849254841714
636,1.8158092665394832,0.9714350707209336
637,1.7587364976989255,0.9010321856235868
638,1.8325723032292578,0.8705288142770837
639,1.810846006580542,0.9405349793364849
640,1.7748592904182492,0.8145269992993238
641,1.8162227431186109,0.9181663375908862
642,1.820128928548491,0.8851686986862566
643,1.6963579360932437,0.7605579551037194
644,1.765174704366061,0.7961092722252401
645,1.7723008819069155,0.7928152939575897
646,1.7750421135048904,0.710494518799078
647,1.6814956712672933,0.6845003172426015
648,1.774376881227905,0.6642354955641725
649,1.7065891417621524,0.5869949023277866
650,1.6543230425000142,0.6485530281688602
651,1.636353620520805,0.6028635124134138
652,1.6829934265935633,0.509792998512737
653,1.621618349509693,0.5188940165425159
654,1.7099302445932083,0.49534393693356027
655,1.6720652926295463,0.38987189394897137
656,1.6809914994655721,0.33400500781064846
657,1.6634653823066574,0.3020434208922049
658,1.6425084811237318,0.36722426359821647
659,1.5970137866305423,0.32144407922762575
660,1.5977342186505301,0.25805403570264746
661,1.611555643466639,0.2667624847495898
662,1.6268182874673065,0.25379253374983524
663,1.5929038831450488,0.2685665019150387
664,1.5881941993522943,0.21265298979220887
665,1.6216128172364486,0.2312219844460873
666,1.5607570078919064,0.13411292747959488
667,1.4667701245669953,0.11184788593769036
668,1.497015268732349,0.09333944377818737
669,1.5845628039033821,0.09446484299584741
670,1.4745108931383462,-0.009800810633296589
671,1.5631534038494082,0.0486068890717135
672,1.464045407384821,0.0392515005504886
673,1.4899487949163375,0.0037067969646689264
674,1.4731129754055763,0.010933540633063132
675,1.436713206593964,-0.039680065115255445
676,1.4340640172058237,0.03341941291745758
677,1.396675563277052,-0.042419321264475895
678,1.519138948887723,-0.025141246823045225
679,1.4648759379739795,0.08375352245979029
680,1.4598983056599917,0.05400654814485607
681,1.5455861859064723,0.07271630222427385
682,1.3993133138857687,0.07836814678585288
683,1.3471435298574852,0.06936854126899525
684,1.4396169747157352,0.04417095115386929
685,1.3649934879614243,0.17651792691126167
686,1.2886355462308694,0.009063227270674573
687,1.269779751022777,0.10958126572119163
688,1.3636203768683022,0.19929964624913782
689,1.3735654558096646,0.155188095760771
690,1.3857226794271766,0.20775382343249857
691,1.3453604316544534,0.12164363558965026
692,1.3295193448221958,0.18216534272482787
693,1.3237427998760278,0.2339575290676662
694,1.2458739418199782,0.2018353404220461
695,1.264054061782074,0.25851661219825817
696,1.2453866221688072,0.2918031938019803
697,1.3102242019871628,0.33534472225837575
698,1.2341399652956424,0.3243441923116542
699,1.2623217786010763,0.3284226340405564
700,1.2767065168079728,0.3781270447976429
701,1.2223555562499886,0.44847491626295055
702,1.23977400374672,0.5151592846851483
703,1.2567001773820594,0.6218311640145648
704,1.1908076538734444,0.4953621915185357
705,1.2795141990015753,0.6286220478727875
706,1.255646533975404,0.6517632260972711
707,1.2168954815339403,0.6618788467032853
708,1.2505386730525951,0.7438413312910995
709,1.1689876560718069,0.7312067976198632
710,1.231482429188712,0.69150645326135
711,1.209643824917733,0.7991926264739014
712,1.1885615790713937,0.90207555224978
713,1.2715602668751305,0.9090399245235097
714,1.1559206835114635,0.8464511342610525
715,1.2370422554900191,0.993347075861375
716,1.118850861291796,0.9471245088463576
717,1.2075609202577713,0.9924338529380695
718,1.2116545467523983,0.9463472294180859
719,1.1860748187859187,0.9224809512796
720,1.2381315452230395,1.0685746184891087
721,1.224607501271658,1.0385791378346076
722,1.0518831917359805,1.110409263062218
723,1.1150347246209478,1.0243695732936489
724,1.13559662880505,1.0855175378276702
725,1.1606443256592758,1.0493451428561757
726,1.1973263449146587,1.0667812754107957
727,1.209288522926705,1.1215803990012743
728,1.1480246017231917,1.1002846135636404
729,1.3014841918853752,1.1996872619001522
730,1.1458777226686894,1.0985778054179718
731,1.254253631295287,1.120557841628868
732,1.2101869701993362,1.1679091215087063
733,1.0778793664384967,1.110367911193041
734,1.2115492473376608,1.181440283374505
735,1.3061643659856974,1.0890264906350917
736,1.1470150406943547,1.0856355060426528
737,1.270275021434947,1.0492439492111347
738,1.2483901527015044,1.1115400792516494
739,1.1786964643511797,1.004656826910758
740,1.2172873945339082,0.9375903418708722
741,1.2565912420837657,1.024465117757255
742,1.136960957631616,0.9945125543632548
743,1.33485183412082,0.9898107429755117
744,1.2082139250405837,0.9656935428106125
745,1.2828740331689321,0.8704936883338447
746,1.279113811161579,0.8926061368966782
747,1.295274144035131,0.9281624850948694
748,1.3582338780154026,0.8938568232106529
749,1.3904080395610676,0.8524073181159781
750,1.3190088319148456,0.8404763898590566
751,1.3596974745058445,0.6776802863701975
752,1.3303210049717176,0.8382262221604806
753,1.460034945029418,0.7413377147996888
754,1.3502168442028049,0.7131229389303242
755,1.3578694733497911,0.6620112425324265
756,1.3939560674841887,0.554964577727368
757,1.456666962895199,0.535009517813303
758,1.4605344107443543,0.4078739004598875
759,1.3991033015513266,0.4639732320392615
760,1.4769270641973713,0.4617436778381368
761,1.4591364290098205,0.3681072196563845
762,1.4606588203364972,0.5509121749173882
763,1.470851736597095,0.4245391789950592
764,1.4462953840039772,0.36063818421504
765,1.4559742612230917,0.37198591695419847
766,1.4752818498878202,0.2870773342206588
767,1.479175535403955,0.38266028511064026
768,1.4822980552174774,0.29402686649314014
769,1.6106179956331168,0.23009627126772111
770,1.5551273223581688,0.29570565260899334
771,1.4558503397050748,0.2742544574460953
772,1.7139081466839188,0.3215501370874434
773,1.5616566865512826,0.15023774289776734
774,1.6320820359859542,0.24212373721253505
775,1.6416468485609004,0.16251476994401115
776,1.5909281314332393,0.2064375619677489
777,1.6927507006509974,0.22155481816919692
778,1.7411591094322307,0.15630426960466587
779,1.6374296196313711,0.19680752779108093
780,1.6869002744234636,0.23447234214430804
781,1.706099550885895,0.21455363118882875
782,1.667584162423108,0.3002991094048576
783,1.8090389278516796,0.24930101791294054
784,1.778704861218142,0.23377741870963203
785,1.856201702574515,0.2706141679400815
786,1.9000091767532008,0.22140736269295816
787,1.8702132017147717,0.21202182574230466
788,1.840559019329143,0.1906244384285864
789,1.8938005305204726,0.31339425752115085
790,1.9343406903556568,0.3232957661557025
791,1.9877849146295323,0.3257539595722412
792,2.0538939078737934,0.3982668046628385
793,2.054138796911608,0.36891527905449883
794,1.9615960666019776,0.47095353123226996
795,2.0048222535164717,0.5137070579864511
796,1.984934318829497,0.5374852913629963
797,2.0527577626233624,0.4333471487734901
798,2.061250165483554,0.5156858489302159
799,2.092817315726197,0.5725900594786515
800,2.1211609690407514,0.5431348734802766
801,1.9852733297039533,0.6946161569664081
802,2.066404746139524,0.5956544353603961
803,2.1087845691011227,0.659298056240409
804,2.1062970632512164,0.7827995364727829
805,2.16364140694837,0.7139599864472693
806,2.232125060611629,0.7555787947074172
807,2.1768209607035427,0.7112568840632836
808,2.1902217670680786,0.7404428406605588
809,2.195093261222483,0.7843158923165873
810,2.2441991900221794,0.8872763654138283
811,2.182086174723144,0.957505952863838
812,2.288968819899593,0.9392110673042044
813,2.3416723819731327,0.8819408434787701
814,2.2549479912166293,0.9519551609453111
815,2.2378913560896887,0.9900845294812869
816,2.2148680813244335,1.0639453664587983
817,2.2782800543482282,1.1306420421722914
818,2.292889351494417,1.0287598866172305
819,2.3480811387557994,1.0304377343059923
820,2.328922382428698,1.1021226982461914
821,2.3807961802472235,1.0658634994952882
822,2.3771024309673976,1.17007218014885
823,2.3693786111846906,1.1142405609097832
824,2.43339695244604,1.193931727619025
825,2.426284536918848,1.1098679054310308
826,2.366156471656941,1.0527630935565848
827,2.3758463428959375,1.1592486703512919
828,2.3794399400447563,1.1044436637095114
829,2.436081229247041,1.0819861703346716
830,2.434285342571576,1.1651624827228768
831,2.4376565765326914,1.077305863481248
832,2.4272844008350187,1.1638436485599895
833,2.571087386698089,1.0742512881019615
834,2.5254482691540328,1.078769186909597
835,2.5075366919284523,1.1631519214033745
836,2.4890698463850427,1.0326459816541993
837,2.5110121200107924,1.0903773548336544
838,2.4587204206700948,1.0415397185964448
839,2.4081120936279587,1.0738503631211394
840,2.4516575789327995,0.9508282580248041
841,2.48277950252632,0.9849620914876487
842,2.4934826212364607,1.025956502221903
843,2.4897886553860014,0.9495192775832749
844,2.5303855722140733,0.8720605322867372
845,2.46946731581959,0.8686943536476504
846,2.5450666419940045,0.8516710636392963
847,2.553637330525172,0.7713842611486436
848,2.4449922954162124,0.6767890568457051
849,2.4993256884059507,0.7706341881707194
850,2.501854533809296,0.6751403638842729
851,2.4597348661296,0.7579362639613727
852,2.4494310739082437,0.6849194233105889
853,2.4242301461064852,0.5908195681643311
854,2.594691636978059,0.5672710790756107
855,2.4674315599364167,0.4820484426319482
856,2.3829026621567655,0.5285501205067381
857,2.437106182702796,0.4199727990683946
858,2.455895118719315,0.49447946765623463
859,2.4938964971934108,0.4138365145429541
860,2.382297266469025,0.3453916215989235
861,2.348410805622361,0.3385290294498011
862,2.3807840924940114,0.31513143465499116
863,2.323381811160249,0.2587568115107594
864,2.388530738441123,0.21814909965494814
865,2.4707896830755693,0.18882975585700817
866,2.3544237116927564,0.2755031467124645
867,2.3254634578655615,0.17743256078665517
868,2.3429185408083644,0.1344572141950856
869,2.41688420644408,0.16159013022079483
870,2.380243065182161,0.1508079148722128
871,2.3818628649498432,0.08391802696415557
872,2.317646588514027,0.054676463162130776
873,2.263520455522726,0.1254202835381496
874,2.3049509262026637,0.09230613676834179
875,2.319548990342886,-0.021205325074493138
876,2.1972478087141996,0.018769180579319037
877,2.2060052378960644,-0.011134138543971061
878,2.16556997458719,0.08353759286862057
879,2.3065645660762373,0.0679351866428499
880,2.2026942602443818,0.010675250456389422
881,2.24547908511889,0.08136123680624599
882,2.1517235443694513,-0.04828576306171162
883,2.167608831950414,-0.010626862783592053
884,2.1851007063288126,-0.02494782436444981
885,2.113733637745456,0.013902951223517007
886,2.0967333431474326,0.08436022196218276
887,2.1017352495978763,0.09829847768253733
888,2.0374514718199834,0.08104166788197188
889,2.070117242684244,0.0032638177652782596
890,2.0211419694199924,0.10465926081392081
891,2.0601999512303957,0.18116113252919866
892,1.9352966725245617,0.12439327104878614
893,2.019661416114239,0.27930962760501504
894,1.915976853456503,0.30954184800134366
895,1.85109029207083,0.1785200818786909
896,1.9939677061204448,0.2344306834929607
897,1.951797944579035,0.2996601866282349
898,2.0045763255448437,0.3469741857989643
899,1.8946044168000156,0.32013041365147166
900,1.9470908698245697,0.3570324425963374
901,1.8892826399920306,0.36633741917231155
902,1.7730082136101757,0.4273875027148697
903,1.8227569264571606,0.49112828296531713
904,1.805301553576293,0.495784807933847
905,1.7547736349025018,0.5423924471799678
906,1.7669648884849893,0.5203617403948027
907,1.686280156137653,0.6900285348625609
908,1.713695948719859,0.6093628253577754
909,1.648284541428845,0.6742227361167902
910,1.6702592546757122,0.7647592226517731
911,1.7493767824253186,0.7107286873943748
912,1.6359680719085308,0.7318720590497629
913,1.7144260823211899,0.8205701106827354
914,1.5092720035265952,0.7524000474025149
915,1.6280128211664835,0.8220222026873614
916,1.5920184476153936,0.8370818656869915
917,1.61700191898223,0.908485621395591
918,1.571333424197308,0.8643327493477698
919,1.503965125814665,0.9275503074651567
920,1.5056093651593976,0.852892252533829
921,1.4873712569512376,0.9127450074457726
922,1.5229241568008876,0.9302909207400857
923,1.455070650330018,1.0601705075870753
924,1.4471750808691028,1.0025593215384094
925,1.4313681536289686,1.0252940278501006
926,1.322217099116898,1.0168466544577877
927,1.3820453055190487,0.9916380529866979
928,1.3948020005530748,1.068972137957083
929,1.2884448396161199,0.905033094213746
930,1.3004837490017458,0.9557601808277362
931,1.2908568351778869,1.0309918942355236
932,1.3750602668179877,0.9991837642185366
933,1.2806414383754263,0.9791931314220159
934,1.3287286454925389,0.9983422764098581
935,1.3304631678654117,1.005302361145177
936,1.3267253336696934,0.98382324001714
937,1.2240072575674885,0.983489095155413
938,1.2242465832425096,1.0651281839455393
939,1.1396049386145357,0.9082223533514366
940,1.2424347034309076,0.9478644099922713
941,1.2401783306758611,0.9480933380986483
942,1.198589846758104,0.816013965217492
943,1.14620085582722,0.9071443467622895
944,1.2195450994674835,0.7786896063209165
945,1.1929397698982975,0.7224533935407411
946,1.1198136901938525,0.7428630869571158
947,1.0853902418927064,0.7434374947121731
948,1.1411288513696973,0.7033207046681639
949,1.236471985593492,0.6454786132120537
950,1.1304526380756812,0.755425520480452
951,1.11228503231377,0.5925861281741045
952,1.0223069976486092,0.5847026741936259
953,1.0937242473354871,0.6050199909499456
954,1.1933603555627073,0.5556776291326335
955,1.1684082389213666,0.5020087230502603
956,1.0985605716365292,0.5162115094873564
957,1.1195262324048758,0.4877220429248806
958,1.0442046429731147,0.487035961376447
959,1.0655306446947441,0.4199467169312821
960,1.102635090996693,0.4100615283372082
961,1.0427238163272066,0.30802123063604414
962,1.0119980431039903,0.23993461744293482
963,1.047117067205696,0.23191575832271705
964,1.1062608416849518,0.34872697699448457
965,1.0939301256380731,0.23847285345657337
966,1.0441850370951808,0.23068022504931773
967,1.159072454726969,0.26227852888604114
968,1.0580253200298324,0.2324004422165743
969,1.0736059076267215,0.15857719668620557
970,1.1242839165758949,0.07891954711824527
971,1.0035242197575562,0.11247491008641788
972,1.1217100665556266,0.10918560909403752
973,1.105415447583243,0.09456539300477065
974,1.0225131614840666,0.1696836579370326
975,1.094019402270987,0.19238668663788114
976,1.0014589986140825,0.2160989659360712
977,1.073279889553283,0.12879968097228656
978,1.02096784345271,0.1533013606765159
979,1.1311783071353814,0.10675426071419197
980,1.1735453267172369,0.19694773750083538
981,1.111790653133205,0.12340814046212212
982,1.2547427316547737,0.08755744608523539
983,1.1887470787974381,0.12691189445241885
984,1.11243232732892,0.14511400448113534
985,1.1443237561175152,0.2459162147766934
986,1.0631198830745607,0.218117737435038
987,1.195948584624855,0.21354395345539087
988,1.217311759240406,0.19145719132753164
989,1.2749199970174332,0.21961205526191308
990,1.1952144144912233,0.3048217579071273
991,1.1811274581273712,0.26021446615293337
992,1.1091909389407706,0.34306200280213506
993,1.2840543565519076,0.3142279055559299
994,1.289216905987999,0.3099779793617692
995,1.1475945343242446,0.42858419672256864
996,1.2675834898927327,0.3223499676539664
997,1.2630069597784295,0.4877991570104836
998,1.1924282931018633,0.45940760071365094
999,1.1958889120923828,0.4995337049058846
1000,1.3018002582056547,0.5951522841393071
1001,1.4167772191609864,0.6308727794807253
1002,1.3455974165105953,0.6855275188991512
1003,1.3202659865979505,0.7164281080420969
1004,1.2658133151274682,0.6702396917298249
1005,1.344731741324011,0.6416893990800574
1006,1.3054765985883543,0.7443332812382958
1007,1.3679618508483404,0.7843024926290254
1008,1.3318008917007635,0.8469329949045882
1009,1.3947805305794496,0.83269335508285
1010,1.3914294796027808,0.9399438168104342
1011,1.343761650567454,0.9518637351637612
1012,1.427785635676206,0.9479428457517707
1013,1.4483685409956322,0.9614454258950449
1014,1.5395829184229144,0.9967873607044453
1015,1.4696237163822898,1.0008163568040525
1016,1.467755440518475,1.022391675851851
1017,1.4000260985344783,1.0824112433848943
1018,1.533317581674452,1.0659822481852237
1019,1.4729134990684223,1.0781081706839841
1020,1.5779321824861336,1.1263232747654228
1021,1.660202209658769,1.08728023805635
1022,1.54348071539527,1.2310271528862056
1023,1.6081090602502865,1.15950186633045
1024,1.693039678984469,1.1557231663579712
1025,1.5309061051788426,1.1986853194566232
1026,1.6168425710294758,1.179974936480186
1027,1.6509649006464795,1.14134136845577
1028,1.5922247621297836,1.1894650876414476
1029,1.659068426372901,1.2773644450331796
1030,1.6685109841401593,1.2306537035792329
1031,1.7926777026736076,1.1663406059523287
1032,1.7671843171996124,1.2501882683431338
1033,1.6986911536334306,1.1992615055346953
1034,1.770780531096721,1.1332223698426822
1035,1.835512457519048,1.1846385304816385
1036,1.852313896244238,1.1880833101949395
1037,1.792464836274022,1.0210936764778116
1038,1.8780540507764185,1.2158863038749663
1039,1.7996337076321276,1.1771457390348117
1040,1.8371813030250024,1.1065014981305086
1041,1.7326454491526615,0.9980698267900655
1042,1.8252671373653002,1.0808388554170658
1043,1.8788821247285497,1.0321178781061604
1044,1.8370565126247103,0.9608256818293031
1045,1.946815538784012,1.0301296972783778
1046,1.826855076223918,0.9589934553071908
1047,1.8570490756674758,0.8081989901669108
1048,1.9530514679009419,0.8053867738638805
1049,1.883706209221994,0.8877786036559552
1050,2.0395024996299846,0.7568845925029228
1051,1.9251658033415717,0.815803452468886
1052,1.9311476140133692,0.7635531694034873
1053,1.9266300215360896,0.7582476863813151
1054,1.9640735693490674,0.6709154352480609
1055,2.0401121511543128,0.6228685352760518
1056,2.01499697265732,0.6265186269165776
1057,1.9864744751418453,0.5514371654527913
1058,2.072601045797456,0.49738056351609083
1059,2.029189657692988,0.5437782275479568
1060,2.037079113280706,0.39897433293438106
1061,2.078322940456985,0.4704462453197558
1062,2.1142947832640795,0.43103458878090223
1063,2.0378759093827474,0.4809808348272417
1064,2.091984297264591,0.3350992529191946
1065,2.0727494904152475,0.30369766364255674
1066,2.037424518420128,0.3207752904160138
1067,2.038214073998351,0.2961465720825286
1068,2.1986370665781356,0.2901220669173815
1069,2.162576411025852,0.3036348143618847
1070,2.0682161321829176,0.24655787941297236
1071,2.191464521711219,0.09559064691690146
1072,2.1569433705083205,0.13428124590096555
1073,2.1107872655349076,0.1886064074101767
1074,2.0625172035484534,0.24891314677890036
1075,2.1432377295791465,0.12616736370043133
1076,2.0888544142819576,0.16872567427994983
1077,2.1430107933735143,0.19746873640493862
1078,2.099913364861352,0.12519812704651714
1079,2.202043632419903,0.14420620298797787
1080,2.0794913252707876,0.15343834191320782
1081,2.2988187290124094,0.112960805170926
1082,2.2040191371552664,0.1862090522929874
1083,2.0928143707779285,0.12225800837713745
1084,2.0895476409355047,0.20203637141873876
1085,2.152888989828523,0.22347671428295612
1086,2.1308754479363596,0.14431279125204133
1087,2.113395310047613,0.14478235484573268
1088,2.2045052216091148,0.22053957244884248
1089,2.2059106032703157,0.2633640788126552
1090,2.163961885325892,0.2554647790007723
1091,2.2159679875884404,0.21635041951020434
1092,2.169506505203728,0.23458611864618037
1093,2.153325925777053,0.29110167445262797
1094,2.1194759859974246,0.3861811797146194
1095,2.1867266850054685,0.39572697555049235
1096,2.201079033091435,0.33232198034002663
1097,2.0837608074389466,0.34148043283962665
1098,2.209149558237695,0.4759412097114504
1099,2.1886024076501176,0.47926309177298404
1100,2.1219248391683534,0.49166718417220967
1101,2.0755657755056456,0.5005243497830169
1102,2.204760000154038,0.5493378595129432
1103,2.1101295856133677,0.49399589823678747
1104,2.1019902879483254,0.5296636787065863
1105,2.1600845030301037,0.6483757073042329
1106,2.1099911184356523,0.7115971040739528
1107,2.162244373577516,0.6423285655021772
1108,2.0730109152085623,0.6782677567968581
1109,2.0789237054163605,0.8807775784673973
1110,2.1605261581343482,0.6691566021746582
1111,2.029640651551106,0.7589131707914336
1112,2.1721773951122647,0.8215473874018789
1113,2.119226586508333,0.8538738165421266
1114,2.0498808486680415,1.0040356848858922
1115,2.106084456225256,0.8949519489685178
1116,2.1315567169847003,0.8880492322410364
1117,2.0951052395254885,0.9202105623647521
1118,2.117831108796192,0.9974320784727372
1119,2.153149139859674,0.9414540950210725
1120,1.9998271803658023,0.9681838736142391
1121,2.078349225934554,0.9107289984762847
1122,2.1194995935184204,1.0865234984823424
1123,2.0106104141023176,1.0009644996987082
1124,2.0741364347149416,0.9594318199326385
1125,2.0760470134480795,1.0686577088485276
1126,2.1385311759029615,1.100557084109094
1127,2.1198401527968675,0.9942745144863798
1128,2.0716736674536156,0.997917975282002
1129,2.08588693844359,0.9801769222342784
1130,2.1243431745675663,1.0218516090774188
1131,1.9823160997098053,0.9848534028251991
1132,2.0077579681607105,0.9566178592171102
1133,2.0027429605060707,0.9037889674089528
1134,2.052817987727795,0.9571142708510227
1135,1.958197758573362,1.0182433357119494
1136,2.0594520626011477,0.8998998450258606
1137,2.0180783078195335,1.0164658482402196
1138,1.9885693834229912,0.8862068818352256
1139,2.092845307164777,0.8696667540858427
1140,1.9253997235601967,0.8779264382598594
1141,2.067971047142033,0.7562445889920749
1142,1.990378501645889,0.8229018705158095
1143,2.0850068606413283,0.9099324876800448
1144,1.9259212847107519,0.8104192277466656
1145,2.0250966897280342,0.7824065709819802
1146,1.9489051610560502,0.7505256494744711
1147,1.8611896922310847,0.6641145689246774
1148,1.856649839387174,0.6545151981825045
1149,1.9793638709222627,0.643877484232545
1150,1.9640209386612812,0.5945815124271663
1151,2.025143819493661,0.5282415948909415
1152,1.9882756772506234,0.44069005097298714
1153,1.9418464095049273,0.5538993221518066
1154,1.9465623285183868,0.5016629623463669
1155,1.9753523774079924,0.4335678508683941
1156,1.8597272960439328,0.4515218915777286
1157,1.8952898543890622,0.34074054408144716
1158,1.833946536748174,0.4528047013476902
1159,1.908277052884396,0.31935371536702956
1160,1.9358187884861602,0.2633531915694614
1161,1.9926301170953256,0.25846364664917443
1162,1.8818432375767475,0.22657293368609663
1163,1.9438065219200984,0.2542335943192333
1164,1.8787415338637938,0.16885522945110115
1165,1.846145642606511,0.20366481818886017
1166,1.8998107148086465,0.11267396950674911
1167,1.8261379089068475,0.10791091151671801
1168,1.8578754569053526,0.0632191654536174
1169,1.9102800975041798,0.08352604409594264
1170,1.9051416578086573,0.1289837139635581
1171,1.840449546643587,0.04786478191910032
1172,1.7777403123654365,0.11761927039773985
1173,1.7831644037165904,0.11101919573111846
1174,1.8064353356007126,0.036830111737226924
1175,1.9229583934311048,0.02493392514308542
1176,1.82358916263176,0.02961894106539889
1177,1.8219279312273025,-0.07019740333747097
1178,1.8268569326147532,0.09098764284809768
1179,1.897582879752431,0.03186445157815211
1180,1.7325956851889022,-0.013133452926387214
1181,1.7127228826458136,0.04695126780475059
1182,1.8310598938826543,0.046145986940938244
1183,1.7836691009860608,-0.014523864830701061
1184,1.8709947274463241,0.04493585439853001
1185,1.7948631716633332,0.057359361348504036
1186,1.7938672403228528,0.10509085279349657
1187,1.8142638183534356,0.09616512930026963
1188,1.7675692407746677,0.02182687080044271
1189,1.8337870738668784,0.1284117427736505
1190,1.772506355647495,0.1920347213853873
1191,1.720861432331112,0.24191573643082048
1192,1.7216800553128109,0.20727573469140848
1193,1.6396199679801304,0.2811103261300818
1194,1.663785183594273,0.22888083631450848
1195,1.7707556846369306,0.357384265844056
1196,1.7643397000276488,0.28109010072009233
1197,1.724780340858474,0.37950379778315635
1198,1.7889995522383595,0.30774653278534536
1199,1.7749623873813873,0.4260852408363346
1200,1.794077578767196,0.44177606380210394
1201,1.713157996435972,0.501912169008882
1202,1.7846419302096543,0.5257722144171924
1203,1.7739458317210461,0.5407547754549077
1204,1.7192160436953543,0.5729719084775996
1205,1.7899302013900849,0.6121036078602647
1206,1.7101367348183028,0.6291366834898895
1207,1.8161035064790771,0.5961326666917127
1208,1.762925457307126,0.7336978199427432
1209,1.7196493825279835,0.6488313733520796
1210,1.7122205780077755,0.7125459311554807
1211,1.7444921440145171,0.8154739680514116
1212,1.7538859956318473,0.7653754017088116
1213,1.6757680320635653,0.8521469613399881
1214,1.7179331865031402,0.9261347455218841
1215,1.6936917697449463,0.8909428972417718
1216,1.6879590312977277,0.9988274857774339
1217,1.6266163329006604,0.948388560885525
1218,1.6321361866645787,1.0557016370061167
1219,1.6981272454235463,0.9715788009641527
1220,1.7317070640934855,0.9831807969515719
1221,1.6200874206548628,1.0205603606040956
1222,1.693974863706031,1.1113645250944932
1223,1.6500566087864386,1.0066638735704565
1224,1.6057167737147735,0.9759802880041863
1225,1.6523897017320957,1.11255073405086
1226,1.6665377451326087,1.0779527687052284
1227,1.6028744605357317,1.1181591074509107
1228,1.6258477378962564,1.0857231005478034
1229,1.6472515256879077,1.0764632303689257
1230,1.6498010281795843,1.1560383054553682
1231,1.7263320573413972,1.1005957116131782
1232,1.669145453399815,1.1423323706723236
1233,1.5576313517404956,1.08079419725792
1234,1.6454674650275498,1.1639366518030316
1235,1.6314240605863168,1.0376059238413797
1236,1.6545647693715928,1.0356548517519713
1237,1.5658729157532143,1.0463807233966367
1238,1.5725868674941794,1.026197558383645
1239,1.6836829649664797,1.0056380058836683
1240,1.6344353827433384,1.0344659388276596
1241,1.6364447746544246,0.9993930478795886
1242,1.4792712187849153,0.9697668506089212
1243,1.566958961481251,1.0251984071919389
1244,1.5980481619615916,0.9076076665853069
1245,1.6676538220269204,0.8802754857481269
1246,1.5674530576659063,0.8514196218014835
1247,1.5566310376303962,0.8068993118554155
1248,1.5398494848803135,0.8160569834648054
1249,1.5800781739003984,0.825091604336285
1250,1.5375703898743516,0.8340890024237605
1251,1.5655034426110637,0.7454187883290115
1252,1.5386349337576264,0.8079441135569285
1253,1.5842741780743053,0.6244633046054567
1254,1.4780116448133924,0.6211237227692422
1255,1.5118122024663168,0.6594558240462143
1256,1.4804895162364138,0.655864723767153
1257,1.5605346633542119,0.5205785453859747
1258,1.5386292826459838,0.5127638403984461
1259,1.5143632037478056,0.5345522902136686
1260,1.493492244132413,0.4715460308936554
1261,1.480388090728843,0.4834452255439684
1262,1.4539558602934852,0.46669349330452753
1263,1.5740980311083759,0.37026113375654524
1264,1.511345889095736,0.45974128009284887
1265,1.4661013066734225,0.4711924602282292
1266,1.4142146696080908,0.3122995994869848
1267,1.5406967926596051,0.34779692261241274
1268,1.399667487683485,0.27477697125207234
1269,1.3712109061990398,0.3418636266366598
1270,1.3754079320562482,0.1890468552286239
1271,1.4358300937983952,0.2711345804412041
1272,1.4569727635210499,0.3356342602379319
1273,1.4252189987900397,0.2675467640486138
1274,1.3852744842816058,0.19402855524758666
1275,1.4084893394164149,0.14690097729827958
1276,1.4111949025642845,0.19964392819235735
1277,1.475813630005934,0.20554177367386434
1278,1.3970701496064675,0.22271367915236162
1279,1.366534706612541,0.17054880941106504
1280,1.4320851365712204,0.24826740529700314
1281,1.4485002920677785,0.15394504039179266
1282,1.4064900660683342,0.2651526837776761
1283,1.3809120198610818,0.3007721181674276
1284,1.3596620687241003,0.22641918872698605
1285,1.4512499947359783,0.19900707923725022
1286,1.428477145067411,0.170089976484019
1287,1.4161492634328399,0.31593807873858915
1288,1.3990372322009421,0.34391068384585133
1289,1.431500584896658,0.3054245336186843
1290,1.3412637096908502,0.3525402399681077
1291,1.3446926928074476,0.35679295933482985
1292,1.3287203593524783,0.32269097127038876
1293,1.3942412120466974,0.3474229441980746
1294,1.3625471442816173,0.37757561566912917
1295,1.3905986981589584,0.45881713173771477
1296,1.3999149133158633,0.4963571577458466
1297,1.382915552514084,0.5493276479921394
1298,1.3890235425572113,0.5212701656716933
1299,1.361032361834327,0.4488501471527785
1300,1.254648065613962,0.4949859406800157
1301,1.2925731980733333,0.5321933757544554
1302,1.294055241163555,0.5931721276261006
1303,1.3039602208530352,0.6469873193839546
1304,1.3895431069106647,0.7556874563707158
1305,1.3643754994530641,0.6561652211275143
1306,1.350015352946437,0.7765185242261912
1307,1.3071302217476184,0.8037580567313037
1308,1.33470215157962,0.7508035477510284
1309,1.3428787594752647,0.8533431929132465
1310,1.2990702829044611,0.8816822426542035
1311,1.3467428689691212,0.9573925874099175
1312,1.3711325467558124,0.8994088660461927
1313,1.273569562074715,1.0456551783354593
1314,1.3850042711718389,0.930193536277157
1315,1.2719738887701837,0.9978190080712577
1316,1.2391222721235957,0.9780942177214198
1317,1.2777903793474341,1.0680948173049132
1318,1.3640310759691696,1.1190894510280245
1319,1.3236544143216225,0.9912770973165028
1320,1.306807858866797,1.0791218477410711
1321,1.3790609539782568,1.0902488152867578
1322,1.4679972446483411,1.0413745749582548
1323,1.4044718592523755,1.1444310497669963
1324,1.4304849746211343,1.0665968420453935
1325,1.3874612458712599,1.1558924674520568
1326,1.4034023277359056,1.175230630644998
1327,1.3325839017390524,1.0999677975778561
1328,1.4069611869799576,1.082761827559625
1329,1.3997744962213154,1.101783216817321
1330,1.3670817079064301,1.0398986107080348
1331,1.4257439919299342,1.0763696844235322
1332,1.4162903451230746,1.0760618500190646
1333,1.3873122218846083,1.0695309734811462
1334,1.4109765151196876,1.1010712880165665
1335,1.4774610555030367,0.9999742976776269
1336,1.4114708798874718,1.033131621675279
1337,1.394680142079792,1.012938589451818
1338,1.4648736894939978,1.0598866174548276
1339,1.4775357622240897,0.994636440765359
1340,1.4927945781286058,0.9412612244469418
1341,1.5744802751232052,1.0175222994888693
1342,1.4575667780896673,0.9566937923834891
1343,1.4700627144459113,0.9179750865393241
1344,1.4625295910631577,0.875147674620639
1345,1.5097084262142537,0.8353214694616737
1346,1.6002767237208144,0.860461085860838
1347,1.4840302781414239,0.7791358727061715
1348,1.452994852764884,0.8156737028208633
1349,1.6040957307244983,0.7066452957772543
1350,1.5235419922024391,0.6634683017241987
1351,1.5760876269671846,0.6120525623195131
1352,1.5624000175580175,0.5941424025953825
1353,1.5381441361333734,0.6781273363239514
1354,1.6202902829834787,0.6313140106325617
1355,1.618450189021491,0.4446446671256409
1356,1.574842970068627,0.44421547970488945
1357,1.5385638138314717,0.3815971522244837
1358,1.6893969655142604,0.44152900457852134
1359,1.7010023351700134,0.34133068510830483
1360,1.7717258850772801,0.31971467276990345
1361,1.6833180638232583,0.3705764209852638
1362,1.8618202205109518,0.29794453779206453
1363,1.7429848465351272,0.2990614889777995
1364,1.7550898973172901,0.2183724397503296
1365,1.7744976963532855,0.21292721153174995
1366,1.8547578596285716,0.22116662771426823
1367,1.791124756872497,0.13480122155671154
1368,1.847552968827924,0.14608417646213073
1369,1.8042754533649852,0.15429286380410642
1370,1.8574721149191793,0.09771155048119515
1371,1.8762063327151943,0.09275925084638634
1372,1.8197913049657344,0.013699750722935708
1373,1.8810527875296716,0.03007125782006439
1374,1.8326391994532296,-0.04951717603462385
1375,1.905809982505166,0.05737857175764078
1376,1.999884229577724,0.17100895452590095
1377,1.8502570983070326,0.03149009885162857
1378,1.8382470087502427,0.04003626232595338
1379,1.9045699388768953,0.11427621712904647
1380,1.989099964325613,0.007457369918925445
1381,1.9516139235172463,0.006163607626897095
1382,2.0248588308310085,-0.017741982055725927
1383,1.9916151592836076,0.11104536683704566
1384,2.00731423986319,-0.09000280042043242
1385,2.047193758506305,0.038476887394471596
1386,2.123764398951595,0.0703907590313389
1387,2.0308564672805494,0.06781818606820621
1388,2.0711607744415286,0.04194672863962896
1389,2.106037453175626,0.09537031865112947
1390,2.138630713739416,0.18812822412471225
1391,2.1308431169015316,0.19795350114119467
1392,2.1764042499645244,0.24504366003303182
1393,2.23088053811531,0.12975274054887997
1394,2.185614252177941,0.2559265851793344
1395,2.172915356274384,0.3175736680020219
1396,2.1616731108502867,0.28359751952510226
1397,2.146098484963279,0.36863405659713
1398,2.1884289490102358,0.2651337804009715
1399,2.1993918095214307,0.3662262634967104
1400,2.1782869396849764,0.35533090385618465
1401,2.2798583803991104,0.3785257746457755
1402,2.199276949549366,0.4596771457146431
1403,2.290410255264211,0.40223812092509803
1404,2.2444719276327327,0.47736285956144137
1405,2.247422269398415,0.5563317783854476
1406,2.3079283582220484,0.5767680828434629
1407,2.271712629838234,0.6277795415598093
1408,2.2653128159365457,0.6107703656055044
1409,2.3002363429908605,0.6794492197840198
1410,2.323204902635519,0.7585068166041276
1411,2.3206110708955032,0.7392564116987386
1412,2.349841070321296,0.747299623460702
1413,2.399417355472785,0.730189796600268
1414,2.3403739856993715,0.8445653993745265
1415,2.448839648944041,0.8783954431181629
1416,2.3347185495480947,0.8642982665687639
1417,2.3740187648106974,0.9188157663662591
1418,2.407874737977166,0.9450839547899945
1419,2.364428025459859,0.9060793184424819
1420,2.359372315929134,0.8938248920236721
1421,2.5391702871616304,0.9941187763065914
1422,2.270149420482163,0.9431386097391291
1423,2.3324335082162726,0.8889095913328474
1424,2.384175661558029,0.8770268774164411
1425,2.4069342999481007,1.053705672969877
1426,2.3874470090837843,1.032085653645609
1427,2.448352711973782,1.0113644066414123
1428,2.472244503520759,0.9861518067309927
1429,2.4506637488165053,1.0222401295716077
1430,2.4113353078738884,1.0371424260820974
1431,2.4017510574880108,0.9684013441218311
1432,2.4871274365734415,1.0139885354323943
1433,2.414800721038964,0.9216089999724696
1434,2.3933771028511526,0.99161640123197
1435,2.4360565061686072,0.9220388998575089
1436,2.4610161242403072,1.0173649963582467
1437,2.389924106087118,1.061107157856683
1438,2.4397171183836566,0.9847476919885616
1439,2.366622973002861,0.9514186943509824


==> figs/syn_pred.csv <==
x,0,1
0,2.194206397742120,2.6675136039962200
1,2.233852473675130,2.792255262230530
2,2.2938124377286600,2.964798661344670
3,2.2224962115277600,2.7663846469969200
4,2.246972025878690,2.863167127254300
5,2.293593478480720,2.9594115585159100
6,2.2485146209777900,2.929358488615950
7,2.303307902579320,3.0597880365651400
8,2.275604127819940,2.9820265665204100
9,2.276241632329700,2.9815087818111600
10,2.310638602913540,3.103389490948030
11,2.260997712139930,2.9909788416454900
12,2.3068662998743800,3.0786986906418200
13,2.303404853423120,3.1195790067640100
14,2.3613694445545900,3.2714343323570300
15,2.3019623490329200,3.132162809140700
16,2.3568871932295300,3.222992732673980
17,2.336662247475650,3.253121599133300
18,2.370478197171340,3.3299854326119000
19,2.313560533744370,3.1900017584839200
20,2.3761608061262300,3.3371784418647500
21,2.3864968866474700,3.385552500025980
22,2.355385594654630,3.3226807796341800
23,2.3637181032006600,3.339247086948610
24,2.4011225857393800,3.425136427531900
25,2.381738036591020,3.4017610411697500
26,2.3959090713260800,3.415148989886720
27,2.9075199071778800,5.436748473374720
28,2.8381932843830900,5.208327150262260
29,2.884917564126650,5.3727444535497100
30,2.9230971610656500,5.49703105478331
31,2.928434712519120,5.502660885145110
32,2.844587813586870,5.226515119346600
33,2.886872222794400,5.36988229797855
34,2.841273659346160,5.204422833304480
35,2.8402138919191800,5.226703732342010
36,2.8715540280802100,5.329684146954710
37,2.825102882694600,5.168481706957180
38,2.817090386958050,5.149235860820660
39,2.858751581305990,5.289747014529250
40,2.769015668507890,4.986343313751250
41,2.8222634290598900,5.165943197980690
42,2.8398457712991700,5.2205889501655300
43,2.735779884126600,4.8832715094105300
44,2.718497487412030,4.811673236501660
45,2.68619345489865,4.7029806700353100
46,2.7675648940950400,4.990028489681860
47,2.716732039306010,4.820843656482440
48,2.7225501122510700,4.843571620197250
49,2.7649780931407600,5.003670269898790
50,2.669188270502410,4.637896506959280
51,2.6431391832835000,4.534057648654970
52,2.644956835012980,4.530568371179630
53,2.6082257717467900,4.394096483871800
54,2.6577936440613100,4.584064962594510
55,2.6508908613297900,4.547456663932520
56,2.569983711318770,4.210999616992840
57,2.573436727911570,4.236466574692350
58,2.5717023251869200,4.2277677874320500
59,2.5523437157117800,4.136172650904810
60,2.5233346366886400,4.015351975764950
61,2.617050519154540,4.402017517130450
62,2.4942360670076100,4.37598084099764
63,2.448046730886880,4.35302633941779
64,2.484715734669320,4.24127561158117
65,2.4606713268241600,4.03644350263926
66,2.4682588608263500,4.26033155097471
67,2.4827857864245600,4.13967292065899
68,2.4461623630594300,3.87649489473257
69,2.407199546058890,3.77363084631959
70,2.4255858360004200,3.80712041887865
71,2.4217809203441700,3.89654923743988
72,2.4187917278337100,3.73091081442853
73,2.411790238898900,3.91297444811756
74,2.3781289210273800,3.87046453449084
75,2.3782220684875700,3.75762138282357
76,2.335380698533370,3.84881010556168
77,2.3478315872384700,3.70156981283415
78,2.353708606631350,3.83630722314962
79,2.3018889574038700,3.97503107603976
80,2.3020834026510400,3.80150513526269
81,2.318279965931530,4.0100124866114
82,2.340708645513400,3.77946260681692
83,2.22683989113726,3.6063189221958
84,2.3311799156787600,3.71737211293535
85,2.368521699887170,3.89673271329539
86,2.286354439265530,3.85382291346712
87,2.286150625003960,3.82692896308158
88,2.29499792961312,3.910508240635
89,2.2980724456295800,3.88429295384557
90,2.3182689195819500,3.98885965435623
91,2.2340580176951900,3.627974853768
92,2.2516625580799400,3.68060918213931
93,2.3347366557907900,3.96547533543441
94,2.2928950695139200,3.84592482821667
95,2.2668537993704500,3.75614356324149
96,2.269532434013930,3.7834852861185
97,2.2155595676466700,3.6446374532198
98,2.238616746815100,3.73370589909055
99,2.27619436695713,3.82157669960032
100,2.2829357564916300,3.86184419850043
101,2.272122149517880,3.83900975271631
102,2.25405856229531,3.84506189375316
103,2.281985592911050,3.88365648642211
104,2.2207643529905100,3.7714012738702
105,2.2551362423199000,3.86299080475558
106,2.3162742907040500,3.96924799521469
107,2.2718691016467600,3.92935482807615
108,2.2373574386057600,3.83155007302345
109,1.8027993321753000,1.9620724045532000
110,1.7745046698246500,1.9560858953837100
111,1.7820769937527000,1.9942437862305500
112,1.793317102209780,2.0166221746143900
113,1.7945574675024100,2.038581669124010
114,1.7692132135330700,1.975500541659260
115,1.7705245063914500,1.9743863216755800
116,1.7993399478115600,2.0603291812986700
117,1.7791476036190300,2.0389252681878800
118,1.8392441772592100,2.139958086757070
119,1.7831283680162200,2.0593542709495100
120,1.7910522652653800,2.081910175323690
121,1.7294797998756700,1.943064609889150
122,1.7859247557524900,2.0569797430342800
123,1.7885341305212400,2.092658308128410
124,1.7988618819420800,2.1584531507299400
125,1.826297817039800,2.237101315119550
126,1.7655790681974800,2.0313547760328300
127,1.7827650833813500,2.086298784222370
128,1.8124305468216700,2.175835133177580
129,1.8037161297459600,2.212073990645960
130,1.8152794166201800,2.184418706792370
131,1.729609211120940,1.9802873612610300
132,1.7690359501765000,2.088397563558050
133,1.8504250825189900,2.285242247644520
134,1.811040987760010,2.1360865169129000
135,1.760211893308910,2.0383575364848800
136,1.7935010257881200,2.0919593160840900
137,1.7689827879988700,2.042969365765210
138,1.742637825864300,1.9732937703849000
139,1.769863070739170,1.9938151009053500
140,1.7568645692988600,1.9816355183234200
141,1.745032678851620,1.9095658054712600
142,1.7403408082838,1.901862644034230
143,1.7112626983178900,1.8351448120627000
144,1.7168225302586000,1.8190616634468600
145,1.7085521323064200,1.8114104803277300
146,1.72463228328292,1.8351637594366200
147,1.7305357436980400,1.829920510823670
148,1.6746458973152800,1.6432084823469400
149,1.7237911178334000,1.7973198801741200
150,1.6834249428457500,1.7091311390394600
151,1.6425160430550600,1.5789319137956300
152,1.7048709764965300,1.7404818011649500
153,1.728203901290790,1.7009718626287300
154,1.6457738536620700,1.5316330949247600
155,1.6979289593989500,1.6755827967667900
156,1.64804957037866,1.5067528740107200
157,1.6343593545274000,1.4951806414705000
158,1.6714521751120100,1.5613827212853400
159,1.6473859338434500,1.4828481261323100
160,1.6571747570768400,1.4797682004663200
161,1.6809495469652700,1.5221112493762600
162,1.6508342040364900,1.4426853533199000
163,1.6263738055042200,1.3354073899111100
164,1.6673250156296300,1.4789855408591500
165,1.6155337409274500,1.3314605966368300
166,1.6978832197350400,1.4905153889405400
167,1.6704530978820100,1.4284719309759900
168,1.603489202841070,1.279367642881070
169,1.6571327802866200,1.3498498263322400
170,1.6658255271229300,1.4152737566635400
171,1.648215765404840,1.3056942527331500
172,1.6931347416478800,1.4537692313408000
173,1.688538814974580,1.444771822026630
174,1.668401745647660,1.3423166816584100
175,1.7040939937253300,1.4642426106776200
176,1.6556380774662700,1.3600880142044400
177,1.6823447391440300,1.350885241452850
178,1.7002220765124900,1.4436367955673100
179,1.7398405069794100,1.5300313913828300
180,1.7517139089872200,1.520974122909660
181,1.7219319346217000,1.4962545901696600
182,1.801103037687410,1.635433906427000
183,1.7762500707368200,1.571564178785360
184,1.8065151175429500,1.6427883064078200
185,1.7837001082548900,1.6098606363850400
186,1.8196861755342500,1.7037722428625700
187,1.846914085870350,1.7511756863302200
188,1.800628228186910,1.6754982784797500
189,1.7720170892360700,1.5847583675886600
190,1.8535951873229400,1.7616147147404600
191,1.858719981340610,1.8325624683914800
192,1.8983097927757700,1.8632018319134600
193,1.9205502157007800,2.0184903787182800
194,1.9198341540161900,1.9900760140155700
195,1.9106435348013100,1.9537907148715100
196,1.962543446234470,2.1065824819559800
197,1.9686147055291400,2.1316056244832600
198,1.9953427345364600,2.204772202080340
199,2.032301164011860,2.286450264325640
200,2.055028595051390,2.3892806777842700
201,2.043488286880780,2.331223528529440
202,2.0933767342320000,2.451573946644610
203,2.059775013894050,2.3979890549154900
204,2.0902210026865300,2.451665791360860
205,2.1363328261167300,2.5825063484272100
206,2.141609104222230,2.6145584139788500
207,2.0885006592179300,2.4913656066460800
208,2.1793242653176500,2.7125500660649900
209,2.169961152807910,2.6818249877739600
210,2.181736601371080,2.7333598631872900
211,2.2512161620003100,2.9626395693399100
212,2.2453583602766400,2.9224383544995900
213,2.262701532615480,2.9842814480601700
214,2.2324347817069000,2.936437711678700
215,2.261385306728950,2.9945310339541400
216,2.2739961678590100,3.040207080635080
217,2.34633835202548,3.2099570952844400
218,2.3085712964432700,3.127762221779880
219,2.3561310624635300,3.235410683964520
220,2.3899008649236600,3.368686639730040
221,2.3249589798330800,3.165445154032390
222,2.362091769180300,3.298797168053940
223,2.3948530299673500,3.3929007251166300
224,2.3766770527198100,3.2816856128341000
225,2.376893760357350,3.3551673555316900
226,2.399849803910800,3.378264255697910
227,2.407611807905280,3.4093004538763600
228,2.456531588723420,3.5122209572332700
229,2.4206691090511600,3.395704203525010
230,2.4435110370685300,3.5404281028471300
231,2.4911385929598900,3.607440652988140
232,2.4520013488128000,3.480484984962470
233,2.4561569317934900,3.5191587561163800
234,2.4251372148012000,3.4319100828870800
235,2.4732926690042000,3.532945906074470
236,2.472697339515880,3.5305218981094900
237,2.468123101218350,3.5120045508269200
238,2.4801755392975600,3.565224107756640
239,2.4662474154155300,3.505091136622820
240,2.449518313039830,3.4701298540650100
241,2.477010856090190,3.5833982277603000
242,2.4966143139972900,3.6481860052673400
243,2.4679479093433500,3.520137008977900
244,2.4910490444904800,3.68877318866007
245,2.450471706636710,3.4624304001828800
246,2.428497373060480,3.3560413142674800
247,2.445799114456820,3.42774453106267
248,2.4415163825147800,3.483869454164480
249,2.475592147780460,3.618427291057550
250,2.418235120191430,3.3365973750576900
251,2.461392137024890,3.560289245337850
252,2.4120538335390000,3.3600815187082700
253,2.4051988241525700,3.308178319769440
254,2.4091666545759400,3.4051978620373200
255,2.3401273651132700,3.0546519617731800
256,2.4085747831178200,3.3483830037124200
257,2.3501830358685000,3.067491306757690
258,2.3715135371998100,3.2058267995585600
259,2.364128229315400,3.179569520265550
260,2.3449040152081400,3.0749424869914000
261,2.335622339820920,3.0219957811996600
262,2.341009943759380,3.1049741646420000
263,2.3109620998248200,2.9364341407431300
264,2.3490404759544600,3.119813695689190
265,2.3095800180167000,2.9241224803324400
266,2.3300390013857200,3.0070848046798300
267,2.312437750835980,2.9589120717061900
268,2.2871750706264700,2.8374823293065200
269,2.241805031183380,2.6537680480982800
270,2.2731946948733500,2.757865895494850
271,2.2784855145022200,2.7963993164054000
272,2.26007562481463,2.705031335489770
273,2.2871489310231800,2.8354600826735100
274,2.2440003581931200,2.6542497389659200
275,2.2722969280636400,2.778739789326510
276,2.3020685597889500,2.938661941746750
277,2.249830268215230,2.6619400431425600
278,2.2490521106433100,2.656241514221580
279,2.2914306615700500,2.911583097503050
280,2.279378822514420,2.7981507734025100
281,2.2597113715823000,2.7165276939943300
282,2.3080897700910900,2.9606590893191300
283,2.21835968492372,2.5554559676002900
284,2.182879514145460,2.522841932404830
285,2.2026569531339500,2.570741999015370
286,2.1091600891746600,2.312176031684890
287,2.22629730665624,2.619996622972050
288,2.1871026982510000,2.558889202628110
289,2.2300307274577500,2.6466645608059200
290,2.1918807463371300,2.554786064647220
291,2.1570591359534800,2.5053510846576300
292,2.2216518461673400,2.6589623156062100
293,2.219104781198000,2.6911519561486500
294,2.2193588474906800,2.7126077336508800
295,2.185632975765010,2.591900470364040
296,2.233747962497900,2.760205608682110
297,2.1861304660578000,2.6564986597348900
298,2.187693012411360,2.678258950852890
299,2.182199482176220,2.7035079210586100
300,2.1837378525326700,2.6709772467197900
301,2.168956507574090,2.658902515177700
302,2.1715953265694000,2.674034290375290
303,2.1863261909572400,2.7343141454295600
304,2.1514177365007100,2.646522189415150
305,2.166852439824880,2.681789125952730
306,2.213214906227290,2.8283809463440400
307,2.1315872892394100,2.6509493333717300
308,2.1846163805334,2.8029136041662300
309,2.2254526894524700,2.9129718265421500
310,2.1908017952110500,2.820355081215930
311,2.1280615765060200,2.7234993961950000
312,2.196803717815960,2.872897127221010
313,2.206630189684770,2.9291701242992700
314,2.208632173260310,2.9367897467306900
315,2.175778829862990,2.8849442086645300
316,2.143024466966320,2.8162963434630800
317,2.1642344974351200,2.804085967038100
318,2.177129789704670,2.881698883711310
319,2.211996851650050,2.965946760432700
320,2.1033551836685000,2.7191050120838600
321,2.143705655933700,2.8095040614473800
322,2.1820486006516000,2.9459526391044300
323,2.2100548074334500,3.0219515295069700
324,2.128577885858290,2.8289410631842300
325,2.1576346334689500,2.9420799883804600
326,2.1275270409598000,2.8217172712922000
327,2.085272282567890,2.7542046863257100
328,2.1073593017731400,2.8230176126649800
329,2.053808214418960,2.64447702049436
330,2.05701420840278,2.691843312907060
331,2.0721365755865600,2.6992882723984800
332,2.065652265475520,2.7045819276942000
333,2.0575624842888300,2.7049444056455100
334,2.0253491307938200,2.6171789315365800
335,2.053633062318410,2.651399259834290
336,1.9922284444481600,2.504264962719160
337,1.9548675576640600,2.438240795004860
338,2.033606648219760,2.628335042021430
339,1.9472416556827500,2.3977997608445800
340,1.980103416334060,2.4752697944244400
341,1.989892046510700,2.449100859283310
342,1.961066231425620,2.424048762598780
343,1.9183894552688100,2.306223046823320
344,1.9047050779759200,2.2551305056252300
345,1.8727428028933000,2.1778190712951000
346,1.9304024488480000,2.322490098171070
347,1.8888500317559200,2.2082753144719400
348,1.8527268062526700,2.0862222196320100
349,1.8538108861844100,2.0724014729005200
350,1.8388826269982000,2.042567610693130
351,1.8262031388265300,1.9652536798896100
352,1.8788804735080800,2.1011034928789000
353,1.8055808795305800,1.897309616267520
354,1.7893785133230800,1.907665221688020
355,1.8075919239482900,1.922714281424470
356,1.8061614807269000,1.8723607861386500
357,1.7546910322195900,1.7836551251374300
358,1.6796407580393500,1.5533467160549900
359,1.7793349974946800,1.8173745047655300
360,1.7465146942173400,1.683789601957700
361,1.6291069734941800,1.3612337639536400
362,1.7576146346000900,1.6925259542560600
363,1.7303818096180600,1.609935727253630
364,1.6045135438827000,1.3401878015368200
365,1.7020861309868900,1.529777299609870
366,1.608477979078350,1.3352368433539500
367,1.6226662390226800,1.357959255590570
368,1.640109665482390,1.3588421028713000
369,1.6252754871006600,1.3690079502076500
370,1.615119327987120,1.33289094044324
371,1.6339118997853600,1.3388515068634900
372,1.5577797740126400,1.182943451508670
373,1.5687365327747600,1.1597850688002800
374,1.586304656447570,1.2124247173998000
375,1.567860064249000,1.1764040414779500
376,1.5601323091522200,1.1581273843568300
377,1.5978908301989400,1.2298905510745500
378,1.5730888899076700,1.123073416549470
379,1.570027582573690,1.1779697779996600
380,1.5882527564754100,1.2008786088774500
381,1.5446190563628400,1.1233122210614100
382,1.568045073718290,1.148953908370400
383,1.5861191381455400,1.2311988602332000
384,1.6038455241802500,1.2886397858014700
385,1.578816570677670,1.1820658815794500
386,1.6170727469786100,1.2743427260243300
387,1.666556109729280,1.4473316630065700
388,1.570202812562390,1.22436265421422
389,1.661610334469190,1.3986475954953900
390,1.638276310189710,1.368337929867560
391,1.662863826577030,1.434485437104610
392,1.60567040139433,1.3057241283811500
393,1.6886115226644600,1.5304521272864400
394,1.7162043396970100,1.6024156568520300
395,1.6718054382793400,1.4654657235626400
396,1.7134572785454900,1.6063934578489900
397,1.687591656672030,1.5892667291734000
398,1.7138308774324800,1.6283803041344500
399,1.6823821431883800,1.542442760689320
400,1.7608063157159500,1.757406824232190
401,1.721391601186710,1.6766593768739100
402,1.7111133156355000,1.7105866903359300
403,1.77105201955367,1.8189357677760900
404,1.772282138173970,1.8251457426479000
405,1.8079044602852000,1.9282152387120300
406,1.761476031146350,1.817355585812870
407,1.7827774454810800,1.8917674695189300
408,1.7613266125520100,1.8690439887429900
409,1.7869630742585400,1.9223667492085800
410,1.832908482657400,2.029279670776180
411,1.821534350538140,2.0231218939260000
412,1.8558440423002100,2.1141585102053900
413,1.8384914835370600,2.0512750228438700
414,1.9067265218720800,2.2436926321734300
415,1.9176910691317900,2.248282475978200
416,1.9442369327249800,2.3259922827254800
417,1.8269226349296100,2.067991954130510
418,1.9197125123333200,2.3353926071588500
419,1.9319205213738000,2.3453394649507800
420,1.973673850589520,2.4006150708234800
421,1.933886435038110,2.37242416028412
422,1.924369688376780,2.3340699659637800
423,1.9480767400575000,2.396545018560740
424,1.9203533033411700,2.3077119513110700
425,1.9664919367273100,2.440575907410770
426,1.9302889325635200,2.3293662979756700
427,2.005865018669560,2.517607503275740
428,1.9995517802500400,2.515568034701150
429,2.0013740172694100,2.5378457456117600
430,2.060726057118710,2.634401186862090
431,1.993843335425420,2.511443722476640
432,1.9440779069763400,2.3831521527810800
433,2.0071364927796900,2.5639333141437900
434,1.977684185380910,2.480432534414720
435,2.0267342982774900,2.520592741993260
436,1.9927115976118100,2.4641380560799200
437,2.0341989928314500,2.58327278450081
438,2.055044491724430,2.589285561916370
439,2.035050267289810,2.541743598667860
440,2.021492919839830,2.484180618602280
441,2.0876008263262200,2.6299173836313000
442,2.0255279536568800,2.5406155576645600
443,2.05031012146167,2.537533215378170
444,1.9959954176805700,2.395066762788330
445,2.0451264787497100,2.515857380929470
446,1.9965653105580300,2.3975829491355600
447,2.003789959539390,2.4087338876244200
448,2.042808955553440,2.451181500971170
449,1.9665460826383300,2.2537418207047200
450,2.0092241114218400,2.333383153720290
451,2.0241418219954,2.3621604816370700
452,1.9915241305789300,2.3027888109637700
453,1.962458518427510,2.1836576343794000
454,1.9956548420122700,2.235841748425520
455,1.99972435704437,2.303531110386810
456,2.0101833527764900,2.2447065742894500
457,1.987974054031220,2.2671016198848300
458,1.9609696251106900,2.1314811247447400
459,1.9836165767134900,2.1796752316167900
460,1.9783733885919200,2.187092294792730
461,1.955144974224620,2.064623965354120
462,1.9965511864745600,2.2126808146549400
463,1.9810149741902400,2.1388593648770200
464,1.975090827379950,2.110180812874600
465,1.990768488054020,2.1229201951785900
466,1.956959526717830,2.00311944648198
467,2.0692210635751300,2.301301252651650
468,1.9470625125537300,2.0087704233558300
469,1.947200012613270,2.023707629619710
470,1.991553194564780,2.065909363253710
471,1.9717084442702300,2.0922382125722000
472,1.9810792968647000,2.0288064455728100
473,1.9359154150125100,1.927538851568110
474,1.9850517662158900,2.046815265399690
475,1.9754504935183000,2.0190923135293500
476,1.9415776751158100,1.9432303276657200
477,1.9728284750743800,2.060548013736930
478,1.9868292739782300,2.079174302952100
479,1.9445549056687700,1.9456617685869600
480,1.9590954366554600,2.0178268115293500
481,1.9985872314562400,2.1236641244080000
482,1.887181015023800,1.8095507304216700
483,2.026350913154910,2.161156668204150
484,1.9904492341259500,2.086661743876240
485,2.024068298294740,2.184647346387630
486,2.030765984304350,2.1901556598015800
487,2.0310610624002000,2.2075830705489600
488,2.00049049193523,2.1145887399271800
489,2.06762893964668,2.287611021114350
490,2.0227028620099700,2.150336699690150
491,2.015665597528370,2.1832058814322800
492,2.0513670669632600,2.291807039056210
493,2.0368637457335900,2.2727709527485100
494,2.038367061475560,2.295421850522750
495,2.024270751101890,2.2540329868193800
496,2.0443397712308200,2.296636179533740
497,2.08985975112305,2.411283086974220
498,2.0945016594784900,2.461405298066500
499,2.0397417932565400,2.339245534916790
500,2.108926686434990,2.52490094337218
501,2.1651462309616500,2.666732756827890
502,2.141388969813980,2.5978979723532400
503,2.140518612233020,2.616833335307070
504,2.213052446776760,2.7891317376078200
505,2.166615210347880,2.7133383531356000
506,2.1987755543656100,2.8451225853006700
507,2.1574188649099500,2.734110685742270
508,2.1477168599333500,2.673418906078730
509,2.195848136461980,2.8527474628338400
510,2.2014589111024600,2.884445820075840
511,2.2561939400837600,2.9931109669571700
512,2.237754135955020,2.9830088013809300
513,2.255203843362240,3.0083990001898300
514,2.2179287106428000,2.9326964025369900
515,2.2777162170368700,3.113793711230970
516,2.24774936606624,3.0392386856794900
517,2.2958687955213600,3.1882104602347300
518,2.2720329586094300,3.1305675919618800
519,2.2802957015431300,3.142066796104150
520,2.2878296006940200,3.189745030060400
521,2.3031582232670600,3.2202813395870000
522,2.301577942305780,3.259300857098320
523,2.2947052700957300,3.1949933995426900
524,2.255476097830930,3.0648433854919500
525,2.264360238284260,3.119496913426360
526,2.3461306778755900,3.3089890320984900
527,2.332388133921120,3.2972023570803500
528,2.295582843534810,3.227487826349500
529,2.3033715796604800,3.2292406793140200
530,2.245314585977850,3.052419849038080
531,2.272776127949390,3.1454950264734000
532,2.268682899149750,3.142108215174390
533,2.2438520008267000,3.074636255088130
534,2.2781340382495700,3.161127476331320
535,2.3061468477768600,3.2046448380151100
536,2.2538664840116300,3.081791221206430
537,2.2708883004723000,3.0784065832018100
538,2.240978843950810,3.060216454265100
539,2.2579641088822300,3.0942599062933800
540,2.24523425206465,3.0753321848122200
541,2.2844928850284100,3.118068684081250
542,2.2188577127467400,2.9929157529002600
543,2.2470136830648400,3.020063674661080
544,2.1785902274051400,2.796059877027060
545,2.250497490843130,3.002650603644860
546,2.233937200085180,2.90930343828411
547,2.2201622342462800,2.9217484025342300
548,2.190891555373860,2.804834382475890
549,2.232759228512790,2.956746819396720
550,2.2305395712915600,2.905632969215440
551,2.191081428342420,2.7979188701610400
552,2.200149435332130,2.818273820101670
553,2.181231575518540,2.748012084244300
554,2.1264350051128300,2.6426409186527200
555,2.22918402896412,2.8539349136237400
556,2.184483756474800,2.6996028343871500
557,2.1422517322449900,2.62369485365142
558,2.1621148204911100,2.6255814358072100
559,2.143509851311870,2.5369032059076900
560,2.070120397133010,2.388575218806310
561,2.1053249401737300,2.478644872413290
562,2.1008495810327700,2.4591661863149600
563,2.085036296150470,2.383041377528340
564,2.148626923816240,2.520230539053340
565,2.0967812176945500,2.387575520596680
566,2.0869533113720400,2.3567570791998100
567,2.0864587995522200,2.3244188408570000
568,2.0805424347064900,2.2942031452079100
569,2.074068031212020,2.282513367022790
570,2.026410010022720,2.186657139368840
571,2.0962950968888100,2.340587932842950
572,2.0945636289491600,2.3276972520410500
573,2.0018089353995600,2.060165549520340
574,2.0658831399777300,2.25724318086702
575,2.0911390426084300,2.29665070312576
576,2.032221738297350,2.1555969666375000
577,2.050624234645690,2.184638788703680
578,2.0585331251267400,2.217315423658090
579,2.0438390043993200,2.164128481580260
580,2.012998224735720,2.0881946389665100
581,2.04165929205298,2.167594871725690
582,2.007414794477370,2.073973692542080
583,2.0175597411963500,2.107216454926690
584,2.0609630324612900,2.204798683580670
585,2.0170729871169100,2.1675043035302200
586,2.0276507025280400,2.1572023949963500
587,2.0700349356948100,2.2618656674132900
588,2.06423234704181,2.2425228356296800
589,2.0817876973782000,2.308648035469800
590,2.026297128903390,2.202872108577800
591,2.0733263626866900,2.284560162010320
592,2.0890725864211300,2.378263733527360
593,2.0366648891475600,2.209724399366860
594,2.077180201076980,2.351931925627030
595,2.0672501474166700,2.334076511493340
596,2.114466656551090,2.444012792961870
597,2.1115836955774200,2.471267693906140
598,2.1105329551011700,2.4701054336888100
599,2.0798861430027400,2.424461500026480
600,2.1462430928468200,2.568844360886430
601,2.1410504134630500,2.5518494862825700
602,2.148215235671580,2.599721384071970
603,2.117614710963740,2.5524548434167100
604,2.139029047763000,2.630301481904880
605,2.0977727800500800,2.5433424696374800
606,2.126421849930000,2.5860440371975500
607,2.1549609454745500,2.678347077773700
608,2.1859508040692300,2.798605759267580
609,2.121685400646930,2.6255303499914200
610,2.1574915167763600,2.707832449448020
611,2.160588320386690,2.7273649146630900
612,2.1977679133920700,2.879289620376960
613,2.1597624197697300,2.6886370726454400
614,2.2141798107256400,2.9373783995244700
615,2.175187598773530,2.799889500593380
616,2.166810286160680,2.782779422122160
617,2.2079473123061800,2.8813386441956600
618,2.2337096970891400,2.994112848197670
619,2.19358013148182,2.879817608496950
620,2.179843473962260,2.872020013091310
621,2.2059368940967500,2.9085666949851400
622,2.1922617828253200,2.8837418044039200
623,2.2443089095819700,3.023032632702120
624,2.1698072409523500,2.8074617959297300
625,2.2068731413053200,2.926005958916910
626,2.1808171322679200,2.877499378751040
627,2.2329766648516700,3.019361927853850
628,2.2537322994029500,3.0883893235059500
629,2.1779312715186300,2.8889393274957700
630,2.2221309813521700,2.9913945708898500
631,2.1951185491098300,2.930048049708870
632,2.2395602612583700,3.0182940774943300
633,2.1925905038535800,2.8970575720175200
634,2.1998899277524200,2.9375755132526200
635,2.203394787098120,2.9358125249761000
636,2.149607077585070,2.800662609794870
637,2.1034569539972900,2.6709870023744300
638,2.133094322160100,2.71788700002584
639,2.1395227332929300,2.7648099999777100
640,2.089691690645540,2.601563219669460
641,2.1367646498458700,2.748179267680300
642,2.130567259078500,2.7194344762609500
643,2.0363639281884500,2.4648039969111400
644,2.0801019723049700,2.572689262309630
645,2.082850740907110,2.576741810146560
646,2.063077215445180,2.4955868872167000
647,2.0093261746430700,2.3727945871803700
648,2.0507945414239900,2.447965194914550
649,1.9967591318873700,2.3003496160393600
650,1.9863539911382200,2.308598403453430
651,1.965373298442930,2.2440555176738300
652,1.9649543541588000,2.198256085713370
653,1.9362857071829500,2.1442605157988800
654,1.9747666991206000,2.2114172496240400
655,1.9284852052881600,2.0661453587829600
656,1.9185681190466900,2.0190264987444600
657,1.9015494855410500,1.968530373017930
658,1.907773819456930,2.0128994960619900
659,1.8731350882241600,1.919935830306290
660,1.8572137837613600,1.8563429565938700
661,1.8663972975552500,1.8793750906362300
662,1.8707364920967900,1.8815358755037300
663,1.8574865027179400,1.8622616037093500
664,1.8407566140426400,1.7998579054303000
665,1.8623224358659800,1.852984329167120
666,1.806819518495260,1.691271808634270
667,1.7525324333704200,1.5747392742307200
668,1.763490909853410,1.5871410082469700
669,1.80862967336266,1.676514415546410
670,1.7259916044938200,1.4636187702999200
671,1.7861304467714600,1.6100961918885100
672,1.7328681071813300,1.5010207501939200
673,1.7373454843149400,1.4923898566513800
674,1.73046082300828,1.4824794516749600
675,1.6996239063442800,1.3962974162231500
676,1.7159256753954600,1.4650893205761900
677,1.6787042633459400,1.3532499734023200
678,1.74519672831349,1.4936197194640500
679,1.7444386171027200,1.5453639519513000
680,1.7344206636409900,1.5112640107784500
681,1.7833970558631500,1.615953055308240
682,1.709233985959490,1.4739930734532000
683,1.6803070563567600,1.4125927252858400
684,1.721484984825410,1.48119915684948
685,1.7162621912225500,1.5350724119001400
686,1.6363018771895400,1.2946444769159400
687,1.6507430109173400,1.3737487297375900
688,1.7213294066026800,1.55661990426994
689,1.7152887670589800,1.5231320316642500
690,1.7349119602862,1.5878885085563900
691,1.6922074333036000,1.4618996965438000
692,1.6993358174113500,1.5042537112423500
693,1.7094817052114500,1.5505075326152500
694,1.6610361151124100,1.437989228810240
695,1.684820062371370,1.5138270873240200
696,1.6836064590139500,1.528162412751870
697,1.7282329238287000,1.638777803825660
698,1.6860541455612300,1.5493838712958000
699,1.70167825198361,1.582499477784800
700,1.7217550108870700,1.6473993968822400
701,1.7115302454054100,1.6623730259049500
702,1.7375904508496500,1.7481201717637100
703,1.773697662463180,1.8757347286166900
704,1.7075586933010100,1.6800347345382100
705,1.7871634755654500,1.9049201491721700
706,1.7809046841060500,1.9059204329279400
707,1.7638919162410600,1.8789194313530800
708,1.8018751612250900,1.9959731471376200
709,1.758286797259880,1.9036351984197100
710,1.7788489293999000,1.9239424769027800
711,1.7957808248677200,2.0124001506551400
712,1.8123622859453500,2.09624668519737
713,1.8544095825917000,2.184260520255720
714,1.7818872405835000,2.008093376015060
715,1.8599070306559200,2.235865978486300
716,1.790462037282730,2.0738090588447200
717,1.8453830420086700,2.20618178648035
718,1.8352192401254500,2.163557201851950
719,1.8165357609950100,2.1144614542745400
720,1.8802625886130900,2.3130237257559700
721,1.8658044364866300,2.269488981691730
722,1.8009656180438100,2.1736467410118800
723,1.808953902557160,2.1482221191542500
724,1.8350222736678400,2.23013437436314
725,1.8376492435424400,2.217980039824190
726,1.8600203733955300,2.271402297548200
727,1.8802562849316700,2.338503054917130
728,1.8449370302118200,2.257195824933880
729,1.9455135634195500,2.508391044325910
730,1.8434464967166500,2.2533749511651600
731,1.901774790681780,2.3813342958460700
732,1.8928868768931100,2.386242534671980
733,1.813569968165920,2.1989654107250500
734,1.897096993208530,2.401258708549370
735,1.91861405094312,2.400080691936910
736,1.8405913840375200,2.2413929041056400
737,1.890740640219320,2.324827610233440
738,1.8965571960325900,2.36649243659644
739,1.834620245632450,2.1903870776687100
740,1.8356402118798500,2.1601944362778200
741,1.8775800569621500,2.28641384619627
742,1.8117262457630000,2.1394108561591900
743,1.9063623108576200,2.327706735291470
744,1.8386514383670400,2.1797701345822700
745,1.8500078301818800,2.1562870811696800
746,1.8538700285142800,2.175006052161550
747,1.8709635959168400,2.226737618268950
748,1.893741626394020,2.2534565307282600
749,1.9004760060559700,2.2427103686430800
750,1.8605911632546500,2.160983126427620
751,1.8411718173745500,2.034788299437610
752,1.8657876247996600,2.1697210994089500
753,1.9092299585934300,2.202217889884640
754,1.8451644175988300,2.061525699833540
755,1.8362723128553000,2.017108915636340
756,1.827606264357780,1.9463115686790000
757,1.8549824254186300,1.9907323429890800
758,1.8244981006905600,1.8665782397178800
759,1.8070206738731900,1.859892584975830
760,1.8467525638560900,1.9377428278686500
761,1.8136396369147000,1.8250602854155000
762,1.8611132626325000,2.0108684249521100
763,1.8340995019969000,1.8939931964761500
764,1.8050947304662400,1.8043163802213600
765,1.8129884590332500,1.825714910325750
766,1.8014057613560400,1.7600108347501400
767,1.8277106458640200,1.8603522269621800
768,1.8068035516755200,1.7742361477771500
769,1.8565073705277700,1.840640602521630
770,1.8449286379466000,1.8508850339578700
771,1.7880889343671800,1.7270880227528900
772,1.9319123655534300,2.0399397720307500
773,1.811374649041400,1.7085518479256500
774,1.8703845689257200,1.8748666124403200
775,1.8547598074473300,1.8025670495803800
776,1.8405351035333400,1.7962344744700900
777,1.895592419886760,1.9153838910317900
778,1.903170998270190,1.8973904114101800
779,1.8614325022733700,1.8336124615027800
780,1.8959702524512500,1.9227430767231700
781,1.9005029920357400,1.9217481799505700
782,1.903171474736550,1.9709226132585400
783,1.9611651521786500,2.06226040996615
784,1.9419318868309100,2.0154095171761400
785,1.9903435691366100,2.132194786614530
786,1.9997207519094600,2.126052704368510
787,1.9823346479405200,2.08607378724758
788,1.9619342504157800,2.033862135759930
789,2.0202295777872800,2.214520286619000
790,2.0431666912279900,2.265959710460400
791,2.0706744457812600,2.322855425402370
792,2.1226446241409700,2.4649113975837700
793,2.1151865925959900,2.43565949596832
794,2.0950095712638400,2.4458295303617000
795,2.127787319375050,2.5339451230628000
796,2.1239289141648100,2.537507474252830
797,2.131134203078340,2.499877311043460
798,2.156671507889520,2.594473038908330
799,2.1872418192103600,2.6856323556725600
800,2.193885637264240,2.6848274391677900
801,2.1646844988409700,2.698169502657720
802,2.1799183150182000,2.681637387942950
803,2.2176661690558300,2.7907701294286300
804,2.2483900129730000,2.9142014839452300
805,2.2593678481718700,2.903776516446500
806,2.3046088269493700,3.0176886977064300
807,2.265296612180420,2.9147671345250700
808,2.279599089679310,2.9585295607806700
809,2.2934481982266800,3.008381518759190
810,2.344804837139630,3.1646744803255100
811,2.3314624678642800,3.1704524945518400
812,2.380645037977580,3.2643717657753400
813,2.3925412202778400,3.2609144456544
814,2.3667598492949100,3.241361929764270
815,2.367907775157350,3.261400304417420
816,2.374346634352850,3.3105029203461200
817,2.4227986756142200,3.4430756566843900
818,2.405233470983000,3.357567388022980
819,2.433592240094990,3.41713109946323
820,2.441454861374020,3.4680013991958900
821,2.4588382267714100,3.48656223087304
822,2.4825008177470600,3.585826794924120
823,2.4649099242716000,3.5224582316157200
824,2.5168528993320500,3.715654727624680
825,2.4926542054017300,3.6162443753505100
826,2.4482152282832900,3.458231775600870
827,2.4792128125420600,3.573795389671360
828,2.4676042992791800,3.523321667821370
829,2.49078346364111,3.611049520960680
830,2.510253772246720,3.689111772249600
831,2.490434418296550,3.610431845662370
832,2.506385541724810,3.672045374126170
833,2.557251837019640,3.9666479498604200
834,2.5352483577857500,3.844434105671350
835,2.546853700727100,3.8755298583473900
836,2.5053719156295800,3.701087926871480
837,2.5307824831429400,3.815150265387610
838,2.492337242443430,3.6284191265410900
839,2.474627211011380,3.5396136796905900
840,2.4655981318762000,3.521923342854400
841,2.4900092395036200,3.6395069754915900
842,2.5058851051449600,3.707106941097460
843,2.4844785402364500,3.625185772422270
844,2.484896353296520,3.6635947436899500
845,2.453380080924430,3.4921109452351300
846,2.486983450392370,3.684740137603910
847,2.4704349756659800,3.63161588239919
848,2.3912359042726100,3.2406235686851000
849,2.442921506789650,3.481244887565410
850,2.4194015428368200,3.3954082862405100
851,2.4197083658529200,3.3597924350300200
852,2.395567792974600,3.260754560821070
853,2.3585913325726800,3.0997458276478800
854,2.438220491067820,3.545628125592410
855,2.352219522502930,3.112571109314400
856,2.3217275491405400,2.9536795113910900
857,2.320937877045140,2.968674875628210
858,2.349629560786940,3.09295543532064
859,2.347908256742220,3.118888764985570
860,2.2741153778838300,2.7704907904445900
861,2.2553040538832900,2.725337257483200
862,2.2655386599583600,2.7386277549899100
863,2.222205502601020,2.6175497010895200
864,2.2475396423758500,2.6510373950443400
865,2.281477185648110,2.8360750686853400
866,2.242322982801510,2.669335322006100
867,2.204272904081330,2.5388696861153200
868,2.201371206483980,2.5160878158264300
869,2.246513548944860,2.6612717677114200
870,2.224886152089840,2.5742935169443300
871,2.2072141419622300,2.511124097933680
872,2.166450129835360,2.4092935759993200
873,2.1584682936746200,2.418329352995450
874,2.1703947237446500,2.4321138232281400
875,2.1466777281729100,2.3384466028696200
876,2.095283436193690,2.2398776694368500
877,2.091485159843370,2.221753204060890
878,2.0970437795114500,2.267484175334950
879,2.1644768525516200,2.4099374639790600
880,2.0958203833157400,2.238387421575050
881,2.137104273311330,2.354780081985850
882,2.053703856991560,2.12688356342548
883,2.0720901130008000,2.1795924599295100
884,2.0770547690525400,2.1856776776700900
885,2.051450499934430,2.1432942744147800
886,2.062032540305070,2.194517187692910
887,2.0683130881549300,2.2138096637647800
888,2.0314402302072900,2.12861710031125
889,2.0263230648740300,2.0875163674274100
890,2.03061768404814,2.1351501302125500
891,2.069892871892690,2.2532860946491300
892,1.9925410187790100,2.0643934304542700
893,2.0747305782011600,2.3091830193889200
894,2.030385602445350,2.2331082593669000
895,1.9641178516669700,2.0321021336434000
896,2.0502888271186700,2.2369451812028200
897,2.045850591804010,2.2593630032939200
898,2.084598449090160,2.3618006792127800
899,2.022368918856130,2.2222788989591900
900,2.0582915394238400,2.3136911756005800
901,2.031627768690250,2.264477173142530
902,1.9889311933977500,2.2078476106072600
903,2.030409368665000,2.323291286253090
904,2.0228351837215500,2.3100190818875100
905,2.0094669552282200,2.304988875165800
906,2.009906680684310,2.2953324810721300
907,2.013159785887060,2.3832904999414900
908,2.0061099586015500,2.3302077122054900
909,1.989786318865220,2.3282567448224100
910,2.0241794271160500,2.442152406029560
911,2.050232653799510,2.4691165501883800
912,1.9981212481256700,2.37370834055693
913,2.0607832542118200,2.54457054524903
914,1.937554607357890,2.2640362016568300
915,2.0167105089171600,2.455606434827250
916,2.001840115448810,2.4331485634772500
917,2.03221008713147,2.5301147350276400
918,1.9977015372305100,2.4385207920498400
919,1.9778900907377900,2.4308214834493800
920,1.9606607147861600,2.359269524379720
921,1.9656511265426400,2.3991689929325100
922,1.9884394788141200,2.4532779423313100
923,1.984524618236610,2.517130394515930
924,1.9664508654401700,2.4503491592838700
925,1.9637166831913700,2.45802573672315
926,1.90736684789386,2.3427286527624000
927,1.9299242020702700,2.375594582868890
928,1.9562719801007100,2.466656817753660
929,1.8616492244210300,2.1966791813692
930,1.8807367133507500,2.259735796658310
931,1.8959015217469600,2.326443599185380
932,1.9283894003138700,2.3764130781857700
933,1.8772996454044800,2.2640818715498500
934,1.9056443790568300,2.3303631971912100
935,1.908319208358910,2.3390956567626500
936,1.9008470032318800,2.3137223965978400
937,1.8509934791163300,2.213178054773760
938,1.87262714034046,2.295992108296830
939,1.7902636066237500,2.054704854194810
940,1.8505316752026200,2.1951193783410800
941,1.8494988334101100,2.1931497481424600
942,1.7946796515382200,2.0187316336820800
943,1.7931751036271900,2.060049044983390
944,1.7953730072685400,2.0012011082086800
945,1.767623937724930,1.9180802971114300
946,1.7373247712364400,1.867557820465140
947,1.7207297483365700,1.8345886553550900
948,1.7372566673895600,1.8481225423344500
949,1.7695985057582300,1.8807892646562400
950,1.7457588931258400,1.8907028901326000
951,1.6935428075021900,1.705315087221100
952,1.6470484251735400,1.6099128173424800
953,1.6878853006011400,1.7002941571918800
954,1.7245244562438900,1.745391913624060
955,1.6979772824341400,1.665260645078140
956,1.666308705795790,1.6123901599363800
957,1.6695845348320200,1.603001986962780
958,1.6311286813120900,1.5293047504885800
959,1.6240947245361200,1.4800223045768600
960,1.6405645162630700,1.5056680912983300
961,1.583721524171360,1.3412431097084200
962,1.551317137831210,1.2405061870750700
963,1.5669776236207500,1.2661849177284600
964,1.6263995816234500,1.4452433844694400
965,1.5921652512804700,1.3185490002119800
966,1.565201464533460,1.262055665489090
967,1.631173220276570,1.4095730627277300
968,1.5725869548848600,1.277261861476840
969,1.5622489088210500,1.220398390299250
970,1.568801808676460,1.196012865485370
971,1.5171361730230400,1.1058080293747700
972,1.5746704335429800,1.2222930766936200
973,1.5629263767764500,1.1917040284815800
974,1.5397078597291700,1.180644778744200
975,1.5808076024591500,1.273515476062260
976,1.540239092487030,1.2063507402088100
977,1.5549545122573000,1.191623026496120
978,1.5351425457935600,1.1629521946836600
979,1.5789597754130700,1.2296315485512500
980,1.622582478628840,1.359000776068530
981,1.5729952958063800,1.2257565170723100
982,1.6378763740068900,1.3372077556484800
983,1.6134750248868400,1.307621895633190
984,1.5785658853269400,1.2471440117433900
985,1.6194810836335800,1.3779046778305200
986,1.5716195959959100,1.2675585121785300
987,1.6382063350209900,1.3984059553586900
988,1.6437824764723400,1.3984124571260800
989,1.6805765683025400,1.4858002271267200
990,1.660944173217640,1.4896453207939200
991,1.6422529511092200,1.4301890505718000
992,1.6264239013439600,1.442179161557010
993,1.7093205009216800,1.590560695799870
994,1.7109127964065600,1.59159074623633
995,1.6683978120242700,1.5685423931119600
996,1.7028586842881600,1.5817945253500100
997,1.74263044377206,1.7438458204627200
998,1.6990317346532700,1.6441194358906100
999,1.7112083484905900,1.6893073014525600
1000,1.7901519086086500,1.8920041944421600
1001,1.8588212768703000,2.046329179762950
1002,1.8358298958242800,2.028280080436790
1003,1.830457402457960,2.0359510883983300
1004,1.7907734455682400,1.9350346366194000
1005,1.8242759771141400,1.983100674661900
1006,1.8298008355018500,2.0500226316925900
1007,1.872266191585230,2.1515740752460000
1008,1.8686875320032500,2.1800177123125500
1009,1.897979955365760,2.226924710773190
1010,1.922215234996790,2.332458896089230
1011,1.9008416966354600,2.298014056517850
1012,1.9431095805229700,2.3760173231883000
1013,1.957112874241740,2.409755217969510
1014,2.01323500199075,2.5365239684008400
1015,1.9777335773911400,2.470721497412990
1016,1.981986286292170,2.490968524083220
1017,1.9623451425226200,2.485573376906150
1018,2.026731377463730,2.6003206749102800
1019,1.998173662120840,2.5531078368473400
1020,2.064612166515470,2.706144063587050
1021,2.098050069485200,2.7523695969630400
1022,2.0722860266651500,2.7793323516853300
1023,2.0883845832003500,2.769904752014130
1024,2.131752904707570,2.8544819610042700
1025,2.057784640661090,2.733806229094070
1026,2.0978981479379900,2.79948733565979
1027,2.106330514110610,2.7961951060119000
1028,2.087361242837210,2.7848991638064600
1029,2.1435088040793000,2.940882653597370
1030,2.137116087548730,2.902948262230860
1031,2.1856492385579800,2.9693160970819100
1032,2.193284251343720,3.025596472815880
1033,2.1452472665768800,2.903483883419350
1034,2.166446522318530,2.9136153687101900
1035,2.211822951103470,3.0322739984314700
1036,2.2211747899889400,3.0532750477996500
1037,2.1499533284832300,2.8253604313137800
1038,2.24102116112896,3.107739792079110
1039,2.191819028789660,2.9872919722448800
1040,2.1935230267914400,2.9566989052264500
1041,2.1140211089024000,2.7399418752868500
1042,2.181202196574290,2.9188288935979400
1043,2.196413893713410,2.9267541342251200
1044,2.157766631064870,2.8124110448277700
1045,2.2303264435700700,2.9959173062469900
1046,2.1521519640173400,2.799916362647800
1047,2.129490912194810,2.6806194271566200
1048,2.1771496129176000,2.7776482778998900
1049,2.1632726519897400,2.7885482576963100
1050,2.208059527646590,2.818132358497970
1051,2.1657609500443600,2.7592557742187800
1052,2.1552899288825900,2.7121737138026700
1053,2.1516391634674400,2.7020595732284200
1054,2.1479032048613400,2.651927335825620
1055,2.173726963194280,2.682039941298910
1056,2.1620413235734700,2.659627152343130
1057,2.1283069468221800,2.553344360336420
1058,2.1576509109138600,2.587060954499940
1059,2.147806782924520,2.5899830804138200
1060,2.114372553719040,2.448442861927250
1061,2.1535711652704500,2.564860561863220
1062,2.161478946856700,2.5624090561995400
1063,2.1359545496003200,2.534239943168670
1064,2.1254817748528500,2.4416010292380000
1065,2.107699452138750,2.3897299249081400
1066,2.094348303237750,2.3696194794476700
1067,2.088383988622250,2.3456907582866100
1068,2.1674918348458900,2.509183038447370
1069,2.152850001492660,2.484623652430260
1070,2.090720592059910,2.3274966421825200
1071,2.1135520808403800,2.308327314189110
1072,2.106262915295670,2.3083579243825400
1073,2.097230105400130,2.3141607556478600
1074,2.0884613746688100,2.3238502459888300
1075,2.097059993197200,2.2856993331823200
1076,2.081099970316210,2.271024054815070
1077,2.115701875531270,2.3571618768177000
1078,2.075301171398670,2.238932127519720
1079,2.1320696809817800,2.368008383271160
1080,2.0724672173489700,2.245772594834430
1081,2.172985574396340,2.4455757929716400
1082,2.1434717660403300,2.411552660030340
1083,2.0709465110745000,2.228484122095230
1084,2.0900051015568900,2.3052465986688300
1085,2.1273473943568100,2.393766249747330
1086,2.0959482704381200,2.2908689496450900
1087,2.0872835330677800,2.2728505998795700
1088,2.1525347576672500,2.445879904783980
1089,2.1642416816698100,2.4899690667681300
1090,2.1411294993364000,2.4376482212379500
1091,2.1572197454924300,2.4545871377617700
1092,2.1385529456608700,2.4225176605691400
1093,2.1449615033203000,2.4622339951906600
1094,2.1524990321857900,2.522288897217710
1095,2.1887796074046600,2.603920964375500
1096,2.1796194644833500,2.5547224861322900
1097,2.122995025258620,2.439338014897320
1098,2.220772707430970,2.7095567574838500
1099,2.211299191314430,2.6909663512658300
1100,2.180976205217190,2.632292099180360
1101,2.1599536410402300,2.593388851231610
1102,2.237523072806010,2.779580417912400
1103,2.1756467949321900,2.62220099602947
1104,2.180766776121680,2.651008810182710
1105,2.240639688725370,2.8331408561693900
1106,2.2317810981373200,2.845397053495000
1107,2.2401638068359900,2.8292232758561200
1108,2.2045781151030000,2.772808373830890
1109,2.2598570155072100,2.9856265444648500
1110,2.246229231612010,2.854807330940370
1111,2.2036260978337000,2.809939001133830
1112,2.291594790563090,3.0224682147385200
1113,2.273287228762650,3.0002169499566200
1114,2.276122495385420,3.0780349697249700
1115,2.2771683391030900,3.028424938208210
1116,2.288239357274600,3.0479539044656300
1117,2.278094320462360,3.0421108883803100
1118,2.308912713049700,3.1427947493616200
1119,2.3127759585506700,3.124129661163880
1120,2.2419922961805600,2.9900391760648700
1121,2.2672261368535000,3.015101777069320
1122,2.331586596169300,3.2327522436403800
1123,2.25548448672523,3.033853457820650
1124,2.277476132515390,3.0591518151890400
1125,2.3052059140682200,3.1694612038167700
1126,2.3446621696428200,3.2666180326158000
1127,2.3091563797841800,3.141759416343280
1128,2.2856588550209700,3.0948533534195600
1129,2.2885092024583700,3.0921205948023200
1130,2.3181934773795400,3.1738243397233200
1131,2.2372094821769800,2.9882843577798700
1132,2.243174355702360,2.9868288591206800
1133,2.227351846547370,2.9290189091425500
1134,2.2661131915776600,3.034487275641290
1135,2.2331777264288700,2.9960727675029900
1136,2.2549343989207100,2.9845059917188800
1137,2.2630641415074100,3.0570125722890300
1138,2.2157136981290400,2.896696352776720
1139,2.2640313757647400,2.9888116622972900
1140,2.181763750975030,2.822367035732750
1141,2.2222128395390300,2.84712173999333
1142,2.2004381853443800,2.8343629337971100
1143,2.270377401547870,3.021291822751680
1144,2.164764901453990,2.754548849949070
1145,2.2074443750085600,2.829178831001050
1146,2.1608386408540800,2.7173624970176900
1147,2.094414535112360,2.5379203310729000
1148,2.0896523970236800,2.5234022824235700
1149,2.148607879505380,2.6402546939354500
1150,2.1281605532560600,2.57399459796048
1151,2.1417595178192700,2.569921782130740
1152,2.1006079019377400,2.4417843265040600
1153,2.106503004889830,2.50941305355765
1154,2.095382203635860,2.46133100492455
1155,2.0922702231829600,2.421300218810560
1156,2.0387689317959100,2.3214241294952100
1157,2.0280369339588000,2.244212716147550
1158,2.026137182661510,2.296183097093980
1159,2.0290431829422300,2.2353862278734400
1160,2.028493215262220,2.205698616836980
1161,2.0557900609215100,2.259696552254790
1162,1.9919176291536100,2.1128971207292600
1163,2.0301651702985200,2.204426842511650
1164,1.9755324426948100,2.0502700072756500
1165,1.9680917979138300,2.05298153645845
1166,1.9717053321642500,2.015160338572680
1167,1.933464735827660,1.9339654633350300
1168,1.937954549377250,1.9225292441513200
1169,1.969493253788730,1.9969036364625600
1170,1.9785654528468400,2.037184386781190
1171,1.925261820908690,1.8896667205809600
1172,1.9116346518041200,1.8947394838884600
1173,1.9126680847816800,1.8934561109504900
1174,1.9053411867387600,1.8438815065421800
1175,1.958604719439870,1.9541642462944400
1176,1.911601041901520,1.854641512029920
1177,1.880442030508830,1.7578151968419700
1178,1.9294873398735100,1.917417519932470
1179,1.9483432332021100,1.9342120322727300
1180,1.8542997054145400,1.7205847458511500
1181,1.8608469039923400,1.7592868682322900
1182,1.9201030073352600,1.8782034617638100
1183,1.8787414550030500,1.7708151092828400
1184,1.939354904016460,1.918840816283620
1185,1.9047895255654800,1.8522830989496200
1186,1.9165262222266400,1.8982343619762300
1187,1.9244868660676200,1.9097844772135800
1188,1.8819340037266200,1.7900258832247300
1189,1.942564215720990,1.9628700761768100
1190,1.9280938735820500,1.9660929605404700
1191,1.9149508491131400,1.964957589910810
1192,1.9064640930595500,1.9300973594154900
1193,1.8841877872429700,1.9227057335903400
1194,1.8829164955387200,1.8934692271180400
1195,1.9697175331724700,2.134687729944740
1196,1.9468655856349500,2.049548257719900
1197,1.9523134301077500,2.109950871069350
1198,1.9661068014965000,2.1020986378519600
1199,1.9895774317834000,2.208546379947980
1200,2.003241696411540,2.244034112118950
1201,1.9780861776399800,2.221359136738750
1202,2.0201925170191200,2.318978926594310
1203,2.018684129389000,2.3230706316484500
1204,1.9994862116669500,2.299212227749300
1205,2.0451499874299000,2.411431398155020
1206,2.0094276778864100,2.346473742424250
1207,2.0541853384779300,2.422272906645350
1208,2.0629778668987100,2.506650355703290
1209,2.019297743871000,2.376113726808660
1210,2.0320191402810400,2.4326861069102
1211,2.074631136303570,2.5709340860332900
1212,2.06656793854204,2.52957612858207
1213,2.049113421354170,2.5355429530262600
1214,2.0889458132408300,2.653273243291300
1215,2.0679471024397700,2.5928961739457300
1216,2.091094168133800,2.6939021001337700
1217,2.0468900549089600,2.5797592571976200
1218,2.075765890068510,2.691733271752340
1219,2.0897947049901500,2.6775842434611900
1220,2.1098978543150800,2.724225509238600
1221,2.060970187591180,2.644342502705860
1222,2.1214941720866000,2.8115649412391400
1223,2.0732298789350400,2.6619705372664500
1224,2.0426771832486700,2.5851801758635300
1225,2.100098586466380,2.7691964617084800
1226,2.0990938091054500,2.749773073820150
1227,2.075639486927040,2.7229007472744900
1228,2.079760040062700,2.714857364225460
1229,2.088676907479800,2.728105158883230
1230,2.1092841461182400,2.8095201837176700
1231,2.1357567074247300,2.8347884388509900
1232,2.1160501334313900,2.8162119781946400
1233,2.042997193189710,2.639489176357770
1234,2.1089380366097500,2.812798674949750
1235,2.071010702618080,2.6730805585451200
1236,2.0826038529260600,2.6953796269316500
1237,2.0389574080293000,2.6131276452727900
1238,2.0375685513877600,2.600184819317730
1239,2.0905145007284600,2.6961643081789800
1240,2.071820144403130,2.6731263535562800
1241,2.0643710859667800,2.6405230469974500
1242,1.9752418204536600,2.448457491738780
1243,2.03439204487848,2.5933033066013700
1244,2.0221146975934700,2.5094110445724200
1245,2.0517863395605200,2.5550405334286000
1246,1.992549930597280,2.421817063126510
1247,1.975840978126850,2.3668731173359700
1248,1.9694483987328500,2.358506228227180
1249,1.992610729868080,2.409011419532520
1250,1.972770256414500,2.3738660872281300
1251,1.9649713032495400,2.3148591648384000
1252,1.9667659959515100,2.3492777501253900
1253,1.943922994197000,2.212224124465290
1254,1.8880407889454100,2.0995095453292500
1255,1.915339703607910,2.17293864190664
1256,1.8982013810904900,2.1370870245146300
1257,1.9050835185476100,2.083090088223830
1258,1.8917427546907600,2.052668655281150
1259,1.8847440141779400,2.049653308325330
1260,1.8578357712896200,1.9646713160295400
1261,1.8540903035754300,1.9631770242581700
1262,1.8361215882394000,1.9190892472746800
1263,1.873696626915860,1.9455512265129400
1264,1.8640649316490600,1.9711490374541000
1265,1.843560823608080,1.9361238278889000
1266,1.7762051187101900,1.7225800701327900
1267,1.8506963496063700,1.888533485671830
1268,1.7591398916112400,1.6697904577286600
1269,1.761457930658310,1.708116304669280
1270,1.7248294454883800,1.5584184741702200
1271,1.7769330737140600,1.7033385128917600
1272,1.8042676806139200,1.7901053075023700
1273,1.7705287419180500,1.68880141790133
1274,1.7311990483655400,1.5735941107354600
1275,1.7312608959782500,1.5502437926359600
1276,1.74603759250773,1.605931264594310
1277,1.78097500809794,1.6782184148034100
1278,1.7445786006609000,1.6146448818946200
1279,1.7155459364613300,1.5306978539151500
1280,1.7691836045969100,1.6764373051278300
1281,1.7537539436401400,1.5974727618737900
1282,1.760225739694860,1.6671124451907500
1283,1.7560373840851600,1.6766864590286200
1284,1.726158870869930,1.579878581216470
1285,1.7666054736619300,1.6464992658744100
1286,1.7474861517031700,1.5935389349986000
1287,1.7781311240148600,1.7282382485657100
1288,1.7763818143182200,1.7388186932879300
1289,1.7834057123284100,1.7334418941451800
1290,1.7486695458678100,1.6880547279407900
1291,1.7515251788935300,1.6958700191888400
1292,1.7345915015208100,1.645061137212530
1293,1.7747917900969400,1.7374224182020800
1294,1.7660484038256500,1.7351920204838000
1295,1.8012989578974400,1.8459429148084800
1296,1.8157160749695800,1.8933662768538000
1297,1.8204484409324200,1.9292674798107400
1298,1.8164419478391600,1.9072654763784700
1299,1.7834409370741800,1.8054675279341600
1300,1.7401381757967600,1.7424933719785500
1301,1.7692856447462000,1.8190299811268600
1302,1.7856351026223500,1.8820500784961700
1303,1.8045159276639000,1.9477541209788100
1304,1.8762677915876,2.1436534229876500
1305,1.8381476659442300,2.0179093053157400
1306,1.8609988052532800,2.126165515835020
1307,1.8455291092795200,2.1120649929836200
1308,1.8465893148233800,2.0850891987396000
1309,1.8759204463020600,2.1973342449410800
1310,1.860832079834450,2.183424662110980
1311,1.90372920681916,2.30651498907966
1312,1.9018121738918200,2.2716558633848200
1313,1.8913909019112100,2.3244114326464200
1314,1.9165029530352200,2.316328076986630
1315,1.8780095847407500,2.27446694372302
1316,1.8568945553722000,2.2224663735679900
1317,1.8993502703240200,2.351227460533050
1318,1.9545733824874400,2.487600948515190
1319,1.9013238082952700,2.3182663873205600
1320,1.916315235672330,2.3906895829067100
1321,1.9542535850063100,2.472905540007840
1322,1.986711172886870,2.510643828973510
1323,1.9808456844517600,2.553463624583530
1324,1.9732622258602600,2.4994440974728800
1325,1.975625182610050,2.5484094040008300
1326,1.9884453935893000,2.5839437646580200
1327,1.9342977550866800,2.436983648230860
1328,1.9657974985445700,2.4927773231157700
1329,1.9673291387464600,2.505160060362870
1330,1.9351789468823800,2.4098140011333300
1331,1.973329876332740,2.5047711536257300
1332,1.9685514225279300,2.4951251438293900
1333,1.9527905813484500,2.459836545634260
1334,1.9725687143403900,2.515487587628610
1335,1.9816160538367700,2.4775967794266000
1336,1.9552407672097300,2.4464119184369500
1337,1.941601824484370,2.4094666456494200
1338,1.9895672544536000,2.5265153887018500
1339,1.9803618546679900,2.4722056354371800
1340,1.9753872593555000,2.4326898099426700
1341,2.0364541219303700,2.593582515774900
1342,1.9607578021609600,2.413923459418460
1343,1.9578933053636600,2.3869557485852700
1344,1.9435900609292300,2.336559611181650
1345,1.958541302652010,2.346246136935930
1346,2.0118549381696200,2.464833314528510
1347,1.9311815462743700,2.264467102151590
1348,1.9242103481425500,2.2682542852867500
1349,1.9751877908467000,2.315476881424760
1350,1.9224393749532500,2.189054130056040
1351,1.936512196900220,2.191290155734460
1352,1.9248473634220500,2.159151793220570
1353,1.9337470431323600,2.218859691734140
1354,1.9643247690806300,2.256196940715960
1355,1.9156720298317300,2.0661670659948300
1356,1.8929800385159900,2.0208533411770300
1357,1.8581916758235800,1.9204039953045900
1358,1.950542365747990,2.1360463470837900
1359,1.9305071729940900,2.0470051691977500
1360,1.9604995438490400,2.0968600029818500
1361,1.9291595228424600,2.0582797902082400
1362,2.000187903483600,2.1660709806124000
1363,1.9407492521440000,2.0463440145108900
1364,1.9261060516169100,1.9755154381766300
1365,1.9344614844953200,1.9896460685379300
1366,1.976916015753980,2.079775573533780
1367,1.9227651466381100,1.9260581907409200
1368,1.9540121308454100,1.995082180998090
1369,1.9343703325228700,1.9595190287650300
1370,1.9465948439774600,1.955434592294800
1371,1.9547388615054300,1.9702267958093300
1372,1.9049162086549200,1.8355021340594400
1373,1.9397428912390500,1.9152057227337500
1374,1.891929996449680,1.7887246747100600
1375,1.9601001960174000,1.96712683773314
1376,2.0369708913384400,2.179424324654840
1377,1.9251656660830500,1.8843309286854300
1378,1.92190773435671,1.8799041835420200
1379,1.974507545643090,2.0217939395201000
1380,1.9861981911756400,2.0067300144034100
1381,1.966871781010890,1.9662699389786300
1382,1.9974988403548900,2.0201445744737700
1383,2.0174181436329100,2.11040944651703
1384,1.9687167670669200,1.9329471588530900
1385,2.024322412455700,2.0970728611031000
1386,2.0721241355707100,2.209008224092370
1387,2.024210797540440,2.10836197753852
1388,2.0375057091412600,2.1254588278913200
1389,2.0697417635800000,2.215406023890960
1390,2.1111011333248900,2.343135162706210
1391,2.1097110373711100,2.344777316820460
1392,2.14470598135387,2.440331100381870
1393,2.1429913026363300,2.386060799864200
1394,2.1521304073622900,2.4610184298088900
1395,2.1616488791859500,2.5095919365814800
1396,2.147220397645800,2.463518007456610
1397,2.1613531370026900,2.53289470667203
1398,2.1559101565592000,2.473255075172250
1399,2.187528186929990,2.587432741860050
1400,2.1741020858248200,2.5537728179681700
1401,2.2311652218524900,2.6876788240638800
1402,2.21160773763706,2.682442711453920
1403,2.242595547311000,2.723237478185170
1404,2.2389007013528600,2.748775934336940
1405,2.2607809700056300,2.832321067084660
1406,2.29648311460121,2.9178273061930600
1407,2.2914487999839300,2.931029607360090
1408,2.2838375672855700,2.9068706686096900
1409,2.3191367894931900,3.0135280979621800
1410,2.351182446521080,3.1170643168421900
1411,2.3448762636040100,3.095096425655950
1412,2.3616685902873000,3.134711717419940
1413,2.3821599660030600,3.1779459753112600
1414,2.382177527946270,3.221420407000060
1415,2.445524890398130,3.444465252604060
1416,2.3844597039029200,3.2356569094050200
1417,2.418288535332970,3.3322871596415900
1418,2.442066137665830,3.4102986907000100
1419,2.4101988184846700,3.309285217163260
1420,2.4045176597437200,3.291506118475500
1421,2.5207672132813300,3.804052187690030
1422,2.3721657921809200,3.2485374794088300
1423,2.389685733759650,3.2583876184443000
1424,2.412643531306000,3.300978440900010
1425,2.469094994542600,3.5169844331393200
1426,2.453929849079770,3.4600648194731500
1427,2.4794119013007600,3.572489465105820
1428,2.485004625651880,3.6114463569374300
1429,2.4833574209167000,3.589051029987020
1430,2.467265254403930,3.510412791368710
1431,2.444942560741860,3.4203031767610500
1432,2.4996223594204900,3.6784291502820500
1433,2.4395537234080200,3.402627954439270
1434,2.4466588530457100,3.42602713140999
1435,2.4503749226655500,3.4536346689774700
1436,2.4873276407253700,3.6105214601624500
1437,2.4622949782148000,3.4914389647510900
1438,2.4682543029873600,3.524608157070540
1439,2.4228982361523400,3.357841288761130

==> figs/syn_res.csv <==
x,0,1
0,0.21877100690507000,0.24175477910995500
1,0.04606946500414240,0.0721766196214535
2,0.030282080301130800,0.06035163965154310
3,0.005493791997877030,0.030729781253112900
4,0.1190729780273910,0.14545933176012400
5,0.02522938287662320,0.05582617463561410
6,0.001761836643392470,0.02702148003625290
7,0.03208738083598340,0.002801084148273960
8,0.05996161435460180,0.03246250494546300
9,0.06667160936646700,0.094260409320718
10,0.017841267828467200,0.011708297059623600
11,0.02125183691783580,0.004529968140289500
12,0.25861295455117100,0.22917904244878100
13,0.05069004911468960,0.07761397002400910
14,0.023700371999908500,0.006615274497264070
15,0.11019926301669600,0.13631932447854600
16,0.11505309520638100,0.08293370399227930
17,0.03197401500391890,0.00555175222382065
18,0.04016671531657550,0.06910808155428680
19,0.20887140845927500,0.234148185643285
20,0.08595869049773870,0.11563383050781200
21,0.08261331584374650,0.11170892866426600
22,0.08096708778193480,0.10731959452768400
23,0.07213985659547760,0.045037882096298
24,0.12170220953894400,0.09186092708799350
25,0.09229743868645460,0.06502220723849470
26,0.14577753053271800,0.1751293895656020
27,0.08906831253269990,0.11489138121693400
28,0.09963797665812150,0.07232253958144420
29,0.17530804890941100,0.1338413692078420
30,0.07086496592129700,0.004107134781879300
31,0.050856831128325300,0.02094406569513920
32,0.07381687530575530,0.10495741106306100
33,0.26178060310184800,0.27616052553865200
34,0.07926117131888020,0.14944914893422900
35,0.019254601529055100,0.0067796206089285600
36,0.1546718649308470,0.18902162742597100
37,0.03370449274860520,0.06083385256337690
38,0.030622014066382900,0.03934555137162740
39,0.11945586169172700,0.08679173303967150
40,0.20914309427221700,0.2679828843733710
41,0.037954093333961900,0.04405641345645430
42,0.08538275052830620,0.08985832295486770
43,0.10478446674599800,0.0439322010805423
44,0.05168288977830390,0.17475552242627200
45,0.03595718445211920,0.14564684047259100
46,0.09471064036390330,0.0641702149564507
47,0.05573164849304750,0.10244987400948600
48,0.07779013375481100,0.10666539469175400
49,0.02988195887118780,0.017600441847124900
50,0.18758164782259400,0.09585307934987240
51,0.23419957937773700,0.106745551802363
52,0.029872322217852100,0.04251500296956760
53,0.1405795732281260,0.287911599861145
54,0.07029345106243530,0.013277383074760800
55,0.045159013857540000,0.045159013857540000
56,0.1480903501282120,0.1480903501282120
57,0.06117282164959240,0.06117282164959240
58,0.021985492467025700,0.021985492467025700
59,0.012820132841982800,0.012820132841982800
60,0.0576220752802139,0.0576220752802139
61,0.08852828617265730,0.08852828617265730
62,0.011740883324517600,0.011740883324517600
63,0.06893027001096200,0.06893027001096200
64,0.08411342427065490,0.08411342427065490
65,0.01106480328512440,0.01106480328512440
66,0.07969193817578680,0.07969193817578680
67,0.03289027351526650,0.03289027351526650
68,0.01912851062518860,0.01912851062518860
69,0.060813118672091700,0.060813118672091700
70,0.020484665257829000,0.020484665257829000
71,0.05527879939807610,0.05527879939807610
72,0.049306040609850700,0.049306040609850700
73,0.043314632062037900,0.043314632062037900
74,0.07940552971731620,0.07940552971731620
75,0.035485377872987600,0.035485377872987600
76,0.023794122528259200,0.023794122528259200
77,0.08995523016409780,0.08995523016409780
78,0.030018826823535100,0.030018826823535100
79,0.0973431352830838,0.0973431352830838
80,0.008913266468823620,0.008913266468823620
81,0.09098999183354860,0.09098999183354860
82,0.09982280617414570,0.09982280617414570
83,0.07394615736177280,0.07394615736177280
84,0.06832248231605130,0.06832248231605130
85,0.06623557560601200,0.06623557560601200
86,0.0700882375987737,0.0700882375987737
87,0.06777059801444450,0.06777059801444450
88,0.03072730693873770,0.03072730693873770
89,0.0473958607048246,0.0473958607048246
90,0.05352717069848860,0.05352717069848860
91,0.008070932002903760,0.008070932002903760
92,0.10287763640071600,0.10287763640071600
93,0.022489083722127700,0.022489083722127700
94,0.18021895894751100,0.18021895894751100
95,0.041593685914658200,0.041593685914658200
96,0.004028260814476600,0.004028260814476600
97,0.05126040213365670,0.05126040213365670
98,0.11237818225630600,0.11237818225630600
99,0.1187920532782630,0.1187920532782630
100,0.005840021910570310,0.005840021910570310
101,0.10011795156315300,0.10011795156315300
102,0.18425324552825400,0.18425324552825400
103,0.07413661116598960,0.07413661116598960
104,0.03833050177100670,0.03833050177100670
105,0.22376788131973800,0.22376788131973800
106,0.02219276634244550,0.02219276634244550
107,0.26245713877825100,0.26245713877825100
108,0.11657257273283900,0.11657257273283900
109,0.04297829553113620,0.04297829553113620
110,0.17380893983926000,0.17380893983926000
111,0.20497139934996600,0.20497139934996600
112,0.01658475938968130,0.01658475938968130
113,0.1332782905927470,0.1332782905927470
114,0.06941064487168110,0.06941064487168110
115,0.0935790075863443,0.0935790075863443
116,0.0445001797672504,0.03126992607516320
117,0.1307998085834530,0.11708392789618300
118,0.14503517442311600,0.15746032845603700
119,0.05162820386963160,0.06534354864023630
120,0.15955091191204300,0.14594299236228000
121,0.1348298364345910,0.14953057510075000
122,0.07378155644974730,0.08739829243525280
123,0.0007930751696298980,0.012975502759417600
124,0.2197572823718040,0.23364601949394100
125,0.24972297843107000,0.2632604057450600
126,0.11128361478225000,0.09717523726674140
127,0.004411522216424940,0.009507096871298690
128,0.015900071210291000,0.029453238428678800
129,0.22072775333917200,0.23388240848858200
130,0.053585726091283300,0.06710369140396070
131,0.08957977330216310,0.07444017384054560
132,0.043010477565393400,0.05740929517000030
133,0.003920542796252980,0.016968010885229000
134,0.044141173691802900,0.030820235872619500
135,0.05242780866869980,0.06676808451679460
136,0.18394908935234300,0.19754437297518700
137,0.10824938260009900,0.09417335091812970
138,0.09280434721049270,0.10727522408358300
139,0.2574247823537270,0.2436927489394680
140,0.10151664470679400,0.11557068321962900
141,0.07345285193943750,0.08709333796726320
142,0.12307452166594700,0.10930539099296500
143,0.10144301073704900,0.08726676952745850
144,0.0272069136671238,0.040712363771703300
145,0.018715614166793900,0.004861536312994690
146,0.09845026202900750,0.08513719858833940
147,0.09187163202664280,0.07895164065109460
148,0.05975617663391280,0.07011377175244890
149,0.016689184695435100,0.004488920478526340
150,0.05557153525437260,0.06878633089411170
151,0.05686266317247380,0.04488389834220970
152,0.053872024720627500,0.04229009360965000
153,0.169831097488073,0.17346251474925300
154,0.13041113130180500,0.1377832243102820
155,0.007947320038333980,0.01550348962483890
156,0.006299087491848710,0.001988872059447420
157,0.002500419801755970,0.004397779411210670
158,0.02971047977732560,0.02626610717831680
159,0.07117029172493790,0.07333138470220010
160,0.041796292391649700,0.039393800725318300
161,0.012508248173980700,0.015462006329996600
162,0.04253953019968560,0.0448747607512916
163,0.10692298762826300,0.11146340806825000
164,0.07873274653046260,0.08143017298345570
165,0.08672462570178040,0.0897262411101376
166,0.15038048015341100,0.1548459640665550
167,0.06324696426801110,0.06841727702795210
168,0.10273195153464100,0.1079083897106830
169,0.032078466685713200,0.025091627208804400
170,0.13621431931503000,0.14162220048403400
171,0.008061576833123590,0.01564178836029710
172,0.024006502580728100,0.030153992760729500
173,0.12179084384558400,0.11557028131775100
174,0.0038176050015195100,0.003932663748438930
175,0.001308724139495570,0.00508730475076713
176,0.04791053548818330,0.04124570988280050
177,0.009774320357972540,0.0015073706859862800
178,0.0536522130261996,0.04669313281862600
179,0.06846280309900020,0.07445187158187160
180,0.0554889844605182,0.048445085759881900
181,0.1313867676227490,0.13761118866471000
182,0.18269862871015500,0.176262317304005
183,0.05095929966481830,0.05791178297561110
184,0.012210473963112100,0.018940087152997400
185,0.060119782939214600,0.054514057375270300
186,0.10760620548930600,0.10307114987912100
187,0.006108796243747380,0.011453675105441700
188,0.09339729730071760,0.08963288847772930
189,0.013422361064910900,0.019218037616043800
190,0.09190745987709220,0.08628218359471810
191,0.07391169408774870,0.0679903961510695
192,0.044986690645812100,0.039503781810241100
193,0.3984578491331990,0.4080872325115370
194,0.17006343018294900,0.1788237467472000
195,0.002919475922271490,0.0050175970686281400
196,0.050651363454351300,0.03970477046023820
197,0.06737783246430480,0.0558798693283995
198,0.1353304825469380,0.1480116613361140
199,0.0741700125421394,0.08824192488562060
200,0.28799070979952300,0.30198490815786900
201,0.1504831336495510,0.13608934532603700
202,0.078058048719015,0.06157788833069230
203,0.08858609782352270,0.10285884445513200
204,0.07337377556765470,0.05725053324932270
205,0.24759168088759600,0.2662242151319830
206,0.016655330369036200,0.03535847813971670
207,0.21674414804547500,0.20183399002575800
208,0.023905263180587200,0.0026708808471527200
209,0.06114434466060590,0.08184920679548390
210,0.1703273200586380,0.14915578785539900
211,0.19182503571898200,0.2169298285418680
212,0.11167634650458700,0.1366915599620780
213,0.05166026677132370,0.07768295029609900
214,0.01883100343174600,0.041929197775510300
215,0.19739953963647900,0.17165467275798800
216,0.09737515809396370,0.12284035244386400
217,0.02648295761794110,0.00404136809799116
218,0.0002243366423013700,0.027685841719361700
219,0.06917743382455260,0.038115512543790900
220,0.08212701377750650,0.051443337527228300
221,0.060920116777700700,0.08959758358684940
222,0.0016709157874927900,0.027303420631095100
223,0.201520208453128,0.17117045989824000
224,0.04191546384824150,0.009284685965921470
225,0.15727708198068100,0.1861214605149730
226,0.13902643115255900,0.10689451376981600
227,0.05060760283193670,0.018623908228094300
228,0.11255019809370000,0.1486269576581630
229,0.05225668209657420,0.016953001499578200
230,0.20574831834844700,0.23771985805949400
231,0.07248966198390640,0.01106143604082280
232,0.01923042142460930,0.01767170658417690
233,0.037132628832188300,0.0015062799199050400
234,0.10983236760321100,0.1440559406377210
235,0.060430843250780100,0.10812676092682100
236,0.071251285262516,0.03296985938147050
237,0.048454938186916600,0.09611321712242040
238,0.07870010549121090,0.0036454499169993300
239,0.10380115152915900,0.1557007735074350
240,0.06254305225115160,0.02557036020926250
241,0.18260916721745800,0.3384326901218740
242,0.0026276414568027200,0.13611424018464600
243,0.14711610120980700,0.05772924492543560
244,0.026474943860123700,0.28992880728409400
245,0.07728653926321540,0.03663432364844430
246,0.001672878548064190,0.04901318089494830
247,0.07091661374213440,0.13824393679154800
248,0.11689483380755900,0.34407581768149700
249,0.008520368622422230,0.23046510436801100
250,0.13229583982130900,0.23803381182294900
251,0.0039225533295015300,0.23363426981536600
252,0.03696657132174860,0.24049076167345100
253,0.053004046262799000,0.20214131030045700
254,0.15613427664900800,0.16679144238117600
255,0.06178015317322940,0.10006165258842300
256,0.1382515534514420,0.3452641935914840
257,0.03785890097187390,0.04803667515233650
258,0.0804979667194865,0.28655757868735000
259,0.05254849371661540,0.26298781084853400
260,0.038057445998434400,0.10668800498513800
261,0.018911342553071400,0.1267717973627130
262,0.16478369262759800,0.09497426729671600
263,0.06972206045660110,0.1966989471925920
264,0.044739190663752200,0.16165546023409600
265,0.14817014338866700,0.03609471843198890
266,0.2194547683834450,0.3411235210996250
267,0.06879106861492710,0.10832162349772600
268,0.10760031114769400,0.2430447412419840
269,0.007893976915530840,0.03565224548311360
270,0.10831544521103000,0.1562337847196530
271,0.10380347032657500,0.22510663349454100
272,0.21498621716340600,0.2889705712848280
273,0.17559165278131700,0.04777701618530020
274,0.12955957380058000,0.21867814341399800
275,0.03654761936538840,0.0946269889716369
276,0.0962197102998128,0.32755453022061700
277,0.08423410769008340,0.14726381174059400
278,0.03830720416023900,0.019092460737246200
279,0.11566616068449400,0.1376590600337220
280,0.04856004434351750,0.16357483707820200
281,0.12352280878565100,0.07732843428018120
282,0.23540607712121700,0.0038239596875637700
283,0.012452629172658100,0.058145509401934500
284,0.0472401191264753,0.016369060225004600
285,0.0012685140359960400,0.03656295774487100
286,0.16939714404507200,0.14606730277547900
287,0.24487309649384000,0.28545286941625100
288,0.265875049657164,0.23884837476565100
289,0.00827612378547915,0.03130247378848950
290,0.10541474250119500,0.13642710846714600
291,0.1555311648939390,0.13310576514925700
292,0.14219722829043200,0.11056010641663100
293,0.07578277411514650,0.1035910055179810
294,0.03640609781149930,0.06315617821742150
295,0.16505541625535600,0.1402108240897760
296,0.03313640503749890,0.06090312952873860
297,0.08716463268446930,0.10925021811604100
298,0.0027185386496162400,0.025441412786554100
299,0.06774382852040170,0.08942638707839380
300,0.05419149356076410,0.076580316994737
301,0.052552760390983400,0.03160139196341930
302,0.07892047339497890,0.05791990418474760
303,0.08934861784717760,0.06769950593451670
304,0.33929870549898400,0.3200373908341320
305,0.0034206916431909200,0.023792634213391400
306,0.05999404929625470,0.0369419219979914
307,0.07222398655731470,0.055158321028028600
308,0.0022056566910002600,0.02260060215809110
309,0.044988840546337900,0.06812318569055350
310,0.035953789097639400,0.056760745012638800
311,0.059050286568908200,0.07330866932138230
312,0.011163604669254500,0.008218314395119110
313,0.1474083779274700,0.16601368607283400
314,0.0329835984220761,0.0515686836132474
315,0.03168742607653340,0.016579494770409700
316,0.00995024245572873,0.002573515912522420
317,0.024669146153966100,0.041543873928419300
318,0.0780420931493313,0.09357283559979560
319,0.030407809981579400,0.012707598919450700
320,0.17620501229781800,0.18649917684559600
321,0.1436192283161530,0.1566244872208050
322,0.002386139928322710,0.01549772470576190
323,0.14331728780708500,0.1288965379260430
324,0.05358657058706350,0.06340355371549580
325,0.1535981017985550,0.16325416072049300
326,0.018141957279422800,0.008228231465986720
327,0.06898854041725590,0.07631997476972250
328,0.06649119317471010,0.07452937270031870
329,0.01666015828817940,0.023794716958275500
330,0.0389530195465686,0.030624857529405200
331,0.004975695810150340,0.012489308862862800
332,0.041791729691392600,0.03433276653227950
333,0.0009688858299883310,0.01027312215442770
334,0.1165752899163940,0.10740710568996300
335,0.073865704520093,0.0669509222279494
336,0.04768865019283750,0.04056272006374150
337,0.21320070570923600,0.22318343805856400
338,0.05812165655010880,0.0663732531215171
339,0.05534469990763640,0.06406044499632110
340,0.10908847310668700,0.10167486796246800
341,0.15648419429557700,0.1624197897493370
342,0.13771747092996200,0.13018986242901700
343,0.12167453856851000,0.11315375722486500
344,0.2873520033931560,0.2950691933291410
345,0.1653751385917580,0.15623926108940400
346,0.07166676868274970,0.06466241097023670
347,0.04949866333539670,0.057220642149920000
348,0.03230296238638240,0.02548192618701520
349,0.12291568873076900,0.11711296439012000
350,0.06198838195934140,0.05579782495077270
351,0.06927617250457990,0.07462946585646700
352,0.08713377344073800,0.09344725795986440
353,0.19628296837316200,0.20134212910677500
354,0.20524474924883000,0.19907264961516700
355,0.10905445117839400,0.1140382750260960
356,0.045350877358963900,0.04012231674224840
357,0.12892539989669700,0.13296069939274800
358,0.08534455915028590,0.08813886566416260
359,0.16798143847209000,0.17263263707913300
360,0.05711373746386790,0.052813897346210000
361,0.09346424059095090,0.09055772507391160
362,0.10383318175278500,0.10843318891583900
363,0.16424560473099600,0.16014482707657900
364,0.11391298110007400,0.11268779219523500
365,0.05033838983180910,0.04680137322931890
366,0.14822148967049000,0.14968081498141300
367,0.0494561998287919,0.051498160471821000
368,0.059421865290011400,0.06450105440767250
369,0.08872913273405540,0.09042042826557320
370,0.07666279136012060,0.07947682655096240
371,0.010742367396892500,0.016295899587558400
372,0.016016769674013,0.01118308747676980
373,0.06866704008497630,0.061280307707996000
374,0.03467548539182650,0.027296886223313200
375,0.19364262327412400,0.18663875454264100
376,0.025045109832826800,0.0319119851151306
377,0.13237158753130200,0.12503434633489200
378,0.010099094017561600,0.0008244728006552290
379,0.12090991408995500,0.11363386246440100
380,0.04394169604178160,0.03627282730147210
381,0.08483487572049200,0.07836608903779860
382,0.014300175745902300,0.006848528812479990
383,0.023284210527146200,0.017166346227084800
384,0.00011925356470543500,0.004363342572191840
385,0.025404140361053200,0.017880125151636500
386,0.02279523351469020,0.015854032489482500
387,0.012376879237049600,0.015146064243308600
388,0.02822482814592450,0.024277177219432300
389,0.041306535147532600,0.03532690507233550
390,0.004765874510761710,0.0008567550968516800
391,0.006206566108577280,0.0033572737523524000
392,0.09910044118513260,0.09569579135825970
393,0.03480434757849890,0.031653034367751500
394,0.018480628935134200,0.02218390370881120
395,0.04464559572641140,0.041780582480824800
396,0.2616883001683690,0.2580831268756430
397,0.029890247553575800,0.032789719873730800
398,0.11209992275254000,0.1085687862807920
399,0.19889592370171600,0.19597791130279900
400,0.01701276214433260,0.012616181823137600
401,0.13653171404815400,0.13298368925254600
402,0.05562910188719110,0.04809859164541840
403,0.09064186982912890,0.08627121251348300
404,0.09134012779274210,0.08696387412728160
405,0.0752418456200259,0.07027833126326070
406,0.18085302429828200,0.1761754924691520
407,0.08078637617406440,0.0743751848474361
408,0.05297435975524590,0.06283435786735430
409,0.015953712455842200,0.024367725595191500
410,0.10141478499700800,0.1079365438889620
411,0.10891645422209800,0.09975037828868240
412,0.08660670833887490,0.07855592901740580
413,0.030074152161981800,0.0373781558230446
414,0.015777444677628200,0.022065075527009100
415,0.01597643831148090,0.02188665812661220
416,0.009592892188531320,0.0038574199468204300
417,0.08278489889800780,0.09358205113920800
418,0.06687075017848240,0.05652591696475450
419,0.027993448088979000,0.019659720417573500
420,0.09849280480963590,0.09251518633759930
421,0.0004347785754998950,0.009427473012189050
422,0.06174829691515900,0.07095394620470240
423,0.19404249511664100,0.2024800027345370
424,0.06804335719688680,0.07623253752438770
425,0.18703835796797000,0.17947973988578600
426,0.1436758211710830,0.13613778432688600
427,0.09734203825754940,0.09167814830050690
428,0.05877526146729410,0.0652065074298589
429,0.12029142125547000,0.12818278399007400
430,0.09231208853610530,0.08414140625871540
431,0.12446746281615700,0.11710157854527800
432,0.08230635021495750,0.09066590948695820
433,0.1523582077229480,0.16114576867853000
434,0.09507502424418980,0.0866819513692958
435,0.07342894800208580,0.08118225820757270
436,0.04836632387107170,0.05416848377369640
437,0.0721736758342999,0.07897707960633320
438,0.02027618259027040,0.01140655565091460
439,0.033748345180790300,0.02567651067639610
440,0.050720715854734300,0.042767730834672300
441,0.0033619215701157200,0.00810622433519903
442,0.14261633141659300,0.13550669997554900
443,0.047481850622962200,0.03796513108243980
444,0.09654857588855510,0.10530037501332500
445,0.12334925128815900,0.11361269718933500
446,0.019817632600382300,0.028585776877973100
447,0.08951328706187310,0.08061469947316360
448,0.005476828096300680,0.005338464717436150
449,0.05318400802420990,0.04484873468077580
450,0.02891839195396260,0.01843387117393560
451,0.020220831762118000,0.031539722720138400
452,0.165839960948704,0.1752308453992480
453,0.0474741024241474,0.05708041954981620
454,0.02259269631960930,0.0344018171571534
455,0.12617958802735000,0.1364692909895610
456,0.015414286829005300,0.02859544596441090
457,0.18712176743887000,0.17708747827037600
458,0.09541335809988710,0.08445084991277160
459,0.047955083829615900,0.060052699978276
460,0.21803114212278600,0.20673862864924300
461,0.1697212065812500,0.17960403551165600
462,0.025626316095092900,0.013040382692067500
463,0.233624567199904,0.22230217442266700
464,0.029096055974871400,0.039721398504564600
465,0.12445116763991700,0.13493443483973700
466,0.01171870104685740,0.003835133742029480
467,0.15359258125448700,0.1392564960893910
468,0.159450094073619,0.15104445660594800
469,0.07206233134038410,0.06319155957778830
470,0.12964577579251400,0.14023611271347300
471,0.009733237377810960,0.019911254295835500
472,0.1430873388480650,0.13269530475146800
473,0.01248651463054020,0.019011956347279900
474,0.011987302913384600,0.02221899929998910
475,0.04641766321076200,0.03674403271824960
476,0.13040724017421000,0.12390249841923800
477,0.2427310980383650,0.2518734230382000
478,0.23586153047636300,0.22661802976695700
479,0.02267744500242410,0.0155851134816416
480,0.027872755742634100,0.01959885615832090
481,0.00622306312992138,0.01645901274607460
482,0.05976025953623700,0.05241442950831950
483,0.02349141275416410,0.036384977311806600
484,0.9880956943069980,0.0025506041358749300
485,0.9418919257089430,0.046835981683468500
486,0.9248352763371040,0.06301135543778090
487,1.0303025453105600,0.04205402973587090
488,1.037189361352640,0.047073917744708800
489,1.1494838711057800,0.16428413702704700
490,1.01211111028576,0.024814458198169300
491,1.0687927133814700,0.08031039970486910
492,0.9730065180867150,0.013339855742668900
493,1.122972278994790,0.13651026371452600
494,1.0323087185275800,0.04645828085927310
495,1.0038098694052,0.017183383221887300
496,1.0099881816187500,0.023993260997554200
497,0.9211659368783270,0.0628740889562982
498,0.8996283250602220,0.08405227138459280
499,0.9731692339223360,0.013091735397927600
500,0.9952649514151070,0.01184792267097730
501,0.8889322261274860,0.09064615577064930
502,0.9572293411851860,0.023833631729480100
503,0.9697449482053860,0.011704041615061600
504,1.1546961376618200,0.17842306751103400
505,1.071802190413870,0.09166108023733880
506,1.1028282267022800,0.12414840330777500
507,1.2386781851653700,0.2571954393717920
508,1.1442244217360500,0.16267304207187200
509,1.0078528067604000,0.028415097557090300
510,1.1105244415346800,0.13019323591080800
511,0.906014128281738,0.0693830943266267
512,0.9736398717577470,0.004766709422265870
513,0.9954601829945360,0.01884931771089700
514,1.0319580476721600,0.05236068275539200
515,0.9945252372977330,0.01688431117445170
516,0.8810301904466100,0.09836356254912550
517,1.0311445505203900,0.05304302560987310
518,1.0296243747614700,0.05004232204019670
519,0.8858450112197350,0.09278237600944370
520,0.9121000275342200,0.06759240926566520
521,1.104966762880420,0.1265664286244580
522,0.9994004261784970,0.018672523781184200
523,0.09942344412860930,0.07809664379097380
524,0.026753029858550100,0.006026902550959610
525,0.17903755849188900,0.19858944141764800
526,0.11767072479615100,0.09240604048701420
527,0.005508461053025380,0.017677490181307000
528,0.06214980191819080,0.04234902990141710
529,0.09925862119865640,0.12043215442891200
530,0.05871290047061440,0.039250231654339300
531,0.0014877176081422600,0.021268542749365500
532,0.03753095573796460,0.056718660169339700
533,0.20165436096600000,0.18362272078170700
534,0.15763254706443400,0.17760695268780500
535,0.02280134520510210,0.04581756973958660
536,0.2119263765914570,0.1923847423702560
537,0.000501790812277747,0.02341899439753180
538,1.20465355171184e-05,0.01822994463092000
539,0.07040328279449030,0.05074031330137620
540,0.05726250628620640,0.07551774017981220
541,0.015355344382187700,0.008074018014740500
542,0.0397551277046686,0.02216878261999970
543,0.02517836050919660,0.0037125445490069400
544,0.11916234704665300,0.13907336572459800
545,0.11317956679978800,0.09031826560937440
546,0.12767617661402300,0.15163012171860700
547,0.11218581944202300,0.0908670208735396
548,0.0675792915386979,0.04662358221082650
549,0.026746854424968700,0.004915830410311630
550,0.01786252967166970,0.00581560005063686
551,0.0291375763976065,0.050244474995019500
552,0.11194087631202100,0.09018460618841840
553,0.06939523578413940,0.09028613801447530
554,0.1397721627108090,0.15641354872989300
555,0.052025347784557600,0.07648346544373920
556,0.11831950488894000,0.14030745371208300
557,0.18347229478385900,0.1648414189085600
558,0.024210846926981100,0.04494329238703810
559,0.17423886160788300,0.1927112121431370
560,0.004049098724680620,0.011659778165133100
561,0.03199291979682210,0.04902393741480090
562,0.10955939775641400,0.09254160075712830
563,0.16976259305665700,0.15447642323073600
564,0.06850639153383350,0.04892513443202610
565,0.10918211711666500,0.09377878391426900
566,0.13199761405922500,0.11696422772704800
567,0.18364107328160000,0.2005849616045850
568,0.17361246633880100,0.19102081764676600
569,0.033016781912697600,0.04962912776314440
570,0.10376294350487300,0.11511434122587900
571,0.05945904696611360,0.04120876074302070
572,0.17383886876379100,0.1552056703643410
573,0.2379268239545140,0.22327617951575800
574,0.07068524693307170,0.08693147483885520
575,0.010871913504928400,0.030601138043627100
576,0.10720188768650800,0.12180325391269300
577,0.07918102102309770,0.0620618046218242
578,0.041646978023871300,0.058616059092937400
579,0.01439428660804380,0.031537897940118000
580,0.0822514309502349,0.06702880886034810
581,0.1689939770790430,0.15292465534519100
582,0.20396022926172000,0.2189585313820890
583,0.10758326752825300,0.09345982494139450
584,0.09907873851882250,0.08048875608789890
585,0.10665907371157600,0.09568405835579390
586,0.0741752912329674,0.060737453096556300
587,0.015517560142067000,0.0014144612582658300
588,0.031747755773275300,0.04850734156329930
589,0.08923103673756130,0.10604830274737500
590,0.07719227838180290,0.08896051404645360
591,0.030531653611433300,0.046846218643827900
592,0.08367135935305030,0.0986975565058561
593,0.022874503486628200,0.010540031077409300
594,0.05011289592611770,0.03549244623051080
595,0.05689575019047060,0.04249429726997090
596,0.13856346802089200,0.12239475569404100
597,0.025238843084070900,0.04228460032743260
598,0.05359124297719790,0.03654757515826020
599,0.024185587396027500,0.03994296722156590
600,0.09540436902374610,0.07570506035830070
601,0.02603137453032690,0.006861543229798710
602,0.13997070669557200,0.12032960278569400
603,0.10446533141763400,0.12155441744341400
604,0.004180866797500740,0.014002201569703700
605,0.07790710787600610,0.09300857116085840
606,0.09444584698450070,0.11196054757265900
607,0.15566020534765300,0.13651067359043500
608,0.04649869921723540,0.025947273056001300
609,0.07825262226906070,0.061856279485926500
610,0.014661486456852800,0.03362676704862010
611,0.1453189749440280,0.16428169386563400
612,0.17123268889106400,0.19051316622192900
613,0.09667277397380310,0.11617832757039200
614,0.07007048572399560,0.050473294442881000
615,0.1441433381494950,0.16366207133651900
616,0.020497635395702500,0.03929327473116560
617,0.018167726210332400,0.03950515000734270
618,0.11777375598432600,0.09745811402849030
619,0.08999304570886850,0.10858054868165900
620,0.059617775650803400,0.04307328777965050
621,0.07873017014244260,0.09816312632209810
622,0.21727061233339900,0.23549125327750000
623,0.011266022796141900,0.009536899833353370
624,0.033080973229884200,0.015314717518670300
625,0.12272902598177600,0.14154465957164100
626,0.04766554184063040,0.03122318503442220
627,0.06310150824450120,0.04423758482374490
628,0.0762553754472064,0.057082321403790100
629,0.11538281662175200,0.1000782124501050
630,0.010662423620739300,0.028943176065579800
631,0.18976786915146800,0.2061637524627030
632,0.02277547638163300,0.04293242846539600
633,0.13595024824852600,0.11831274680758200
634,0.051986225201714500,0.03508523096405460
635,0.0839927964975482,0.06634128153402320
636,0.10422730241050300,0.11880189830986200
637,0.015496732869845400,0.0031090725598677000
638,0.3018607703890310,0.3174706859323320
639,0.0091052539237797,0.023568282815927200
640,0.006317653651977560,0.019864287992279900
641,0.14718885313458400,0.1618673462165370
642,0.07364404008590380,0.05871781119238500
643,0.060584048253364200,0.07042668260164750
644,0.03797503796098580,0.02505705430828440
645,0.041216148481455500,0.028086990663658700
646,0.09815972537107490,0.11027745129083700
647,0.010301837414254100,0.0009564984425542990
648,0.1740256330379480,0.18583122424143300
649,0.17625842959650000,0.18630816612157200
650,0.09456676180886730,0.08589864187030120
651,0.18683190294459600,0.17847412828415400
652,0.11896210429274500,0.10950183491950300
653,0.010181784350584900,0.018176905804781800
654,0.124638960282484,0.13481643578914900
655,0.06586712950971860,0.056643542791422700
656,0.09226511285177060,0.1017239869587710
657,0.10750725770471500,0.09879162705032420
658,0.08317721377382490,0.09163045211835820
659,0.032591473033728200,0.02538068368758410
660,0.03557032957399660,0.0422918663042553
661,0.05602768365332820,0.04889957586785590
662,0.14351832153557200,0.13647248217466200
663,0.06643980881612090,0.05954152583351370
664,0.04123250473766800,0.03571805537031710
665,0.12706314779239700,0.13350214414074400
666,0.08014142797687260,0.07665233739351090
667,0.020730539738437200,0.015794675614902600
668,0.003344051792753430,0.008481932986491140
669,0.11974846130898900,0.12450316929416300
670,0.04090936439964650,0.03318703718774190
671,0.03756231332120570,0.03162843693265250
672,0.197361898564963,0.19067058465765300
673,0.17105360978616500,0.1637637326313950
674,0.2827392217471780,0.2900012072362760
675,0.01031902735841660,0.018395982776743700
676,0.11543680330285300,0.1083697264131310
677,0.007520920609688010,0.01554333997590200
678,0.2080243981335170,0.21573384995749900
679,0.012290022087447800,0.006617798070699180
680,0.12489841005445500,0.11850912685563100
681,0.1545452904090890,0.15977097023274100
682,0.1195126716274110,0.12583899208884800
683,0.15684494788476200,0.16353244593335800
684,0.004358734680696590,0.011136205981493500
685,0.08535858881707600,0.08928362033050540
686,0.054212389019298000,0.046984982861346200
687,0.12056627687151900,0.11463638285355700
688,0.060800458161455400,0.05679488361520440
689,0.24019642257032500,0.24486588745018600
690,0.05885075877863870,0.06315059976086500
691,0.03113869694277340,0.025359376222043000
692,0.12440692059324800,0.12087270621696800
693,0.09472377909871480,0.0984100597637596
694,0.059528937806302200,0.05688930033499710
695,0.15671755666383900,0.1598100915767530
696,0.023343285164984400,0.020333037862954900
697,0.06362847340689590,0.06755271071648910
698,0.022513383972496700,0.019511785119490100
699,0.005209601513267220,0.0018662405430318600
700,0.01349193117998390,0.009796087187032840
701,0.07519649621511550,0.07850531139245140
702,0.0006779824404310460,0.004951237967270710
703,0.022410158685700000,0.029723763137260000
704,0.059637187514261800,0.06518775817583090
705,0.040085367089725700,0.046618405291066800
706,0.08964787363633060,0.0812778113750976
707,0.12248244651596700,0.11231180719838600
708,0.17107435047064200,0.18202200138855000
709,0.10240165020128200,0.08995217529225590
710,0.022724596967778300,0.01200210400526670
711,0.05121180226886350,0.06361474574198980
712,0.18062955236096700,0.16758260683198000
713,0.020832142999169100,0.03312300383299150
714,0.1908598101019470,0.204267253081988
715,0.03120210921650580,0.018774596027165000
716,0.04589686394914260,0.03231865466781430
717,0.08271952026399050,0.07002662562475150
718,0.1132503434380330,0.1260006097247680
719,0.04162042145470450,0.028592851027834600
720,0.018511268584882700,0.030775669249416100
721,0.015560340697638800,0.0031138995043216200
722,0.060019492436935500,0.04608691263351440
723,0.18032711543979500,0.1938007897561750
724,0.0755310403355034,0.0887066732575219
725,0.030289674614848200,0.017289898304870400
726,0.04264609671336790,0.030013301576128800
727,0.03990646602602750,0.0274892567548779
728,0.015553190182363100,0.002520156494629330
729,0.04260872997445130,0.05497866851300960
730,0.14050760591556400,0.15356384496624600
731,0.09688907194788900,0.10890338024289000
732,0.09139439916539580,0.07906406761772990
733,0.05285511676259460,0.039175290817498300
734,0.1543856842546860,0.14207880511355700
735,0.14219734902301700,0.13058275899839100
736,0.08644660598782130,0.09951397617677230
737,0.08782734531038820,0.07581084792208600
738,0.048336312598382,0.06042141737274600
739,0.08672868616303080,0.07380270648542410
740,0.00790128450457428,0.020619055232439900
741,0.006328248565659060,0.005861081308635720
742,0.1339978934862100,0.14731760929415400
743,0.01578150756429260,0.027341957706097400
744,0.12382210588029100,0.11108052929331200
745,0.10963891015558700,0.0976669420026357
746,0.031080881788752200,0.043205397182719100
747,0.0024134345216182400,0.014428521035002400
748,0.016594806364774100,0.0063894584462254000
749,0.10663968495619500,0.11436453917578700
750,0.06926426497178720,0.07979451979303680
751,0.0889071066648599,0.09441463669734510
752,0.2412447091839010,0.23114140368083500
753,0.08545112636603450,0.07848395368930290
754,0.05778039211211670,0.06419104804768060
755,0.0070030515813102000,0.0016096173744806200
756,0.13892492472622700,0.14442876200982800
757,0.9317425981041630,0.062098104132959600
758,1.0010092496814200,0.006916757991637380
759,0.9533993494460590,0.0412603142564143
760,0.8037294884367290,0.19005153802799300
761,0.9943241088982890,9.61281518983004e-05
762,1.0679722486214900,0.07421386958481160
763,0.9102157025048990,0.08372085556069850
764,0.9778240223417050,0.016580658066448900
765,0.97786326019541,0.0163868568392862
766,1.0014975875390000,0.007153735323695680
767,1.0381717853879700,0.044230384951176700
768,0.8651102770092200,0.12912630436774500
769,0.8157808859730600,0.17796708330042300
770,1.0584280135072400,0.06504150888268210
771,1.060951564214360,0.06633463966295830
772,0.9202360889056890,0.06985318077453860
773,0.8944070847700050,0.101922366794714
774,0.9276532556253160,0.06549852176246820
775,0.9181875921007500,0.07671466750465930
776,0.9943678865016470,0.00022497975402902000
777,0.813524668848929,0.1792253239584380
778,1.036588148839830,0.04299980506020450
779,0.11983089945746500,0.11397139588705300
780,0.01403315223830440,0.006564721786347370
781,0.15711488458876100,0.1498346955085040
782,0.01775402117247050,0.009019295915675190
783,0.08911261283392260,0.07951258240696650
784,0.008868356233952660,0.0176604919378911
785,0.08856044249412040,0.07777070225851280
786,0.07314532850194540,0.08341717056467870
787,0.01632036100391670,0.0259365301468657
788,0.029914123794720700,1.038594170652860
789,0.01053587452040810,1.0018088759102100
790,0.22542155442157300,0.7877292950162330
791,0.08151254114891500,0.9324605114782460
792,0.09640736825441380,1.1130270842632000
793,0.012232966044915200,1.0289500116705600
794,0.07046759334936280,1.0872743707220200
795,0.03726934319329270,1.0557357266329600
796,0.018251675450272000,0.9997457567007550
797,0.18865039799271200,0.8287034670806140
798,0.0608932364903243,0.9595188250890530
799,0.131472026852391,1.1540113608425000
800,0.09370254196924320,1.1167127042422100
801,0.12392289667144700,0.8959633245685230
802,0.08306607734018230,1.1048419506748700
803,0.029831314330173200,1.0540694479721100
804,0.09332611085527900,0.9322371761367540
805,0.0747976437369875,1.101915618701980
806,0.08534375029269990,1.1156769947133800
807,0.06289419747495460,1.0905115764203700
808,0.038503192551257100,0.010015735479358400
809,0.028887495849612100,0.0002622748342222540
810,0.05239621752259090,0.08470899163700900
811,0.011996424005264100,0.041813898683372500
812,0.1009447864267560,0.13577880379656900
813,0.095600646105936,0.05951924432501520
814,0.061622780892555800,0.09478449504462280
815,0.08996543983690940,0.1219488939411700
816,0.06304018692601330,0.0322769664390572
817,0.06996525683728640,0.10312067910412500
818,0.10360548263683100,0.13792480896667100
819,0.09664452411002380,0.13331451337087200
820,0.0025527874567861100,0.03804611037966500
821,0.012700891706056300,0.05062918106260560
822,0.05596649210369580,0.09318711868541650
823,0.13534373065292700,0.17252231172236800
824,0.016319817187867300,0.07033473916747110
825,0.08548617101604530,0.007439198599958450
826,0.04278159503732980,0.08014758635900780
827,0.07797346627941960,0.11519636919728200
828,0.10907599440679500,0.07141134366911660
829,0.009366434363918600,0.08136938058112260
830,0.11100239715268100,0.19884586382761500
831,0.04396892483665930,0.04922081665187240
832,0.03329009313730810,0.11242498870117000
833,0.0604032973396853,0.37856725075495000
834,0.049127763206147500,0.18825695992023900
835,0.13017156855970300,0.07237230204382520
836,0.1290183743811140,0.3057149761898350
837,0.0013423030541899200,0.20973640305984500
838,0.041855031116506200,0.08371185369877220
839,0.07000307732637530,0.12554572685075200
840,0.029591796173833900,0.1469670241670310
841,0.0023867580176499800,0.17177317412672300
842,0.03277629259886710,0.21778944126671000
843,0.0024155984193314800,0.186089044724695
844,0.13587547476689200,0.3953356798382290
845,0.11202646047623700,0.04044998068893420
846,0.04813961786948800,0.23833045061558200
847,0.002771968370257840,0.30859601397939600
848,0.287765980982412,0.168466256912307
849,0.029011060369690300,0.23969595581443800
850,0.08896615233112520,0.12975805125471300
851,0.026032897222472600,0.16779733536374800
852,0.20226153655949900,0.3290431999689030
853,0.11481571610304500,0.028890970204340500
854,0.04651801539501090,0.33809049133383700
855,0.15577427129895600,0.009325203570349490
856,0.04124464767004720,0.08533268846216210
857,0.05017836478608740,0.16438267271646600
858,0.07027514988076390,0.07424356455110100
859,0.008920451879885330,0.20473442185954500
860,0.02794354342838630,0.018239519698668400
861,0.056968332589847100,0.015037303888470400
862,0.11495361280007200,0.16130208559337000
863,0.17326558948410500,0.21285127375940400
864,0.0900121725836045,0.13563273129032300
865,0.06708984060179500,0.24467056520848100
866,0.10891527135326900,0.06574214802940580
867,0.11090449202329100,0.07211385951207290
868,0.0009590560176504500,0.04145537227429760
869,0.11665256130085400,0.03152904342192910
870,0.016683376637689500,0.06286327274693890
871,0.10733329017614700,0.1573732934495530
872,0.08054127976227040,0.03752847522692630
873,0.030515714585714900,0.06455133349156570
874,0.04086560844743930,0.0008515746415316270
875,0.04682365248429090,0.09472202581542800
876,0.1627146204937780,0.13082117704221400
877,0.13528505497310700,0.17090108415056600
878,0.009672539880935640,0.015329673997498200
879,0.0341100919525843,0.007116846454597870
880,0.0359586354109771,0.06917210570579880
881,0.06584867072746680,0.09976400923785360
882,0.19939895467985200,0.1658666981343760
883,0.06691224835682700,0.03524417031562700
884,0.05109247467258050,0.08587589839905930
885,0.09978853106357360,0.12433827325356500
886,0.041898097360792100,0.02105028801831300
887,0.14305925032636600,0.1639643428753740
888,0.11042610616502400,0.12809598944751200
889,0.012685426513262300,0.011001391374040100
890,0.05028098763622450,0.06574800348019940
891,0.009341632432040120,0.026764030176380500
892,0.07186010870552110,0.08276923083190950
893,0.08818269853553760,0.10332221096241700
894,0.04341233478650390,0.030834490594218200
895,0.06791442112864950,0.0764634956606507
896,0.005181695138117620,0.008667793266090130
897,0.05817248611378980,0.07104078534300130
898,0.16350635102125100,0.178189779022226
899,0.12129439167728100,0.10878443021283600
900,0.0344824125107035,0.020402543193509500
901,0.040299011852762900,0.053754031929794400
902,0.10979283139789100,0.09792114802961920
903,0.08828345494896440,0.07512621281344510
904,0.03424073193343720,0.04693524736086460
905,0.03711597322128050,0.025775206119926800
906,0.14395162793725200,0.1322795770880290
907,0.09023010632512470,0.09969934116381390
908,0.01935333828713540,0.029580998512816600
909,0.018211943215858500,0.00955084006068141
910,0.06070750121679460,0.0514335666299619
911,0.07431652662354350,0.06316753699310950
912,0.05472608244541880,0.04602707025574930
913,0.08768084343011080,0.07653417656554670
914,0.04160379565386710,0.04914935263762300
915,0.13741607655152200,0.1457889398628460
916,0.07869507979103970,0.08618290474654610
917,0.08054855406962800,0.08858802642799370
918,0.09259409424011470,0.08569111353027120
919,0.03573913330752230,0.030453034102125200
920,0.028884538920019200,0.022749601306530000
921,0.15169623397845500,0.14642275164852900
922,0.09296724303440530,0.09862543759608310
923,0.01871192040797600,0.028654490831977200
924,0.2546212407556370,0.26301250301098500
925,0.10393030630290500,0.1135847621326260
926,0.13043833474667200,0.11882007027991800
927,0.09833059838745760,0.08741141008838670
928,0.05909007935260010,0.04783534544399880
929,0.04613682107124630,0.034104104591444100
930,0.010022066038822400,0.02195913922470630
931,0.1746397466867080,0.18650948585954200
932,0.08112400563501220,0.07001828433600200
933,0.08854263020492700,0.07647597181378800
934,0.16395760055491400,0.15235981247419800
935,0.05868342325115390,0.0702515168633111
936,0.06343628878135160,0.07508158529960250
937,0.040299033549842500,0.05286315905697550
938,0.13057863924278400,0.11818310086682800
939,0.10629044378200800,0.11976245703222400
940,0.04456869487542310,0.032096650946615800
941,0.07607158603085210,0.08856333185128570
942,0.030087737082698000,0.042834321934388100
943,0.08134219050902210,0.06792693713815150
944,0.06551224527108170,0.053473898805374500
945,0.18109346045925200,0.1932398897410540
946,0.002033228503744540,0.011145660410191600
947,0.08183933850459260,0.09542500354262780
948,0.07039850683615970,0.05758758607723790
949,0.012196114351288500,0.003350308159057570
950,0.14255464384239600,0.1294061062338130
951,0.04972641146099190,0.038536244029545600
952,0.11305498657325900,0.126238874272677
953,0.19637597416337700,0.18459423445283900
954,0.1274840413436450,0.13491309909298300
955,0.06492542104254760,0.058352720146921200
956,0.06233418971287200,0.07197672591968310
957,0.10608557656688300,0.09822277283222890
958,0.03382351157353100,0.04462028823113130
959,0.10530395744938300,0.09710173745447250
960,0.03679572742844210,0.030555844144428000
961,0.028030186793527800,0.033173941189953400
962,0.10921242806977800,0.10597336346011200
963,0.01269792954395290,0.014409871306782600
964,0.09331442793784480,0.09748257719550260
965,0.1584880390753170,0.1579239930552770
966,0.07717854458636660,0.07893005820742590
967,0.024564061352364800,0.02671877977550910
968,0.031470229471885800,0.03010831455726230
969,0.22496678492566500,0.22738041507584900
970,0.023400635665676400,0.01752119748338950
971,0.0919826189869386,0.0945361828950757
972,0.11975850854878400,0.12463691160108000
973,0.13630334704088700,0.1311574638809490
974,0.17600625620502100,0.17842385102525100
975,0.006505956457951270,0.007914113947152800
976,0.03758803699875110,0.03428011303605950
977,0.13467959059778000,0.1312507818648190
978,0.0065647063103764200,0.008914412966728460
979,0.09227981080903900,0.09729673484387910
980,0.1148913171426120,0.11295648618716600
981,0.07991392266186950,0.08422371201461080
982,0.0993489470927984,0.09305701584252240
983,0.013116109388288300,0.01770551989660160
984,0.04233766783726560,0.03881120844612190
985,0.011149109284616800,0.012973664340271800
986,0.15827263704781300,0.15906330861687800
987,0.027902226676225200,0.029969589609958500
988,0.1625029762786240,0.1648841838165130
989,0.01685126381734080,0.013796644948318900
990,0.10246995763232500,0.09999233573199520
991,0.05533106228901970,0.05754258307321460
992,0.26299593135233200,0.2591326427112660
993,0.0037058512219629900,0.007247938657258370
994,0.14572812163822300,0.14931413395267000
995,0.0981119922000544,0.0932028258164126
996,0.13014144865865200,0.1267598282836410
997,0.21173755545500000,0.20787502641141300
998,0.16317457296114400,0.15885671880997600
999,0.12501120688744700,0.11950698865108100
1000,0.016720049380879500,0.0213079930070863
1001,0.16021875068324200,0.15425404198162900
1002,0.022806429875443100,0.01730059269259870
1003,0.09336525998131110,0.0853256483714917
1004,0.015335864535051400,0.024010629225115400
1005,0.000884878202434658,0.004306899373278880
1006,0.056331421300795700,0.06556495726864360
1007,0.035937941290683500,0.04303803005551200
1008,0.07912872566984320,0.06889873738936100
1009,0.04361753323800840,0.050652007043575000
1010,1.063968350228900,0.07353940891213020
1011,0.9260412909482030,0.06256497582595170
1012,1.0363929051500000,0.044450695663401000
1013,0.8881329089512680,0.10449308724007
1014,0.09029892711656200,0.08439194044626590
1015,0.027421037719010900,0.01985724349134180
1016,0.0015220164990856800,0.0067887441438392300
1017,0.0024329988256575100,0.013839751403283500
1018,0.18640806464418300,0.17896424417377800
1019,0.038569710615108200,0.028673413435804200
1020,0.162336576588207,0.17015992634265900
1021,0.16190621905993600,0.15314797495373400
1022,0.01951123636380730,0.007475633705910310
1023,0.05360637851143980,0.06144561745223690
1024,0.08422684889060200,0.07481000685462200
1025,0.0978696221099209,0.10942416836101200
1026,0.02925805644642130,0.03744475629333890
1027,0.20729134982141500,0.19891523458518700
1028,0.07889614771710460,0.08822287189037860
1029,0.10686714579892800,0.09705084324219370
1030,0.16735832043252900,0.15877191550489700
1031,0.012524045182646500,0.025096597905529100
1032,0.058675410264889200,0.06975427187989690
1033,0.03626334572828550,0.02681843485355720
1034,0.02858668107126140,0.04044848453255410
1035,0.22636007575833200,0.21214415505108600
1036,0.06595524119964620,0.05107441415725940
1037,0.004457590592030770,0.01781201792720920
1038,0.0016262443659869100,0.017403122021699200
1039,0.07277002548302350,0.05997324011998460
1040,0.06787367700525990,0.08258278032988640
1041,0.15161657054327900,0.16266224225884500
1042,0.1130820838753520,0.09871809709715860
1043,0.053932986674088700,0.03712221710626550
1044,0.05771437086568550,0.042217474787118000
1045,0.12358262317593900,0.14316844350207300
1046,0.003520692857283960,0.01157107618082610
1047,0.054175146928249000,0.03772041242536520
1048,0.04072052987021250,0.060653380504121800
1049,0.013574459255936100,0.004014089097670320
1050,0.18510728459236200,0.1624491479331730
1051,0.07513162348763250,0.056072290335666100
1052,0.07048243439739780,0.05183733353660800
1053,0.20750829930024600,0.2259279335071910
1054,0.021913618080212000,0.0031128482265101500
1055,0.031167389075768400,0.010061888005332700
1056,0.1907058830364640,0.21090425529002800
1057,0.07946874687611020,0.06124644502238570
1058,0.10572913684752100,0.08565503879723840
1059,0.11915635726773400,0.13890415524958000
1060,0.08460772432209620,0.10090772618916200
1061,0.020428680253573800,0.039721922628034500
1062,0.0575043617101354,0.03699758558500490
1063,0.04357771061511830,0.024965897858570500
1064,0.15334946722657900,0.134546801163121
1065,0.07900393305603930,0.09688641288588770
1066,0.09182979639526060,0.10780724558310400
1067,0.1461682516659050,0.13007844806262000
1068,0.07478241752837530,0.0995635376527515
1069,0.16927554332284700,0.1920348779761080
1070,0.05059305383248970,0.03284347936106520
1071,0.018131094449124900,0.009218892856317500
1072,0.07281453217539860,0.0499021427684152
1073,0.13245243121564800,0.15253464313829200
1074,0.023730566684107700,0.041175976145724200
1075,0.23248959663174700,0.2100946442115240
1076,0.0895016416819292,0.07054902003401240
1077,0.07928878432316470,0.10114183661913900
1078,0.04180815789429950,0.02203247948880980
1079,0.142554332384349,0.115792098545902
1080,0.04223666280540030,0.023755704390234600
1081,0.12223769206492400,0.08377744187402140
1082,0.08215543503851080,0.05574089884587340
1083,0.03867220061487900,0.058109119963787300
1084,0.02791631073781980,0.008975912657686710
1085,0.10060293538509200,0.12296976014913500
1086,0.09355655680010420,0.07230819500033640
1087,0.047993216963941900,0.0682758626176323
1088,0.008076362159168400,0.017611494816370600
1089,0.03760656528427610,0.06285558963795170
1090,0.07390896978098340,0.09684816476900070
1091,0.0825512603424765,0.10967184418494100
1092,0.1468505716154050,0.17012244493717300
1093,0.09598374862037810,0.07370047547802110
1094,0.07200101706908150,0.09241700431631640
1095,0.11652796733815300,0.09154518453291870
1096,0.28762458640738400,0.26230256655917900
1097,0.08698406958537010,0.1053363308748810
1098,0.13802041562818900,0.1107670519777400
1099,0.041226333900445100,0.06714497119705510
1100,0.09166088705374960,0.07005780080391590
1101,0.11088066214530100,0.09062160204401250
1102,0.05352555718838260,0.025851606793721300
1103,0.04022783600228670,0.01923535138928130
1104,0.09251600916426610,0.0705168781073402
1105,0.012921479798233100,0.01325565565256780
1106,0.1746713475568050,0.14974877947241500
1107,0.07096579502721220,0.09715665313195030
1108,0.004047610564802630,0.01897637296116540
1109,0.009995376682846220,0.01572911571606640
1110,0.11447632838046100,0.08802875975027200
1111,0.016217623163989400,0.03852532259498530
1112,0.07827011535143050,0.049645929283539800
1113,0.14223464852349200,0.11532358299028400
1114,0.017979995756110400,0.04192528209722650
1115,0.1333006023730020,0.16030101163910700
1116,0.03092894358118150,0.003029679063276450
1117,0.004012952718516430,0.030318979100157700
1118,0.03491610553485100,0.008023682475582380
1119,0.10272094438709500,0.07403238296952620
1120,0.13589949240512,0.15789487689585400
1121,0.06770600521693600,0.04205172682560580
1122,0.031962670544130000,0.00543944369401661
1123,0.06723305707652340,0.0448926678062902
1124,0.09968834024622100,0.07465473987951300
1125,0.04483967543777200,0.06957817682588540
1126,0.07131711012996390,0.09858957206964550
1127,0.2789650613003270,0.30594213559621000
1128,0.025309715098983200,0.050228898309269400
1129,0.05333361087741960,1.0788688423238600
1130,0.00863281531846205,1.0184377529334700
1131,0.0489064454292758,0.9723703281998160
1132,0.13053745229354500,1.1528495772186700
1133,0.10381764917019600,0.918636207615239
1134,0.18995599196040100,0.8341733951010680
1135,0.021276200813965300,1.0413898608174400
1136,0.11824820967655200,1.1431688874047600
1137,0.07926542599809670,0.9432944646935970
1138,0.061455067855130900,0.9605877337046330
1139,0.12125358147980900,1.1473611488655900
1140,0.09769624195478330,1.1171548362375100
1141,0.15874623713495200,1.1824861722741700
1142,0.019003920709094400,1.0405630154520300
1143,0.009177230538587540,1.0167843945845200
1144,0.23850714209963500,0.7805017432300670
1145,0.15407483205307100,0.8683063508389140
1146,0.17898204728001000,1.1981590858097400
1147,0.08863160741351500,0.9261934157379740
1148,0.0023430689494321500,1.016881636018860
1149,0.05794688672158400,1.0770036525161100
1150,0.16682405820873000,0.14893661715532900
1151,0.1433852657277270,0.162794424124165
1152,0.14434573117595500,0.16086677888721800
1153,0.001462668794105950,0.015099683507401100
1154,0.315290337879903,0.33171075314962300
1155,0.010660061471114500,0.00551785730119736
1156,0.18493169127236000,0.1990818222663990
1157,0.09236330961692700,0.10533875655005900
1158,0.016817394800093100,0.003348274752479340
1159,0.10199246310328900,0.08930323113954590
1160,0.04937080114496070,0.03758968749037540
1161,0.015609377890928800,0.02935307568965940
1162,0.1413794727386660,0.13125130021596400
1163,0.015045832174436700,0.003362616660778530
1164,0.13980233944413100,0.14852771500474000
1165,0.024555138981894100,0.033623442581615300
1166,0.03819380742431470,0.04723797929835970
1167,0.07728649156766190,0.07078790215125360
1168,0.03160499504873600,0.02338240281755020
1169,0.04829157570129760,0.03866577485151070
1170,0.02034155343309600,0.029651872990452700
1171,0.09125215043884620,0.08297061052769000
1172,0.031665128204293200,0.025644905100982400
1173,0.19333875135792300,0.19928017887009900
1174,0.14870520386500700,0.15640527206514500
1175,0.02543778845255450,0.04081767473426080
1176,0.06079803557282420,0.05176635255935150
1177,0.06083451325422120,0.0798917664768144
1178,0.07155911332105690,0.07782009493656370
1179,0.046606743021153200,0.033427722510359400
1180,0.24998728859635600,0.24015000105940300
1181,0.053361016765910000,0.06022608882939350
1182,0.05741925797284590,0.049458240691327300
1183,0.06378185846296840,0.07491386087275240
1184,0.1767978127431940,0.16651115499809
1185,0.04554824478338950,0.05259071132448120
1186,0.08412967143113730,0.09008605142417210
1187,0.04071306639916040,0.03467121140512620
1188,0.06870637859814370,0.06076927258770230
1189,0.015644057012668400,0.022747573454805900
1190,0.16199244957005800,0.15427258147442500
1191,0.090016800569654,0.09815602287864270
1192,0.0340060659437893,0.04134250362476500
1193,0.06304485985600890,0.05516964209626750
1194,0.0997423851585515,0.09274287261225280
1195,0.17565060833311800,0.18720476340387700
1196,0.0664237670423733,0.05672852051131820
1197,0.08976424827976910,0.1003836704747680
1198,0.2176691496264980,0.20698698897922600
1199,0.0967857073207159,0.08486188347408110
1200,0.006029837086225070,0.006391741386006620
1201,0.07263377588585620,0.08289361000998420
1202,0.2675118426795410,0.2553755590220710
1203,0.008208301127356160,0.020055805935106400
1204,0.0019186253646810100,0.00847043751179033
1205,0.05394128836665660,0.066179892501534
1206,0.06816864707970540,0.07829383159097870
1207,0.11029497021533000,0.09735865530624020
1208,0.1368887688623150,0.12495237366835900
1209,0.041869569614096900,0.052237331273707
1210,0.015650167178264100,0.005502937919605880
1211,0.02944460070765940,0.016993199023756800
1212,0.13859129766678600,0.15062493860928300
1213,0.08239408490422400,0.07295879026890000
1214,0.022354304698356800,0.011594527040863900
1215,0.09649675930956110,0.08660074560740490
1216,0.11475205652853200,0.10504425451050000
1217,0.10940517606018700,0.11767479123437100
1218,0.06913824183785610,0.07726130243480430
1219,0.03770832643528000,0.02766651139912660
1220,0.12175813691949800,0.13284666208258800
1221,0.05115981086497180,0.05906814519915570
1222,0.21520752333225300,0.20564757985360000
1223,0.19236217156029100,0.18364772279994800
1224,0.062417096557875200,0.07007648631220230
1225,0.0638188899296166,0.07230886376752640
1226,0.030813107450347000,0.021867291830873500
1227,0.07149833268169780,0.06429363319030210
1228,0.031240989909306900,0.023359860105528300
1229,0.15793016132440200,0.14947509554162200
1230,0.047295899060116700,0.03898910464200170
1231,0.08696384901382180,0.09738276805950360
1232,0.00453530730350904,0.013375147362606500
1233,0.07892380165259930,0.08600446100697750
1234,0.10925959833488200,0.10108518136093200
1235,0.05589972715614570,0.04774634440329530
1236,0.05175872984518740,0.06051098035100640
1237,0.1957216834278960,0.18927344660849100
1238,0.0018629222808366200,0.004811743114307990
1239,0.050178369717500000,0.04059854916296770
1240,0.12962576848290000,0.12138670482216500
1241,0.14629162904560400,0.13790684125183900
1242,0.008380733905332340,0.00212580996936218
1243,0.10026943463585100,0.10680241022416500
1244,0.08078812529533510,0.07322160923616040
1245,0.052103196297832400,0.04288252775430570
1246,0.0458107153274554,0.038834827982288500
1247,0.04266264163852210,0.03512050513615870
1248,0.046764211656069400,0.053854561111632100
1249,0.06637397856155630,0.058831079099534600
1250,0.042079187685687400,0.0353353036270585
1251,0.15207840988008500,0.16015045891665100
1252,0.164117067120489,0.17135326924785900
1253,0.15044646811644100,0.15826303089348500
1254,0.07972565618648080,0.07310551428626470
1255,0.22728169273619400,0.22018072370528700
1256,0.04044562134639860,0.03370327886582650
1257,0.007059255604307650,0.00024607335531801100
1258,0.21911336021848700,0.22615173918705200
1259,0.1825664236288910,0.17575294901565200
1260,0.05939203420234020,0.052962134698872700
1261,0.0008678860910638080,0.007176642251405910
1262,0.12505317803207700,0.1190835691219370
1263,0.07295812816762330,0.08006786189311100
1264,0.04920877490041350,0.042603573712876500
1265,0.05414696442863170,0.060264970201571800
1266,0.03283820616695830,0.027795289163642400
1267,0.18406040595499400,0.17741935817865400
1268,0.1528767666244450,0.14814267278782700
1269,0.06383624160522180,0.05918104067126670
1270,0.03589055931805410,0.03999048055030600
1271,0.07689461147767830,0.08203406842528010
1272,0.017785044983941800,0.023410594933410000
1273,0.01797284509724160,0.022975948649038800
1274,0.10224364385184100,0.09800724005841330
1275,0.14436582476907600,0.13980333079328000
1276,0.21039546597447600,0.20583219131430300
1277,0.11576734769899600,0.11058708625189400
1278,0.2015854289313840,0.2060813759976010
1279,0.06131714673779690,0.057344189648548700
1280,0.03511450389897310,0.03010392562641570
1281,0.2264753799938040,0.2224654880878860
1282,0.24831160023698000,0.25308875986544400
1283,0.21804323359397200,0.22265720998132000
1284,0.08449859363812550,0.08857287807737470
1285,0.0002628582264607720,0.005276343643007890
1286,0.0760765950362603,0.08032332343497810
1287,0.08876075590426160,0.09383968968474470
1288,0.1895729100231200,0.1945581600079730
1289,0.09762471925853560,0.09240723010411060
1290,0.011516117903221300,0.007167970651747120
1291,0.08553555155538880,0.08113177716492430
1292,0.03402845550874710,0.029937227946061500
1293,0.039842122987811400,0.034899309054578200
1294,0.038837202888887000,0.04352553565437450
1295,0.017448537173967000,0.012216778145699700
1296,0.04466862326492050,0.03924374634801380
1297,0.07907454260867080,0.08444006923584870
1298,0.06473743181073830,0.07009656481767550
1299,0.009742556080480470,0.014615355658704800
1300,0.060180978136801500,0.06397268600159830
1301,0.02319442705608640,0.01888172152793820
1302,0.15217139239873,0.1476631328262620
1303,0.1827981534992750,0.18881574684969400
1304,0.05846337393689120,0.0643118596035741
1305,0.0891546991666905,0.08370472536735200
1306,0.14291274925297000,0.13514260831409200
1307,0.09207468378436360,0.1022269140661810
1308,0.04335294151679840,0.035306794203658700
1309,0.05533991567359100,0.0653069398900481
1310,0.01099881142365860,0.022794570257306500
1311,0.006462953461024770,0.017832860679526200
1312,0.05876224813748450,0.06848301471793140
1313,0.14116993265586900,0.12917556670961100
1314,0.06614463492070780,0.0758224710783324
1315,0.042646558450695200,0.030540399906956700
1316,0.011760197671170800,0.0006798211717558010
1317,0.10168291556308600,0.08977202800645670
1318,0.15431218245805400,0.16600712223019400
1319,0.024115916561886500,0.0124583676847827
1320,0.07429355271962000,0.08592258471480550
1321,0.2155308916555100,0.2040960251081770
1322,0.2706398921635270,0.27954299470730500
1323,0.20872062775850800,0.22077935093884000
1324,0.1852999640364140,0.17430821126841400
1325,0.11398317312647500,0.12611742099258100
1326,0.04385227757751250,0.0314780433604982
1327,0.04911614459401510,0.03769805050275820
1328,0.03320373399998670,0.04463159441149410
1329,0.12550143944946600,0.11389517855669500
1330,0.1048857326260010,0.11605597489270500
1331,0.04353849525952500,0.05483051326989320
1332,0.014878940564262900,0.003496779338639120
1333,0.2608498725437180,0.2496082493110800
1334,0.006652616927298900,0.004974532788654780
1335,0.04535616936229190,0.05262564394239
1336,0.08996105063222300,0.10054804565925700
1337,0.11011344224196300,0.09929263420566860
1338,0.024711006953734600,0.015114680543600700
1339,0.037889421861787800,0.03079085277865710
1340,0.11004412678243700,0.11500346997009300
1341,0.02519147283883610,0.03193800450510940
1342,0.2163010036530600,0.20943907972800600
1343,0.11853049916304300,0.12408027025720700
1344,0.11130705711206100,0.10596305835670600
1345,0.06632368066305030,0.07268319974358660
1346,0.02799637725208130,0.03549057735492680
1347,0.08041374093939900,0.07349522866251680
1348,0.04695211285957110,0.05274334650568320
1349,0.0683108116731228,0.07656806505599790
1350,0.04433571150444780,0.03709317879602340
1351,0.12098905729802100,0.11329433368701100
1352,0.20745230164324300,0.21494992071621300
1353,0.09145364664871210,0.08400856835658170
1354,0.020590003079630000,0.012348480910459300
1355,0.06597519261403310,0.0581887513059165
1356,0.22501322050222900,0.23230342835029100
1357,0.08120208815113860,0.07446953975422920
1358,0.14524946986240000,0.13559072471762100
1359,0.042694728586518000,0.03269591379909540
1360,0.019892397405435200,0.00918088538869366
1361,0.11819123999471100,0.12772015970991700
1362,0.0010689413236928400,0.010445622205582900
1363,0.05620719453633830,0.04640097217035380
1364,0.04228140418266620,0.05036651227099750
1365,0.0858153352663602,0.09405566248351720
1366,0.05946311049861810,0.06906876767843430
1367,0.0900245745638375,0.09665432406286520
1368,0.03887421078503640,0.03114377739292020
1369,0.19184091260140600,0.1845495908948270
1370,0.0952663027060352,0.10208633070288700
1371,0.009223374716760710,0.0014080449052518200
1372,0.23135579275860000,0.2209403328791420
1373,0.028211684028550700,0.015828689663732100
1374,0.21916913412982300,0.2367820946895600
1375,0.0917269180574074,0.10281463970233600
1376,0.049627443186523100,0.035372840553406600
1377,0.00523690703080959,0.015656046340954100
1378,0.028133390742020700,0.019287642676299300
1379,0.0908337360653848,0.08153947447360780
1380,0.16604045419867000,0.18642926782443800
1381,0.040142818088944300,0.021174327599991600
1382,0.12404818230257200,0.10052537705740200
1383,0.08875075253764650,0.07485105442311200
1384,4.21413338469456e-06,0.028071158036514100
1385,0.13343243777363100,0.15372834162202300
1386,0.06947679565235850,0.04726797587999790
1387,0.016252778907462700,0.03411208571411530
1388,0.04843622011346450,0.06934890516304120
1389,0.16346906961171200,0.1423512748769130
1390,0.08924800138442320,0.11087050580249700
1391,0.26894063800141900,0.2477610428587290
1392,0.03698152510062470,0.060621774121592000
1393,0.133269604493079,0.1029549317345270
1394,0.03783653057437380,0.06197248804749740
1395,0.02937604716672620,0.052681175423546600
1396,0.06734509004372270,0.04458217530188510
1397,0.08075078390824290,0.10276756864809800
1398,0.06896573789512010,0.044685629087919000
1399,0.020872725483503700,0.04641167803031450
1400,0.037331304586884600,0.013302220178161400
1401,0.049699527043074500,0.017009446015574500
1402,0.041386076801423100,0.014947437045230500
1403,0.01678714877764080,0.016971063770602900
1404,0.3100652180189120,0.2804480935222860
1405,0.15189404221092400,0.18247417080166100
1406,0.03848320038210670,0.07328715073033190
1407,0.02839245533034210,0.0044973809568427100
1408,0.1216885493306500,0.1539874684823700
1409,0.062114994781385900,0.027428772645844600
1410,0.09900054923134280,0.06360124268108700
1411,0.027197278846421200,0.06266959667654960
1412,0.13828289076044000,0.17593076513690700
1413,0.1302337598708610,0.08179877574925070
1414,0.03963379060160090,0.07526562727481870
1415,0.04943282454126320,0.16515677993654300
1416,0.010279929801307200,0.025334301000170500
1417,0.051591578242166300,0.0894689953707486
1418,0.06423236041106820,0.11971457836416300
1419,0.025336033471919700,0.0626489305887219
1420,0.01165588998876070,0.04858952173822480
1421,0.11067582309866800,0.3787865716966120
1422,0.19313541480319300,0.22707843448567500
1423,0.11501491814722200,0.07921198107033510
1424,0.04920187783975380,0.010724957087093800
1425,0.13994962296914100,0.08580658907387130
1426,0.07048530852371740,0.03213808290643790
1427,0.14578607542458600,0.03540817258748420
1428,0.010792744336590900,0.13991288014034300
1429,0.02084391860019210,0.13452555608356200
1430,0.13336913475709400,0.19299219822335500
1431,0.15271051084266400,0.1045264316588500
1432,0.30179935365225600,0.476551024652796
1433,0.0004144963078087650,0.06405262422460380
1434,0.07109561936373600,0.032128193349010700
1435,0.02881268272672700,0.06488963560775490
1436,0.03580530720196020,0.0938567028462769
1437,0.07900059671427600,0.040649031614058200
1438,0.12437400977085400,0.02643948387092900
1439,0.10019440474008000,0.06212685939595720

==> figs/turb_endog.csv <==
x,0,1
0,0.14457974457974457,0.010395403453318169
1,0.13477873477873478,0.01034223003411961
2,0.12616572616572616,0.010283148457232324
3,0.13840213840213839,0.010478117660960372
4,0.1325215325215325,0.011612483937196284
5,0.09236709236709235,0.012067412079228394
6,0.09242649242649241,0.012049687606162209
7,0.1435105435105435,0.011429331048845694
8,0.4295812295812296,0.027605866800584907
9,0.7416097416097416,0.030453598806552143
10,0.6514998514998515,0.018787941450157303
11,0.20154440154440154,0.010292010693765417
12,0.3762399762399762,0.010549015553225115
13,0.4479358479358479,0.012413039304019024
14,0.48624888624888624,0.021482061356217597
15,0.3333531333531334,0.01125799447587256
16,0.6817938817938817,0.026214495664889294
17,0.6209088209088208,0.015423245646426303
18,0.15135135135135136,0.010005465045862074
19,0.6843480843480843,0.032474188736097365
20,0.7433323433323433,0.05896045965466818
21,0.7453519453519453,0.07317844113259382
22,0.7493317493317493,0.09308302438592087
23,0.6554202554202554,0.036855087662289704
24,0.6708642708642709,0.0438917034695656
25,0.7453519453519453,0.06645495768282055
26,0.7422631422631422,0.05705212472120881
27,0.7427977427977427,0.04567301301271731
28,0.7417285417285417,0.04793879148634477
29,0.5003267003267002,0.014581333175782462
30,0.7493911493911493,0.0488397855338759
31,0.7455301455301454,0.06757455356483465
32,0.7564597564597564,0.09262218808620003
33,0.7299079299079299,0.0454662274936118
34,0.39376299376299373,0.015402567094515752
35,0.7453519453519453,0.06798221644535693
36,0.7463023463023463,0.06418622513034873
37,0.7340065340065339,0.04677488442166521
38,0.6177012177012177,0.02515988951745122
39,0.7123849123849123,0.09258378506122328
40,0.7528957528957528,0.08417056851247359
41,0.7501633501633501,0.07750025848189888
42,0.7337689337689337,0.051353706630429964
43,0.5907335907335907,0.0864245306707236
44,0.7783189783189782,0.12462077012835472
45,0.7741015741015741,0.13542088238335082
46,0.787110187110187,0.12796478738017517
47,0.7543213543213543,0.0919279795577744
48,0.7471933471933472,0.06248467571599486
49,0.7538461538461537,0.08451619573726422
50,0.765072765072765,0.10346661152386157
51,0.7609741609741608,0.11432285127690058
52,0.7751707751707752,0.1311197435859563
53,0.7539055539055539,0.1011181188425919
54,0.7520047520047519,0.09329867214155946
55,0.7565191565191564,0.10587713986086289
56,0.7626967626967627,0.12045847303664535
57,0.7528363528363529,0.09768252514659616
58,0.7481437481437481,0.0713823611952203
59,0.7536085536085536,0.10082566503699984
60,0.7581823581823581,0.10370293783141071
61,0.7764181764181763,0.12690427307504837
62,0.7685179685179684,0.12638140111959587
63,0.7682209682209681,0.11366409169460732
64,0.7868725868725869,0.14399361918969616
65,0.7721413721413721,0.13126449344933017
66,0.7625185625185625,0.11321507171026395
67,0.7637659637659637,0.09961744678965481
68,0.765013365013365,0.11838766376674593
69,0.7467775467775467,0.07731710559354829
70,0.7641817641817641,0.1241008522517466
71,0.777962577962578,0.1385049406968672
72,0.7643599643599642,0.11866534717811618
73,0.7648945648945649,0.12318508780999365
74,0.7604395604395604,0.1221452520567774
75,0.7688743688743689,0.13700131456508574
76,0.785031185031185,0.15512754235410542
77,0.7561627561627561,0.10906163685508766
78,0.7448173448173449,0.07383129255719835
79,0.7416097416097416,0.047548853078888675
80,0.7434511434511434,0.05613636027945586
81,0.7468369468369468,0.08622365330930683
82,0.7457677457677457,0.07214746761591066
83,0.7439857439857439,0.06677695227685626
84,0.746005346005346,0.08016188352067116
85,0.7435699435699434,0.057471603917108545
86,0.7432729432729432,0.0435933415062848
87,0.7436887436887436,0.07401149136670457
88,0.7480249480249479,0.10608983353765712
89,0.7499851499851499,0.11886031638184423
90,0.7445203445203445,0.10123037383867775
91,0.7434511434511434,0.07908659882132255
92,0.7446391446391445,0.09841218262115416
93,0.7428571428571428,0.07758592676838545
94,0.7427977427977427,0.06436642393985495
95,0.7427977427977427,0.07200862591022554
96,0.7432135432135432,0.07455208779522325
97,0.7437481437481437,0.083573844585912
98,0.7418473418473418,0.0478206283325702
99,0.7418473418473418,0.022790718284271008
100,0.1956043956043956,0.006682126345952173
101,0.13608553608553609,0.006936177126567508
102,0.1414315414315414,0.006989350545766066
103,0.12675972675972674,0.006942085284256236
104,0.08024948024948024,0.008658405092831927
105,0.053638253638253634,0.009228542309794249
106,0.06872586872586872,0.009225588230949884
107,0.05132165132165132,0.009237404546327342
108,0.054113454113454106,0.009210817836728061
109,0.018829818829818826,0.009246266782860434
110,0.0,0.009193093363661876
111,0.0,0.009600756244184157
112,0.0,0.010785341860774265
113,0.0058212058212058215,0.010847377516505916
114,0.024175824175824177,0.01080897449152918
115,0.0020196020196020193,0.010811928570373544
116,0.0,0.011314121973915483
117,0.0,0.011742463406348314
118,0.0,0.01064650015508914
119,0.06836946836946836,0.009733689792180554
120,0.0975942975942976,0.010504704370559649
121,0.13305613305613304,0.010292010693765417
122,0.11975051975051974,0.01055196963206948
123,0.07175527175527174,0.010616959366645496
124,0.012652212652212651,0.01064650015508914
125,0.013068013068013067,0.01070853581082079
126,0.07567567567567568,0.0105667400262913
127,0.1224235224235224,0.010454485030205456
128,0.12182952182952182,0.010554923710913844
129,0.12818532818532818,0.010424944241761812
130,0.11458271458271457,0.010421990162917448
131,0.13347193347193345,0.010554923710913844
132,0.13905553905553905,0.010442668714827998
133,0.11143451143451143,0.010374724901407619
134,0.1125037125037125,0.010380633059096346
135,0.11012771012771012,0.010445622793672362
136,0.10816750816750816,0.010241791353411222
137,0.11606771606771606,0.010560831868602573
138,0.10697950697950696,0.010554923710913844
139,0.11404811404811405,0.010427898320606177
140,0.14648054648054645,0.010469255424427278
141,0.14945054945054945,0.012055595763850936
142,0.11897831897831898,0.012105815104205131
143,0.10436590436590436,0.012108769183049496
144,0.10994950994950994,0.012120585498426952
145,0.10264330264330264,0.012117631419582588
146,0.11707751707751707,0.012120585498426952
147,0.10044550044550044,0.01177200419479196
148,0.11458271458271457,0.010404265689851262
149,0.12539352539352538,0.01055196963206948
150,0.13994653994653994,0.010232929116878129
151,0.13923373923373922,0.010354046349497069
152,0.12396792396792396,0.01038358713794071
153,0.1435105435105435,0.010492888055182193
154,0.15022275022275022,0.011491366704577346
155,0.13436293436293434,0.011946294846609456
156,0.13180873180873182,0.0119758356350531
157,0.12117612117612117,0.012008330502341107
158,0.10121770121770121,0.012129447734960046
159,0.23249183249183247,0.015612306692465622
160,0.7418473418473418,0.04574686498382642
161,0.6312444312444312,0.024445002437115046
162,0.6547668547668547,0.016353780482401076
163,0.7417879417879417,0.0629957313560699
164,0.7427383427383427,0.0559502533122609
165,0.7042471042471041,0.030734236296766762
166,0.4144342144342144,0.011869488796655982
167,0.45072765072765064,0.01679689230905573
168,0.6997326997326997,0.02879636057486374
169,0.27419067419067417,0.009594848086495428
170,0.216038016038016,0.010029097676616989
171,0.5919215919215919,0.014274108975968569
172,0.5714879714879715,0.014675863698802121
173,0.23457083457083455,0.016997769670472503
174,0.7440451440451439,0.052154261997252704
175,0.7456489456489456,0.06734118133612986
176,0.573032373032373,0.02333426879163405
177,0.3858033858033858,0.017697886356586857
178,0.5601425601425601,0.017913534112225453
179,0.14101574101574102,0.010451530951361091
180,0.1338283338283338,0.010528337001314565
181,0.12343332343332343,0.01038358713794071
182,0.18004158004158005,0.010726260283886978
183,0.5649539649539649,0.017251820451087838
184,0.5026433026433026,0.0486654948820584
185,0.7444609444609444,0.050535426790541044
186,0.7439857439857439,0.05535057530685494
187,0.7555093555093555,0.09346410055684386
188,0.7451737451737451,0.055510095564450614
189,0.7559845559845559,0.09772388225041727
190,0.7673299673299673,0.11413379023086126
191,0.7597267597267596,0.11644092580830982
192,0.7668547668547668,0.12321167451959293
193,0.7667359667359667,0.12795001698595335
194,0.7592515592515592,0.10371180006794381
195,0.7580635580635581,0.10718284271007193
196,0.751945351945352,0.09942543166477114
197,0.7751113751113751,0.12302852163124234
198,0.7666171666171665,0.11691062434456376
199,0.7864567864567864,0.15881718683071652
200,0.7975645975645975,0.1612808885869164
201,0.7803385803385803,0.14671137172651139
202,0.8029106029106029,0.1928127261716615
203,0.7794475794475794,0.139184378831071
204,0.7852093852093852,0.14955024149594554
205,0.7767745767745767,0.14712789684356675
206,0.7611523611523612,0.1176698226075654
207,0.7856845856845857,0.14051962246872368
208,0.7973863973863974,0.18112639026335614
209,0.8270864270864271,0.18877450039141544
210,0.8282150282150281,0.2059258821617949
211,0.8365310365310364,0.20442816418770215
212,0.8794178794178793,0.263232057663619
213,0.8509058509058508,0.21919560433067958
214,0.8296406296406296,0.19389391902869887
215,0.8636768636768636,0.25849076111841424
216,0.8784080784080783,0.2776656868971833
217,0.8339174339174339,0.20581067308686468
218,0.8402138402138402,0.19649646249058386
219,0.8517968517968517,0.23700869976219666
220,0.8566082566082565,0.22784219310813406
221,0.8637362637362637,0.25375832680974253
222,0.8282150282150281,0.20624787675583062
223,0.8122364122364122,0.19372258245572574
224,0.7994653994653994,0.16922145252056778
225,0.7989901989901989,0.18186786405329158
226,0.7847935847935847,0.14881762994254316
227,0.7748737748737748,0.1505634905395625
228,0.7792693792693792,0.15510095564450616
229,0.7645975645975646,0.1292882147024504
230,0.7593109593109593,0.12058845250579737
231,0.7457677457677457,0.07733483006661449
232,0.7444609444609444,0.08576577108843035
233,0.7426789426789426,0.06477113274153287
234,0.4791208791208791,0.013077707044001003
235,0.7116127116127116,0.027706305481293297
236,0.7422037422037422,0.037490214613828045
237,0.7417879417879417,0.023812829564421073
238,0.7419067419067419,0.0341698299927625
239,0.742025542025542,0.031227567463775606
240,0.7417879417879417,0.022043336336646825
241,0.6873774873774874,0.0249294713675908
242,0.7418473418473418,0.05169342569753187
243,0.7425601425601425,0.05281892973723469
244,0.7417285417285417,0.047173685065654405
245,0.7417879417879417,0.025189430305894864
246,0.7419067419067419,0.02153818885426052
247,0.25268785268785265,0.003763496447720189
248,0.1597861597861598,0.004342495901215604
249,0.25328185328185326,0.00932602691165827
250,0.6776358776358775,0.0201143228512769
251,0.14927234927234928,0.008507747071769345
252,0.12135432135432135,0.009077884288731665
253,0.11779031779031779,0.010655362391622233
254,0.0895158895158895,0.009142874023307681
255,0.08209088209088208,0.009119241392552768
256,0.08844668844668845,0.009045389421443659
257,0.07775467775467776,0.009119241392552768
258,0.123017523017523,0.008956767056112726
259,0.12456192456192454,0.009057205736821117
260,0.12414612414612414,0.009131057707930225
261,0.11897831897831898,0.009125149550241496
262,0.0996138996138996,0.009051297579132388
263,0.09070389070389069,0.009086746525264758
264,0.07727947727947727,0.00956826137689615
265,0.07995247995247995,0.010554923710913844
266,0.08375408375408375,0.010578556341668759
267,0.08149688149688149,0.01059923489357931
268,0.02251262251262251,0.010667178706999689
269,0.052153252153252144,0.009931613074752965
270,0.13097713097713096,0.011116198691343072
271,0.40754380754380753,0.011757233800570137
272,0.14392634392634393,0.011559310517997724
273,0.08613008613008612,0.010540153316692023
274,0.13258093258093256,0.010365862664874525
275,0.13846153846153844,0.01043676055713927
276,0.10727650727650727,0.010560831868602573
277,0.07175527175527174,0.010643546076244775
278,0.11440451440451439,0.01038949529562944
279,0.13097713097713096,0.010336321876430882
280,0.07977427977427977,0.010543107395536386
281,0.08096228096228096,0.010498796212870922
282,0.1284823284823285,0.010262469905321772
283,0.1272943272943273,0.010498796212870922
284,0.10977130977130976,0.010489933976337828
285,0.016691416691416692,0.011488412625732981
286,0.004989604989604989,0.012215116021446612
287,0.0,0.01222693233682407
288,0.010157410157410158,0.012271243519489536
289,0.03183843183843184,0.012286013913711357
290,0.021918621918621917,0.012229886415668434
291,0.0015444015444015444,0.011414560654623871
292,0.0027918027918027916,0.010702627653132062
293,0.03296703296703297,0.010569694105135665
294,0.3889515889515889,0.023310636160879132
295,0.21817641817641817,0.010020235440083895
296,0.46807246807246805,0.02321905971670384
297,0.4997326997326997,0.016259249959381415
298,0.4800712800712801,0.01463450659498102
299,0.1125037125037125,0.01034223003411961
300,0.12925452925452924,0.010386541216785075
301,0.08036828036828036,0.010764663308863713
302,0.06177606177606177,0.012283059834866992
303,0.09628749628749628,0.012144218129181868
304,0.129016929016929,0.012076274315761488
305,0.13555093555093553,0.012020146817718565
306,0.09016929016929016,0.012079228394605852
307,0.11654291654291653,0.012120585498426952
308,0.1378081378081378,0.011680427750616663
309,0.13626373626373625,0.011642024725639927
310,0.10222750222750222,0.01110142829712125
311,0.09896049896049895,0.010670132785844054
312,0.11286011286011285,0.011872442875500346
313,0.05779625779625779,0.012277151677178263
314,0.07947727947727948,0.012182621154158604
315,0.09498069498069497,0.011828131692834882
316,0.01888921888921889,0.012223978257979705
317,0.04264924264924264,0.012291922071400086
318,0.0019008019008019007,0.012203299706069155
319,0.016038016038016037,0.01224761088873462
320,0.03890703890703891,0.011018714089479048
321,0.044431244431244424,0.012283059834866992
322,0.010098010098010098,0.012203299706069155
323,5.9400059400059396e-05,0.01220625378491352
324,0.0014850014850014848,0.012194437469536062
325,0.009682209682209682,0.012268289440645171
326,0.0,0.012212161942602247
327,0.0009504009504009503,0.012203299706069155
328,0.0007128007128007127,0.012223978257979705
329,0.0035046035046035046,0.01220625378491352
330,0.015265815265815264,0.012197391548380426
331,0.007543807543807543,0.01222693233682407
332,0.0098010098010098,0.012209207863757884
333,0.025363825363825365,0.012212161942602247
334,0.32675972675972675,0.012297830229088815
335,0.4943866943866943,0.04633768075269929
336,0.5267003267003267,0.016223801013249044
337,0.33507573507573507,0.012283059834866992
338,0.6971784971784971,0.036840317268067885
339,0.465043065043065,0.03329837673367502
340,0.7565191565191564,0.1027015051031712
341,0.7492129492129491,0.07493020988730188
342,0.4967032967032967,0.023198381164793287
343,0.7106623106623107,0.042967076791279556
344,0.7382833382833383,0.04001890610460393
345,0.7426195426195425,0.04705552191187983
346,0.4896940896940896,0.022699141840095714
347,0.6051084051084051,0.037513847244582954
348,0.4373626373626373,0.012782299159564569
349,0.04229284229284229,0.010144306751547198
350,0.11547371547371547,0.016028831809520996
351,0.8162162162162161,0.1786508721917788
352,0.7944757944757944,0.16361461087396423
353,0.8159192159192158,0.1623738977593312
354,0.8418770418770418,0.22596044488427397
355,0.7679239679239679,0.09954654889739008
356,0.8036828036828036,0.13711061548232722
357,0.8847638847638847,0.26197657415476416
358,0.8728244728244728,0.25707871143080807
359,0.8996732996732996,0.27897434382523667
360,0.8614790614790614,0.234311625777292
361,0.8716958716958716,0.26167821219148335
362,0.9014553014553013,0.2937270135739923
363,0.8467478467478466,0.2243741045448503
364,0.8771606771606771,0.25192384384739225
365,0.8452034452034451,0.22030929205500493
366,0.8232848232848232,0.1889694695951435
367,0.9079893079893079,0.31208070543402805
368,0.8787644787644787,0.2785430483139595
369,0.9229581229581229,0.37919442269914183
370,0.9578259578259578,0.49744324476020263
371,0.95004455004455,0.4795799299883314
372,0.969171369171369,0.5967889162961759
373,0.943985743985744,0.4273665864141914
374,0.9591327591327591,0.5071326233697176
375,0.9254529254529253,0.3928127261716615
376,0.8557766557766557,0.2672318804188884
377,0.9319869319869319,0.4158486330000148
378,0.9733293733293732,0.5618067146212132
379,0.9891297891297891,0.7303457749287329
380,0.9919809919809919,0.8634211187096583
381,0.977190377190377,0.6523846801471131
382,0.9237897237897238,0.4362258688684401
383,0.9620433620433619,0.5334652821883816
384,0.898188298188298,0.2972394133199415
385,0.8344520344520343,0.2135001403187451
386,0.8906444906444906,0.29787454027147986
387,0.8401544401544402,0.21634196416702361
388,0.7780813780813781,0.12337414885603297
389,0.7427977427977427,0.04293458192399155
390,0.7625779625779625,0.0759818619558956
391,0.862073062073062,0.2082625585276871
392,0.8219780219780219,0.18299041401415003
393,0.9521235521235522,0.6014179578452948
394,0.9837243837243836,0.700364828737279
395,0.8680724680724681,0.3503626131781457
396,0.8532818532818532,0.2676986248762979
397,0.9075735075735075,0.3953089227951494
398,0.9193941193941193,0.3988715418814528
399,0.9822393822393821,0.7264168500657282
400,0.9802791802791802,0.6926664992688655
401,0.9797445797445797,0.6038343943399849
402,0.8978318978318978,0.3455238320310769
403,0.9582417582417582,0.41455770054502755
404,0.8614196614196614,0.268056068416466
405,0.9523611523611523,0.44860936738401547
406,0.8830412830412829,0.26766613000900996
407,0.792040392040392,0.16426746229856876
408,0.7846747846747846,0.1143878410114766
409,0.5405999405999405,0.023535146153050825
410,0.7904365904365904,0.15729583622586887
411,0.8368874368874368,0.20457586812992037
412,0.7487377487377487,0.07752093703380943
413,0.7564597564597564,0.08927521675553521
414,0.7445203445203445,0.05945969897936576
415,0.7767745767745767,0.11828722508603755
416,0.7537867537867537,0.0762211423422891
417,0.7808137808137807,0.1149757027015051
418,0.7665577665577665,0.11875692362229148
419,0.7844965844965844,0.13667636589220566
420,0.8270270270270269,0.19725270667474115
421,0.8427086427086427,0.2144040884451206
422,0.8766854766854767,0.31000103392759554
423,0.8099198099198098,0.17079597654461398
424,0.7707157707157707,0.09706807674696838
425,0.7975645975645975,0.14536135769463687
426,0.7645975645975646,0.11556651847037798
427,0.4615384615384615,0.005069199296929235
428,0.018829818829818826,0.0016188352067116676
429,0.6721710721710721,0.08536106228675243
430,0.7666171666171665,0.08009393970725079
431,0.8186516186516186,0.17074575720425977
432,0.898188298188298,0.30663633812386454
433,0.9060885060885061,0.3141781014135267
434,0.8427680427680426,0.20878247640429523
435,0.8555390555390554,0.24913223933946796
436,0.858093258093258,0.26224244125075696
437,0.8816156816156816,0.2919102550847082
438,0.7689337689337689,0.10327755047782225
439,0.3228393228393228,0.0011727693012126492
440,0.45203445203445203,0.05568734029511248
441,0.7742203742203743,0.11337459196785962
442,0.2697950697950698,0.0039998227552693385
443,0.0031482031482031477,0.001707457572042598
444,0.0,0.005340974550610755
445,0.0007128007128007127,0.007441324608953813
446,0.004276804276804277,0.007438370530109448
447,0.005702405702405702,0.009453052301965938
448,0.012652212652212651,0.009470776775032125
449,0.018176418176418175,0.009526904273075048
450,0.08090288090288089,0.009154690338685139
451,0.12907632907632907,0.0092905779655259
452,0.7174933174933175,0.07153301921628288
453,0.7607959607959607,0.1159210079317017
454,0.7440451440451439,0.05883638834320488
455,0.772022572022572,0.11122402256916238
456,0.7691713691713692,0.11620164542191631
457,0.8506088506088505,0.2901791648819107
458,0.9552717552717552,0.5304462136094412
459,0.9617463617463616,0.501038358713794
460,0.9692901692901692,0.5717501440113436
461,0.9596079596079595,0.5409036527184911
462,0.968042768042768,0.5465932085727367
463,0.9839025839025839,0.7493345937403069
464,0.9945945945945945,0.8978036423792151
465,0.9877635877635877,0.7794986928201113
466,0.9774279774279774,0.6569014667001463
467,0.9817047817047817,0.6520774559472993
468,0.9735669735669735,0.7054133494822977
469,0.9888327888327888,0.7304550758459744
470,0.9855063855063854,0.7225617771738327
471,0.9859815859815859,0.7361800806463524
472,0.9868725868725868,0.7624093467054636
473,0.983011583011583,0.701191970813701
474,0.988119988119988,0.7853773097203964
475,0.991149391149391,0.874631847924021
476,0.9938223938223937,0.9066540625969307
477,0.992990792990793,0.8691608939042583
478,0.992159192159192,0.8628568896503848
479,0.9898425898425898,0.8370411946294847
480,0.9960795960795961,0.949278466242264
481,0.9919215919215919,0.856219074487098
482,0.9963171963171962,0.9443599249663973
483,0.9978615978615979,0.9749671358728564
484,0.9985149985149985,0.9730558468605527
485,0.9972081972081971,0.9692657637032333
486,0.9986337986337985,0.9866239309927182
487,0.9982773982773981,0.9928393128812608
488,0.9998217998217998,0.9943872501957077
489,0.9987525987525987,0.9961626515811707
490,0.999049599049599,0.9966884776154675
491,0.9985149985149985,0.9978317061282366
492,0.9988119988119988,0.9952911983220832
493,0.9982179982179982,0.9855959115548794
494,0.9976833976833975,0.9690087588437736
495,0.9945945945945945,0.9090498205397102
496,0.9915651915651915,0.8647297756377118
497,0.9971487971487971,0.9485340383734842
498,0.9983961983961983,0.9851439374916916
499,0.9982773982773981,0.9983014046644905
500,0.9986337986337985,0.998224598614537
501,0.9982773982773981,0.9981330221703617
502,0.9986337986337985,0.9983014046644905
503,0.9987525987525987,0.9982807261125799
504,0.9982179982179982,0.9983073128221792
505,0.9984555984555984,0.9977873949455711
506,0.9981585981585981,0.9983309454529341
507,0.9985149985149985,0.997681048107174
508,0.9984555984555984,0.9885411281627107
509,0.9985743985743984,0.9899413615349394
510,0.9979803979803978,0.99635171262721
511,0.9989307989307988,0.9961419730292601
512,0.9978615978615979,0.9818767262898247
513,0.9994653994653994,0.9808634772462077
514,0.996970596970597,0.9560255823227922
515,0.9978021978021977,0.9728697398933578
516,0.9962577962577962,0.9487260534983678
517,0.9968517968517968,0.9303250963768223
518,0.9978021978021977,0.9879060012111723
519,0.9934065934065934,0.9173064709097085
520,0.9996435996435996,0.9777676026173139
521,0.9982773982773981,0.9935394295673752
522,0.9995247995247994,0.9980503079627195
523,0.9981585981585981,0.9982216445356926
524,0.9994059994059993,0.9981980119049377
525,0.998099198099198,0.9979498692820111
526,0.9979803979803978,0.9866091605984963
527,0.9558063558063556,0.9046393808250742
528,0.018176418176418175,0.0006055861630946922
529,0.011583011583011582,0.0020324062449226764
530,0.01294921294921295,0.001819712568128443
531,0.010692010692010692,0.0018285748046615365
532,0.009504009504009503,0.0017429065181749706
533,0.008494208494208493,0.0016336056009334885
534,0.008256608256608256,0.0016808708624433191
535,0.011998811998811998,0.0016926871778207755
536,0.009919809919809919,0.0015361209990694645
537,0.010395010395010394,0.0015686158663574725
538,0.010395010395010394,0.0014445445548941695
539,0.011820611820611818,0.0037398638169652745
540,0.012414612414612412,0.005887479136818162
541,0.009207009207009207,0.00584612203299706
542,0.00487080487080487,0.007157733039894834
543,0.005227205227205227,0.00787262012023101
544,0.007543807543807543,0.00797601287978376
545,0.007246807246807246,0.007952380249028846
546,0.008078408078408077,0.007896252750985924
547,0.010454410454410454,0.007899206829830288
548,0.009325809325809325,0.00791397722405211
549,0.010098010098010098,0.007964196564406303
550,0.011880011880011879,0.007937609854807025
551,0.01193941193941194,0.00796124248556194
552,0.6730026730026729,0.33018920874998153
553,0.9831897831897831,0.5175309809018802
554,0.9948915948915948,0.6471914095387206
555,0.964122364122364,0.43094102181587224
556,0.8547074547074547,0.2502961464041475
557,0.841045441045441,0.21415889990103837
558,0.8084348084348084,0.17857702022066968
559,0.8748440748440748,0.23811647932883329
560,0.7878229878229878,0.14507185796788916
561,0.7426789426789426,0.04967578984683101
562,0.7418473418473418,0.04281937284906134
563,0.7537867537867537,0.10024961966234879
564,0.7502227502227502,0.09872531497865678
565,0.7454113454113455,0.07834512503138709
566,0.7499851499851499,0.08552353662319247
567,0.7458271458271457,0.06142416141086806
568,0.7359073359073359,0.03969395743172385
569,0.6795366795366795,0.028471411901983663
570,0.48042768042768036,0.01975983338995318
571,0.08327888327888326,0.005878616900285068
572,0.05684585684585684,0.006625998847909251
573,0.01746361746361746,0.006729391607462003
574,0.038491238491238484,0.008546150096746082
575,0.0607068607068607,0.008817925350427603
576,0.05049005049005049,0.008755889694695951
577,0.005761805761805761,0.008575690885189726
578,0.0,0.008820879429271967
579,0.023047223047223044,0.008593415358255911
580,0.07502227502227501,0.008717486669719214
581,0.1386991386991387,0.008398446154527863
582,0.12658152658152658,0.008218247345021638
583,0.17148797148797146,0.008552058254434811
584,0.16542916542916541,0.008534333781368624
585,0.13602613602613603,0.008413216548749686
586,0.1056133056133056,0.009831174394044576
587,0.1372141372141372,0.009792771369067841
588,0.41853281853281854,0.009355567700101916
589,0.6340956340956341,0.020468812312600622
590,0.7465399465399465,0.07405284847052568
591,0.5909117909117908,0.03578866519947417
592,0.11969111969111969,0.010008419124706437
593,0.13519453519453517,0.009713011240270002
594,0.6777546777546777,0.06270623162932218
595,0.6738936738936738,0.034651344844393896
596,0.4772794772794772,0.01064059199740041
597,0.40807840807840806,0.029570329232087203
598,0.5013365013365013,0.00770423762610224
599,0.2245916245916246,0.007884436435608466
600,0.6598752598752599,0.025670945157526253
601,0.4315414315414315,0.023012274197598333
602,0.7495693495693496,0.0803007252263563
603,0.7018117018117017,0.04530966131486049
604,0.7423225423225422,0.05405964285186772
605,0.5584793584793585,0.017683115962365034
606,0.3745173745173745,0.008117808664313251
607,0.14457974457974457,0.008365951287239857
608,0.5073359073359073,0.0072020442225603
609,0.2908820908820908,0.012779345080720204
610,0.6295218295218294,0.013606487157142223
611,0.1353133353133353,0.008315731946885663
612,0.13929313929313927,0.008368905366084221
613,0.4485298485298485,0.010829653043439729
614,0.7451143451143452,0.039605335066392924
615,0.5597861597861598,0.029496477260978093
616,0.6240570240570239,0.01878498737131294
617,0.7998217998217998,0.15602262824394783
618,0.7822393822393823,0.12920845457365257
619,0.7671517671517671,0.10683130732759258
620,0.755093555093555,0.07358314993427174
621,0.7548559548559548,0.05472726467069406
622,0.5853875853875854,0.028362110984742183
623,0.7168993168993169,0.037289337252411264
624,0.7805761805761805,0.12507569827038684
625,0.8114642114642113,0.17076348167732597
626,0.7916839916839916,0.1463450659498102
627,0.793050193050193,0.17040012997946916
628,0.8446688446688446,0.21710707058771397
629,0.858033858033858,0.2477526845191498
630,0.8056430056430055,0.15667547966855236
631,0.8934362934362933,0.29715374503345493
632,0.8779328779328779,0.26528514246045226
633,0.8758538758538758,0.2668626205633428
634,0.8886248886248885,0.2934700087145326
635,0.8612414612414613,0.24904952513182577
636,0.8939708939708939,0.28633886238423706
637,0.9141075141075141,0.33050529518632854
638,0.9202851202851202,0.326617727427145
639,0.8584496584496584,0.23247418873609738
640,0.8193644193644194,0.18699909900595246
641,0.8232254232254232,0.19672392656159993
642,0.8554796554796554,0.250948997828752
643,0.8359370359370358,0.19367827127306028
644,0.7901989901989901,0.16050101177200418
645,0.8352836352836353,0.20695685567847805
646,0.7773091773091771,0.13989631183256282
647,0.8073062073062072,0.16131633753304875
648,0.8429462429462429,0.22422935468147645
649,0.8244134244134244,0.19350102654239842
650,0.8164538164538164,0.17433791707900684
651,0.7816453816453817,0.1436745786745048
652,0.7959607959607959,0.16977091118561954
653,0.7694683694683695,0.1374444263917404
654,0.7546777546777547,0.10234996972069184
655,0.7663201663201662,0.1296604286368403
656,0.7543213543213543,0.10410173847539991
657,0.7458865458865459,0.07880596133110793
658,0.7437481437481437,0.0657961981005273
659,0.7447579447579447,0.07096879015700928
660,0.7438075438075438,0.06585823375625895
661,0.7442827442827442,0.06947402626176093
662,0.7442827442827442,0.06870891984107055
663,0.7451143451143452,0.07983102669010236
664,0.7444015444015444,0.05543919767218587
665,0.7422037422037422,0.04518854408224156
666,0.7417879417879417,0.024896976500302793
667,0.5749331749331749,0.0074295082935763555
668,0.19293139293139291,0.0008478206283325709
669,0.16709236709236708,0.0021948805813627164
670,0.16180576180576178,0.005674785460023929
671,0.16257796257796256,0.0057988567714872315
672,0.16536976536976533,0.007925793539429567
673,0.16335016335016334,0.00786671196254228
674,0.1539055539055539,0.007686513153036054
675,0.13008613008613007,0.007834217095254272
676,0.129016929016929,0.007911023145207745
677,0.11927531927531927,0.00807054340280342
678,0.08933768933768933,0.008637726540921377
679,0.06848826848826849,0.008587507200567182
680,0.059578259578259574,0.008720440748563579
681,0.04906444906444906,0.009101516919486581
682,0.05429165429165429,0.010303827009142874
683,0.032907632907632905,0.01085033159535028
684,0.032907632907632905,0.010794204097307357
685,0.015087615087615086,0.011727693012126493
686,0.0,0.012209207863757884
687,0.0,0.012203299706069155
688,0.0,0.012280105756022628
689,0.0,0.012212161942602247
690,0.0,0.012203299706069155
691,0.0,0.011107336454809979
692,0.0,0.010681949101221512
693,0.05167805167805167,0.010658316470466597
694,0.08838728838728839,0.01057264818398003
695,0.08571428571428572,0.010478117660960372
696,0.074012474012474,0.01054606147438075
697,0.0759132759132759,0.010466301345582914
698,0.06260766260766261,0.010593326735890581
699,0.039025839025839025,0.010770571466552442
700,0.003564003564003564,0.012283059834866992
701,0.0,0.012215116021446612
702,0.0,0.01224170273104589
703,0.0,0.012218070100290976
704,0.0,0.012238748652201526
705,0.0,0.012223978257979705
706,0.0,0.012271243519489536
707,0.0,0.012011284581185472
708,0.0,0.011181188425919088
709,0.0,0.010696719495443333
710,0.0,0.010643546076244775
711,0.0,0.010681949101221512
712,0.0,0.010658316470466597
713,0.0,0.010667178706999689
714,0.0,0.01070853581082079
715,0.0,0.011512045256487895
716,0.0,0.012235794573357163
717,0.0,0.01224170273104589
718,0.0,0.012271243519489536
719,0.011286011286011284,0.01222102417913534
720,0.05886545886545886,0.012268289440645171
721,0.04051084051084051,0.010741030678108799
722,0.05684585684585684,0.010678995022377147
723,0.037897237897237895,0.01068785725891024
724,0.0015444015444015444,0.01064059199740041
725,0.0,0.011907891821632719
726,0.0,0.012277151677178263
727,0.0,0.012259427204112078
728,0.0,0.01220625378491352
729,0.0,0.012274197598333899
730,0.0,0.012215116021446612
731,0.0,0.01222102417913534
732,0.0,0.012277151677178263
733,0.0,0.012250564967578984
734,0.0,0.011777912352480688
735,0.0,0.010652408312777868
736,0.0,0.011633162489106834
737,0.0,0.01220625378491352
738,0.0,0.012232840494512799
739,0.0,0.012271243519489536
740,0.0,0.012218070100290976
741,0.0,0.012265335361800807
742,0.0,0.01224170273104589
743,0.0,0.012235794573357163
744,0.0005346005346005346,0.012209207863757884
745,0.0,0.012277151677178263
746,0.0,0.012223978257979705
747,0.0013068013068013068,0.012209207863757884
748,0.002732402732402732,0.012277151677178263
749,0.024235224235224232,0.012212161942602247
750,0.0465102465102465,0.012232840494512799
751,0.005999405999405999,0.012250564967578984
752,0.0005346005346005346,0.01215308036571496
753,0.0,0.012203299706069155
754,0.011583011583011582,0.012197391548380426
755,0.00017820017820017821,0.012209207863757884
756,0.03944163944163944,0.012176712996469875
757,0.33168993168993166,0.012548926930859784
758,0.6624294624294624,0.0949204614271155
759,0.8383724383724384,0.22788355021195517
760,0.8252450252450252,0.22848027413851676
761,0.8564894564894565,0.24387102491765505
762,0.7779031779031778,0.14400543550507364
763,0.7786159786159785,0.13173714606442846
764,0.7866349866349865,0.1509445667104855
765,0.7511731511731511,0.08259899856727176
766,0.7422037422037422,0.04316500007385197
767,0.2952182952182952,0.00983412847288894
768,0.6054054054054054,0.011899029585099627
769,0.09913869913869913,0.010167939382302114
770,0.09896049896049895,0.010486979897493464
771,0.5417285417285417,0.0271922957623739
772,0.7504009504009503,0.06905159298701682
773,0.7539055539055539,0.08800496285245853
774,0.7593109593109593,0.11140717545751296
775,0.8462726462726462,0.22710958155473168
776,0.852153252153252,0.24594478826639882
777,0.8103950103950103,0.18281612336233255
778,0.8374814374814374,0.21817349305052952
779,0.818057618057618,0.2007532901053129
780,0.8513216513216513,0.23593932322053676
781,0.7901395901395901,0.15696793347414442
782,0.8032670032670032,0.16184511764618997
783,0.849064449064449,0.21697413703971757
784,0.8269676269676269,0.19994682658080143
785,0.8493020493020492,0.21761221807010028
786,0.8127116127116126,0.17195102137276044
787,0.7814077814077813,0.1329601347059953
788,0.8075438075438075,0.17619307859326766
789,0.8165132165132164,0.18273045507584598
790,0.8162162162162161,0.1831824291390337
791,0.7820611820611819,0.1437011653841041
792,0.7736857736857736,0.1289632660295703
793,0.7612117612117612,0.09689378609515088
794,0.771012771012771,0.12667090084634358
795,0.7619245619245619,0.10151101132889237
796,0.7452331452331451,0.06985214835383956
797,0.7495099495099494,0.06980192901348536
798,0.7493911493911493,0.0769271671860922
799,0.746064746064746,0.06831307327592573
800,0.7522423522423523,0.08401104825487793
801,0.7504009504009503,0.0744900521394916
802,0.7485001485001483,0.07157437632010398
803,0.7458271458271457,0.08405831351638775
804,0.7436293436293436,0.06280962438887494
805,0.7423819423819423,0.04058018108503316
806,0.7434511434511434,0.04087263489062523
807,0.7419661419661419,0.037055965023706484
808,0.7434511434511434,0.037197760808235975
809,0.7428571428571428,0.06275940504852075
810,0.7435699435699434,0.07097765239354238
811,0.7421443421443421,0.05073335007311345
812,0.7442233442233442,0.08386925247034843
813,0.7425007425007425,0.06044340723453909
814,0.7417285417285417,0.0386954787823287
815,0.7419661419661419,0.03614610873964226
816,0.7422037422037422,0.02294728446302232
817,0.46005346005346004,0.003630562899723794
818,0.6264330264330263,0.01248393719628377
819,0.7418473418473418,0.027948539946531174
820,0.6348084348084347,0.008640680619765742
821,0.20938520938520938,0.0038757514438060355
822,0.1645975645975646,0.006992304624610431
823,0.15057915057915056,0.0075210847377516505
824,0.1186219186219186,0.009136965865618954
825,0.10074250074250073,0.009069022052198573
826,0.085001485001485,0.009116287313708404
827,0.08155628155628156,0.009051297579132388
828,0.05904365904365904,0.009246266782860434
829,0.05815265815265815,0.009237404546327342
830,0.0661122661122661,0.009231496388638613
831,0.04965844965844965,0.010557877789758209
832,0.02453222453222453,0.010764663308863713
833,0.0,0.010773525545396807
834,0.0,0.01078829593961863
835,0.0,0.010823744885751
836,0.0,0.010794204097307357
837,0.0,0.010779433703085536
838,0.020196020196020195,0.012034917211940386
839,0.08143748143748143,0.01119005066245218
840,0.06593406593406594,0.010667178706999689
841,0.0615978615978616,0.010693765416598968
842,0.06011286011286011,0.010634683839711681
843,0.07133947133947133,0.010705581731976426
844,0.07264627264627264,0.010652408312777868
845,0.053163053163053156,0.010637637918556046
846,0.06545886545886545,0.010693765416598968
847,0.04781704781704781,0.010681949101221512
848,0.043005643005643,0.010634683839711681
849,0.04835164835164835,0.010690811337754604
850,0.07294327294327294,0.010681949101221512
851,0.06201366201366201,0.010622867524334225
852,0.040748440748440744,0.011961065240831278
853,0.025126225126225123,0.012203299706069155
854,0.0,0.012014238660029836
855,0.0,0.012265335361800807
856,0.0,0.012197391548380426
857,0.0,0.01220034562722479
858,0.0,0.01199060602927492
859,0.0,0.012259427204112078
860,0.0,0.011302305658538027
861,0.0,0.010670132785844054
862,0.003088803088803089,0.010498796212870922
863,0.000594000594000594,0.010614005287801131
864,0.0,0.010693765416598968
865,0.0,0.011476596310355523
866,0.022393822393822396,0.012229886415668434
867,0.03504603504603504,0.012244656809890255
868,0.01081081081081081,0.011987651950430557
869,0.0,0.01222693233682407
870,0.0,0.012215116021446612
871,0.0,0.012079228394605852
872,0.0,0.012141264050337504
873,0.0,0.012147172208026233
874,0.0,0.01199651418696365
875,0.0,0.01206445800038403
876,0.0,0.010720352126198249
877,0.0,0.011089611981743793
878,0.0,0.01215898852340369
879,0.0,0.01222102417913534
880,0.0,0.012271243519489536
881,5.9400059400059396e-05,0.012197391548380426
882,0.032076032076032074,0.01222102417913534
883,0.034808434808434804,0.012274197598333899
884,0.028096228096228092,0.012173758917625512
885,0.009147609147609146,0.012212161942602247
886,0.05767745767745767,0.011701106302527214
887,0.5792693792693793,0.053149786567803496
888,0.7689931689931688,0.10886075949367088
889,0.7542025542025542,0.08792815680250506
890,0.7555687555687555,0.07729938112048211
891,0.8263736263736263,0.21500376645052657
892,0.8838728838728838,0.2751783525102285
893,0.8012474012474012,0.17205441413231318
894,0.8001188001188001,0.17769670472504911
895,0.7894861894861894,0.1442063128664904
896,0.8225126225126225,0.20824187997577656
897,0.764003564003564,0.10341934626235175
898,0.8491832491832491,0.23117439404457704
899,0.8232848232848232,0.20090099404753112
900,0.7670923670923671,0.10948702420867613
901,0.7676863676863677,0.10905277461855457
902,0.7968517968517967,0.15645096967638067
903,0.806118206118206,0.164991211615438
904,0.8653994653994654,0.2805163729819949
905,0.8548856548856548,0.21509534289470186
906,0.9332343332343331,0.4575218232574627
907,0.9730917730917731,0.5827422713912235
908,0.9085239085239084,0.4587005007163641
909,0.9756459756459755,0.6938392685700782
910,0.9565191565191564,0.5364311773481234
911,0.9504009504009503,0.4321049288805518
912,0.9294327294327294,0.41931376748445415
913,0.9477873477873476,0.43995982452771665
914,0.9656667656667656,0.4882649217907626
915,0.9396495396495397,0.4198189149668405
916,0.9354915354915355,0.49320118753969544
917,0.9543807543807543,0.5095283813124972
918,0.9324027324027324,0.41181926945630176
919,0.9585387585387585,0.46664401872885986
920,0.9175527175527175,0.3624063926266192
921,0.9365607365607366,0.4227080040766288
922,0.9247401247401247,0.3721696232072434
923,0.8863676863676864,0.2962616132224569
924,0.9714879714879714,0.5399110822267846
925,0.8815562815562814,0.2772993811204821
926,0.9305613305613304,0.37917079006838694
927,0.9218889218889218,0.35036852133583446
928,0.8543510543510543,0.23267506609751415
929,0.9109593109593108,0.3462534895056349
930,0.9170775170775171,0.37476035035375094
931,0.9442827442827443,0.4235794573357163
932,0.897059697059697,0.2989143760246961
933,0.9357885357885358,0.3856047737914125
934,0.9418473418473418,0.40448429168574507
935,0.934065934065934,0.361082965304344
936,0.9142263142263141,0.31502296796301493
937,0.8863676863676864,0.2695360619174926
938,0.8724086724086724,0.2449935748785135
939,0.8427086427086427,0.2069539015996337
940,0.8696168696168696,0.259802372125312
941,0.9016335016335016,0.3005361653102521
942,0.8211464211464211,0.19513167806448753
943,0.7635283635283635,0.10090247108695331
944,0.7849123849123849,0.11385610681949102
945,0.8292248292248292,0.20031904051519134
946,0.7654291654291653,0.11113835428267581
947,0.7807543807543808,0.14047531128605822
948,0.7734481734481733,0.12395905646721711
949,0.754024354024354,0.0894997267477069
950,0.7831897831897832,0.14406156300311654
951,0.7945351945351944,0.15012924094944094
952,0.7747549747549747,0.12487482090897006
953,0.7429759429759429,0.05187953266472682
954,0.561092961092961,0.02965599751857377
955,0.7436887436887436,0.05981123436184512
956,0.8076032076032075,0.1598629307416215
957,0.8147312147312146,0.19299292498116774
958,0.8806652806652805,0.23999822755269337
959,0.8852390852390851,0.2634477054192576
960,0.8968814968814969,0.2907020368373632
961,0.8052272052272051,0.18007178411591807
962,0.7425601425601425,0.05234036896444766
963,0.7548559548559548,0.0759907241924287
964,0.7564597564597564,0.1010442668714828
965,0.8473418473418473,0.2237862428548218
966,0.7464211464211463,0.10294964772609781
967,0.765132165132165,0.11635525752182325
968,0.7926343926343926,0.1598363440320222
969,0.8788238788238788,0.2643191586783451
970,0.9079893079893079,0.32534156536637965
971,0.9275319275319275,0.3260800850774707
972,0.9185625185625186,0.32409494409405787
973,0.8246510246510246,0.2004726526150983
974,0.7582417582417582,0.0891097883402508
975,0.600950400950401,0.017000723749316868
976,0.3333531333531334,0.0006912544495812599
977,0.1651321651321651,0.0011727693012126492
978,0.7431541431541431,0.026911658272159283
979,0.7415503415503415,0.0328109537243549
980,0.262013662013662,0.001479993501026542
981,0.045441045441045436,0.004735388387516063
982,0.04371844371844371,0.005822489402242146
983,0.08494208494208494,0.006880049628524585
984,0.0759132759132759,0.007884436435608466
985,0.04989604989604989,0.007984875116316854
986,0.010395010395010394,0.007911023145207745
987,0.0004158004158004158,0.008330502341107484
988,0.0,0.010339275955275246
989,0.0,0.010309735166831603
990,0.000297000297000297,0.010359954507185796
991,0.001188001188001188,0.010327459639897788
992,0.00017820017820017821,0.010312689245675967
993,0.0,0.010315643324520332
994,0.0,0.010327459639897788
995,0.0,0.010297918851454145
996,0.0,0.010312689245675967
997,0.0,0.010327459639897788
998,0.014374814374814374,0.009804587684445297
999,0.1259281259281259,0.010085225174659911
1000,0.040748440748440744,0.010250653589944316
1001,0.0942084942084942,0.010173847539990842
1002,0.09545589545589545,0.009872531497865678
1003,0.11642411642411642,0.009987740572795887
1004,0.13917433917433916,0.010732168441575705
1005,0.05001485001485001,0.011606575779507555
1006,0.07935847935847935,0.009972970178574066
1007,0.04781704781704781,0.010167939382302114
1008,0.010276210276210276,0.01017975569767957
1009,0.046272646272646274,0.010191572013057029
1010,0.05743985743985744,0.010076362938126818
1011,0.016335016335016335,0.010256561747633043
1012,0.000297000297000297,0.010194526091901392
1013,0.04538164538164538,0.010129536357325377
1014,0.033085833085833086,0.010227020959189401
1015,0.04401544401544401,0.01015907714576902
1016,0.18514998514998512,0.029827334091546906
1017,0.6128304128304128,0.07975126656130452
1018,0.014077814077814076,0.00849002259870316
1019,0.02773982773982774,0.009199001521350605
1020,0.008613008613008613,0.01030087293029851
1021,0.034333234333234326,0.010681949101221512
1022,0.04021384021384021,0.010324505561053424
1023,0.0032076032076032075,0.011931524452387633
1024,0.023225423225423224,0.012188529311847333
1025,0.0877932877932878,0.012120585498426952
1026,0.0373032373032373,0.012185575233002968
1027,0.0354024354024354,0.012185575233002968
1028,0.0,0.012215116021446612
1029,0.0,0.012194437469536062
1030,0.019126819126819128,0.01215308036571496
1031,0.0038610038610038607,0.012182621154158604
1032,0.000297000297000297,0.012203299706069155
1033,0.0,0.012182621154158604
1034,0.0,0.012173758917625512
1035,0.032135432135432136,0.01125799447587256
1036,0.013959013959013958,0.01064650015508914
1037,0.006118206118206118,0.01155635643915336
1038,0.000891000891000891,0.012194437469536062
1039,0.0014256014256014255,0.01220625378491352
1040,0.002673002673002673,0.012212161942602247
1041,0.002197802197802198,0.012215116021446612
1042,0.0007722007722007722,0.01220625378491352
1043,0.08559548559548559,0.011579989069908276
1044,0.5708345708345708,0.026607388151189754
1045,0.7440451440451439,0.06437824025523241
1046,0.7424413424413424,0.04888705079538573
1047,0.7423819423819423,0.050680176653914895
1048,0.6979506979506979,0.025106716098252664
1049,0.3885357885357885,0.009860715182488222
1050,0.33347193347193343,0.019437838795917463
1051,0.6739530739530738,0.053149786567803496
1052,0.7732699732699732,0.153437809255129
1053,0.7747549747549747,0.14841292114086524
1054,0.7612117612117612,0.11725329749051003
1055,0.7599049599049599,0.11890167348566533
1056,0.7454707454707454,0.09796316263681078
1057,0.742084942084942,0.04374104544850302
1058,0.7432729432729432,0.05166979306677695
1059,0.6557172557172557,0.016129270490229383
1060,0.6073062073062072,0.03523034429788931
1061,0.7427977427977427,0.06011255040397028
1062,0.7619839619839619,0.10806611228453687
1063,0.7698247698247698,0.14901850730395994
1064,0.8364122364122363,0.22032406244922675
1065,0.898188298188298,0.3172355730174438
1066,0.9024057024057024,0.3063941036586266
1067,0.8369468369468369,0.22020294521660783
1068,0.8016038016038015,0.16424973782550256
1069,0.7603207603207602,0.07949426170184483
1070,0.7542025542025542,0.0903859504010162
1071,0.752064152064152,0.08461663441797261
1072,0.7577665577665578,0.08363588024164365
1073,0.7453519453519453,0.052576695271996814
1074,0.7477873477873478,0.05327681195811116
1075,0.7578259578259577,0.09249220861704799
1076,0.7456489456489456,0.05636087027162755
1077,0.664033264033264,0.06472977563771176
1078,0.7533709533709533,0.07239561023883727
1079,0.7544401544401543,0.06809447144144277
1080,0.7915651915651915,0.140708683514763
1081,0.8033858033858033,0.1823375625895455
1082,0.7966141966141965,0.1598127114012673
1083,0.7755865755865755,0.14220344741001137
1084,0.7654291654291653,0.12089272262676691
1085,0.7776655776655776,0.12377885765771088
1086,0.7676863676863677,0.13084796833227477
1087,0.7583605583605584,0.12247315480850184
1088,0.7686367686367686,0.1359673869695582
1089,0.7506979506979506,0.1062818486625408
1090,0.7552123552123552,0.10846786700737042
1091,0.7545589545589545,0.09704739819505782
1092,0.7532521532521531,0.09931022258984092
1093,0.7439857439857439,0.06929087337341033
1094,0.7422037422037422,0.03010501750291715
1095,0.7417879417879417,0.033109315687635706
1096,0.429046629046629,0.010064546622749361
1097,0.134006534006534,0.006794381342038019
1098,0.13335313335313334,0.006874141470835857
1099,0.14612414612414612,0.008354134971862399
1100,0.48185328185328186,0.042943444160524646
1101,0.7735075735075735,0.1557360825960445
1102,0.7673299673299673,0.14500391415446878
1103,0.7536679536679536,0.12171100246665584
1104,0.7479061479061478,0.10296146404147527
1105,0.7426789426789426,0.06386423053631302
1106,0.7418473418473418,0.04605408918364031
1107,0.7422037422037422,0.055864585025774335
1108,0.47056727056727055,0.011523861571865354
1109,0.36917136917136917,0.014460215943163523
1110,0.7417879417879417,0.03731296988316618
1111,0.7248589248589248,0.023269279057058032
1112,0.5366795366795366,0.02275231525929427
1113,0.641936441936442,0.014758577906444323
1114,0.4563112563112563,0.010182709776523935
1115,0.30864270864270865,0.006773702790127468
1116,0.1621027621027621,0.008614093910166463
1117,0.16026136026136026,0.008956767056112726
1118,0.14636174636174634,0.009060159815665481
1119,0.12616572616572616,0.009004032317622557
1120,0.10549450549450548,0.008921318109980356
1121,0.11274131274131274,0.00903948126375493
1122,0.10329670329670329,0.009134011786774589
1123,0.11066231066231066,0.009069022052198573
1124,0.10466290466290465,0.009402832961611745
1125,0.61003861003861,0.047330251244405715
1126,0.7433323433323433,0.06549192797955777
1127,0.7423225423225422,0.05691328301552368
1128,0.4517374517374517,0.02109803110645023
1129,0.16014256014256015,0.00893018034651345
1130,0.1272943272943273,0.00908083836757603
1131,0.14850014850014848,0.008755889694695951
1132,0.13305613305613304,0.008959721134957091
1133,0.10614790614790613,0.00889768547922544
1134,0.097000297000297,0.008974491529178914
1135,0.4745470745470745,0.01106007119330015
1136,0.7416691416691416,0.021467290961995775
1137,0.5331749331749331,0.01300680915173626
1138,0.22150282150282147,0.00874111930047413
1139,0.03664983664983665,0.008939042583046541
1140,0.027027027027027025,0.010596280814734946
1141,0.0512028512028512,0.010339275955275246
1142,0.1376893376893377,0.01020043424959012
1143,0.38639738639738636,0.011225499608584552
1144,0.12182952182952182,0.010271332141854866
1145,0.15206415206415205,0.011269810791250019
1146,0.15253935253935252,0.010569694105135665
1147,0.14095634095634096,0.010147260830391563
1148,0.4688446688446688,0.019426022480540005
1149,0.17754677754677753,0.009783909132534747
1150,0.3539649539649539,0.0387781929899709
1151,0.7458865458865459,0.07508382198720884
1152,0.2748440748440748,0.009006986396466922
1153,0.10947430947430947,0.009946383468974786
1154,0.15152955152955153,0.010292010693765417
1155,0.5762993762993763,0.023183610770571468
1156,0.5496287496287495,0.013633073866741502
1157,0.45500445500445497,0.013021579545958081
1158,0.2907038907038907,0.009875485576710042
1159,0.5235521235521235,0.023591273651093748
1160,0.6769824769824769,0.017544274256679912
1161,0.5159489159489159,0.012773436923031475
1162,0.11672111672111671,0.009027664948377472
1163,0.16043956043956045,0.009639159269160893
1164,0.5515889515889516,0.019907537332171394
1165,0.1259281259281259,0.010283148457232324
1166,0.1442233442233442,0.010590372657046217
1167,0.12943272943272943,0.010563785947446938
1168,0.1463023463023463,0.010008419124706437
1169,0.14956934956934956,0.010504704370559649
1170,0.13935253935253933,0.010510612528248378
1171,0.52004752004752,0.03144616929825857
1172,0.4084942084942085,0.009822312157511483
1173,0.17362637362637362,0.009967062020885337
1174,0.16156816156816156,0.010191572013057029
1175,0.7320463320463321,0.05198587950312394
1176,0.7554499554499554,0.1189046275645097
1177,0.7515295515295515,0.08234199370781206
1178,0.7473121473121472,0.07561555617919442
1179,0.7451737451737451,0.07749730440305452
1180,0.7447579447579447,0.0568542014386364
1181,0.7398277398277397,0.023216105637859474
1182,0.5505791505791505,0.03702642423526284
1183,0.7457083457083457,0.07480318449699422
1184,0.4257202257202257,0.0125725595616147
1185,0.32479952479952473,0.012997946915203167
1186,0.5281259281259281,0.012371682200197923
1187,0.13685773685773686,0.010386541216785075
1188,0.1457083457083457,0.010259515826477408
1189,0.6063558063558063,0.03458635510981788
1190,0.7422037422037422,0.04265099035493257
1191,0.7505791505791505,0.07293325258851159
1192,0.2160974160974161,0.012448488250151397
1193,0.003326403326403326,0.008546150096746082
1194,0.007603207603207603,0.00926399125592662
1195,0.5363825363825363,0.03427322275231526
1196,0.5013959013959014,0.014779256458354872
1197,0.5738045738045737,0.0342200493331167
1198,0.53002673002673,0.02756746377560817
1199,0.11000891000891,0.009606664401872887
1200,0.5754083754083754,0.045566666174320196
1201,0.4008910008910008,0.015721607609707103
1202,0.08856548856548856,0.0099286589959086
1203,0.13365013365013365,0.008983353765712007
1204,0.7853281853281853,0.1757588290031461
1205,0.8229878229878229,0.2084132165487497
1206,0.7805761805761805,0.15278200375168013
1207,0.7563409563409562,0.09781545869459256
1208,0.7961983961983962,0.17765830170007238
1209,0.8262548262548262,0.18572293694518707
1210,0.7734481734481733,0.12192665022229443
1211,0.8307098307098306,0.20134410587418577
1212,0.8447282447282446,0.2195825886592913
1213,0.7669141669141668,0.12920845457365257
1214,0.787050787050787,0.14229502385418666
1215,0.7689337689337689,0.11157851203048609
1216,0.7970893970893971,0.15999881836846225
1217,0.8130086130086129,0.18154586945925585
1218,0.8465696465696465,0.22221467290961996
1219,0.81995841995842,0.1862014977179741
1220,0.7936441936441936,0.151118857362303
1221,0.787050787050787,0.1521468768001418
1222,0.7839025839025838,0.15253090704990915
1223,0.8072468072468072,0.17656824660650192
1224,0.7486783486783487,0.0756834999926148
1225,0.7442827442827442,0.057326854053734694
1226,0.75996435996436,0.10672496048919546
1227,0.7485001485001483,0.08608776568246607
1228,0.7476685476685476,0.06889798088710987
1229,0.7661419661419661,0.11614847200271775
1230,0.7580041580041579,0.1033573106066201
1231,0.7724977724977724,0.12735033898054737
1232,0.7474903474903475,0.08348522222058107
1233,0.7551529551529551,0.10137807778089597
1234,0.7471339471339471,0.08889118650576784
1235,0.7448767448767448,0.07886208882915086
1236,0.7419661419661419,0.023136345509061636
1237,0.1827145827145827,0.00206194703336632
1238,0.13656073656073656,0.003630562899723794
1239,0.13483813483813484,0.003612838426657607
1240,0.08898128898128899,0.0036217006631907005
1241,0.053341253341253336,0.0036748740823892585
1242,0.015325215325215325,0.0076776509165029615
1243,0.13757053757053755,0.0089922160022451
1244,0.6837540837540836,0.03692598555455445
1245,0.7423225423225422,0.05410099995568882
1246,0.7418473418473418,0.04082241555027104
1247,0.7419067419067419,0.03694075594877627
1248,0.7421443421443421,0.04139255276723336
1249,0.6062964062964062,0.016070188913342096
1250,0.7426195426195425,0.05810082271095816
1251,0.6910602910602911,0.029112447011210726
1252,0.5667359667359667,0.008111900506624522
1253,0.6309474309474309,0.03673397042967077
1254,0.7415503415503415,0.03700869976219665
1255,0.4287496287496287,0.008918364031135991
1256,0.09218889218889217,0.0077692273606782564
1257,0.08963468963468964,0.007730824335701519
1258,0.05696465696465696,0.007863757883697916
1259,0.06272646272646272,0.00791397722405211
1260,0.05351945351945351,0.009890255970931863
1261,0.058806058806058804,0.010741030678108799
1262,0.0798930798930799,0.01075580107233062
1263,0.138996138996139,0.010442668714827998
1264,0.3982179982179982,0.010256561747633043
1265,0.44870804870804865,0.009842990709422034
1266,0.6280962280962281,0.015178057102344062
1267,0.7423225423225422,0.025718210419036082
1268,0.48476388476388477,0.00984003663057767
1269,0.3925155925155925,0.010466301345582914
1270,0.5505791505791505,0.018844068948200225
1271,0.6304128304128304,0.015154424471589146
1272,0.16340956340956342,0.010451530951361091
1273,0.16934956934956935,0.010430852399450541
1274,0.1539055539055539,0.010398357532162533
1275,0.3751707751707752,0.020454041918378803
1276,0.7435699435699434,0.07495088843921244
1277,0.7439857439857439,0.07021550005169638
1278,0.7515889515889516,0.09460732906961286
1279,0.7443421443421442,0.07169844763156728
1280,0.7467775467775467,0.0707442801648376
1281,0.7516483516483516,0.08120171927388742
1282,0.7473715473715473,0.06077721814395226
1283,0.7432135432135432,0.053820362465474204
1284,0.7453519453519453,0.07344430822858662
1285,0.743094743094743,0.04664785903135755
1286,0.7465993465993466,0.08102447454322556
1287,0.7925749925749925,0.141405846122033
1288,0.7855657855657855,0.1375684977032037
1289,0.7468369468369468,0.0753762757928009
1290,0.7491535491535491,0.08238630489047753
1291,0.7553905553905553,0.09308597846476523
1292,0.7702405702405702,0.12543018773171055
1293,0.771072171072171,0.13253770143125118
1294,0.7885951885951885,0.1722936945187067
1295,0.7795663795663795,0.16188056659232233
1296,0.8052272052272051,0.18981138206578732
1297,0.7991683991683992,0.18242027679718772
1298,0.7701217701217701,0.14121383099714932
1299,0.8322542322542321,0.2686823331314713
1300,0.9947133947133946,0.7309247743822282
1301,0.9711315711315711,0.5550359659099301
1302,0.9590139590139589,0.49706216858927965
1303,0.9584793584793584,0.42965008936088506
1304,0.9182655182655183,0.3729495000221556
1305,0.9133947133947133,0.3545751296102093
1306,0.9408375408375408,0.4028595483213447
1307,0.9653103653103652,0.4589988626796449
1308,0.9853875853875854,0.532998537730972
1309,0.9741609741609741,0.5501262868705966
1310,0.9546183546183545,0.40717250343411665
1311,0.8904068904068904,0.28109832651433464
1312,0.7798039798039798,0.1401769493227774
1313,0.860944460944461,0.20529370928910093
1314,0.9394713394713393,0.36798073940593473
1315,0.9392931392931392,0.3775490007828309
1316,0.9184437184437184,0.3346085107011506
1317,0.8922482922482922,0.277955186623931
1318,0.8539946539946539,0.25320000590815767
1319,0.9016929016929016,0.3370308553535294
1320,0.9488565488565488,0.4329084383262189
1321,0.966082566082566,0.523731592396201
1322,0.9561627561627561,0.47892707856372685
1323,0.9816453816453815,0.6795031239383779
1324,0.98004158004158,0.6745373174010014
1325,0.9873477873477873,0.7064679556297357
1326,0.9783783783783783,0.6057043262484676
1327,0.9632907632907632,0.5167895071119448
1328,0.9843777843777843,0.6884214879695139
1329,0.991149391149391,0.7997725359289839
1330,0.9945945945945945,0.9264788857214599
1331,0.9954261954261954,0.9077145769020575
1332,0.9927531927531926,0.8515870788591348
1333,0.9972081972081971,0.9699895130201025
1334,0.9932877932877933,0.8574568335228867
1335,0.9942975942975942,0.8960843684917951
1336,0.9733887733887734,0.6010959632512591
1337,0.9854469854469854,0.7659424250033233
1338,0.992040392040392,0.8394546770453303
1339,0.9822393822393821,0.6891511454440719
1340,0.9838431838431837,0.7168308642157659
1341,0.9764775764775765,0.7225410986219222
1342,0.9936441936441935,0.8978184127734369
1343,0.986100386100386,0.7949751118857362
1344,0.9890703890703889,0.7976928644225514
1345,0.9906741906741906,0.7804794469964403
1346,0.9953667953667953,0.8815503005775224
1347,0.9951291951291951,0.9105652629868691
1348,0.9913275913275913,0.814537021993117
1349,0.9904959904959905,0.8704843212265335
1350,0.991030591030591,0.8608126670900846
1351,0.9853875853875854,0.7891467143258053
1352,0.9936441936441935,0.8872841676144336
1353,0.9928125928125928,0.9069583327179003
1354,0.9928719928719928,0.8912780822120142
1355,0.992159192159192,0.8773318759877701
1356,0.9964953964953963,0.9302807851941568
1357,0.9938817938817939,0.8985096672230182
1358,0.992099792099792,0.8920372804750158
1359,0.9896643896643895,0.851613665568734
1360,0.9951291951291951,0.9227981034813819
1361,0.9918621918621917,0.9015316898808029
1362,0.9971487971487971,0.9591480436612853
1363,0.9875259875259874,0.8297091709377723
1364,0.9976833976833975,0.9511897552545677
1365,0.9984555984555984,0.9544746909295009
1366,0.9974457974457974,0.9327031298465356
1367,0.9960795960795961,0.9126124396260136
1368,0.9957825957825958,0.8965983782107144
1369,0.9971487971487971,0.9090380042243328
1370,0.9948321948321948,0.8886046408578645
1371,0.9979803979803978,0.917197169992467
1372,0.9986931986931986,0.9324431709082315
1373,0.9983961983961983,0.9230551083408416
1374,0.9987525987525987,0.9184762861320769
1375,0.9986931986931986,0.9127099242278777
1376,0.9982773982773981,0.908902116597492
1377,0.9976833976833975,0.8916355257521823
1378,0.9979803979803978,0.9004711755756761
1379,0.9991683991683991,0.9010088179253504
1380,0.9986337986337985,0.8948584257713839
1381,0.998099198099198,0.8932041416185398
1382,0.9897831897831897,0.7664298480126435
1383,0.9813483813483812,0.6982024430232042
1384,0.9858627858627859,0.7708196091753688
1385,0.9873477873477873,0.7557301744383558
1386,0.9777843777843777,0.7192709333412108
1387,0.9805761805761805,0.6624876297948392
1388,0.9748143748143747,0.6292335642438297
1389,0.9837837837837837,0.7381977164970533
1390,0.9926343926343925,0.8174379274182828
1391,0.9906147906147905,0.7889753777528322
1392,0.992099792099792,0.8517672776686409
1393,0.9979803979803978,0.9551659453790822
1394,0.9985743985743984,0.9829461028314845
1395,0.9995247995247994,0.9903047132327961
1396,0.9986337986337985,0.9913504571437012
1397,0.9985149985149985,0.9980768946723187
1398,0.9987525987525987,0.9906148915114544
1399,0.9983961983961983,0.9765564302911245


==> figs/turb_exog.csv <==
x,0,1,2,3,4
0,0.12149532710280372,0.5513212795549374,0.5345403899721448,0.411764705882353,0.13761467889908255
1,0.11214953271028036,0.46648122392211405,0.4727019498607242,0.411764705882353,0.12844036697247704
2,0.11214953271028036,0.4831710709318498,0.4991643454038997,0.411764705882353,0.12844036697247704
3,0.11682242990654204,0.4773296244784423,0.4933147632311978,0.411764705882353,0.1330275229357798
4,0.11682242990654204,0.5065368567454799,0.5473537604456824,0.44117647058823534,0.1330275229357798
5,0.08878504672897194,0.5541029207232266,0.6571030640668524,0.44117647058823534,0.10550458715596328
6,0.09345794392523364,0.4278164116828929,0.5306406685236769,0.44117647058823534,0.11009174311926605
7,0.12149532710280372,0.44534075104311543,0.5211699164345404,0.44117647058823534,0.13761467889908255
8,0.14953271028037382,0.4325452016689847,0.5259052924791087,0.44117647058823534,0.1605504587155963
9,0.14953271028037382,0.5045897079276773,0.6214484679665738,0.44117647058823534,0.16972477064220182
10,0.14018691588785046,0.5401947148817803,0.6805013927576602,0.44117647058823534,0.1513761467889908
11,0.1074766355140187,0.4264255910987483,0.5225626740947075,0.44117647058823534,0.1238532110091743
12,0.12149532710280372,0.45897079276773295,0.5239554317548747,0.44117647058823534,0.1422018348623853
13,0.13551401869158877,0.5955493741307372,0.6665738161559889,0.44117647058823534,0.1513761467889908
14,0.14953271028037382,0.5535465924895688,0.6651810584958218,0.44117647058823534,0.1605504587155963
15,0.11214953271028036,0.56884561891516,0.5938718662952646,0.44117647058823534,0.1330275229357798
16,0.1542056074766355,0.5140472878998609,0.6013927576601672,0.411764705882353,0.17431192660550457
17,0.13551401869158877,0.5190542420027816,0.5830083565459611,0.411764705882353,0.1513761467889908
18,0.11214953271028036,0.4898470097357441,0.577158774373259,0.44117647058823534,0.12844036697247704
19,0.1588785046728972,0.5159944367176634,0.6142061281337048,0.411764705882353,0.17431192660550457
20,0.1822429906542056,0.45479833101529904,0.5743732590529248,0.411764705882353,0.19724770642201833
21,0.19626168224299062,0.5457579972183588,0.6830083565459609,0.411764705882353,0.20642201834862384
22,0.21495327102803738,0.5204450625869262,0.6353760445682451,0.411764705882353,0.2201834862385321
23,0.16355140186915887,0.5279554937413073,0.6612813370473538,0.411764705882353,0.17431192660550457
24,0.16822429906542055,0.4970792767732962,0.5991643454038997,0.411764705882353,0.18348623853211007
25,0.18691588785046728,0.4937413073713491,0.66991643454039,0.411764705882353,0.20183486238532108
26,0.1728971962616822,0.5140472878998609,0.6454038997214484,0.44117647058823534,0.19266055045871558
27,0.1588785046728972,0.5246175243393603,0.6562674094707521,0.44117647058823534,0.18348623853211007
28,0.1588785046728972,0.545201668984701,0.6972144846796657,0.44117647058823534,0.18348623853211007
29,0.13551401869158877,0.5051460361613351,0.6766016713091922,0.44117647058823534,0.14678899082568805
30,0.16822429906542055,0.5799721835883171,0.7242339832869081,0.44117647058823534,0.18348623853211007
31,0.19626168224299062,0.47426981919332406,0.6055710306406685,0.44117647058823534,0.20183486238532108
32,0.2102803738317757,0.5109874826147427,0.6267409470752089,0.4705882352941177,0.2201834862385321
33,0.16355140186915887,0.46675938803894296,0.6114206128133705,0.4705882352941177,0.17889908256880732
34,0.13551401869158877,0.33435326842837276,0.4245125348189415,0.49999999999999994,0.1513761467889908
35,0.1822429906542056,0.4650904033379694,0.6278551532033426,0.49999999999999994,0.19724770642201833
36,0.1822429906542056,0.5279554937413073,0.6615598885793872,0.49999999999999994,0.19724770642201833
37,0.16822429906542055,0.5187760778859527,0.6601671309192201,0.49999999999999994,0.17889908256880732
38,0.14018691588785046,0.47593880389429766,0.6364902506963789,0.5294117647058822,0.15596330275229356
39,0.2102803738317757,0.4520166898470097,0.60974930362117,0.49999999999999994,0.22477064220183485
40,0.20093457943925233,0.4851182197496523,0.6682451253481895,0.5294117647058822,0.21559633027522934
41,0.19626168224299062,0.42726008344923505,0.6434540389972145,0.5294117647058822,0.21100917431192656
42,0.16355140186915887,0.5977746870653685,0.7545961002785515,0.5294117647058822,0.17889908256880732
43,0.21962616822429903,0.5159944367176634,0.6690807799442897,0.5294117647058822,0.22477064220183485
44,0.2289719626168224,0.4675938803894298,0.6721448467966574,0.5294117647058822,0.2385321100917431
45,0.23831775700934577,0.49596662030598054,0.7504178272980501,0.5294117647058822,0.2477064220183486
46,0.23364485981308414,0.48650904033379694,0.7242339832869081,0.5294117647058822,0.2385321100917431
47,0.205607476635514,0.4912378303198887,0.7426183844011143,0.5294117647058822,0.2201834862385321
48,0.1822429906542056,0.5777468706536857,0.8097493036211699,0.5588235294117647,0.19724770642201833
49,0.19626168224299062,0.5769123783031989,0.8158774373259052,0.5588235294117647,0.21100917431192656
50,0.21962616822429903,0.4756606397774687,0.7155988857938718,0.5588235294117647,0.2293577981651376
51,0.21495327102803738,0.4592489568845619,0.707799442896936,0.5588235294117647,0.23394495412844032
52,0.23831775700934577,0.4995827538247566,0.7674094707520891,0.5588235294117647,0.2477064220183486
53,0.2102803738317757,0.46258692628650905,0.7033426183844012,0.5588235294117647,0.22477064220183485
54,0.2102803738317757,0.6047287899860918,0.8270194986072423,0.5588235294117647,0.2201834862385321
55,0.21962616822429903,0.5471488178025035,0.754874651810585,0.5588235294117647,0.2293577981651376
56,0.21962616822429903,0.4656467315716273,0.6729805013927577,0.5294117647058822,0.2385321100917431
57,0.21495327102803738,0.4712100139082058,0.7236768802228413,0.5588235294117647,0.22477064220183485
58,0.18691588785046728,0.45312934631432544,0.7242339832869081,0.5588235294117647,0.20642201834862384
59,0.2102803738317757,0.5835883171070931,0.8236768802228412,0.5588235294117647,0.22477064220183485
60,0.21495327102803738,0.5916550764951322,0.8579387186629527,0.5588235294117647,0.2293577981651376
61,0.23364485981308414,0.4714881780250348,0.7481894150417828,0.5588235294117647,0.24311926605504583
62,0.2289719626168224,0.5006954102920723,0.7523676880222842,0.588235294117647,0.24311926605504583
63,0.23364485981308414,0.5076495132127955,0.8353760445682451,0.588235294117647,0.23394495412844032
64,0.24299065420560745,0.5318497913769124,0.8370473537604457,0.588235294117647,0.25229357798165136
65,0.23364485981308414,0.5616133518776077,0.8306406685236769,0.588235294117647,0.24311926605504583
66,0.22429906542056074,0.5671766342141864,0.8610027855153204,0.588235294117647,0.23394495412844032
67,0.2102803738317757,0.4973574408901252,0.7949860724233982,0.588235294117647,0.22477064220183485
68,0.2289719626168224,0.4200278164116829,0.7721448467966574,0.588235294117647,0.2385321100917431
69,0.20093457943925233,0.47983310152990266,0.8114206128133705,0.588235294117647,0.21100917431192656
70,0.23364485981308414,0.4317107093184979,0.7621169916434541,0.588235294117647,0.24311926605504583
71,0.23831775700934577,0.5134909596662031,0.8139275766016713,0.588235294117647,0.2477064220183486
72,0.2289719626168224,0.5821974965229485,0.8885793871866295,0.588235294117647,0.2385321100917431
73,0.2289719626168224,0.43115438108484005,0.7373259052924791,0.588235294117647,0.2385321100917431
74,0.2289719626168224,0.44144645340751043,0.7515320334261839,0.588235294117647,0.24311926605504583
75,0.23364485981308414,0.4603616133518776,0.7955431754874652,0.588235294117647,0.2477064220183486
76,0.24766355140186913,0.44895688456189153,0.7610027855153203,0.588235294117647,0.2568807339449541
77,0.21962616822429903,0.5207232267037553,0.8289693593314764,0.588235294117647,0.23394495412844032
78,0.19158878504672897,0.5955493741307372,0.935933147632312,0.588235294117647,0.20642201834862384
79,0.16822429906542055,0.525452016689847,0.896100278551532,0.588235294117647,0.18348623853211007
80,0.1728971962616822,0.44756606397774684,0.8208913649025069,0.588235294117647,0.19266055045871558
81,0.19158878504672897,0.5235048678720445,0.8384401114206128,0.5588235294117647,0.21559633027522934
82,0.18691588785046728,0.5246175243393603,0.8211699164345404,0.5588235294117647,0.20642201834862384
83,0.1822429906542056,0.5210013908205842,0.8506963788300835,0.5588235294117647,0.20183486238532108
84,0.20093457943925233,0.4709318497913769,0.8139275766016713,0.5588235294117647,0.21559633027522934
85,0.1728971962616822,0.4748261474269819,0.8022284122562674,0.5588235294117647,0.19724770642201833
86,0.16355140186915887,0.5065368567454799,0.8245125348189415,0.5588235294117647,0.18348623853211007
87,0.18691588785046728,0.4931849791376912,0.8061281337047354,0.5588235294117647,0.21100917431192656
88,0.21495327102803738,0.5471488178025035,0.8604456824512534,0.5294117647058822,0.2293577981651376
89,0.22429906542056074,0.5048678720445062,0.8208913649025069,0.5294117647058822,0.2385321100917431
90,0.2102803738317757,0.49791376912378305,0.813649025069638,0.5294117647058822,0.2293577981651376
91,0.19158878504672897,0.5719054242002781,0.8880222841225627,0.49999999999999994,0.21559633027522934
92,0.2102803738317757,0.5104311543810849,0.8261838440111421,0.49999999999999994,0.22477064220183485
93,0.19158878504672897,0.5104311543810849,0.8264623955431755,0.49999999999999994,0.21100917431192656
94,0.18691588785046728,0.5190542420027816,0.8573816155988858,0.49999999999999994,0.20183486238532108
95,0.19158878504672897,0.5304589707927677,0.8504178272980502,0.4705882352941177,0.20642201834862384
96,0.19626168224299062,0.517663421418637,0.8376044568245125,0.4705882352941177,0.21100917431192656
97,0.20093457943925233,0.5482614742698192,0.8682451253481894,0.4705882352941177,0.21559633027522934
98,0.1728971962616822,0.48956884561891517,0.8278551532033426,0.4705882352941177,0.1880733944954128
99,0.14018691588785046,0.4965229485396384,0.8348189415041782,0.4705882352941177,0.1605504587155963
100,0.11682242990654204,0.4976356050069541,0.8573816155988858,0.4705882352941177,0.1330275229357798
101,0.11214953271028036,0.5048678720445062,0.8891364902506963,0.4705882352941177,0.12844036697247704
102,0.11214953271028036,0.4834492350486787,0.8919220055710306,0.4705882352941177,0.12844036697247704
103,0.09345794392523364,0.47844228094575797,0.886908077994429,0.4705882352941177,0.11009174311926605
104,0.06542056074766354,0.4600834492350487,0.8688022284122562,0.4705882352941177,0.08256880733944953
105,0.07009345794392523,0.4008344923504868,0.8091922005571031,0.4705882352941177,0.08715596330275228
106,0.06542056074766354,0.4400556328233658,0.8487465181058496,0.4705882352941177,0.08256880733944953
107,0.060747663551401876,0.3983310152990264,0.8069637883008356,0.4705882352941177,0.0779816513761468
108,0.05607476635514018,0.39221140472879,0.8005571030640668,0.4705882352941177,0.07339449541284403
109,0.05607476635514018,0.35855354659248956,0.7671309192200556,0.4705882352941177,0.07339449541284403
110,0.051401869158878497,0.24812239221140475,0.6562674094707521,0.4705882352941177,0.06880733944954127
111,0.042056074766355145,0.4815020862308762,0.8902506963788301,0.4705882352941177,0.059633027522935776
112,0.03271028037383178,0.3983310152990264,0.8066852367688023,0.4705882352941177,0.05045871559633027
113,0.051401869158878497,0.16940194714881784,0.5777158774373259,0.4705882352941177,0.06880733944954127
114,0.07009345794392523,0.05062586926286505,0.45849582172701947,0.4705882352941177,0.08715596330275228
115,0.05607476635514018,0.14269819193324068,0.5506963788300835,0.4705882352941177,0.07339449541284403
116,0.05607476635514018,0.09485396383866479,0.5030640668523677,0.44117647058823534,0.07339449541284403
117,0.07009345794392523,0.21919332406119613,0.6272980501392758,0.44117647058823534,0.08715596330275228
118,0.0794392523364486,0.19499304589707928,0.6033426183844011,0.4705882352941177,0.09633027522935779
119,0.1261682242990654,0.39860917941585533,0.8064066852367688,0.44117647058823534,0.1422018348623853
120,0.0794392523364486,0.509874826147427,0.5729805013927576,0.44117647058823534,0.09633027522935779
121,0.11682242990654204,0.5757997218358831,0.6389972144846797,0.44117647058823534,0.1330275229357798
122,0.102803738317757,0.5140472878998609,0.6376044568245125,0.44117647058823534,0.11926605504587155
123,0.06542056074766354,0.5382475660639777,0.6618384401114206,0.44117647058823534,0.08256880733944953
124,0.03271028037383178,0.8172461752433936,0.9415041782729805,0.44117647058823534,0.05045871559633027
125,0.060747663551401876,0.5154381084840055,0.6389972144846797,0.44117647058823534,0.0779816513761468
126,0.08878504672897194,0.5237830319888734,0.6473537604456825,0.44117647058823534,0.10550458715596328
127,0.09813084112149532,0.5012517385257301,0.5866295264623955,0.411764705882353,0.1146788990825688
128,0.09345794392523364,0.5504867872044507,0.6116991643454038,0.411764705882353,0.11009174311926605
129,0.102803738317757,0.5735744089012518,0.6348189415041783,0.411764705882353,0.11926605504587155
130,0.09813084112149532,0.4620305980528512,0.5844011142061282,0.411764705882353,0.1146788990825688
131,0.1074766355140187,0.5285118219749653,0.6033426183844011,0.411764705882353,0.1238532110091743
132,0.11214953271028036,0.40417246175243393,0.4785515320334262,0.411764705882353,0.12844036697247704
133,0.1074766355140187,0.46648122392211405,0.5403899721448469,0.411764705882353,0.1238532110091743
134,0.09345794392523364,0.4372739916550765,0.5565459610027855,0.411764705882353,0.11009174311926605
135,0.09345794392523364,0.5618915159944367,0.6114206128133705,0.411764705882353,0.11009174311926605
136,0.102803738317757,0.5154381084840055,0.6086350974930362,0.411764705882353,0.11926605504587155
137,0.08878504672897194,0.5290681502086231,0.5610027855153203,0.411764705882353,0.10550458715596328
138,0.08411214953271028,0.5532684283727399,0.584958217270195,0.411764705882353,0.10091743119266054
139,0.09813084112149532,0.48400556328233657,0.5158774373259053,0.411764705882353,0.1146788990825688
140,0.1261682242990654,0.5426981919332406,0.522841225626741,0.411764705882353,0.1422018348623853
141,0.1261682242990654,0.5596662030598053,0.5545961002785516,0.411764705882353,0.1422018348623853
142,0.09345794392523364,0.5171070931849792,0.5128133704735376,0.411764705882353,0.11009174311926605
143,0.08878504672897194,0.48845618915159944,0.48412256267409476,0.411764705882353,0.10550458715596328
144,0.09813084112149532,0.4442280945757997,0.4395543175487466,0.411764705882353,0.1146788990825688
145,0.08878504672897194,0.4737134909596662,0.46935933147632314,0.411764705882353,0.10550458715596328
146,0.102803738317757,0.4753824756606398,0.4710306406685237,0.411764705882353,0.11926605504587155
147,0.08878504672897194,0.4481223922114047,0.4434540389972145,0.411764705882353,0.10550458715596328
148,0.102803738317757,0.4642559109874826,0.4596100278551532,0.411764705882353,0.11926605504587155
149,0.102803738317757,0.4717663421418637,0.40891364902506966,0.411764705882353,0.11926605504587155
150,0.12149532710280372,0.4973574408901252,0.43426183844011146,0.411764705882353,0.13761467889908255
151,0.11682242990654204,0.5285118219749653,0.4676880222841226,0.411764705882353,0.1330275229357798
152,0.11214953271028036,0.4931849791376912,0.47214484679665736,0.411764705882353,0.12844036697247704
153,0.11682242990654204,0.5031988873435327,0.47158774373259055,0.411764705882353,0.1330275229357798
154,0.1261682242990654,0.4595271210013908,0.42506963788300833,0.411764705882353,0.1422018348623853
155,0.1074766355140187,0.43087621696801115,0.403899721448468,0.411764705882353,0.1238532110091743
156,0.1074766355140187,0.5927677329624479,0.5437325905292478,0.411764705882353,0.1238532110091743
157,0.09813084112149532,0.4322670375521558,0.44512534818941507,0.411764705882353,0.11926605504587155
158,0.08878504672897194,0.49207232267037554,0.4827298050139276,0.411764705882353,0.10550458715596328
159,0.1261682242990654,0.44450625869262866,0.43509749303621165,0.411764705882353,0.1422018348623853
160,0.1728971962616822,0.5435326842837274,0.5139275766016713,0.411764705882353,0.18348623853211007
161,0.1542056074766355,0.4678720445062587,0.4420612813370473,0.411764705882353,0.16513761467889906
162,0.1308411214953271,0.4361613351877608,0.42980501392757664,0.411764705882353,0.1513761467889908
163,0.19158878504672897,0.47037552155771906,0.5030640668523677,0.44117647058823534,0.20183486238532108
164,0.17757009345794392,0.48066759388038943,0.4771587743732591,0.44117647058823534,0.19266055045871558
165,0.14953271028037382,0.5031988873435327,0.4774373259052925,0.44117647058823534,0.17431192660550457
166,0.11682242990654204,0.5916550764951322,0.6100278551532033,0.44117647058823534,0.1330275229357798
167,0.13551401869158877,0.42753824756606396,0.4827298050139276,0.4705882352941177,0.1513761467889908
168,0.1542056074766355,0.4305980528511822,0.4632311977715878,0.4705882352941177,0.16513761467889906
169,0.11214953271028036,0.5719054242002781,0.6069637883008356,0.49999999999999994,0.12844036697247704
170,0.13551401869158877,0.47399165507649516,0.566016713091922,0.49999999999999994,0.1513761467889908
171,0.14485981308411214,0.533240611961057,0.5651810584958218,0.49999999999999994,0.1605504587155963
172,0.14018691588785046,0.45340751043115435,0.49387186629526464,0.49999999999999994,0.15596330275229356
173,0.1308411214953271,0.5955493741307372,0.6646239554317549,0.5294117647058822,0.14678899082568805
174,0.16822429906542055,0.46648122392211405,0.4852367688022284,0.5294117647058822,0.1880733944954128
175,0.18691588785046728,0.49791376912378305,0.5220055710306407,0.5294117647058822,0.20183486238532108
176,0.14953271028037382,0.4728789986091794,0.49693593314763235,0.5294117647058822,0.16513761467889906
177,0.14485981308411214,0.4339360222531293,0.5122562674094707,0.5294117647058822,0.15596330275229356
178,0.14485981308411214,0.4461752433936022,0.4827298050139276,0.5294117647058822,0.15596330275229356
179,0.11214953271028036,0.4381084840055633,0.5440111420612813,0.5588235294117647,0.12844036697247704
180,0.11214953271028036,0.4478442280945758,0.5300835654596101,0.5588235294117647,0.12844036697247704
181,0.102803738317757,0.3510431154381085,0.4206128133704735,0.5588235294117647,0.11926605504587155
182,0.11214953271028036,0.525452016689847,0.6033426183844011,0.588235294117647,0.12844036697247704
183,0.14018691588785046,0.44895688456189153,0.6593314763231197,0.588235294117647,0.15596330275229356
184,0.16355140186915887,0.3905424200278164,0.5334261838440112,0.588235294117647,0.17889908256880732
185,0.17757009345794392,0.5282336578581363,0.7699164345403899,0.588235294117647,0.1880733944954128
186,0.16822429906542055,0.4951321279554937,0.7543175487465181,0.588235294117647,0.19266055045871558
187,0.21495327102803738,0.47037552155771906,0.7337047353760445,0.588235294117647,0.2201834862385321
188,0.1822429906542056,0.5015299026425591,0.7618384401114207,0.588235294117647,0.19266055045871558
189,0.205607476635514,0.5510431154381085,0.783008356545961,0.588235294117647,0.22477064220183485
190,0.21495327102803738,0.4403337969401947,0.6866295264623955,0.588235294117647,0.2293577981651376
191,0.21962616822429903,0.4514603616133519,0.7027855153203343,0.588235294117647,0.23394495412844032
192,0.2289719626168224,0.5671766342141864,0.8013927576601672,0.588235294117647,0.24311926605504583
193,0.23364485981308414,0.5749652294853964,0.7835654596100279,0.588235294117647,0.24311926605504583
194,0.21495327102803738,0.44756606397774684,0.7222841225626742,0.588235294117647,0.2293577981651376
195,0.22429906542056074,0.48094575799721834,0.7596100278551532,0.588235294117647,0.2293577981651376
196,0.21495327102803738,0.5190542420027816,0.7707520891364902,0.588235294117647,0.22477064220183485
197,0.2289719626168224,0.5182197496522949,0.7696378830083566,0.588235294117647,0.2385321100917431
198,0.22429906542056074,0.5045897079276773,0.7325905292479109,0.588235294117647,0.23394495412844032
199,0.2523364485981308,0.5001390820584145,0.7086350974930362,0.588235294117647,0.26146788990825687
200,0.2523364485981308,0.4993045897079277,0.7370473537604457,0.588235294117647,0.26146788990825687
201,0.23831775700934577,0.5095966620305981,0.7593314763231198,0.588235294117647,0.25229357798165136
202,0.2616822429906542,0.5749652294853964,0.8041782729805014,0.588235294117647,0.2752293577981651
203,0.23831775700934577,0.5707927677329624,0.8264623955431755,0.588235294117647,0.25229357798165136
204,0.24299065420560745,0.40917941585535467,0.6857938718662953,0.6176470588235294,0.2568807339449541
205,0.24299065420560745,0.5271210013908206,0.8080779944289694,0.6176470588235294,0.25229357798165136
206,0.22429906542056074,0.505980528511822,0.8286908077994429,0.6176470588235294,0.2385321100917431
207,0.24299065420560745,0.5218358831710709,0.8573816155988858,0.6176470588235294,0.2477064220183486
208,0.2616822429906542,0.4870653685674548,0.7944289693593315,0.6470588235294117,0.2752293577981651
209,0.2757009345794392,0.5554937413073714,0.9125348189415042,0.6470588235294117,0.2752293577981651
210,0.2803738317757009,0.544923504867872,0.8922005571030641,0.6176470588235294,0.2844036697247706
211,0.27102803738317754,0.4859527121001391,0.8331476323119777,0.6176470588235294,0.2798165137614678
212,0.308411214953271,0.5591098748261474,0.9047353760445683,0.6176470588235294,0.3073394495412844
213,0.2850467289719626,0.48567454798331017,0.8348189415041782,0.6176470588235294,0.2889908256880734
214,0.2757009345794392,0.5641168289290681,0.9523676880222841,0.6176470588235294,0.2798165137614678
215,0.29906542056074764,0.48567454798331017,0.8142061281337047,0.6176470588235294,0.3073394495412844
216,0.308411214953271,0.5159944367176634,0.8434540389972145,0.6176470588235294,0.3119266055045871
217,0.2803738317757009,0.5051460361613351,0.8328690807799443,0.6176470588235294,0.2844036697247706
218,0.2850467289719626,0.4815020862308762,0.8401114206128134,0.6176470588235294,0.2798165137614678
219,0.2897196261682243,0.4525730180806676,0.8064066852367688,0.6176470588235294,0.2981651376146789
220,0.29439252336448596,0.5738525730180807,0.9298050139275766,0.6176470588235294,0.2935779816513761
221,0.29906542056074764,0.4675938803894298,0.7972144846796657,0.588235294117647,0.3027522935779816
222,0.2803738317757009,0.5126564673157162,0.8423398328690808,0.588235294117647,0.2844036697247706
223,0.27102803738317754,0.45340751043115435,0.783008356545961,0.588235294117647,0.2798165137614678
224,0.2616822429906542,0.48233657858136303,0.8295264623955432,0.588235294117647,0.2660550458715596
225,0.26635514018691586,0.44728789986091794,0.7941504178272981,0.588235294117647,0.2706422018348624
226,0.2523364485981308,0.44172461752433934,0.7908077994428969,0.588235294117647,0.2568807339449541
227,0.24299065420560745,0.4656467315716273,0.8144846796657381,0.588235294117647,0.2568807339449541
228,0.24766355140186913,0.46258692628650905,0.8144846796657381,0.5588235294117647,0.26146788990825687
229,0.2289719626168224,0.5146036161335188,0.8462395543175488,0.5588235294117647,0.24311926605504583
230,0.22429906542056074,0.5513212795549374,0.9075208913649025,0.5588235294117647,0.2385321100917431
231,0.19158878504672897,0.48372739916550767,0.8688022284122562,0.5588235294117647,0.21100917431192656
232,0.205607476635514,0.5273991655076495,0.8824512534818942,0.5588235294117647,0.2201834862385321
233,0.18691588785046728,0.5165507649513212,0.8715877437325905,0.5588235294117647,0.20183486238532108
234,0.14018691588785046,0.5680111265646731,0.9200557103064068,0.5588235294117647,0.15596330275229356
235,0.14953271028037382,0.4520166898470097,0.8097493036211699,0.5588235294117647,0.17431192660550457
236,0.1542056074766355,0.43310152990264256,0.7701949860724234,0.5294117647058822,0.17889908256880732
237,0.14018691588785046,0.5260083449235049,0.8635097493036211,0.5294117647058822,0.1605504587155963
238,0.14953271028037382,0.5465924895688457,0.8841225626740946,0.5294117647058822,0.17431192660550457
239,0.1542056074766355,0.47649513212795547,0.8139275766016713,0.5294117647058822,0.16972477064220182
240,0.14485981308411214,0.4993045897079277,0.8364902506963788,0.49999999999999994,0.1605504587155963
241,0.1542056074766355,0.5557719054242003,0.8715877437325905,0.49999999999999994,0.16972477064220182
242,0.17757009345794392,0.5282336578581363,0.8442896935933148,0.49999999999999994,0.19266055045871558
243,0.18691588785046728,0.4937413073713491,0.83008356545961,0.49999999999999994,0.19266055045871558
244,0.16822429906542055,0.4675938803894298,0.7813370473537604,0.4705882352941177,0.1880733944954128
245,0.14018691588785046,0.5087621696801112,0.8228412256267409,0.4705882352941177,0.16513761467889906
246,0.14018691588785046,0.4812239221140473,0.7952646239554317,0.4705882352941177,0.1605504587155963
247,0.13551401869158877,0.44895688456189153,0.7626740947075209,0.4705882352941177,0.1513761467889908
248,0.12149532710280372,0.45118219749652294,0.7649025069637884,0.4705882352941177,0.13761467889908255
249,0.13551401869158877,0.5151599443671766,0.8292479108635097,0.44117647058823534,0.1513761467889908
250,0.1308411214953271,0.4965229485396384,0.8103064066852367,0.44117647058823534,0.1513761467889908
251,0.11682242990654204,0.47872044506258693,0.8005571030640668,0.44117647058823534,0.1330275229357798
252,0.11214953271028036,0.5182197496522949,0.8197771587743733,0.44117647058823534,0.12844036697247704
253,0.09813084112149532,0.5429763560500696,0.8445682451253481,0.44117647058823534,0.1146788990825688
254,0.0794392523364486,0.4653685674547983,0.7665738161559889,0.44117647058823534,0.09633027522935779
255,0.07476635514018691,0.48873435326842835,0.7899721448467967,0.44117647058823534,0.09174311926605504
256,0.08878504672897194,0.4709318497913769,0.7721448467966574,0.44117647058823534,0.10550458715596328
257,0.08411214953271028,0.43143254520166896,0.7325905292479109,0.44117647058823534,0.10091743119266054
258,0.11682242990654204,0.44144645340751043,0.7426183844011143,0.44117647058823534,0.1330275229357798
259,0.1074766355140187,0.4917941585535466,0.7813370473537604,0.44117647058823534,0.1238532110091743
260,0.1074766355140187,0.48845618915159944,0.7779944289693593,0.44117647058823534,0.1238532110091743
261,0.1074766355140187,0.5129346314325453,0.8025069637883009,0.44117647058823534,0.1238532110091743
262,0.09813084112149532,0.48623087621696803,0.775766016713092,0.44117647058823534,0.1146788990825688
263,0.08878504672897194,0.4642559109874826,0.7537604456824514,0.44117647058823534,0.10550458715596328
264,0.08411214953271028,0.45118219749652294,0.7406685236768802,0.411764705882353,0.10091743119266054
265,0.07476635514018691,0.5340751043115438,0.8236768802228412,0.411764705882353,0.09174311926605504
266,0.09813084112149532,0.4620305980528512,0.7515320334261839,0.411764705882353,0.1146788990825688
267,0.08878504672897194,0.4584144645340751,0.7479108635097493,0.411764705882353,0.10550458715596328
268,0.0794392523364486,0.4147426981919332,0.7038997214484679,0.411764705882353,0.09633027522935779
269,0.102803738317757,0.22726008344923504,0.5158774373259053,0.411764705882353,0.11926605504587155
270,0.11682242990654204,0.5465924895688457,0.5183844011142061,0.44117647058823534,0.1330275229357798
271,0.102803738317757,0.5368567454798331,0.6311977715877437,0.44117647058823534,0.11926605504587155
272,0.12149532710280372,0.4653685674547983,0.5537604456824513,0.411764705882353,0.13761467889908255
273,0.08411214953271028,0.5552155771905424,0.6456824512534819,0.411764705882353,0.10091743119266054
274,0.11682242990654204,0.44283727399165507,0.5331476323119777,0.411764705882353,0.1330275229357798
275,0.11682242990654204,0.5574408901251738,0.6311977715877437,0.411764705882353,0.1330275229357798
276,0.09813084112149532,0.521557719054242,0.6080779944289694,0.411764705882353,0.1146788990825688
277,0.060747663551401876,0.4520166898470097,0.5384401114206129,0.411764705882353,0.0779816513761468
278,0.102803738317757,0.4097357440890125,0.4958217270194986,0.411764705882353,0.11926605504587155
279,0.11682242990654204,0.5721835883171071,0.6295264623955432,0.411764705882353,0.1330275229357798
280,0.07009345794392523,0.4878998609179416,0.5841225626740947,0.411764705882353,0.08715596330275228
281,0.08411214953271028,0.4066759388038943,0.5025069637883008,0.411764705882353,0.10091743119266054
282,0.1074766355140187,0.5780250347705146,0.6100278551532033,0.411764705882353,0.1238532110091743
283,0.1074766355140187,0.5207232267037553,0.5955431754874652,0.411764705882353,0.1238532110091743
284,0.08878504672897194,0.4325452016689847,0.5278551532033426,0.411764705882353,0.10550458715596328
285,0.03738317757009346,0.5070931849791377,0.5701949860724234,0.411764705882353,0.055045871559633024
286,0.05607476635514018,0.7927677329624478,0.8562674094707521,0.411764705882353,0.07339449541284403
287,0.05607476635514018,0.8292072322670375,0.8927576601671309,0.411764705882353,0.07339449541284403
288,0.05607476635514018,0.9232267037552155,0.9866295264623955,0.411764705882353,0.07339449541284403
289,0.03738317757009346,0.5847009735744089,0.6479108635097492,0.411764705882353,0.055045871559633024
290,0.03738317757009346,0.9702364394993046,0.03119777158774373,0.411764705882353,0.055045871559633024
291,0.03271028037383178,0.14242002781641167,0.20501392757660167,0.411764705882353,0.05045871559633027
292,0.03738317757009346,0.8083449235048679,0.871866295264624,0.411764705882353,0.055045871559633024
293,0.06542056074766354,0.4653685674547983,0.5284122562674094,0.411764705882353,0.08256880733944953
294,0.14953271028037382,0.4381084840055633,0.4824512534818941,0.411764705882353,0.16513761467889906
295,0.1074766355140187,0.43699582753824756,0.4676880222841226,0.411764705882353,0.1238532110091743
296,0.1308411214953271,0.4984700973574409,0.5125348189415042,0.411764705882353,0.14678899082568805
297,0.14485981308411214,0.4486787204450626,0.4774373259052925,0.411764705882353,0.1605504587155963
298,0.1261682242990654,0.4734353268428373,0.5011142061281337,0.411764705882353,0.14678899082568805
299,0.102803738317757,0.4300417246175243,0.4899721448467967,0.411764705882353,0.11926605504587155
300,0.1074766355140187,0.43699582753824756,0.5144846796657381,0.411764705882353,0.1238532110091743
301,0.0794392523364486,0.4247566063977747,0.4387186629526462,0.411764705882353,0.09633027522935779
302,0.07009345794392523,0.39554937413073715,0.40947075208913647,0.44117647058823534,0.08715596330275228
303,0.08878504672897194,0.39972183588317106,0.4136490250696379,0.44117647058823534,0.10550458715596328
304,0.1074766355140187,0.576356050069541,0.5905292479108635,0.44117647058823534,0.1238532110091743
305,0.11214953271028036,0.47899860917941584,0.5175487465181059,0.44117647058823534,0.12844036697247704
306,0.0794392523364486,0.5524339360222531,0.5746518105849583,0.44117647058823534,0.09633027522935779
307,0.09345794392523364,0.6659248956884561,0.6880222841225627,0.4705882352941177,0.11009174311926605
308,0.11682242990654204,0.5307371349095966,0.552924791086351,0.4705882352941177,0.1330275229357798
309,0.11682242990654204,0.548817802503477,0.6186629526462395,0.4705882352941177,0.1330275229357798
310,0.09345794392523364,0.537134909596662,0.5740947075208913,0.4705882352941177,0.11009174311926605
311,0.08878504672897194,0.4990264255910987,0.5855153203342618,0.49999999999999994,0.10550458715596328
312,0.102803738317757,0.5070931849791377,0.6030640668523677,0.49999999999999994,0.11926605504587155
313,0.06542056074766354,0.5287899860917942,0.5832869080779944,0.5294117647058822,0.08256880733944953
314,0.102803738317757,0.619471488178025,0.6729805013927577,0.5294117647058822,0.11926605504587155
315,0.09345794392523364,0.3657858136300417,0.4186629526462396,0.5294117647058822,0.11009174311926605
316,0.046728971962616814,0.576356050069541,0.4863509749303621,0.5588235294117647,0.06422018348623852
317,0.07476635514018691,0.6842837273991655,0.5944289693593315,0.5588235294117647,0.09174311926605504
318,0.051401869158878497,0.709596662030598,0.6197771587743732,0.588235294117647,0.06880733944954127
319,0.06542056074766354,0.4383866481223922,0.3479108635097493,0.588235294117647,0.08256880733944953
320,0.09813084112149532,0.02503477051460362,0.9362116991643454,0.588235294117647,0.1146788990825688
321,0.060747663551401876,0.4025034770514604,0.7935933147632311,0.588235294117647,0.0779816513761468
322,0.03738317757009346,0.3285118219749652,0.7194986072423398,0.6176470588235294,0.055045871559633024
323,0.03271028037383178,0.04923504867872042,0.4395543175487466,0.6470588235294117,0.05045871559633027
324,0.046728971962616814,0.038386648122392286,0.4286908077994429,0.6470588235294117,0.06422018348623852
325,0.06542056074766354,0.5563282336578581,0.9476323119777158,0.6470588235294117,0.08256880733944953
326,0.042056074766355145,0.8692628650904033,0.2582172701949861,0.6764705882352942,0.059633027522935776
327,0.042056074766355145,0.4339360222531293,0.8250696378830084,0.6764705882352942,0.059633027522935776
328,0.05607476635514018,0.36717663421418634,0.7579387186629527,0.6764705882352942,0.07339449541284403
329,0.07009345794392523,0.9112656467315716,0.3002785515320334,0.7058823529411764,0.08715596330275228
330,0.08878504672897194,0.8611961057023644,0.24986072423398328,0.7058823529411764,0.10550458715596328
331,0.07476635514018691,0.6720445062586926,0.06072423398328691,0.7058823529411764,0.09174311926605504
332,0.07009345794392523,0.7660639777468706,0.15487465181058496,0.7352941176470589,0.08715596330275228
333,0.07476635514018691,0.4286509040333797,0.8194986072423398,0.7352941176470589,0.09174311926605504
334,0.1261682242990654,0.619471488178025,0.007799442896935933,0.7058823529411764,0.13761467889908255
335,0.14485981308411214,0.4108484005563282,0.6682451253481895,0.7058823529411764,0.16513761467889906
336,0.1308411214953271,0.5187760778859527,0.8005571030640668,0.7058823529411764,0.14678899082568805
337,0.1308411214953271,0.47677329624478443,0.7855153203342619,0.7058823529411764,0.1513761467889908
338,0.1542056074766355,0.4147426981919332,0.6796657381615598,0.7058823529411764,0.17431192660550457
339,0.17757009345794392,0.5652294853963838,0.8559888579387187,0.7058823529411764,0.20183486238532108
340,0.2102803738317757,0.45479833101529904,0.7158774373259053,0.7058823529411764,0.2293577981651376
341,0.18691588785046728,0.5388038942976356,0.8002785515320334,0.7058823529411764,0.20183486238532108
342,0.14953271028037382,0.4737134909596662,0.7699164345403899,0.7352941176470589,0.16513761467889906
343,0.1728971962616822,0.40945757997218357,0.7064066852367687,0.7352941176470589,0.1880733944954128
344,0.1542056074766355,0.5390820584144645,0.8122562674094708,0.7352941176470589,0.17889908256880732
345,0.16822429906542055,0.5040333796940195,0.7428969359331477,0.7352941176470589,0.1880733944954128
346,0.14018691588785046,0.5257301808066759,0.7774373259052926,0.7647058823529411,0.1513761467889908
347,0.1542056074766355,0.4912378303198887,0.7387186629526462,0.7647058823529411,0.16972477064220182
348,0.1261682242990654,0.4584144645340751,0.733983286908078,0.7647058823529411,0.14678899082568805
349,0.060747663551401876,0.34214186369958277,0.6064066852367688,0.7941176470588236,0.0779816513761468
350,0.13551401869158877,0.1134909596662031,0.12089136490250696,0.8235294117647058,0.1513761467889908
351,0.2616822429906542,0.533240611961057,0.30250696378830083,0.8235294117647058,0.2660550458715596
352,0.24299065420560745,0.5012517385257301,0.33593314763231197,0.8235294117647058,0.2568807339449541
353,0.25700934579439255,0.44700973574408903,0.33593314763231197,0.8235294117647058,0.2568807339449541
354,0.2850467289719626,0.5641168289290681,0.38913649025069635,0.8235294117647058,0.2889908256880734
355,0.2102803738317757,0.3988873435326843,0.26350974930362114,0.8235294117647058,0.2201834862385321
356,0.24766355140186913,0.3735744089012517,0.3139275766016713,0.8235294117647058,0.2477064220183486
357,0.308411214953271,0.6203059805285118,0.4434540389972145,0.8235294117647058,0.3073394495412844
358,0.3037383177570093,0.501808066759388,0.32200557103064065,0.7941176470588236,0.3027522935779816
359,0.3177570093457944,0.47621696801112656,0.3242339832869081,0.8235294117647058,0.3119266055045871
360,0.29439252336448596,0.48289290681502084,0.2883008356545961,0.7941176470588236,0.2935779816513761
361,0.3037383177570093,0.4598052851182197,0.29303621169916433,0.7941176470588236,0.3073394495412844
362,0.32242990654205606,0.5240611961057023,0.35181058495821727,0.7941176470588236,0.3165137614678899
363,0.2897196261682243,0.45312934631432544,0.28245125348189415,0.7941176470588236,0.2889908256880734
364,0.3037383177570093,0.5154381084840055,0.3423398328690808,0.7941176470588236,0.3027522935779816
365,0.2850467289719626,0.5299026425591099,0.3701949860724234,0.7941176470588236,0.2889908256880734
366,0.27102803738317754,0.5015299026425591,0.3,0.7941176470588236,0.2706422018348624
367,0.32242990654205606,0.4506258692628651,0.2654596100278551,0.7647058823529411,0.3211009174311926
368,0.3037383177570093,0.4968011126564673,0.28662952646239553,0.7647058823529411,0.3119266055045871
369,0.34579439252336447,0.4525730180806676,0.27604456824512535,0.7647058823529411,0.3440366972477064
370,0.38317757009345793,0.4584144645340751,0.28105849582172704,0.7352941176470589,0.38073394495412843
371,0.37383177570093457,0.5221140472878999,0.36740947075208913,0.7352941176470589,0.3761467889908256
372,0.40654205607476634,0.48873435326842835,0.31337047353760444,0.7352941176470589,0.40825688073394495
373,0.3598130841121495,0.4278164116828929,0.2523676880222841,0.7352941176470589,0.35779816513761464
374,0.38317757009345793,0.5273991655076495,0.3520891364902507,0.7058823529411764,0.38073394495412843
375,0.34579439252336447,0.5087621696801112,0.3161559888579387,0.7058823529411764,0.34862385321100914
376,0.29439252336448596,0.5477051460361613,0.3551532033426184,0.6764705882352942,0.3073394495412844
377,0.35514018691588783,0.4995827538247566,0.3066852367688022,0.6764705882352942,0.35779816513761464
378,0.397196261682243,0.5179415855354659,0.32506963788300836,0.6764705882352942,0.3990825688073394
379,0.4579439252336448,0.5004172461752434,0.30779944289693595,0.6764705882352942,0.4403669724770642
380,0.5,0.5401947148817803,0.34735376044568245,0.6764705882352942,0.48165137614678893
381,0.40654205607476634,0.4753824756606398,0.2827298050139276,0.6470588235294117,0.4174311926605504
382,0.35046728971962615,0.47677329624478443,0.3052924791086351,0.6470588235294117,0.3623853211009174
383,0.38317757009345793,0.4812239221140473,0.3097493036211699,0.6470588235294117,0.3899082568807339
384,0.3177570093457944,0.44450625869262866,0.2986072423398329,0.6176470588235294,0.3211009174311926
385,0.2803738317757009,0.49012517385257304,0.347075208913649,0.588235294117647,0.2844036697247706
386,0.3177570093457944,0.4598052851182197,0.3,0.588235294117647,0.3211009174311926
387,0.2850467289719626,0.48567454798331017,0.30167130919220053,0.5588235294117647,0.2889908256880734
388,0.23831775700934577,0.5326842837273992,0.32729805013927576,0.5588235294117647,0.2385321100917431
389,0.17757009345794392,0.5198887343532684,0.3125348189415042,0.5588235294117647,0.18348623853211007
390,0.20093457943925233,0.44840055632823367,0.2682451253481894,0.5588235294117647,0.20642201834862384
391,0.29906542056074764,0.5240611961057023,0.32339832869080776,0.5588235294117647,0.2844036697247706
392,0.26635514018691586,0.4720445062586926,0.21866295264623956,0.5588235294117647,0.2706422018348624
393,0.40654205607476634,0.5360222531293463,0.3317548746518106,0.5588235294117647,0.40825688073394495
394,0.4439252336448598,0.5738525730180807,0.37047353760445684,0.5588235294117647,0.4357798165137614
395,0.3177570093457944,0.5649513212795549,0.3615598885793872,0.5588235294117647,0.32568807339449535
396,0.2897196261682243,0.5193324061196105,0.3462395543175487,0.5588235294117647,0.3073394495412844
397,0.3317757009345794,0.4937413073713491,0.30167130919220053,0.5588235294117647,0.34862385321100914
398,0.3411214953271028,0.5593880389429764,0.3910863509749304,0.5588235294117647,0.3532110091743119
399,0.4345794392523364,0.5107093184979138,0.3423398328690808,0.5588235294117647,0.4403669724770642
400,0.42990654205607476,0.48094575799721834,0.3125348189415042,0.5588235294117647,0.4311926605504587
401,0.4158878504672897,0.5140472878998609,0.3456824512534819,0.5588235294117647,0.40825688073394495
402,0.3317757009345794,0.49429763560500695,0.3044568245125348,0.5588235294117647,0.33027522935779813
403,0.36448598130841114,0.4970792767732962,0.31002785515320336,0.5588235294117647,0.35779816513761464
404,0.29439252336448596,0.5218358831710709,0.3125348189415042,0.5588235294117647,0.3073394495412844
405,0.37850467289719625,0.5009735744089012,0.31309192200557107,0.5588235294117647,0.36697247706422015
406,0.308411214953271,0.5719054242002781,0.3841225626740947,0.5588235294117647,0.3073394495412844
407,0.24766355140186913,0.5273991655076495,0.33955431754874654,0.5588235294117647,0.2568807339449541
408,0.23364485981308414,0.4748261474269819,0.31114206128133703,0.5588235294117647,0.23394495412844032
409,0.16355140186915887,0.4870653685674548,0.3052924791086351,0.5588235294117647,0.16972477064220182
410,0.2523364485981308,0.49596662030598054,0.4211699164345404,0.5588235294117647,0.26146788990825687
411,0.2850467289719626,0.5638386648122392,0.4091922005571031,0.5588235294117647,0.2844036697247706
412,0.205607476635514,0.5107093184979138,0.3325905292479109,0.588235294117647,0.21100917431192656
413,0.21495327102803738,0.5026425591098749,0.37715877437325906,0.588235294117647,0.2201834862385321
414,0.20093457943925233,0.4912378303198887,0.29554317548746517,0.588235294117647,0.19724770642201833
415,0.2289719626168224,0.4656467315716273,0.2456824512534819,0.588235294117647,0.23394495412844032
416,0.20093457943925233,0.5913769123783033,0.36991643454039,0.5588235294117647,0.20642201834862384
417,0.24766355140186913,0.5624478442280946,0.5103064066852367,0.5588235294117647,0.2385321100917431
418,0.23831775700934577,0.513769123783032,0.3816155988857939,0.588235294117647,0.2385321100917431
419,0.2523364485981308,0.4878998609179416,0.333983286908078,0.588235294117647,0.25229357798165136
420,0.2757009345794392,0.4695410292072323,0.2902506963788301,0.588235294117647,0.2798165137614678
421,0.2897196261682243,0.5630041724617524,0.4454038997214485,0.588235294117647,0.2889908256880734
422,0.3177570093457944,0.5368567454798331,0.39387186629526466,0.588235294117647,0.3165137614678899
423,0.25700934579439255,0.5079276773296245,0.31420612813370474,0.6176470588235294,0.2568807339449541
424,0.22429906542056074,0.5226703755215577,0.36323119777158774,0.588235294117647,0.22477064220183485
425,0.2523364485981308,0.49429763560500695,0.36963788300835654,0.588235294117647,0.25229357798165136
426,0.2289719626168224,0.552712100139082,0.39415041782729804,0.6176470588235294,0.23394495412844032
427,0.1074766355140187,0.5246175243393603,0.3701949860724234,0.588235294117647,0.11926605504587155
428,0.06542056074766354,0.048122392211404796,0.9197771587743733,0.588235294117647,0.08256880733944953
429,0.2289719626168224,0.5223922114047288,0.3922005571030641,0.588235294117647,0.2201834862385321
430,0.21495327102803738,0.4984700973574409,0.35348189415041786,0.588235294117647,0.21100917431192656
431,0.2757009345794392,0.5493741307371349,0.4133704735376045,0.588235294117647,0.2660550458715596
432,0.32242990654205606,0.4717663421418637,0.3381615598885794,0.588235294117647,0.3211009174311926
433,0.32242990654205606,0.4773296244784423,0.31977715877437324,0.588235294117647,0.32568807339449535
434,0.2850467289719626,0.42726008344923505,0.2938718662952646,0.588235294117647,0.2844036697247706
435,0.29906542056074764,0.45340751043115435,0.267966573816156,0.588235294117647,0.2981651376146789
436,0.29439252336448596,0.48011126564673157,0.2181058495821727,0.588235294117647,0.3027522935779816
437,0.308411214953271,0.5218358831710709,0.3398328690807799,0.588235294117647,0.3165137614678899
438,0.22429906542056074,0.5023643949930459,0.3476323119777159,0.588235294117647,0.22477064220183485
439,0.1308411214953271,0.4598052851182197,0.30111420612813367,0.588235294117647,0.14678899082568805
440,0.18691588785046728,0.4951321279554937,0.3334261838440111,0.588235294117647,0.19724770642201833
441,0.23364485981308414,0.5115438108484005,0.3824512534818942,0.588235294117647,0.2293577981651376
442,0.08411214953271028,0.4400556328233658,0.3331476323119777,0.5588235294117647,0.10091743119266054
443,0.07009345794392523,0.6133518776077886,0.5242339832869081,0.5588235294117647,0.08715596330275228
444,0.03271028037383178,0.27009735744089014,0.18050139275766017,0.588235294117647,0.05045871559633027
445,0.05607476635514018,0.8823365785813629,0.7935933147632311,0.588235294117647,0.07339449541284403
446,0.042056074766355145,0.8837273991655076,0.7949860724233982,0.588235294117647,0.059633027522935776
447,0.03738317757009346,0.7443671766342141,0.6554317548746519,0.588235294117647,0.055045871559633024
448,0.051401869158878497,0.5285118219749653,0.4395543175487466,0.588235294117647,0.06880733944954127
449,0.060747663551401876,0.30959666203059805,0.2200557103064067,0.588235294117647,0.0779816513761468
450,0.08878504672897194,0.4286509040333797,0.3392757660167131,0.588235294117647,0.10550458715596328
451,0.1074766355140187,0.6294853963838665,0.4125348189415042,0.588235294117647,0.1238532110091743
452,0.19626168224299062,0.5388038942976356,0.36768802228412256,0.588235294117647,0.21100917431192656
453,0.23364485981308414,0.505702364394993,0.349025069637883,0.588235294117647,0.2385321100917431
454,0.17757009345794392,0.4356050069541029,0.2799442896935933,0.588235294117647,0.19266055045871558
455,0.22429906542056074,0.48400556328233657,0.2871866295264624,0.588235294117647,0.23394495412844032
456,0.21962616822429903,0.43504867872044506,0.2615598885793872,0.588235294117647,0.23394495412844032
457,0.29439252336448596,0.5129346314325453,0.32200557103064065,0.588235294117647,0.3027522935779816
458,0.38317757009345793,0.4929068150208623,0.31977715877437324,0.588235294117647,0.38532110091743116
459,0.38317757009345793,0.5335187760778859,0.3838440111420613,0.588235294117647,0.38073394495412843
460,0.40186915887850466,0.49457579972183585,0.3476323119777159,0.6176470588235294,0.3990825688073394
461,0.38785046728971956,0.4909596662030598,0.32172701949860727,0.6176470588235294,0.3899082568807339
462,0.40186915887850466,0.5023643949930459,0.3487465181058496,0.6176470588235294,0.39449541284403666
463,0.46261682242990654,0.5579972183588318,0.4055710306406685,0.6176470588235294,0.4495412844036697
464,0.5186915887850467,0.5101529902642559,0.3573816155988858,0.6176470588235294,0.4954128440366972
465,0.4813084112149532,0.48845618915159944,0.33565459610027853,0.6176470588235294,0.4587155963302752
466,0.4252336448598131,0.5446453407510431,0.3646239554317549,0.6176470588235294,0.4220183486238531
467,0.42990654205607476,0.5140472878998609,0.3479108635097493,0.6176470588235294,0.4220183486238531
468,0.4392523364485981,0.5251738525730181,0.35376044568245124,0.6470588235294117,0.4357798165137614
469,0.4672897196261682,0.5226703755215577,0.35153203342618383,0.6176470588235294,0.4403669724770642
470,0.46261682242990654,0.47399165507649516,0.2969359331476323,0.6470588235294117,0.4403669724770642
471,0.4579439252336448,0.4422809457579972,0.28245125348189415,0.6470588235294117,0.4403669724770642
472,0.46261682242990654,0.43087621696801115,0.2682451253481894,0.6176470588235294,0.4495412844036697
473,0.4532710280373831,0.4792767732962448,0.3128133704735376,0.6470588235294117,0.4357798165137614
474,0.4719626168224299,0.44450625869262866,0.29832869080779945,0.6470588235294117,0.4587155963302752
475,0.514018691588785,0.44700973574408903,0.27966573816155993,0.6470588235294117,0.49082568807339444
476,0.514018691588785,0.5518776077885953,0.35821727019498606,0.6470588235294117,0.4954128440366972
477,0.5093457943925234,0.505980528511822,0.3153203342618385,0.6176470588235294,0.48623853211009166
478,0.49532710280373826,0.5165507649513212,0.3256267409470752,0.6176470588235294,0.48165137614678893
479,0.49532710280373826,0.5121001390820584,0.3467966573816156,0.6470588235294117,0.4724770642201835
480,0.5327102803738318,0.47593880389429766,0.3094707520891365,0.6470588235294117,0.5091743119266054
481,0.49532710280373826,0.5001390820584145,0.30919220055710306,0.6470588235294117,0.48165137614678893
482,0.5373831775700935,0.5207232267037553,0.37493036211699166,0.6470588235294117,0.5137614678899082
483,0.5887850467289719,0.48956884561891517,0.3434540389972145,0.6470588235294117,0.5504587155963302
484,0.5981308411214953,0.5668984700973574,0.4211699164345404,0.6470588235294117,0.5642201834862385
485,0.5794392523364486,0.509874826147427,0.3785515320334262,0.6470588235294117,0.5458715596330275
486,0.6121495327102804,0.513769123783032,0.364066852367688,0.6470588235294117,0.5779816513761468
487,0.6308411214953271,0.5257301808066759,0.39052924791086346,0.6470588235294117,0.591743119266055
488,0.6214953271028036,0.4675938803894298,0.3342618384401114,0.6470588235294117,0.591743119266055
489,0.6728971962616822,0.5246175243393603,0.36908077994428967,0.6470588235294117,0.6330275229357798
490,0.6588785046728972,0.4737134909596662,0.3373259052924791,0.6470588235294117,0.6192660550458715
491,0.6542056074766355,0.49207232267037554,0.35598885793871865,0.6470588235294117,0.6146788990825688
492,0.6261682242990654,0.48956884561891517,0.3289693593314763,0.6470588235294117,0.5871559633027522
493,0.6121495327102804,0.5668984700973574,0.42896935933147634,0.6470588235294117,0.5779816513761468
494,0.5794392523364486,0.49401947148817804,0.3373259052924791,0.6470588235294117,0.5458715596330275
495,0.5420560747663551,0.4965229485396384,0.33955431754874654,0.6470588235294117,0.5137614678899082
496,0.5,0.47677329624478443,0.3200557103064067,0.6764705882352942,0.48165137614678893
497,0.5420560747663551,0.5774687065368568,0.4286908077994429,0.6764705882352942,0.5229357798165137
498,0.6214953271028036,0.5062586926286509,0.37715877437325906,0.6470588235294117,0.5871559633027522
499,0.7242990654205608,0.5936022253129346,0.4596100278551532,0.6470588235294117,0.665137614678899
500,0.7009345794392523,0.4631432545201669,0.3309192200557103,0.6470588235294117,0.6513761467889907
501,0.7102803738317757,0.4870653685674548,0.35376044568245124,0.6470588235294117,0.6697247706422017
502,0.7009345794392523,0.47426981919332406,0.34094707520891365,0.6470588235294117,0.6605504587155963
503,0.7663551401869159,0.4506258692628651,0.3122562674094707,0.6470588235294117,0.7064220183486238
504,0.7663551401869159,0.4937413073713491,0.3604456824512535,0.6470588235294117,0.7155963302752293
505,0.7242990654205608,0.4965229485396384,0.36323119777158774,0.6470588235294117,0.6788990825688073
506,0.7570093457943926,0.502086230876217,0.3512534818941504,0.6470588235294117,0.7110091743119266
507,0.6915887850467289,0.5048678720445062,0.3334261838440111,0.6470588235294117,0.6559633027522935
508,0.7383177570093458,0.5382475660639777,0.3707520891364902,0.6764705882352942,0.6926605504587156
509,0.7943925233644858,0.4695410292072323,0.33231197771587745,0.6764705882352942,0.7522935779816512
510,0.7383177570093458,0.4993045897079277,0.33955431754874654,0.6470588235294117,0.6926605504587156
511,0.705607476635514,0.5671766342141864,0.4272980501392758,0.6470588235294117,0.6559633027522935
512,0.6121495327102804,0.4659248956884562,0.3520891364902507,0.6470588235294117,0.5825688073394495
513,0.6074766355140186,0.4603616133518776,0.3562674094707521,0.6470588235294117,0.5733944954128439
514,0.5887850467289719,0.5285118219749653,0.38579387186629527,0.6470588235294117,0.5550458715596329
515,0.5981308411214953,0.4834492350486787,0.3403899721448468,0.6470588235294117,0.5642201834862385
516,0.5467289719626168,0.5212795549374131,0.3693593314763231,0.6470588235294117,0.5321100917431192
517,0.5327102803738318,0.5210013908205842,0.3693593314763231,0.6176470588235294,0.5137614678899082
518,0.6074766355140186,0.5101529902642559,0.3593314763231198,0.6176470588235294,0.5825688073394495
519,0.5514018691588785,0.5179415855354659,0.36713091922005575,0.6176470588235294,0.5321100917431192
520,0.5981308411214953,0.5477051460361613,0.38440111420612816,0.6176470588235294,0.5779816513761468
521,0.6401869158878504,0.4898470097357441,0.32618384401114203,0.6176470588235294,0.6238532110091742
522,0.6728971962616822,0.45869262865090404,0.29526462395543174,0.588235294117647,0.646788990825688
523,0.7289719626168224,0.46870653685674546,0.3050139275766017,0.588235294117647,0.6926605504587156
524,0.6308411214953271,0.4325452016689847,0.2690807799442897,0.588235294117647,0.6146788990825688
525,0.6869158878504672,0.48400556328233657,0.31838440111420613,0.588235294117647,0.6605504587155963
526,0.5981308411214953,0.5104311543810849,0.34512534818941504,0.5588235294117647,0.5779816513761468
527,0.5934579439252337,0.5496522948539638,0.38440111420612816,0.5588235294117647,0.5779816513761468
528,0.5560747663551402,0.5257301808066759,0.3604456824512535,0.5588235294117647,0.5642201834862385
529,0.5373831775700935,0.4689847009735744,0.32590529247910865,0.5588235294117647,0.5458715596330275
530,0.5233644859813084,0.5129346314325453,0.36991643454039,0.5588235294117647,0.5321100917431192
531,0.5,0.5251738525730181,0.38523676880222846,0.5588235294117647,0.5091743119266054
532,0.41121495327102797,0.4539638386648122,0.3325905292479109,0.5588235294117647,0.4220183486238531
533,0.40186915887850466,0.4698191933240612,0.3462395543175487,0.5588235294117647,0.4128440366972477
534,0.397196261682243,0.5051460361613351,0.4030640668523677,0.5294117647058822,0.40825688073394495
535,0.5046728971962616,0.4859527121001391,0.40362116991643454,0.5294117647058822,0.5137614678899082
536,0.4345794392523364,0.48011126564673157,0.3974930362116991,0.5294117647058822,0.4449541284403669
537,0.37850467289719625,0.5218358831710709,0.4364902506963788,0.5294117647058822,0.3899082568807339
538,0.3411214953271028,0.5271210013908206,0.4420612813370473,0.5294117647058822,0.3532110091743119
539,0.3925233644859813,0.4634214186369958,0.40222841225626743,0.5294117647058822,0.40366972477064217
540,0.397196261682243,0.48484005563282334,0.37994428969359334,0.5294117647058822,0.40825688073394495
541,0.2897196261682243,0.5079276773296245,0.40334261838440116,0.5294117647058822,0.3027522935779816
542,0.22429906542056074,0.48650904033379694,0.401949860724234,0.5294117647058822,0.2385321100917431
543,0.22429906542056074,0.4776077885952712,0.37270194986072425,0.5294117647058822,0.2385321100917431
544,0.26635514018691586,0.5043115438108484,0.3963788300835655,0.5294117647058822,0.2798165137614678
545,0.2523364485981308,0.47844228094575797,0.37047353760445684,0.5294117647058822,0.2660550458715596
546,0.2757009345794392,0.4656467315716273,0.35766016713091925,0.5294117647058822,0.2889908256880734
547,0.27102803738317754,0.4931849791376912,0.3657381615598886,0.49999999999999994,0.2844036697247706
548,0.25700934579439255,0.4892906815020862,0.354874651810585,0.49999999999999994,0.2706422018348624
549,0.2897196261682243,0.47844228094575797,0.3256267409470752,0.49999999999999994,0.3027522935779816
550,0.3598130841121495,0.5048678720445062,0.35236768802228413,0.49999999999999994,0.3715596330275229
551,0.35046728971962615,0.4995827538247566,0.3682451253481894,0.49999999999999994,0.3623853211009174
552,0.38785046728971956,0.48011126564673157,0.349025069637883,0.49999999999999994,0.38532110091743116
553,0.397196261682243,0.5232267037552156,0.39192200557103063,0.49999999999999994,0.38532110091743116
554,0.4252336448598131,0.46648122392211405,0.3136490250696379,0.49999999999999994,0.4174311926605504
555,0.3598130841121495,0.48873435326842835,0.3362116991643454,0.49999999999999994,0.3623853211009174
556,0.29439252336448596,0.4912378303198887,0.35905292479108636,0.4705882352941177,0.3027522935779816
557,0.2897196261682243,0.5140472878998609,0.4052924791086351,0.4705882352941177,0.2889908256880734
558,0.2757009345794392,0.5004172461752434,0.3916434540389972,0.4705882352941177,0.2706422018348624
559,0.3037383177570093,0.49791376912378305,0.38913649025069635,0.4705882352941177,0.2981651376146789
560,0.2523364485981308,0.48484005563282334,0.3554317548746518,0.49999999999999994,0.25229357798165136
561,0.1822429906542056,0.5276773296244784,0.3779944289693593,0.4705882352941177,0.1880733944954128
562,0.16355140186915887,0.48817802503477054,0.42228412256267406,0.4705882352941177,0.17431192660550457
563,0.21495327102803738,0.4878998609179416,0.45933147632311977,0.44117647058823534,0.22477064220183485
564,0.21495327102803738,0.4951321279554937,0.48495821727019495,0.44117647058823534,0.22477064220183485
565,0.205607476635514,0.5301808066759388,0.5200557103064066,0.44117647058823534,0.21100917431192656
566,0.21495327102803738,0.5132127955493742,0.5233983286908078,0.44117647058823534,0.21559633027522934
567,0.19626168224299062,0.4970792767732962,0.5075208913649025,0.44117647058823534,0.19724770642201833
568,0.16822429906542055,0.4934631432545202,0.5086350974930361,0.44117647058823534,0.17431192660550457
569,0.16822429906542055,0.5877607788595272,0.6412256267409471,0.44117647058823534,0.18348623853211007
570,0.1308411214953271,0.4422809457579972,0.4690807799442897,0.44117647058823534,0.14678899082568805
571,0.07476635514018691,0.5471488178025035,0.581058495821727,0.44117647058823534,0.09174311926605504
572,0.046728971962616814,0.5677329624478442,0.6016713091922006,0.44117647058823534,0.06422018348623852
573,0.03738317757009346,0.6420027816411683,0.6760445682451253,0.44117647058823534,0.055045871559633024
574,0.05607476635514018,0.5610570236439499,0.5949860724233983,0.44117647058823534,0.07339449541284403
575,0.06542056074766354,0.4898470097357441,0.5233983286908078,0.44117647058823534,0.08256880733944953
576,0.051401869158878497,0.4737134909596662,0.5075208913649025,0.44117647058823534,0.06880733944954127
577,0.028037383177570093,0.552990264255911,0.5866295264623955,0.44117647058823534,0.04587155963302752
578,0.03271028037383178,0.18720445062586927,0.2203342618384401,0.44117647058823534,0.05045871559633027
579,0.07476635514018691,0.3404728789986092,0.3740947075208914,0.44117647058823534,0.09174311926605504
580,0.09345794392523364,0.36300417246175243,0.3966573816155989,0.44117647058823534,0.11009174311926605
581,0.11682242990654204,0.43922114047287897,0.4727019498607242,0.44117647058823534,0.1330275229357798
582,0.11214953271028036,0.4670375521557719,0.486908077994429,0.44117647058823534,0.12844036697247704
583,0.1542056074766355,0.5251738525730181,0.5493036211699164,0.44117647058823534,0.16972477064220182
584,0.13551401869158877,0.5624478442280946,0.5874651810584959,0.44117647058823534,0.1513761467889908
585,0.1074766355140187,0.5107093184979138,0.5532033426183844,0.44117647058823534,0.1238532110091743
586,0.08411214953271028,0.4909596662030598,0.5334261838440112,0.44117647058823534,0.10091743119266054
587,0.11682242990654204,0.5015299026425591,0.5440111420612813,0.44117647058823534,0.1330275229357798
588,0.1261682242990654,0.5229485396383866,0.545125348189415,0.44117647058823534,0.1422018348623853
589,0.1588785046728972,0.5129346314325453,0.528133704735376,0.44117647058823534,0.16513761467889906
590,0.20093457943925233,0.5721835883171071,0.5952646239554317,0.4705882352941177,0.21100917431192656
591,0.14018691588785046,0.49429763560500695,0.5016713091922005,0.4705882352941177,0.1513761467889908
592,0.1074766355140187,0.4183588317107093,0.4334261838440111,0.4705882352941177,0.1238532110091743
593,0.11682242990654204,0.4753824756606398,0.4866295264623955,0.4705882352941177,0.1330275229357798
594,0.19158878504672897,0.5068150208623088,0.518941504178273,0.4705882352941177,0.20183486238532108
595,0.1542056074766355,0.4397774687065369,0.4576601671309192,0.4705882352941177,0.16972477064220182
596,0.13551401869158877,0.694019471488178,0.7250696378830084,0.4705882352941177,0.1513761467889908
597,0.14485981308411214,0.6108484005563283,0.6584958217270195,0.4705882352941177,0.1605504587155963
598,0.1261682242990654,0.4970792767732962,0.6194986072423398,0.4705882352941177,0.1422018348623853
599,0.11682242990654204,0.47677329624478443,0.5493036211699164,0.4705882352941177,0.1330275229357798
600,0.1542056074766355,0.4439499304589708,0.5448467966573816,0.4705882352941177,0.16513761467889906
601,0.14018691588785046,0.47705146036161333,0.588857938718663,0.49999999999999994,0.1513761467889908
602,0.205607476635514,0.549095966620306,0.6465181058495821,0.4705882352941177,0.21100917431192656
603,0.1728971962616822,0.501808066759388,0.6217270194986072,0.49999999999999994,0.1880733944954128
604,0.1822429906542056,0.5173852573018081,0.6554317548746519,0.49999999999999994,0.19266055045871558
605,0.14018691588785046,0.47399165507649516,0.6069637883008356,0.49999999999999994,0.1513761467889908
606,0.1261682242990654,0.5132127955493742,0.5947075208913649,0.49999999999999994,0.1422018348623853
607,0.12149532710280372,0.5090403337969401,0.6192200557103065,0.49999999999999994,0.13761467889908255
608,0.1308411214953271,0.3838664812239221,0.5559888579387187,0.5294117647058822,0.14678899082568805
609,0.13551401869158877,0.49040333796940194,0.6111420612813371,0.5294117647058822,0.1513761467889908
610,0.1308411214953271,0.6100139082058414,0.7874651810584958,0.5588235294117647,0.14678899082568805
611,0.11682242990654204,0.4912378303198887,0.6573816155988857,0.5588235294117647,0.1330275229357798
612,0.11682242990654204,0.5324061196105703,0.6239554317548747,0.5588235294117647,0.1330275229357798
613,0.14953271028037382,0.4133518776077886,0.5172701949860724,0.5588235294117647,0.16513761467889906
614,0.17757009345794392,0.5930458970792768,0.7128133704735377,0.5588235294117647,0.17889908256880732
615,0.14018691588785046,0.5877607788595272,0.6988857938718663,0.5588235294117647,0.15596330275229356
616,0.1542056074766355,0.44923504867872044,0.6147632311977715,0.5588235294117647,0.16513761467889906
617,0.24299065420560745,0.48289290681502084,0.5830083565459611,0.5588235294117647,0.2477064220183486
618,0.23364485981308414,0.4937413073713491,0.6337047353760445,0.5588235294117647,0.2385321100917431
619,0.21962616822429903,0.537413073713491,0.6718662952646239,0.5588235294117647,0.2293577981651376
620,0.18691588785046728,0.4937413073713491,0.6551532033426184,0.5588235294117647,0.20642201834862384
621,0.18691588785046728,0.5109874826147427,0.6621169916434541,0.588235294117647,0.19266055045871558
622,0.16355140186915887,0.47872044506258693,0.6158774373259053,0.588235294117647,0.17889908256880732
623,0.1588785046728972,0.5546592489568846,0.6707520891364903,0.588235294117647,0.16972477064220182
624,0.23364485981308414,0.44478442280945757,0.6259052924791086,0.588235294117647,0.2385321100917431
625,0.2523364485981308,0.5179415855354659,0.7256267409470752,0.5588235294117647,0.26146788990825687
626,0.24766355140186913,0.5460361613351877,0.7983286908077996,0.588235294117647,0.25229357798165136
627,0.2523364485981308,0.5496522948539638,0.7729805013927576,0.5588235294117647,0.2660550458715596
628,0.2850467289719626,0.5557719054242003,0.779108635097493,0.5588235294117647,0.2889908256880734
629,0.29439252336448596,0.4795549374130737,0.7203342618384402,0.5588235294117647,0.3027522935779816
630,0.2523364485981308,0.4244784422809458,0.6818941504178273,0.588235294117647,0.2568807339449541
631,0.3130841121495327,0.47872044506258693,0.7417827298050139,0.5588235294117647,0.3211009174311926
632,0.3037383177570093,0.48011126564673157,0.7189415041782731,0.5588235294117647,0.3073394495412844
633,0.308411214953271,0.4634214186369958,0.728690807799443,0.5588235294117647,0.3073394495412844
634,0.3130841121495327,0.5190542420027816,0.7841225626740947,0.5588235294117647,0.3165137614678899
635,0.29439252336448596,0.5082058414464534,0.745125348189415,0.5588235294117647,0.3027522935779816
636,0.3130841121495327,0.5577190542420027,0.794707520891365,0.5588235294117647,0.3165137614678899
637,0.3317757009345794,0.5134909596662031,0.7707520891364902,0.5588235294117647,0.33027522935779813
638,0.3317757009345794,0.45507649513212795,0.6899721448467966,0.5588235294117647,0.33027522935779813
639,0.29439252336448596,0.4495132127955494,0.7008356545961003,0.5588235294117647,0.2935779816513761
640,0.27102803738317754,0.49624478442280945,0.7047353760445683,0.5588235294117647,0.2752293577981651
641,0.2757009345794392,0.5869262865090403,0.7955431754874652,0.5588235294117647,0.2798165137614678
642,0.29439252336448596,0.5187760778859527,0.7615598885793872,0.5588235294117647,0.3027522935779816
643,0.2803738317757009,0.5009735744089012,0.7437325905292479,0.5588235294117647,0.2752293577981651
644,0.2523364485981308,0.4878998609179416,0.7306406685236769,0.5588235294117647,0.26146788990825687
645,0.2850467289719626,0.48484005563282334,0.7197771587743732,0.5588235294117647,0.2844036697247706
646,0.24299065420560745,0.48567454798331017,0.7420612813370473,0.5588235294117647,0.25229357798165136
647,0.2616822429906542,0.5115438108484005,0.7403899721448468,0.5588235294117647,0.26146788990825687
648,0.2850467289719626,0.48178025034770516,0.7155988857938718,0.5588235294117647,0.2935779816513761
649,0.2803738317757009,0.5179415855354659,0.7506963788300836,0.5588235294117647,0.2798165137614678
650,0.27102803738317754,0.49235048678720444,0.7231197771587744,0.5588235294117647,0.2706422018348624
651,0.24766355140186913,0.5190542420027816,0.7501392757660168,0.5588235294117647,0.25229357798165136
652,0.2616822429906542,0.5087621696801112,0.73983286908078,0.5588235294117647,0.2660550458715596
653,0.24766355140186913,0.48623087621696803,0.7317548746518105,0.5588235294117647,0.25229357798165136
654,0.22429906542056074,0.4951321279554937,0.7298050139275766,0.5588235294117647,0.2293577981651376
655,0.23831775700934577,0.4976356050069541,0.7080779944289693,0.5294117647058822,0.24311926605504583
656,0.2289719626168224,0.43282336578581365,0.6646239554317549,0.5294117647058822,0.2293577981651376
657,0.20093457943925233,0.48956884561891517,0.7214484679665738,0.5294117647058822,0.21100917431192656
658,0.19158878504672897,0.48873435326842835,0.7206128133704736,0.5294117647058822,0.20183486238532108
659,0.20093457943925233,0.5151599443671766,0.771866295264624,0.5294117647058822,0.20642201834862384
660,0.19626168224299062,0.4987482614742698,0.7551532033426185,0.5294117647058822,0.20183486238532108
661,0.19626168224299062,0.5285118219749653,0.7674094707520891,0.5294117647058822,0.20642201834862384
662,0.19626168224299062,0.5404728789986092,0.7793871866295266,0.5294117647058822,0.20642201834862384
663,0.205607476635514,0.5101529902642559,0.749025069637883,0.5294117647058822,0.21559633027522934
664,0.1822429906542056,0.5337969401947149,0.7727019498607242,0.5294117647058822,0.19266055045871558
665,0.1728971962616822,0.49624478442280945,0.7554317548746518,0.49999999999999994,0.18348623853211007
666,0.14953271028037382,0.49068150208623085,0.771309192200557,0.49999999999999994,0.1605504587155963
667,0.14485981308411214,0.5440890125173853,0.7977715877437326,0.49999999999999994,0.15596330275229356
668,0.13551401869158877,0.4737134909596662,0.7426183844011143,0.49999999999999994,0.1513761467889908
669,0.14018691588785046,0.5006954102920723,0.7844011142061282,0.49999999999999994,0.15596330275229356
670,0.13551401869158877,0.5143254520166899,0.8016713091922006,0.4705882352941177,0.1513761467889908
671,0.13551401869158877,0.48484005563282334,0.752924791086351,0.4705882352941177,0.1513761467889908
672,0.14018691588785046,0.48484005563282334,0.7323119777158774,0.4705882352941177,0.15596330275229356
673,0.13551401869158877,0.5324061196105703,0.7799442896935933,0.4705882352941177,0.1513761467889908
674,0.1261682242990654,0.5037552155771905,0.728133704735376,0.4705882352941177,0.1422018348623853
675,0.1074766355140187,0.49986091794158555,0.7465181058495822,0.4705882352941177,0.1238532110091743
676,0.102803738317757,0.48456189151599444,0.7545961002785515,0.4705882352941177,0.11926605504587155
677,0.09813084112149532,0.5349095966620306,0.8050139275766017,0.4705882352941177,0.1146788990825688
678,0.07476635514018691,0.48873435326842835,0.7587743732590528,0.4705882352941177,0.09174311926605504
679,0.060747663551401876,0.5460361613351877,0.8158774373259052,0.4705882352941177,0.0779816513761468
680,0.06542056074766354,0.5986091794158553,0.8688022284122562,0.4705882352941177,0.08256880733944953
681,0.060747663551401876,0.6481223922114048,0.9181058495821728,0.4705882352941177,0.0779816513761468
682,0.060747663551401876,0.6063977746870653,0.8766016713091922,0.4705882352941177,0.0779816513761468
683,0.051401869158878497,0.6041724617524339,0.8740947075208914,0.4705882352941177,0.06880733944954127
684,0.042056074766355145,0.6050069541029207,0.8752089136490251,0.4705882352941177,0.059633027522935776
685,0.03738317757009346,0.48817802503477054,0.7582172701949861,0.4705882352941177,0.055045871559633024
686,0.042056074766355145,0.5696801112656468,0.8401114206128134,0.4705882352941177,0.059633027522935776
687,0.03271028037383178,0.5827538247566064,0.852924791086351,0.4705882352941177,0.05045871559633027
688,0.03271028037383178,0.4968011126564673,0.7668523676880223,0.4705882352941177,0.05045871559633027
689,0.028037383177570093,0.5721835883171071,0.8420612813370474,0.4705882352941177,0.04587155963302752
690,0.028037383177570093,0.5513212795549374,0.8214484679665738,0.4705882352941177,0.04587155963302752
691,0.028037383177570093,0.6089012517385257,0.8791086350974932,0.4705882352941177,0.04587155963302752
692,0.03271028037383178,0.3557719054242003,0.6256267409470752,0.4705882352941177,0.05045871559633027
693,0.060747663551401876,0.62336578581363,0.8935933147632312,0.4705882352941177,0.0779816513761468
694,0.07476635514018691,0.4709318497913769,0.7409470752089137,0.44117647058823534,0.09174311926605504
695,0.07009345794392523,0.5184979137691238,0.7885793871866296,0.44117647058823534,0.08715596330275228
696,0.060747663551401876,0.4956884561891516,0.7654596100278552,0.44117647058823534,0.0779816513761468
697,0.07009345794392523,0.4514603616133519,0.7214484679665738,0.44117647058823534,0.08715596330275228
698,0.060747663551401876,0.5404728789986092,0.8105849582172702,0.44117647058823534,0.0779816513761468
699,0.046728971962616814,0.48678720445062584,0.7568245125348189,0.44117647058823534,0.06422018348623852
700,0.02336448598130841,0.5388038942976356,0.8089136490250696,0.44117647058823534,0.041284403669724766
701,0.03271028037383178,0.5257301808066759,0.7958217270194986,0.44117647058823534,0.055045871559633024
702,0.02336448598130841,0.5285118219749653,0.7986072423398328,0.44117647058823534,0.041284403669724766
703,0.02336448598130841,0.4559109874826147,0.7259052924791087,0.44117647058823534,0.041284403669724766
704,0.009345794392523369,0.32573018080667593,0.5952646239554317,0.44117647058823534,0.027522935779816515
705,0.042056074766355145,0.06397774687065372,0.3334261838440111,0.4705882352941177,0.059633027522935776
706,0.042056074766355145,0.08762169680111265,0.3571030640668523,0.4705882352941177,0.059633027522935776
707,0.046728971962616814,0.1343532684283728,0.403899721448468,0.44117647058823534,0.06422018348623852
708,0.042056074766355145,0.1549374130737135,0.4245125348189415,0.44117647058823534,0.059633027522935776
709,0.060747663551401876,0.21891515994436717,0.4885793871866295,0.44117647058823534,0.0779816513761468
710,0.0794392523364486,0.2239221140472879,0.49359331476323115,0.44117647058823534,0.09633027522935779
711,0.08878504672897194,0.24172461752433938,0.5114206128133705,0.44117647058823534,0.10550458715596328
712,0.08411214953271028,0.28929068150208626,0.5590529247910864,0.44117647058823534,0.10091743119266054
713,0.07476635514018691,0.34520166898470095,0.615041782729805,0.44117647058823534,0.09174311926605504
714,0.05607476635514018,0.32712100139082056,0.5969359331476324,0.44117647058823534,0.07339449541284403
715,0.051401869158878497,0.43588317107093183,0.705849582172702,0.44117647058823534,0.06880733944954127
716,0.051401869158878497,0.4222531293463143,0.692200557103064,0.44117647058823534,0.06880733944954127
717,0.046728971962616814,0.3691237830319889,0.6387186629526462,0.44117647058823534,0.06422018348623852
718,0.051401869158878497,0.42698191933240615,0.6969359331476322,0.44117647058823534,0.06880733944954127
719,0.07009345794392523,0.38609179415855355,0.6559888579387186,0.44117647058823534,0.08715596330275228
720,0.06542056074766354,0.4183588317107093,0.6883008356545961,0.44117647058823534,0.08256880733944953
721,0.060747663551401876,0.4458970792767733,0.7158774373259053,0.411764705882353,0.0779816513761468
722,0.06542056074766354,0.4200278164116829,0.6899721448467966,0.411764705882353,0.08256880733944953
723,0.046728971962616814,0.5287899860917942,0.7988857938718663,0.411764705882353,0.06422018348623852
724,0.046728971962616814,0.6564673157162726,0.9267409470752089,0.411764705882353,0.06422018348623852
725,0.042056074766355145,0.6942976356050069,0.9646239554317549,0.411764705882353,0.059633027522935776
726,0.03738317757009346,0.733240611961057,0.0008356545961002786,0.411764705882353,0.055045871559633024
727,0.03271028037383178,0.8136300417246175,0.08161559888579388,0.411764705882353,0.05045871559633027
728,0.03738317757009346,0.9165507649513213,0.18440111420612815,0.411764705882353,0.055045871559633024
729,0.03738317757009346,0.08094575799721837,0.3501392757660167,0.44117647058823534,0.055045871559633024
730,0.028037383177570093,0.9023643949930459,0.1701949860724234,0.44117647058823534,0.04587155963302752
731,0.03271028037383178,0.9093184979137692,0.17715877437325905,0.44117647058823534,0.05045871559633027
732,0.03738317757009346,0.8025034770514603,0.0701949860724234,0.44117647058823534,0.055045871559633024
733,0.03271028037383178,0.6970792767732962,0.9671309192200557,0.44117647058823534,0.05045871559633027
734,0.028037383177570093,0.6011126564673157,0.8713091922005571,0.44117647058823534,0.04587155963302752
735,0.028037383177570093,0.6166898470097357,0.886908077994429,0.44117647058823534,0.04587155963302752
736,0.009345794392523369,0.5730180806675939,0.843175487465181,0.44117647058823534,0.027522935779816515
737,0.014018691588785052,0.49819193324061195,0.7682451253481895,0.4705882352941177,0.03211009174311927
738,0.018691588785046728,0.6083449235048679,0.8785515320334262,0.4705882352941177,0.03669724770642201
739,0.042056074766355145,0.11488178025034773,0.3841225626740947,0.49999999999999994,0.059633027522935776
740,0.03271028037383178,0.7393602225312934,0.006963788300835654,0.49999999999999994,0.05045871559633027
741,0.02336448598130841,0.7168289290681502,0.9871866295264623,0.5294117647058822,0.041284403669724766
742,0.03738317757009346,0.7404728789986091,0.00807799442896936,0.5294117647058822,0.055045871559633024
743,0.03738317757009346,0.16189151599443674,0.4314763231197772,0.5294117647058822,0.055045871559633024
744,0.03738317757009346,0.7368567454798332,0.004456824512534819,0.5588235294117647,0.055045871559633024
745,0.03738317757009346,0.8628650904033379,0.13064066852367687,0.5588235294117647,0.055045871559633024
746,0.046728971962616814,0.4141863699582754,0.6838440111420613,0.5588235294117647,0.06422018348623852
747,0.060747663551401876,0.012517385257301838,0.2818941504178273,0.5588235294117647,0.0779816513761468
748,0.060747663551401876,0.5521557719054242,0.822284122562674,0.588235294117647,0.0779816513761468
749,0.06542056074766354,0.7232267037552156,0.9935933147632312,0.588235294117647,0.08256880733944953
750,0.07009345794392523,0.3933240611961057,0.6632311977715877,0.588235294117647,0.08715596330275228
751,0.060747663551401876,0.41279554937413077,0.6827298050139275,0.6176470588235294,0.0779816513761468
752,0.07009345794392523,0.1474269819193324,0.41671309192200556,0.6176470588235294,0.08715596330275228
753,0.05607476635514018,0.9388038942976356,0.20668523676880224,0.6176470588235294,0.07339449541284403
754,0.060747663551401876,0.47232267037552156,0.7420612813370473,0.6470588235294117,0.0779816513761468
755,0.08878504672897194,0.33018080667593885,0.6,0.6470588235294117,0.10550458715596328
756,0.07476635514018691,0.3196105702364395,0.5891364902506964,0.6470588235294117,0.09174311926605504
757,0.1261682242990654,0.650625869262865,0.920891364902507,0.6176470588235294,0.1422018348623853
758,0.21962616822429903,0.7538247566063978,0.02729805013927577,0.6176470588235294,0.2293577981651376
759,0.2803738317757009,0.4500695410292072,0.7111420612813371,0.588235294117647,0.2935779816513761
760,0.2757009345794392,0.49012517385257304,0.7250696378830084,0.588235294117647,0.2935779816513761
761,0.29439252336448596,0.521557719054242,0.7562674094707521,0.5588235294117647,0.2981651376146789
762,0.24299065420560745,0.5349095966620306,0.7696378830083566,0.5588235294117647,0.25229357798165136
763,0.2289719626168224,0.576356050069541,0.7860724233983286,0.5588235294117647,0.24311926605504583
764,0.24766355140186913,0.49401947148817804,0.7270194986072424,0.5588235294117647,0.2568807339449541
765,0.20093457943925233,0.49596662030598054,0.7289693593314763,0.588235294117647,0.21559633027522934
766,0.16822429906542055,0.5407510431154381,0.773816155988858,0.588235294117647,0.17889908256880732
767,0.1261682242990654,0.4753824756606398,0.7002785515320334,0.6176470588235294,0.1422018348623853
768,0.14485981308411214,0.443115438108484,0.6417827298050139,0.6176470588235294,0.1605504587155963
769,0.08411214953271028,0.4695410292072323,0.673259052924791,0.6176470588235294,0.10091743119266054
770,0.08411214953271028,0.49068150208623085,0.7119777158774373,0.6470588235294117,0.10091743119266054
771,0.14953271028037382,0.5190542420027816,0.7676880222841226,0.6470588235294117,0.16513761467889906
772,0.19626168224299062,0.44756606397774684,0.7671309192200556,0.6470588235294117,0.20642201834862384
773,0.2102803738317757,0.5554937413073714,0.7963788300835654,0.6470588235294117,0.2201834862385321
774,0.21962616822429903,0.5104311543810849,0.7317548746518105,0.6176470588235294,0.23394495412844032
775,0.2850467289719626,0.44756606397774684,0.7047353760445683,0.6176470588235294,0.2935779816513761
776,0.2897196261682243,0.4439499304589708,0.6991643454038997,0.588235294117647,0.2981651376146789
777,0.26635514018691586,0.5694019471488178,0.8083565459610027,0.588235294117647,0.2706422018348624
778,0.2850467289719626,0.5376912378303199,0.7796657381615598,0.588235294117647,0.2889908256880734
779,0.26635514018691586,0.5552155771905424,0.7805013927576602,0.588235294117647,0.2798165137614678
780,0.29439252336448596,0.5118219749652295,0.7615598885793872,0.588235294117647,0.2935779816513761
781,0.2523364485981308,0.47899860917941584,0.786908077994429,0.588235294117647,0.2568807339449541
782,0.2523364485981308,0.48456189151599444,0.7690807799442898,0.588235294117647,0.26146788990825687
783,0.2850467289719626,0.4573018080667594,0.7654596100278552,0.588235294117647,0.2844036697247706
784,0.27102803738317754,0.5966620305980528,0.8532033426183845,0.588235294117647,0.2752293577981651
785,0.2850467289719626,0.5023643949930459,0.7579387186629527,0.588235294117647,0.2889908256880734
786,0.2616822429906542,0.4662030598052851,0.7760445682451255,0.588235294117647,0.2660550458715596
787,0.24299065420560745,0.4976356050069541,0.8172701949860723,0.588235294117647,0.2477064220183486
788,0.2616822429906542,0.4317107093184979,0.7289693593314763,0.588235294117647,0.2660550458715596
789,0.27102803738317754,0.4573018080667594,0.7534818941504178,0.588235294117647,0.2706422018348624
790,0.26635514018691586,0.505980528511822,0.7799442896935933,0.588235294117647,0.2706422018348624
791,0.24766355140186913,0.48623087621696803,0.7749303621169916,0.5588235294117647,0.25229357798165136
792,0.23831775700934577,0.4514603616133519,0.7270194986072424,0.5588235294117647,0.24311926605504583
793,0.21495327102803738,0.4934631432545202,0.8016713091922006,0.5588235294117647,0.22477064220183485
794,0.23831775700934577,0.5229485396383866,0.8537604456824512,0.5588235294117647,0.24311926605504583
795,0.22429906542056074,0.4976356050069541,0.8281337047353761,0.5588235294117647,0.2293577981651376
796,0.19626168224299062,0.5107093184979138,0.8353760445682451,0.5588235294117647,0.20642201834862384
797,0.19158878504672897,0.49012517385257304,0.7710306406685237,0.5588235294117647,0.20183486238532108
798,0.20093457943925233,0.5043115438108484,0.8075208913649025,0.5588235294117647,0.21100917431192656
799,0.19626168224299062,0.4937413073713491,0.8019498607242339,0.5588235294117647,0.20183486238532108
800,0.205607476635514,0.6356050069541029,0.9713091922005571,0.5588235294117647,0.21559633027522934
801,0.20093457943925233,0.5574408901251738,0.8969359331476323,0.5588235294117647,0.20642201834862384
802,0.19158878504672897,0.48623087621696803,0.8295264623955432,0.5588235294117647,0.20642201834862384
803,0.20093457943925233,0.5521557719054242,0.8740947075208914,0.5588235294117647,0.21559633027522934
804,0.18691588785046728,0.5104311543810849,0.8323119777158775,0.5588235294117647,0.20183486238532108
805,0.16355140186915887,0.4322670375521558,0.794707520891365,0.5588235294117647,0.17889908256880732
806,0.16822429906542055,0.502086230876217,0.8473537604456824,0.5588235294117647,0.18348623853211007
807,0.16355140186915887,0.5454798331015299,0.9103064066852368,0.5588235294117647,0.17889908256880732
808,0.1542056074766355,0.48484005563282334,0.8328690807799443,0.5588235294117647,0.17889908256880732
809,0.18691588785046728,0.501808066759388,0.8540389972144847,0.5294117647058822,0.20183486238532108
810,0.19626168224299062,0.4700973574408901,0.8426183844011143,0.5294117647058822,0.20642201834862384
811,0.1822429906542056,0.4815020862308762,0.8540389972144847,0.5294117647058822,0.19266055045871558
812,0.205607476635514,0.4853963838664812,0.8579387186629527,0.5294117647058822,0.21559633027522934
813,0.18691588785046728,0.5065368567454799,0.8607242339832869,0.49999999999999994,0.19724770642201833
814,0.16822429906542055,0.5226703755215577,0.8768802228412257,0.49999999999999994,0.17889908256880732
815,0.16355140186915887,0.5257301808066759,0.8983286908077994,0.49999999999999994,0.17889908256880732
816,0.14953271028037382,0.4968011126564673,0.8693593314763232,0.49999999999999994,0.16513761467889906
817,0.13551401869158877,0.5616133518776077,0.9108635097493036,0.49999999999999994,0.1513761467889908
818,0.14953271028037382,0.48372739916550767,0.8161559888579387,0.49999999999999994,0.1605504587155963
819,0.1588785046728972,0.5335187760778859,0.8662952646239555,0.4705882352941177,0.16972477064220182
820,0.14018691588785046,0.5591098748261474,0.8916434540389973,0.4705882352941177,0.15596330275229356
821,0.1308411214953271,0.501808066759388,0.8342618384401114,0.4705882352941177,0.14678899082568805
822,0.1308411214953271,0.4559109874826147,0.813649025069638,0.4705882352941177,0.14678899082568805
823,0.11682242990654204,0.4698191933240612,0.8481894150417827,0.4705882352941177,0.1330275229357798
824,0.08878504672897194,0.5082058414464534,0.8866295264623956,0.4705882352941177,0.10550458715596328
825,0.07476635514018691,0.5009735744089012,0.8793871866295264,0.4705882352941177,0.09174311926605504
826,0.06542056074766354,0.6133518776077886,0.9919220055710307,0.4705882352941177,0.08256880733944953
827,0.06542056074766354,0.5791376912378303,0.9576601671309193,0.4705882352941177,0.08256880733944953
828,0.05607476635514018,0.6484005563282337,0.024233983286908078,0.4705882352941177,0.07339449541284403
829,0.051401869158878497,0.6139082058414465,0.9924791086350975,0.4705882352941177,0.06880733944954127
830,0.05607476635514018,0.6111265646731572,0.9896935933147633,0.4705882352941177,0.07339449541284403
831,0.03738317757009346,0.5610570236439499,0.9395543175487465,0.4705882352941177,0.055045871559633024
832,0.028037383177570093,0.5026425591098749,0.881058495821727,0.4705882352941177,0.04587155963302752
833,0.014018691588785052,0.10375521557719058,0.4813370473537605,0.4705882352941177,0.03211009174311927
834,0.009345794392523369,0.8127955493741308,0.18885793871866294,0.4705882352941177,0.027522935779816515
835,0.018691588785046728,0.7616133518776078,0.13760445682451253,0.4705882352941177,0.03669724770642201
836,0.05607476635514018,0.4603616133518776,0.8387186629526463,0.4705882352941177,0.07339449541284403
837,0.046728971962616814,0.4108484005563282,0.7891364902506964,0.4705882352941177,0.06422018348623852
838,0.07009345794392523,0.30347705146036164,0.6816155988857938,0.4705882352941177,0.08715596330275228
839,0.09813084112149532,0.3855354659248957,0.7635097493036213,0.4705882352941177,0.1146788990825688
840,0.07009345794392523,0.3771905424200278,0.7554317548746518,0.4705882352941177,0.08715596330275228
841,0.0794392523364486,0.4150208623087622,0.7933147632311978,0.4705882352941177,0.09633027522935779
842,0.0794392523364486,0.37830319888734354,0.7565459610027856,0.4705882352941177,0.09633027522935779
843,0.08878504672897194,0.38303198887343537,0.7612813370473538,0.44117647058823534,0.10550458715596328
844,0.09813084112149532,0.40417246175243393,0.782451253481894,0.44117647058823534,0.1146788990825688
845,0.08411214953271028,0.3849791376912378,0.7632311977715878,0.44117647058823534,0.10091743119266054
846,0.08878504672897194,0.3771905424200278,0.7551532033426185,0.44117647058823534,0.10550458715596328
847,0.0794392523364486,0.38803894297635605,0.7662952646239555,0.44117647058823534,0.09633027522935779
848,0.0794392523364486,0.3360222531293463,0.7142061281337047,0.44117647058823534,0.09633027522935779
849,0.08411214953271028,0.364673157162726,0.7428969359331477,0.44117647058823534,0.10091743119266054
850,0.08878504672897194,0.39582753824756606,0.7740947075208913,0.44117647058823534,0.10550458715596328
851,0.07476635514018691,0.4125173852573018,0.7908077994428969,0.44117647058823534,0.09174311926605504
852,0.051401869158878497,0.4102920723226704,0.7885793871866296,0.44117647058823534,0.06880733944954127
853,0.03738317757009346,0.4878998609179416,0.8662952646239555,0.44117647058823534,0.055045871559633024
854,0.014018691588785052,0.4286509040333797,0.8069637883008356,0.44117647058823534,0.03211009174311927
855,0.018691588785046728,0.5538247566063977,0.9323119777158774,0.44117647058823534,0.03669724770642201
856,0.018691588785046728,0.7566063977746871,0.13259052924791087,0.44117647058823534,0.03669724770642201
857,0.042056074766355145,0.8400556328233657,0.2161559888579387,0.44117647058823534,0.059633027522935776
858,0.051401869158878497,0.8333796940194714,0.20947075208913649,0.44117647058823534,0.06880733944954127
859,0.046728971962616814,0.7426981919332406,0.11866295264623956,0.44117647058823534,0.06422018348623852
860,0.046728971962616814,0.8111265646731571,0.1871866295264624,0.44117647058823534,0.06422018348623852
861,0.042056074766355145,0.8216968011126564,0.198050139275766,0.44117647058823534,0.059633027522935776
862,0.042056074766355145,0.8414464534075103,0.21754874651810582,0.44117647058823534,0.059633027522935776
863,0.051401869158878497,0.051182197496522974,0.42896935933147634,0.44117647058823534,0.06880733944954127
864,0.07476635514018691,0.9529902642559109,0.3295264623955432,0.44117647058823534,0.09174311926605504
865,0.06542056074766354,0.9624478442280946,0.33871866295264624,0.44117647058823534,0.08256880733944953
866,0.07476635514018691,0.9379694019471487,0.31420612813370474,0.44117647058823534,0.09174311926605504
867,0.06542056074766354,0.9223922114047287,0.2986072423398329,0.44117647058823534,0.08256880733944953
868,0.060747663551401876,0.9093184979137692,0.28551532033426186,0.44117647058823534,0.0779816513761468
869,0.051401869158878497,0.6898470097357441,0.06573816155988858,0.44117647058823534,0.06880733944954127
870,0.046728971962616814,0.8203059805285118,0.19637883008356546,0.44117647058823534,0.06422018348623852
871,0.042056074766355145,0.021418636995827522,0.3991643454038998,0.44117647058823534,0.059633027522935776
872,0.03738317757009346,0.05396383866481225,0.4314763231197772,0.44117647058823534,0.055045871559633024
873,0.018691588785046728,0.04116828929068156,0.41894150417827297,0.44117647058823534,0.03669724770642201
874,0.014018691588785052,0.6111265646731572,0.9896935933147633,0.44117647058823534,0.03211009174311927
875,0.03738317757009346,0.8403337969401947,0.21643454038997215,0.44117647058823534,0.055045871559633024
876,0.060747663551401876,0.9012517385257302,0.27743732590529246,0.44117647058823534,0.0779816513761468
877,0.060747663551401876,0.9752433936022253,0.35153203342618383,0.4705882352941177,0.0779816513761468
878,0.046728971962616814,0.9613351877607788,0.33760445682451257,0.4705882352941177,0.06422018348623852
879,0.051401869158878497,0.9757997218358831,0.3520891364902507,0.4705882352941177,0.06880733944954127
880,0.051401869158878497,0.925173852573018,0.30139275766016715,0.49999999999999994,0.06880733944954127
881,0.042056074766355145,0.9023643949930459,0.2788300835654596,0.49999999999999994,0.059633027522935776
882,0.07009345794392523,0.9432545201668985,0.31949860724233986,0.5294117647058822,0.08715596330275228
883,0.06542056074766354,0.9799721835883171,0.3562674094707521,0.5294117647058822,0.08256880733944953
884,0.06542056074766354,0.004172461752433965,0.38189415041782726,0.5294117647058822,0.08256880733944953
885,0.05607476635514018,0.8322670375521557,0.20835654596100278,0.5294117647058822,0.07339449541284403
886,0.12149532710280372,0.8264255910987482,0.20278551532033426,0.5588235294117647,0.13761467889908255
887,0.19626168224299062,0.7735744089012517,0.36100278551532033,0.5294117647058822,0.21100917431192656
888,0.2102803738317757,0.49429763560500695,0.3501392757660167,0.5294117647058822,0.2293577981651376
889,0.19626168224299062,0.5257301808066759,0.38467966573816154,0.5294117647058822,0.21559633027522934
890,0.1822429906542056,0.5443671766342142,0.3615598885793872,0.5588235294117647,0.20642201834862384
891,0.27102803738317754,0.5090403337969401,0.3484679665738161,0.5588235294117647,0.2844036697247706
892,0.308411214953271,0.44673157162726007,0.3289693593314763,0.5588235294117647,0.3119266055045871
893,0.2616822429906542,0.5129346314325453,0.3738161559888579,0.5588235294117647,0.2660550458715596
894,0.25700934579439255,0.4873435326842837,0.3139275766016713,0.5588235294117647,0.2706422018348624
895,0.24299065420560745,0.4545201668984701,0.3289693593314763,0.588235294117647,0.2477064220183486
896,0.2757009345794392,0.4500695410292072,0.29721448467966577,0.588235294117647,0.2844036697247706
897,0.2102803738317757,0.5271210013908206,0.3997214484679666,0.588235294117647,0.22477064220183485
898,0.2803738317757009,0.5229485396383866,0.3604456824512535,0.588235294117647,0.2889908256880734
899,0.2616822429906542,0.560500695410292,0.42562674094707525,0.6176470588235294,0.2752293577981651
900,0.21962616822429903,0.5043115438108484,0.39470752089136485,0.6176470588235294,0.2293577981651376
901,0.22429906542056074,0.5343532684283727,0.4540389972144847,0.6176470588235294,0.2293577981651376
902,0.2523364485981308,0.43949930458970793,0.29637883008356547,0.6176470588235294,0.2568807339449541
903,0.25700934579439255,0.4520166898470097,0.3487465181058496,0.6470588235294117,0.26146788990825687
904,0.29439252336448596,0.49624478442280945,0.31922005571030637,0.6470588235294117,0.3073394495412844
905,0.2897196261682243,0.5190542420027816,0.4091922005571031,0.6470588235294117,0.2889908256880734
906,0.36448598130841114,0.5040333796940195,0.39805013927576605,0.6470588235294117,0.3623853211009174
907,0.40654205607476634,0.5337969401947149,0.39080779944289695,0.6470588235294117,0.3990825688073394
908,0.3598130841121495,0.4973574408901252,0.32506963788300836,0.6470588235294117,0.3623853211009174
909,0.4532710280373831,0.5143254520166899,0.4142061281337047,0.6470588235294117,0.4311926605504587
910,0.3925233644859813,0.5037552155771905,0.38133704735376045,0.6470588235294117,0.3899082568807339
911,0.37383177570093457,0.4636995827538247,0.34206128133704733,0.6764705882352942,0.35779816513761464
912,0.3598130841121495,0.5029207232267038,0.36768802228412256,0.6764705882352942,0.3532110091743119
913,0.3598130841121495,0.4047287899860918,0.2693593314763231,0.6764705882352942,0.3623853211009174
914,0.38317757009345793,0.5260083449235049,0.36768802228412256,0.6764705882352942,0.3761467889908256
915,0.35514018691588783,0.4244784422809458,0.30389972144846794,0.6764705882352942,0.35779816513761464
916,0.37383177570093457,0.4383866481223922,0.33147632311977715,0.6764705882352942,0.3761467889908256
917,0.38317757009345793,0.5285118219749653,0.39442896935933147,0.6764705882352942,0.38073394495412843
918,0.3598130841121495,0.5134909596662031,0.4264623955431755,0.6764705882352942,0.3532110091743119
919,0.36915887850467294,0.47788595271210016,0.3785515320334262,0.6764705882352942,0.3715596330275229
920,0.3411214953271028,0.5329624478442281,0.3863509749303621,0.6764705882352942,0.33944954128440363
921,0.36448598130841114,0.5966620305980528,0.4771587743732591,0.6764705882352942,0.35779816513761464
922,0.34579439252336447,0.4970792767732962,0.3793871866295264,0.6764705882352942,0.33944954128440363
923,0.32242990654205606,0.5716272600834492,0.4434540389972145,0.6764705882352942,0.3119266055045871
924,0.3925233644859813,0.5785813630041725,0.4144846796657382,0.6764705882352942,0.3899082568807339
925,0.3037383177570093,0.4870653685674548,0.37632311977715877,0.6764705882352942,0.3073394495412844
926,0.34579439252336447,0.564673157162726,0.4434540389972145,0.6764705882352942,0.3440366972477064
927,0.3364485981308411,0.4303198887343533,0.3398328690807799,0.6764705882352942,0.33486238532110085
928,0.2897196261682243,0.5221140472878999,0.3732590529247911,0.7058823529411764,0.2935779816513761
929,0.32710280373831774,0.4595271210013908,0.3008356545961003,0.7058823529411764,0.33486238532110085
930,0.3411214953271028,0.5496522948539638,0.4008356545961003,0.7058823529411764,0.33944954128440363
931,0.3598130841121495,0.537134909596662,0.3874651810584958,0.7058823529411764,0.35779816513761464
932,0.32242990654205606,0.48011126564673157,0.3331476323119777,0.7058823529411764,0.3165137614678899
933,0.34579439252336447,0.4634214186369958,0.34178272980501395,0.7058823529411764,0.34862385321100914
934,0.35514018691588783,0.4776077885952712,0.3649025069637883,0.7058823529411764,0.3532110091743119
935,0.3411214953271028,0.5246175243393603,0.4050139275766017,0.7058823529411764,0.33944954128440363
936,0.32710280373831774,0.5226703755215577,0.4030640668523677,0.7058823529411764,0.32568807339449535
937,0.308411214953271,0.49401947148817804,0.3501392757660167,0.7058823529411764,0.3073394495412844
938,0.29906542056074764,0.5855354659248957,0.4456824512534819,0.7058823529411764,0.2981651376146789
939,0.2803738317757009,0.4553546592489569,0.31002785515320336,0.7058823529411764,0.2798165137614678
940,0.3037383177570093,0.5109874826147427,0.35459610027855154,0.7058823529411764,0.3027522935779816
941,0.32242990654205606,0.5107093184979138,0.3774373259052925,0.6764705882352942,0.3165137614678899
942,0.27102803738317754,0.5627260083449235,0.42980501392757664,0.6764705882352942,0.2752293577981651
943,0.21495327102803738,0.5507649513212796,0.4178272980501393,0.7058823529411764,0.22477064220183485
944,0.22429906542056074,0.4931849791376912,0.364066852367688,0.7058823529411764,0.2293577981651376
945,0.2803738317757009,0.5346314325452016,0.4052924791086351,0.6764705882352942,0.2798165137614678
946,0.23364485981308414,0.4461752433936022,0.31699164345403896,0.6764705882352942,0.23394495412844032
947,0.25700934579439255,0.4614742698191933,0.3242339832869081,0.6764705882352942,0.25229357798165136
948,0.2289719626168224,0.4948539638386648,0.3615598885793872,0.6470588235294117,0.2385321100917431
949,0.21495327102803738,0.4990264255910987,0.36852367688022286,0.6470588235294117,0.2201834862385321
950,0.2616822429906542,0.47593880389429766,0.36713091922005575,0.6470588235294117,0.2568807339449541
951,0.24766355140186913,0.5076495132127955,0.37632311977715877,0.6470588235294117,0.25229357798165136
952,0.24299065420560745,0.5513212795549374,0.4005571030640669,0.6470588235294117,0.24311926605504583
953,0.1822429906542056,0.5037552155771905,0.349025069637883,0.6470588235294117,0.1880733944954128
954,0.16822429906542055,0.5212795549374131,0.39192200557103063,0.6176470588235294,0.17431192660550457
955,0.19626168224299062,0.5109874826147427,0.411142061281337,0.6176470588235294,0.19724770642201833
956,0.25700934579439255,0.4917941585535466,0.37130919220055714,0.6176470588235294,0.2568807339449541
957,0.27102803738317754,0.501808066759388,0.3802228412256267,0.6176470588235294,0.2798165137614678
958,0.308411214953271,0.47399165507649516,0.35236768802228413,0.588235294117647,0.2981651376146789
959,0.308411214953271,0.48289290681502084,0.34178272980501395,0.588235294117647,0.3073394495412844
960,0.3177570093457944,0.5132127955493742,0.3721448467966574,0.588235294117647,0.3165137614678899
961,0.2523364485981308,0.5440890125173853,0.4030640668523677,0.588235294117647,0.2660550458715596
962,0.1728971962616822,0.48261474269819193,0.32089136490250697,0.5588235294117647,0.1880733944954128
963,0.20093457943925233,0.4356050069541029,0.24846796657381617,0.5588235294117647,0.20642201834862384
964,0.21962616822429903,0.4812239221140473,0.33147632311977715,0.5588235294117647,0.2293577981651376
965,0.2897196261682243,0.5134909596662031,0.3225626740947075,0.5588235294117647,0.2889908256880734
966,0.205607476635514,0.5276773296244784,0.33593314763231197,0.5588235294117647,0.2293577981651376
967,0.2289719626168224,0.5207232267037553,0.35153203342618383,0.5588235294117647,0.2385321100917431
968,0.25700934579439255,0.5073713490959666,0.35766016713091925,0.5294117647058822,0.26146788990825687
969,0.308411214953271,0.5184979137691238,0.3688022284122563,0.5294117647058822,0.3073394495412844
970,0.32710280373831774,0.5218358831710709,0.37186629526462395,0.5294117647058822,0.33027522935779813
971,0.3364485981308411,0.4525730180806676,0.30250696378830083,0.5294117647058822,0.33027522935779813
972,0.3317757009345794,0.5023643949930459,0.3526462395543175,0.5294117647058822,0.33027522935779813
973,0.2757009345794392,0.4912378303198887,0.34150417827298046,0.5294117647058822,0.2798165137614678
974,0.2102803738317757,0.4878998609179416,0.33788300835654594,0.5294117647058822,0.21559633027522934
975,0.1542056074766355,0.517663421418637,0.3883008356545961,0.5294117647058822,0.16513761467889906
976,0.102803738317757,0.48762169680111267,0.3604456824512535,0.5294117647058822,0.11926605504587155
977,0.1308411214953271,0.5223922114047288,0.44373259052924796,0.5294117647058822,0.14678899082568805
978,0.16355140186915887,0.49235048678720444,0.38523676880222846,0.49999999999999994,0.16972477064220182
979,0.16822429906542055,0.49262865090403335,0.36323119777158774,0.49999999999999994,0.17431192660550457
980,0.08411214953271028,0.5287899860917942,0.40139275766016713,0.49999999999999994,0.10091743119266054
981,0.051401869158878497,0.40222531293463143,0.2520891364902507,0.49999999999999994,0.06880733944954127
982,0.07009345794392523,0.4878998609179416,0.33788300835654594,0.49999999999999994,0.08715596330275228
983,0.08411214953271028,0.4063977746870654,0.2565459610027855,0.49999999999999994,0.10091743119266054
984,0.06542056074766354,0.4815020862308762,0.3317548746518106,0.49999999999999994,0.08256880733944953
985,0.051401869158878497,0.41919332406119614,0.2690807799442897,0.49999999999999994,0.06880733944954127
986,0.042056074766355145,0.5955493741307372,0.4459610027855153,0.49999999999999994,0.059633027522935776
987,0.05607476635514018,0.6175243393602226,0.4676880222841226,0.49999999999999994,0.07339449541284403
988,0.06542056074766354,0.7515994436717663,0.601949860724234,0.49999999999999994,0.08256880733944953
989,0.07009345794392523,0.6598052851182198,0.5100278551532034,0.49999999999999994,0.08715596330275228
990,0.08411214953271028,0.7443671766342141,0.5949860724233983,0.49999999999999994,0.10091743119266054
991,0.07009345794392523,0.8013908205841447,0.6520891364902507,0.49999999999999994,0.08715596330275228
992,0.0794392523364486,0.8183588317107093,0.6690807799442897,0.49999999999999994,0.09633027522935779
993,0.06542056074766354,0.7513212795549373,0.601949860724234,0.49999999999999994,0.08256880733944953
994,0.060747663551401876,0.6867872044506259,0.5373259052924791,0.49999999999999994,0.0779816513761468
995,0.046728971962616814,0.6495132127955494,0.49972144846796657,0.49999999999999994,0.06422018348623852
996,0.02336448598130841,0.7833101529902642,0.6337047353760445,0.49999999999999994,0.041284403669724766
997,0.046728971962616814,0.6689847009735744,0.5192200557103064,0.49999999999999994,0.06422018348623852
998,0.1074766355140187,0.7897079276773296,0.6406685236768802,0.49999999999999994,0.1238532110091743
999,0.102803738317757,0.4976356050069541,0.5548746518105849,0.4705882352941177,0.11926605504587155
1000,0.06542056074766354,0.5780250347705146,0.6791086350974931,0.4705882352941177,0.08256880733944953
1001,0.08878504672897194,0.6075104311543811,0.7089136490250696,0.4705882352941177,0.10550458715596328
1002,0.102803738317757,0.6125173852573018,0.7139275766016714,0.4705882352941177,0.11926605504587155
1003,0.09813084112149532,0.5143254520166899,0.7707520891364902,0.4705882352941177,0.1146788990825688
1004,0.12149532710280372,0.5635605006954103,0.7740947075208913,0.4705882352941177,0.13761467889908255
1005,0.08878504672897194,0.43310152990264256,0.6220055710306407,0.4705882352941177,0.10550458715596328
1006,0.11214953271028036,0.1830319888734353,0.33370473537604456,0.49999999999999994,0.12844036697247704
1007,0.07009345794392523,0.580250347705146,0.35041782729805016,0.4705882352941177,0.08715596330275228
1008,0.051401869158878497,0.8400556328233657,0.6108635097493037,0.4705882352941177,0.06880733944954127
1009,0.0794392523364486,0.839221140472879,0.60974930362117,0.4705882352941177,0.09633027522935779
1010,0.08878504672897194,0.972183588317107,0.7431754874651811,0.4705882352941177,0.10550458715596328
1011,0.051401869158878497,0.772461752433936,0.5428969359331477,0.4705882352941177,0.06880733944954127
1012,0.051401869158878497,0.2611961057023644,0.030919220055710305,0.4705882352941177,0.06880733944954127
1013,0.08411214953271028,0.29902642559109877,0.06880222841225626,0.4705882352941177,0.10091743119266054
1014,0.05607476635514018,0.032267037552155764,0.8044568245125349,0.4705882352941177,0.07339449541284403
1015,0.051401869158878497,0.4336578581363004,0.20362116991643453,0.4705882352941177,0.06880733944954127
1016,0.11214953271028036,0.6598052851182198,0.43008356545961,0.4705882352941177,0.12844036697247704
1017,0.14953271028037382,0.505702364394993,0.23119777158774374,0.44117647058823534,0.17889908256880732
1018,0.12149532710280372,0.7969401947148818,0.5225626740947075,0.44117647058823534,0.13761467889908255
1019,0.09345794392523364,0.580528511821975,0.3239554317548746,0.4705882352941177,0.11009174311926605
1020,0.042056074766355145,0.7927677329624478,0.962674094707521,0.4705882352941177,0.059633027522935776
1021,0.06542056074766354,0.8180806675938803,0.9880222841225627,0.44117647058823534,0.08256880733944953
1022,0.06542056074766354,0.6191933240611961,0.7885793871866296,0.44117647058823534,0.08256880733944953
1023,0.051401869158878497,0.036717663421418634,0.2052924791086351,0.4705882352941177,0.06880733944954127
1024,0.060747663551401876,0.6467315716272601,0.8164345403899722,0.4705882352941177,0.0779816513761468
1025,0.07476635514018691,0.5171070931849792,0.6866295264623955,0.44117647058823534,0.09174311926605504
1026,0.051401869158878497,0.5115438108484005,0.6810584958217271,0.4705882352941177,0.06880733944954127
1027,0.046728971962616814,0.5051460361613351,0.6746518105849582,0.4705882352941177,0.06422018348623852
1028,0.03738317757009346,0.7902642559109874,0.96016713091922,0.49999999999999994,0.055045871559633024
1029,0.046728971962616814,0.06258692628650908,0.23147632311977714,0.49999999999999994,0.06422018348623852
1030,0.08878504672897194,0.7279554937413073,0.8977715877437327,0.49999999999999994,0.10550458715596328
1031,0.05607476635514018,0.658414464534075,0.8281337047353761,0.49999999999999994,0.07339449541284403
1032,0.06542056074766354,0.6878998609179415,0.8576601671309192,0.49999999999999994,0.08256880733944953
1033,0.03738317757009346,0.694019471488178,0.8637883008356546,0.5294117647058822,0.055045871559633024
1034,0.046728971962616814,0.827538247566064,0.9974930362116993,0.5294117647058822,0.06422018348623852
1035,0.060747663551401876,0.6161335187760779,0.7857938718662953,0.5294117647058822,0.0779816513761468
1036,0.08411214953271028,0.6100139082058414,0.7796657381615598,0.5294117647058822,0.10091743119266054
1037,0.03738317757009346,0.6884561891515995,0.8582172701949862,0.5294117647058822,0.055045871559633024
1038,0.042056074766355145,0.5972183588317107,0.7668523676880223,0.5294117647058822,0.059633027522935776
1039,0.07009345794392523,0.7966620305980529,0.9665738161559888,0.5294117647058822,0.08715596330275228
1040,0.08878504672897194,0.8105702364394993,0.9805013927576601,0.5588235294117647,0.10550458715596328
1041,0.09813084112149532,0.7972183588317107,0.9671309192200557,0.5588235294117647,0.1146788990825688
1042,0.08878504672897194,0.7282336578581363,0.8980501392757659,0.5588235294117647,0.10550458715596328
1043,0.09813084112149532,0.6842837273991655,0.8612813370473538,0.5588235294117647,0.1146788990825688
1044,0.14485981308411214,0.43087621696801115,0.8334261838440111,0.5294117647058822,0.1605504587155963
1045,0.17757009345794392,0.48289290681502084,0.7646239554317549,0.5294117647058822,0.20183486238532108
1046,0.16822429906542055,0.5351877607788595,0.8470752089136491,0.5294117647058822,0.1880733944954128
1047,0.17757009345794392,0.49791376912378305,0.7913649025069639,0.5294117647058822,0.1880733944954128
1048,0.14485981308411214,0.4678720445062587,0.7523676880222842,0.5294117647058822,0.1605504587155963
1049,0.1261682242990654,0.4561891515994437,0.8119777158774373,0.5294117647058822,0.13761467889908255
1050,0.14018691588785046,0.5279554937413073,0.8635097493036211,0.5294117647058822,0.15596330275229356
1051,0.1728971962616822,0.48066759388038943,0.7467966573816157,0.5294117647058822,0.1880733944954128
1052,0.24766355140186913,0.5140472878998609,0.7785515320334262,0.49999999999999994,0.2568807339449541
1053,0.24766355140186913,0.505702364394993,0.8186629526462395,0.49999999999999994,0.2568807339449541
1054,0.23364485981308414,0.5496522948539638,0.8373259052924792,0.49999999999999994,0.2385321100917431
1055,0.2289719626168224,0.4678720445062587,0.7278551532033426,0.49999999999999994,0.2385321100917431
1056,0.205607476635514,0.4506258692628651,0.6796657381615598,0.49999999999999994,0.22477064220183485
1057,0.16822429906542055,0.46648122392211405,0.7763231197771587,0.49999999999999994,0.18348623853211007
1058,0.1728971962616822,0.49235048678720444,0.7437325905292479,0.49999999999999994,0.19266055045871558
1059,0.14485981308411214,0.5268428372739916,0.8693593314763232,0.49999999999999994,0.15596330275229356
1060,0.1588785046728972,0.5162726008344923,0.8506963788300835,0.49999999999999994,0.17889908256880732
1061,0.1822429906542056,0.5154381084840055,0.8206128133704736,0.49999999999999994,0.19724770642201833
1062,0.21495327102803738,0.5346314325452016,0.8615598885793873,0.5294117647058822,0.2293577981651376
1063,0.24766355140186913,0.4878998609179416,0.8008356545961003,0.5294117647058822,0.2568807339449541
1064,0.2803738317757009,0.5290681502086231,0.8089136490250696,0.5294117647058822,0.2889908256880734
1065,0.3177570093457944,0.4620305980528512,0.7476323119777158,0.5294117647058822,0.32568807339449535
1066,0.32242990654205606,0.4995827538247566,0.7607242339832869,0.5294117647058822,0.3211009174311926
1067,0.2850467289719626,0.48011126564673157,0.7434540389972144,0.5294117647058822,0.2889908256880734
1068,0.2523364485981308,0.5560500695410292,0.8437325905292479,0.5588235294117647,0.26146788990825687
1069,0.20093457943925233,0.44283727399165507,0.7760445682451255,0.5588235294117647,0.20642201834862384
1070,0.2102803738317757,0.43532684283727396,0.7275766016713091,0.5588235294117647,0.2201834862385321
1071,0.20093457943925233,0.5243393602225312,0.8403899721448468,0.5588235294117647,0.21559633027522934
1072,0.2102803738317757,0.4361613351877608,0.7821727019498608,0.5588235294117647,0.21100917431192656
1073,0.16822429906542055,0.5513212795549374,0.8467966573816156,0.5588235294117647,0.18348623853211007
1074,0.17757009345794392,0.4623087621696801,0.7682451253481895,0.5588235294117647,0.1880733944954128
1075,0.2102803738317757,0.4976356050069541,0.7743732590529248,0.5588235294117647,0.2201834862385321
1076,0.17757009345794392,0.5034770514603616,0.8075208913649025,0.5588235294117647,0.19266055045871558
1077,0.19158878504672897,0.4968011126564673,0.7543175487465181,0.588235294117647,0.20183486238532108
1078,0.20093457943925233,0.5093184979137692,0.8192200557103064,0.588235294117647,0.20183486238532108
1079,0.18691588785046728,0.5613351877607788,0.8501392757660167,0.588235294117647,0.20183486238532108
1080,0.24766355140186913,0.4929068150208623,0.8164345403899722,0.588235294117647,0.2477064220183486
1081,0.2616822429906542,0.4631432545201669,0.733983286908078,0.5588235294117647,0.2706422018348624
1082,0.2523364485981308,0.44673157162726007,0.7178272980501392,0.5588235294117647,0.26146788990825687
1083,0.23364485981308414,0.5279554937413073,0.8690807799442897,0.5588235294117647,0.25229357798165136
1084,0.23364485981308414,0.47983310152990266,0.8161559888579387,0.5588235294117647,0.2385321100917431
1085,0.2289719626168224,0.6578581363004172,0.9779944289693594,0.5588235294117647,0.2385321100917431
1086,0.23831775700934577,0.41919332406119614,0.7242339832869081,0.5588235294117647,0.2477064220183486
1087,0.2289719626168224,0.5749652294853964,0.8841225626740946,0.5588235294117647,0.24311926605504583
1088,0.23831775700934577,0.5143254520166899,0.8225626740947075,0.5588235294117647,0.2477064220183486
1089,0.22429906542056074,0.5087621696801112,0.8167130919220056,0.5588235294117647,0.2293577981651376
1090,0.22429906542056074,0.4795549374130737,0.7877437325905293,0.5588235294117647,0.23394495412844032
1091,0.2102803738317757,0.49624478442280945,0.8139275766016713,0.5588235294117647,0.22477064220183485
1092,0.2102803738317757,0.560500695410292,0.8381615598885793,0.5588235294117647,0.22477064220183485
1093,0.19158878504672897,0.48762169680111267,0.7448467966573815,0.5588235294117647,0.20642201834862384
1094,0.14485981308411214,0.5240611961057023,0.7607242339832869,0.5588235294117647,0.16972477064220182
1095,0.1542056074766355,0.5045897079276773,0.7454038997214485,0.5294117647058822,0.17431192660550457
1096,0.1308411214953271,0.4898470097357441,0.7537604456824514,0.5294117647058822,0.14678899082568805
1097,0.11682242990654204,0.521557719054242,0.7623955431754874,0.5294117647058822,0.1330275229357798
1098,0.11214953271028036,0.5360222531293463,0.7963788300835654,0.5294117647058822,0.12844036697247704
1099,0.1261682242990654,0.46648122392211405,0.7013927576601672,0.5294117647058822,0.1422018348623853
1100,0.1728971962616822,0.4812239221140473,0.771866295264624,0.5294117647058822,0.1880733944954128
1101,0.24766355140186913,0.5187760778859527,0.8387186629526463,0.49999999999999994,0.2568807339449541
1102,0.23364485981308414,0.5457579972183588,0.9253481894150417,0.49999999999999994,0.25229357798165136
1103,0.21962616822429903,0.5023643949930459,0.8818941504178274,0.4705882352941177,0.2385321100917431
1104,0.21495327102803738,0.4525730180806676,0.8086350974930362,0.4705882352941177,0.2293577981651376
1105,0.1822429906542056,0.49457579972183585,0.8506963788300835,0.4705882352941177,0.20183486238532108
1106,0.1728971962616822,0.4873435326842837,0.8481894150417827,0.4705882352941177,0.1880733944954128
1107,0.17757009345794392,0.49457579972183585,0.8328690807799443,0.4705882352941177,0.19266055045871558
1108,0.13551401869158877,0.5218358831710709,0.86016713091922,0.4705882352941177,0.1513761467889908
1109,0.14953271028037382,0.4929068150208623,0.7871866295264625,0.4705882352941177,0.16513761467889906
1110,0.16355140186915887,0.5082058414464534,0.7810584958217269,0.4705882352941177,0.17889908256880732
1111,0.14485981308411214,0.509874826147427,0.7857938718662953,0.4705882352941177,0.1605504587155963
1112,0.1542056074766355,0.5390820584144645,0.7896935933147632,0.4705882352941177,0.16972477064220182
1113,0.14485981308411214,0.41780250347705145,0.6896935933147632,0.4705882352941177,0.15596330275229356
1114,0.1542056074766355,0.46453407510431155,0.7022284122562674,0.44117647058823534,0.16513761467889906
1115,0.1308411214953271,0.5159944367176634,0.7754874651810585,0.44117647058823534,0.14678899082568805
1116,0.13551401869158877,0.5065368567454799,0.764066852367688,0.44117647058823534,0.1513761467889908
1117,0.1308411214953271,0.5432545201668985,0.8760445682451253,0.44117647058823534,0.14678899082568805
1118,0.12149532710280372,0.56884561891516,0.9033426183844011,0.44117647058823534,0.13761467889908255
1119,0.1074766355140187,0.47899860917941584,0.7919220055710307,0.44117647058823534,0.1238532110091743
1120,0.08878504672897194,0.4603616133518776,0.7986072423398328,0.44117647058823534,0.10550458715596328
1121,0.09813084112149532,0.5593880389429764,0.8977715877437327,0.44117647058823534,0.1146788990825688
1122,0.08878504672897194,0.6214186369958276,0.96016713091922,0.44117647058823534,0.10550458715596328
1123,0.09345794392523364,0.6091794158553546,0.9476323119777158,0.44117647058823534,0.11009174311926605
1124,0.11214953271028036,0.6119610570236439,0.9509749303621169,0.44117647058823534,0.12844036697247704
1125,0.1822429906542056,0.5034770514603616,1.0,0.44117647058823534,0.19266055045871558
1126,0.20093457943925233,0.4564673157162726,0.9342618384401113,0.44117647058823534,0.20183486238532108
1127,0.19158878504672897,0.4937413073713491,0.949025069637883,0.44117647058823534,0.19724770642201833
1128,0.13551401869158877,0.5037552155771905,0.9593314763231198,0.44117647058823534,0.14678899082568805
1129,0.1308411214953271,0.4912378303198887,0.9662952646239553,0.44117647058823534,0.14678899082568805
1130,0.102803738317757,0.5045897079276773,0.0002785515320334262,0.44117647058823534,0.11926605504587155
1131,0.11682242990654204,0.4853963838664812,0.9838440111420612,0.44117647058823534,0.1330275229357798
1132,0.1074766355140187,0.4965229485396384,0.992200557103064,0.44117647058823534,0.1238532110091743
1133,0.0794392523364486,0.5407510431154381,0.05598885793871867,0.411764705882353,0.09633027522935779
1134,0.0794392523364486,0.5707927677329624,0.08635097493036212,0.44117647058823534,0.09633027522935779
1135,0.1308411214953271,0.48178025034770516,0.9997214484679665,0.44117647058823534,0.14678899082568805
1136,0.14953271028037382,0.5184979137691238,0.983008356545961,0.44117647058823534,0.1605504587155963
1137,0.14485981308411214,0.4339360222531293,0.9381615598885794,0.44117647058823534,0.1605504587155963
1138,0.08411214953271028,0.4344923504867872,0.9387186629526463,0.411764705882353,0.10091743119266054
1139,0.05607476635514018,0.6606397774687065,0.16239554317548746,0.411764705882353,0.07339449541284403
1140,0.0794392523364486,0.6425591098748261,0.14428969359331476,0.44117647058823534,0.09633027522935779
1141,0.09345794392523364,0.6228094575799722,0.12479108635097493,0.44117647058823534,0.11009174311926605
1142,0.1261682242990654,0.4495132127955494,0.14428969359331476,0.44117647058823534,0.1422018348623853
1143,0.12149532710280372,0.4280945757997218,0.06824512534818941,0.44117647058823534,0.1422018348623853
1144,0.102803738317757,0.5390820584144645,0.16183844011142062,0.44117647058823534,0.11926605504587155
1145,0.12149532710280372,0.4517385257301808,0.012534818941504178,0.44117647058823534,0.13761467889908255
1146,0.1261682242990654,0.41974965229485395,0.9473537604456825,0.411764705882353,0.1422018348623853
1147,0.11682242990654204,0.48400556328233657,0.9515320334261839,0.411764705882353,0.1330275229357798
1148,0.14018691588785046,0.5880389429763561,0.08802228412256267,0.411764705882353,0.1513761467889908
1149,0.102803738317757,0.5429763560500696,0.07994428969359331,0.411764705882353,0.11926605504587155
1150,0.13551401869158877,0.3618915159944367,0.8779944289693593,0.411764705882353,0.15596330275229356
1151,0.19158878504672897,0.5132127955493742,0.026740947075208913,0.411764705882353,0.20642201834862384
1152,0.1074766355140187,0.509874826147427,0.07827298050139277,0.411764705882353,0.1238532110091743
1153,0.11682242990654204,0.4114047287899861,0.10306406685236769,0.411764705882353,0.1330275229357798
1154,0.12149532710280372,0.5755215577190542,0.12395543175487465,0.411764705882353,0.13761467889908255
1155,0.1308411214953271,0.5393602225312935,0.11030640668523678,0.411764705882353,0.1605504587155963
1156,0.11682242990654204,0.4917941585535466,0.06350974930362117,0.44117647058823534,0.1422018348623853
1157,0.1261682242990654,0.4851182197496523,0.052924791086350974,0.44117647058823534,0.1513761467889908
1158,0.12149532710280372,0.4642559109874826,0.00584958217270195,0.44117647058823534,0.13761467889908255
1159,0.16822429906542055,0.4859527121001391,0.005013927576601671,0.44117647058823534,0.17431192660550457
1160,0.14953271028037382,0.5415855354659249,0.06016713091922006,0.44117647058823534,0.1605504587155963
1161,0.1261682242990654,0.44506258692628653,0.0030640668523676884,0.44117647058823534,0.1422018348623853
1162,0.09345794392523364,0.4573018080667594,0.002785515320334262,0.44117647058823534,0.11009174311926605
1163,0.1074766355140187,0.48817802503477054,0.00807799442896936,0.44117647058823534,0.1238532110091743
1164,0.13551401869158877,0.4144645340751043,0.90974930362117,0.44117647058823534,0.1513761467889908
1165,0.102803738317757,0.43532684283727396,0.8662952646239555,0.44117647058823534,0.11926605504587155
1166,0.11682242990654204,0.46481223922114046,0.9406685236768801,0.44117647058823534,0.1330275229357798
1167,0.102803738317757,0.5385257301808066,0.008913649025069638,0.4705882352941177,0.11926605504587155
1168,0.11682242990654204,0.3916550764951321,0.8958217270194987,0.4705882352941177,0.1330275229357798
1169,0.12149532710280372,0.4976356050069541,0.9863509749303622,0.49999999999999994,0.13761467889908255
1170,0.1074766355140187,0.505980528511822,0.9821727019498608,0.49999999999999994,0.1238532110091743
1171,0.14018691588785046,0.5674547983310153,0.06629526462395544,0.5294117647058822,0.16513761467889906
1172,0.1261682242990654,0.5641168289290681,0.09721448467966573,0.5588235294117647,0.1422018348623853
1173,0.102803738317757,0.5694019471488178,0.1245125348189415,0.5588235294117647,0.11926605504587155
1174,0.1308411214953271,0.5379694019471488,0.9963788300835654,0.5588235294117647,0.14678899082568805
1175,0.1728971962616822,0.4951321279554937,0.9799442896935934,0.588235294117647,0.1880733944954128
1176,0.21962616822429903,0.5307371349095966,0.04233983286908078,0.588235294117647,0.2385321100917431
1177,0.19626168224299062,0.4968011126564673,0.05988857938718663,0.588235294117647,0.21100917431192656
1178,0.19158878504672897,0.4525730180806676,0.03816155988857939,0.6176470588235294,0.21100917431192656
1179,0.19158878504672897,0.4909596662030598,0.03064066852367688,0.6176470588235294,0.21100917431192656
1180,0.17757009345794392,0.525452016689847,0.037047353760445684,0.6176470588235294,0.19266055045871558
1181,0.13551401869158877,0.6450625869262865,0.20584958217270197,0.6470588235294117,0.15596330275229356
1182,0.1542056074766355,0.6267037552155772,0.31114206128133703,0.6470588235294117,0.16972477064220182
1183,0.19626168224299062,0.47705146036161333,0.18050139275766017,0.6470588235294117,0.21100917431192656
1184,0.1308411214953271,0.5863699582753825,0.29108635097493035,0.6470588235294117,0.14678899082568805
1185,0.12149532710280372,0.4834492350486787,0.20278551532033426,0.6470588235294117,0.13761467889908255
1186,0.1308411214953271,0.548817802503477,0.2646239554317549,0.6764705882352942,0.1422018348623853
1187,0.11682242990654204,0.47899860917941584,0.2841225626740947,0.6764705882352942,0.1330275229357798
1188,0.12149532710280372,0.5415855354659249,0.2913649025069638,0.7058823529411764,0.13761467889908255
1189,0.1588785046728972,0.4219749652294854,0.198050139275766,0.7058823529411764,0.17431192660550457
1190,0.1728971962616822,0.47649513212795547,0.3615598885793872,0.7058823529411764,0.17889908256880732
1191,0.19158878504672897,0.5388038942976356,0.37632311977715877,0.7058823529411764,0.20642201834862384
1192,0.14018691588785046,0.48623087621696803,0.3688022284122563,0.7352941176470589,0.15596330275229356
1193,0.1308411214953271,0.8737134909596662,0.28579387186629523,0.7352941176470589,0.14678899082568805
1194,0.20093457943925233,0.5794158553546592,0.2958217270194986,0.7352941176470589,0.21559633027522934
1195,0.17757009345794392,0.290125173852573,0.3203342618384401,0.7352941176470589,0.1880733944954128
1196,0.1308411214953271,0.5023643949930459,0.35153203342618383,0.7647058823529411,0.14678899082568805
1197,0.16355140186915887,0.6333796940194715,0.4448467966573816,0.7647058823529411,0.17431192660550457
1198,0.16355140186915887,0.4709318497913769,0.3626740947075209,0.7647058823529411,0.17889908256880732
1199,0.102803738317757,0.5885952712100139,0.3785515320334262,0.7647058823529411,0.11926605504587155
1200,0.17757009345794392,0.41196105702364394,0.27966573816155993,0.7647058823529411,0.18348623853211007
1201,0.1074766355140187,0.443115438108484,0.34011142061281335,0.7941176470588236,0.1238532110091743
1202,0.08411214953271028,0.47872044506258693,0.3991643454038998,0.7941176470588236,0.10091743119266054
1203,0.11214953271028036,0.545201668984701,0.46629526462395543,0.7941176470588236,0.12844036697247704
1204,0.25700934579439255,0.48956884561891517,0.6874651810584959,0.7352941176470589,0.2660550458715596
1205,0.2757009345794392,0.5115438108484005,0.7610027855153203,0.7352941176470589,0.2844036697247706
1206,0.24299065420560745,0.4709318497913769,0.7203342618384402,0.7352941176470589,0.2568807339449541
1207,0.205607476635514,0.4650904033379694,0.6883008356545961,0.7647058823529411,0.22477064220183485
1208,0.2616822429906542,0.49012517385257304,0.7523676880222842,0.7352941176470589,0.2706422018348624
1209,0.27102803738317754,0.48094575799721834,0.8192200557103064,0.7647058823529411,0.2752293577981651
1210,0.2289719626168224,0.4929068150208623,0.7442896935933148,0.7647058823529411,0.2385321100917431
1211,0.2757009345794392,0.43866481223922116,0.7300835654596101,0.7647058823529411,0.2844036697247706
1212,0.2897196261682243,0.4987482614742698,0.7568245125348189,0.7647058823529411,0.2889908256880734
1213,0.2289719626168224,0.4909596662030598,0.7217270194986073,0.7647058823529411,0.24311926605504583
1214,0.24766355140186913,0.44561891515994434,0.6763231197771588,0.7647058823529411,0.25229357798165136
1215,0.2289719626168224,0.47399165507649516,0.6991643454038997,0.7647058823529411,0.23394495412844032
1216,0.2523364485981308,0.5713490959666203,0.8083565459610027,0.7647058823529411,0.26146788990825687
1217,0.2616822429906542,0.5757997218358831,0.8030640668523678,0.7647058823529411,0.2660550458715596
1218,0.2897196261682243,0.5079276773296245,0.7498607242339833,0.7352941176470589,0.2889908256880734
1219,0.2616822429906542,0.5404728789986092,0.782451253481894,0.7647058823529411,0.2706422018348624
1220,0.2523364485981308,0.46842837273991655,0.7384401114206128,0.7647058823529411,0.2568807339449541
1221,0.25700934579439255,0.5121001390820584,0.7587743732590528,0.7647058823529411,0.2568807339449541
1222,0.2523364485981308,0.47705146036161333,0.7236768802228413,0.7647058823529411,0.2568807339449541
1223,0.26635514018691586,0.4678720445062587,0.7133704735376045,0.7647058823529411,0.2706422018348624
1224,0.20093457943925233,0.48372739916550767,0.7292479108635098,0.7647058823529411,0.21100917431192656
1225,0.1822429906542056,0.4934631432545202,0.7389972144846797,0.7647058823529411,0.19724770642201833
1226,0.21962616822429903,0.5140472878998609,0.7412256267409472,0.7647058823529411,0.2293577981651376
1227,0.2102803738317757,0.4442280945757997,0.6974930362116992,0.7647058823529411,0.21559633027522934
1228,0.19626168224299062,0.5082058414464534,0.7654596100278552,0.7647058823529411,0.20183486238532108
1229,0.23364485981308414,0.49401947148817804,0.7348189415041783,0.7647058823529411,0.2385321100917431
1230,0.21962616822429903,0.4990264255910987,0.8097493036211699,0.7647058823529411,0.2293577981651376
1231,0.24299065420560745,0.5318497913769124,0.8381615598885793,0.7647058823529411,0.24311926605504583
1232,0.205607476635514,0.46842837273991655,0.7743732590529248,0.7647058823529411,0.21559633027522934
1233,0.22429906542056074,0.5054242002781641,0.7891364902506964,0.7352941176470589,0.2293577981651376
1234,0.2102803738317757,0.43532684283727396,0.6896935933147632,0.7352941176470589,0.2201834862385321
1235,0.205607476635514,0.43949930458970793,0.6935933147632312,0.7058823529411764,0.21100917431192656
1236,0.14953271028037382,0.4973574408901252,0.7300835654596101,0.7058823529411764,0.1605504587155963
1237,0.14485981308411214,0.541029207232267,0.7523676880222842,0.7352941176470589,0.1605504587155963
1238,0.11214953271028036,0.4965229485396384,0.707799442896936,0.7352941176470589,0.12844036697247704
1239,0.11682242990654204,0.4564673157162726,0.694150417827298,0.7352941176470589,0.1330275229357798
1240,0.0794392523364486,0.5830319888734353,0.8016713091922006,0.7352941176470589,0.09633027522935779
1241,0.05607476635514018,0.4678720445062587,0.6860724233983287,0.7352941176470589,0.07339449541284403
1242,0.03738317757009346,0.3613351877607789,0.5793871866295265,0.7352941176470589,0.055045871559633024
1243,0.1542056074766355,0.37051460361613353,0.5880222841225626,0.7352941176470589,0.16972477064220182
1244,0.16822429906542055,0.49596662030598054,0.35376044568245124,0.7352941176470589,0.17889908256880732
1245,0.16822429906542055,0.49401947148817804,0.24178272980501392,0.7058823529411764,0.19266055045871558
1246,0.14953271028037382,0.47232267037552156,0.22395543175487467,0.7058823529411764,0.17889908256880732
1247,0.14485981308411214,0.4834492350486787,0.2523676880222841,0.6764705882352942,0.17889908256880732
1248,0.16355140186915887,0.5268428372739916,0.29610027855153204,0.6764705882352942,0.18348623853211007
1249,0.14018691588785046,0.48400556328233657,0.2551532033426184,0.6764705882352942,0.1605504587155963
1250,0.19158878504672897,0.4892906815020862,0.28969359331476324,0.6764705882352942,0.19724770642201833
1251,0.1588785046728972,0.47844228094575797,0.2788300835654596,0.6764705882352942,0.16972477064220182
1252,0.1308411214953271,0.501808066759388,0.2543175487465181,0.6764705882352942,0.14678899082568805
1253,0.16822429906542055,0.5146036161335188,0.28579387186629523,0.6470588235294117,0.17889908256880732
1254,0.1728971962616822,0.49819193324061195,0.2977715877437326,0.6470588235294117,0.17431192660550457
1255,0.1308411214953271,0.5173852573018081,0.34011142061281335,0.6470588235294117,0.14678899082568805
1256,0.0794392523364486,0.48289290681502084,0.3448467966573816,0.6470588235294117,0.09633027522935779
1257,0.07476635514018691,0.5363004172461753,0.3983286908077994,0.6470588235294117,0.09174311926605504
1258,0.05607476635514018,0.41529902642559113,0.27715877437325903,0.6470588235294117,0.07339449541284403
1259,0.05607476635514018,0.40834492350486784,0.2701949860724234,0.6470588235294117,0.07339449541284403
1260,0.046728971962616814,0.41974965229485395,0.28161559888579385,0.6470588235294117,0.06422018348623852
1261,0.046728971962616814,0.443115438108484,0.30473537604456824,0.6470588235294117,0.06422018348623852
1262,0.060747663551401876,0.41307371349095967,0.2749303621169917,0.6470588235294117,0.0779816513761468
1263,0.1074766355140187,0.48845618915159944,0.3501392757660167,0.6470588235294117,0.1238532110091743
1264,0.1308411214953271,0.48289290681502084,0.3097493036211699,0.6470588235294117,0.14678899082568805
1265,0.1308411214953271,0.5093184979137692,0.3701949860724234,0.6470588235294117,0.14678899082568805
1266,0.14018691588785046,0.5262865090403338,0.3821727019498607,0.6176470588235294,0.15596330275229356
1267,0.1542056074766355,0.5226703755215577,0.3604456824512535,0.6176470588235294,0.16513761467889906
1268,0.1261682242990654,0.47260083449235046,0.3306406685236769,0.6176470588235294,0.1422018348623853
1269,0.11682242990654204,0.5774687065368568,0.41615598885793875,0.6176470588235294,0.1330275229357798
1270,0.14018691588785046,0.4965229485396384,0.3289693593314763,0.6176470588235294,0.1605504587155963
1271,0.1261682242990654,0.5173852573018081,0.3501392757660167,0.6176470588235294,0.14678899082568805
1272,0.1308411214953271,0.49596662030598054,0.3058495821727019,0.6176470588235294,0.14678899082568805
1273,0.1308411214953271,0.5004172461752434,0.2883008356545961,0.6176470588235294,0.14678899082568805
1274,0.11682242990654204,0.47315716272600833,0.26072423398328687,0.6176470588235294,0.1330275229357798
1275,0.14018691588785046,0.4795549374130737,0.264066852367688,0.6176470588235294,0.1605504587155963
1276,0.18691588785046728,0.5051460361613351,0.28105849582172704,0.6176470588235294,0.21100917431192656
1277,0.1822429906542056,0.4976356050069541,0.2735376044568245,0.6176470588235294,0.20642201834862384
1278,0.21495327102803738,0.4892906815020862,0.26518105849582174,0.6176470588235294,0.22477064220183485
1279,0.205607476635514,0.44756606397774684,0.2233983286908078,0.6176470588235294,0.20642201834862384
1280,0.20093457943925233,0.4951321279554937,0.28969359331476324,0.6176470588235294,0.20642201834862384
1281,0.2102803738317757,0.5232267037552156,0.31949860724233986,0.6176470588235294,0.21559633027522934
1282,0.19626168224299062,0.5218358831710709,0.31838440111420613,0.6176470588235294,0.19724770642201833
1283,0.1728971962616822,0.49819193324061195,0.29470752089136487,0.6176470588235294,0.19266055045871558
1284,0.20093457943925233,0.5012517385257301,0.32701949860724233,0.6176470588235294,0.20642201834862384
1285,0.1728971962616822,0.5515994436717664,0.3579387186629526,0.588235294117647,0.18348623853211007
1286,0.20093457943925233,0.4870653685674548,0.3108635097493036,0.588235294117647,0.21559633027522934
1287,0.25700934579439255,0.4584144645340751,0.28133704735376047,0.588235294117647,0.25229357798165136
1288,0.2523364485981308,0.5054242002781641,0.30779944289693595,0.588235294117647,0.2477064220183486
1289,0.20093457943925233,0.5599443671766342,0.36239554317548744,0.588235294117647,0.21100917431192656
1290,0.21495327102803738,0.44700973574408903,0.267966573816156,0.588235294117647,0.21559633027522934
1291,0.22429906542056074,0.48623087621696803,0.30696378830083565,0.588235294117647,0.22477064220183485
1292,0.23831775700934577,0.4948539638386648,0.298050139275766,0.588235294117647,0.24311926605504583
1293,0.24299065420560745,0.5084840055632823,0.3136490250696379,0.588235294117647,0.2477064220183486
1294,0.25700934579439255,0.5151599443671766,0.3,0.588235294117647,0.2660550458715596
1295,0.24766355140186913,0.5126564673157162,0.29749303621169915,0.588235294117647,0.26146788990825687
1296,0.27102803738317754,0.47399165507649516,0.25877437325905295,0.588235294117647,0.2752293577981651
1297,0.2616822429906542,0.4678720445062587,0.25264623955431753,0.588235294117647,0.2706422018348624
1298,0.23364485981308414,0.49457579972183585,0.27938718662952644,0.588235294117647,0.25229357798165136
1299,0.2803738317757009,0.5182197496522949,0.3030640668523677,0.6176470588235294,0.3027522935779816
1300,0.4532710280373831,0.5104311543810849,0.29526462395543174,0.6176470588235294,0.4403669724770642
1301,0.3925233644859813,0.5109874826147427,0.29610027855153204,0.6470588235294117,0.39449541284403666
1302,0.37383177570093457,0.47232267037552156,0.25682451253481897,0.6470588235294117,0.38073394495412843
1303,0.3598130841121495,0.4700973574408901,0.25487465181058494,0.6176470588235294,0.3623853211009174
1304,0.3317757009345794,0.4970792767732962,0.28161559888579385,0.6176470588235294,0.3440366972477064
1305,0.3364485981308411,0.48289290681502084,0.26768802228412253,0.6176470588235294,0.33944954128440363
1306,0.35514018691588783,0.5162726008344923,0.30111420612813367,0.6176470588235294,0.3532110091743119
1307,0.36915887850467294,0.5354659248956884,0.3203342618384401,0.6176470588235294,0.3715596330275229
1308,0.3925233644859813,0.49262865090403335,0.27743732590529246,0.6176470588235294,0.3899082568807339
1309,0.397196261682243,0.49401947148817804,0.2788300835654596,0.6176470588235294,0.3899082568807339
1310,0.35514018691588783,0.4995827538247566,0.2844011142061281,0.6176470588235294,0.3532110091743119
1311,0.3130841121495327,0.5329624478442281,0.31782729805013926,0.6176470588235294,0.3119266055045871
1312,0.2523364485981308,0.517663421418637,0.3022284122562674,0.6176470588235294,0.25229357798165136
1313,0.29439252336448596,0.44255910987482616,0.2233983286908078,0.6470588235294117,0.2798165137614678
1314,0.34579439252336447,0.4968011126564673,0.23565459610027853,0.6470588235294117,0.3440366972477064
1315,0.34579439252336447,0.4970792767732962,0.21532033426183844,0.6470588235294117,0.3440366972477064
1316,0.3317757009345794,0.4968011126564673,0.215041782729805,0.6470588235294117,0.33027522935779813
1317,0.3130841121495327,0.4689847009735744,0.2105849582172702,0.6764705882352942,0.3119266055045871
1318,0.2897196261682243,0.46648122392211405,0.20807799442896938,0.6764705882352942,0.3027522935779816
1319,0.32710280373831774,0.5413073713490959,0.25877437325905295,0.6764705882352942,0.33027522935779813
1320,0.3598130841121495,0.5388038942976356,0.28161559888579385,0.7058823529411764,0.3623853211009174
1321,0.3925233644859813,0.5184979137691238,0.26128133704735373,0.7058823529411764,0.38532110091743116
1322,0.37850467289719625,0.5107093184979138,0.27688022284122565,0.7058823529411764,0.3715596330275229
1323,0.4439252336448598,0.5579972183588318,0.3467966573816156,0.7058823529411764,0.42660550458715596
1324,0.4345794392523364,0.48289290681502084,0.27158774373259054,0.7058823529411764,0.42660550458715596
1325,0.4485981308411215,0.5401947148817803,0.3289693593314763,0.7058823529411764,0.4357798165137614
1326,0.4158878504672897,0.5001390820584145,0.28885793871866294,0.7058823529411764,0.40825688073394495
1327,0.38785046728971956,0.5054242002781641,0.29415041782729806,0.7352941176470589,0.38532110091743116
1328,0.4439252336448598,0.4581363004172462,0.27103064066852367,0.7352941176470589,0.4311926605504587
1329,0.49532710280373826,0.49986091794158555,0.31002785515320336,0.7352941176470589,0.46788990825688065
1330,0.5327102803738318,0.5212795549374131,0.3108635097493036,0.7352941176470589,0.5137614678899082
1331,0.52803738317757,0.5671766342141864,0.35682451253481895,0.7352941176470589,0.49999999999999994
1332,0.514018691588785,0.5134909596662031,0.29916434540389975,0.7352941176470589,0.48623853211009166
1333,0.5700934579439252,0.5343532684283727,0.33788300835654594,0.7352941176470589,0.5366972477064219
1334,0.5046728971962616,0.48289290681502084,0.2860724233983287,0.7352941176470589,0.48165137614678893
1335,0.5233644859813084,0.5788595271210014,0.3626740947075209,0.7352941176470589,0.49999999999999994
1336,0.4158878504672897,0.46648122392211405,0.27270194986072427,0.7352941176470589,0.40825688073394495
1337,0.46261682242990654,0.48094575799721834,0.30779944289693595,0.7352941176470589,0.4495412844036697
1338,0.49065420560747663,0.45229485396383867,0.2788300835654596,0.7352941176470589,0.4724770642201835
1339,0.4392523364485981,0.5680111265646731,0.39498607242339834,0.7352941176470589,0.4311926605504587
1340,0.4485981308411215,0.5780250347705146,0.4058495821727019,0.7352941176470589,0.4403669724770642
1341,0.4672897196261682,0.4403337969401947,0.28551532033426186,0.7647058823529411,0.4449541284403669
1342,0.5186915887850467,0.5248956884561892,0.37910863509749304,0.7352941176470589,0.4954128440366972
1343,0.49065420560747663,0.5833101529902642,0.415041782729805,0.7352941176470589,0.4633027522935779
1344,0.485981308411215,0.44673157162726007,0.2938718662952646,0.7352941176470589,0.4633027522935779
1345,0.4813084112149532,0.4692628650904033,0.3153203342618385,0.7352941176470589,0.4587155963302752
1346,0.514018691588785,0.4853963838664812,0.3317548746518106,0.7352941176470589,0.48623853211009166
1347,0.52803738317757,0.5246175243393603,0.366016713091922,0.7352941176470589,0.5045871559633027
1348,0.49065420560747663,0.4853963838664812,0.32590529247910865,0.7352941176470589,0.46788990825688065
1349,0.49532710280373826,0.5154381084840055,0.349025069637883,0.7352941176470589,0.48165137614678893
1350,0.49532710280373826,0.501808066759388,0.33537604456824516,0.7647058823529411,0.48165137614678893
1351,0.485981308411215,0.4481223922114047,0.3002785515320334,0.7647058823529411,0.4633027522935779
1352,0.514018691588785,0.45340751043115435,0.284958217270195,0.7647058823529411,0.49082568807339444
1353,0.5233644859813084,0.4853963838664812,0.31699164345403896,0.7647058823529411,0.4954128440366972
1354,0.514018691588785,0.49068150208623085,0.32339832869080776,0.7647058823529411,0.49082568807339444
1355,0.5186915887850467,0.46842837273991655,0.3008356545961003,0.7647058823529411,0.4954128440366972
1356,0.5327102803738318,0.5187760778859527,0.3512534818941504,0.7352941176470589,0.5045871559633027
1357,0.5046728971962616,0.4573018080667594,0.28969359331476324,0.7352941176470589,0.49082568807339444
1358,0.52803738317757,0.564673157162726,0.3974930362116991,0.7352941176470589,0.49999999999999994
1359,0.5,0.5399165507649513,0.3774373259052925,0.7352941176470589,0.48165137614678893
1360,0.5327102803738318,0.4984700973574409,0.33593314763231197,0.7352941176470589,0.5045871559633027
1361,0.5233644859813084,0.46842837273991655,0.30696378830083565,0.7352941176470589,0.4954128440366972
1362,0.5560747663551402,0.4709318497913769,0.28969359331476324,0.7352941176470589,0.5275229357798165
1363,0.49532710280373826,0.5073713490959666,0.347075208913649,0.7352941176470589,0.4724770642201835
1364,0.5373831775700935,0.4317107093184979,0.2721448467966574,0.7352941176470589,0.518348623853211
1365,0.5514018691588785,0.49401947148817804,0.3072423398328691,0.7352941176470589,0.5229357798165137
1366,0.5373831775700935,0.5477051460361613,0.3551532033426184,0.7352941176470589,0.518348623853211
1367,0.5327102803738318,0.5218358831710709,0.34958217270194986,0.7352941176470589,0.5091743119266054
1368,0.514018691588785,0.5707927677329624,0.39860724233983286,0.7352941176470589,0.4954128440366972
1369,0.52803738317757,0.5913769123783033,0.4005571030640669,0.7352941176470589,0.5137614678899082
1370,0.514018691588785,0.5157162726008345,0.3200557103064067,0.7352941176470589,0.49999999999999994
1371,0.5607476635514018,0.4753824756606398,0.27966573816155993,0.7058823529411764,0.5366972477064219
1372,0.6261682242990654,0.48289290681502084,0.2871866295264624,0.7058823529411764,0.5871559633027522
1373,0.6355140186915887,0.48817802503477054,0.27381615598885795,0.7058823529411764,0.5963302752293578
1374,0.6308411214953271,0.5115438108484005,0.29721448467966577,0.7058823529411764,0.591743119266055
1375,0.6542056074766355,0.5299026425591099,0.3158774373259053,0.7058823529411764,0.6192660550458715
1376,0.6448598130841121,0.45702364394993045,0.26323119777158777,0.7058823529411764,0.6055045871559632
1377,0.5981308411214953,0.47315716272600833,0.27938718662952644,0.7058823529411764,0.5642201834862385
1378,0.6074766355140186,0.4878998609179416,0.29415041782729806,0.6764705882352942,0.5825688073394495
1379,0.6074766355140186,0.5104311543810849,0.3167130919220056,0.6764705882352942,0.5779816513761468
1380,0.5981308411214953,0.5385257301808066,0.3448467966573816,0.6764705882352942,0.5733944954128439
1381,0.5514018691588785,0.505702364394993,0.31197771587743733,0.6764705882352942,0.5366972477064219
1382,0.485981308411215,0.5048678720445062,0.3267409470752089,0.6764705882352942,0.4724770642201835
1383,0.4392523364485981,0.44172461752433934,0.2713091922005571,0.6764705882352942,0.4311926605504587
1384,0.46261682242990654,0.44478442280945757,0.2740947075208914,0.6764705882352942,0.4541284403669725
1385,0.4813084112149532,0.4656467315716273,0.29498607242339836,0.6470588235294117,0.4633027522935779
1386,0.4439252336448598,0.4573018080667594,0.28885793871866294,0.6470588235294117,0.4403669724770642
1387,0.4345794392523364,0.505980528511822,0.33760445682451257,0.6470588235294117,0.4220183486238531
1388,0.41121495327102797,0.5198887343532684,0.3289693593314763,0.6470588235294117,0.4128440366972477
1389,0.4532710280373831,0.45507649513212795,0.2835654596100278,0.6176470588235294,0.4449541284403669
1390,0.49065420560747663,0.45034770514603617,0.25933147632311976,0.6176470588235294,0.46788990825688065
1391,0.4719626168224299,0.5674547983310153,0.3768802228412257,0.6176470588235294,0.4587155963302752
1392,0.49065420560747663,0.5379694019471488,0.34735376044568245,0.6176470588235294,0.4770642201834862
1393,0.5420560747663551,0.5157162726008345,0.3247910863509749,0.6176470588235294,0.5229357798165137
1394,0.5700934579439252,0.4990264255910987,0.3080779944289693,0.6176470588235294,0.5412844036697247
1395,0.602803738317757,0.5048678720445062,0.3139275766016713,0.6176470588235294,0.5688073394495412
1396,0.6355140186915887,0.47510431154381083,0.2844011142061281,0.6176470588235294,0.591743119266055
1397,0.6355140186915887,0.4748261474269819,0.2838440111420613,0.6176470588235294,0.5963302752293578
1398,0.602803738317757,0.4934631432545202,0.30250696378830083,0.6176470588235294,0.5642201834862385
1399,0.5607476635514018,0.44506258692628653,0.2540389972144847,0.588235294117647,0.5229357798165137


==> figs/turb_pred.csv <==
x,0,1
0,0.24890568640842586,0.005518888735914357
1,0.19125437711835086,0.005172469006417865
2,0.19110995885758567,0.005104346022417758
3,0.23107548164828995,0.005434386770608243
4,0.22599902747569472,0.0043939052318015676
5,0.1165823502754108,0.001447735960796892
6,0.1287936791528161,0.0034109325459980994
7,0.2748857361390566,0.005072025664532728
8,0.5782321551499486,0.012127573049235008
9,0.6329501349807645,0.018588918317066522
10,0.47475525695165943,0.008793408676104647
11,0.16902725313231798,0.004306023885175772
12,0.30665441134372196,0.006905885752518312
13,0.41624353148296,0.009179960706131515
14,0.5738199317944358,0.013275417713377147
15,0.17924154699623557,0.0053117167045134694
16,0.667933716074745,0.02131961124439441
17,0.4538902839814468,0.011028027096671639
18,0.19396369939818348,0.004263926197359574
19,0.6763521683896417,0.020859736517685995
20,0.7228758194236272,0.053128955881580536
21,0.7279613489285545,0.07082027907048019
22,0.7512906419259132,0.09766805446798754
23,0.6829399066813477,0.021539142111879295
24,0.6966683088948807,0.03259564960274243
25,0.7257294777151211,0.06213062235886463
26,0.7072994463090617,0.04324651095296969
27,0.6868438873492249,0.027889674170506737
28,0.6862729831452484,0.027726072646341984
29,0.43129689712457464,0.00658397225401193
30,0.6885365911438738,0.029911168555158282
31,0.7335965294700046,0.0638195089190508
32,0.7508589727405203,0.09398580027262246
33,0.681532683217357,0.025917787211416632
34,0.38052447814079027,0.004464889938514113
35,0.7202675626403195,0.05145546325463568
36,0.7152622755788959,0.051538224658534
37,0.6881959190001341,0.025185866130291043
38,0.5133891874915609,0.010355359444034734
39,0.7590993683016739,0.09647465625851351
40,0.7450861861632978,0.08094979905180394
41,0.7354085075645309,0.07063074795891072
42,0.6698904924556849,0.019178733509255377
43,0.7598325193477161,0.10298562374420372
44,0.7782873435056173,0.12037830210599804
45,0.7861468923900431,0.1354008299158037
46,0.7778046976080614,0.12223138585305071
47,0.7480322541608722,0.08577552465705285
48,0.7113933349632863,0.04647758536799976
49,0.7311778382338562,0.07017668074590927
50,0.765154515781551,0.1033976320913492
51,0.7666814658927423,0.10559118175988835
52,0.7868554501134118,0.13414843724260134
53,0.7580417080686257,0.09308481415370354
54,0.7428077801188179,0.08964384509782208
55,0.7578913842368055,0.10562314376357032
56,0.7724273312038832,0.11541539150950675
57,0.759468516895782,0.09507422145818167
58,0.7280047202136867,0.061018285653407195
59,0.7475369692056545,0.09452224784511215
60,0.7538330782595407,0.10186232949590429
61,0.7832560423187577,0.12504018389598592
62,0.7780921492254775,0.12371738491534429
63,0.7759874657074268,0.11439788833263392
64,0.7914363468622599,0.14288422219011393
65,0.7763540473366304,0.12908142487892224
66,0.7648772102647903,0.11188380059900549
67,0.7551642263962728,0.09085211475657493
68,0.7747587239321668,0.11285275940372314
69,0.743907548397989,0.06994350847832737
70,0.7828533301039741,0.12150883742342339
71,0.7869442823099773,0.13399440842895305
72,0.7703350950138615,0.11969042884672118
73,0.775262391440523,0.11483540300830841
74,0.7801193560508916,0.12009547968001955
75,0.7889122658613122,0.12783412317274884
76,0.8041889924778226,0.14608101121794703
77,0.7653709696253517,0.10774523355275076
78,0.7314546160835721,0.06000858826145791
79,0.6979071070323511,0.027382263639159965
80,0.69729960331908,0.04118353022671227
81,0.7375775638395718,0.07155172519154915
82,0.7279840570307657,0.0599357310417577
83,0.7228977354235009,0.053455437932348554
84,0.7477454356840038,0.07647542089619605
85,0.7099349152948795,0.04652482828124066
86,0.6878379085849387,0.027249766626625926
87,0.7333840724052866,0.06583291727319474
88,0.7587265448166501,0.10010279965677538
89,0.7724672779510009,0.11472942313556178
90,0.7588332641948174,0.09663443741678485
91,0.7350316720599488,0.07192071975285749
92,0.7555495144488336,0.09148235950452163
93,0.7359667323653977,0.06980920844864222
94,0.7282476676441864,0.058100829534180914
95,0.7324216239367538,0.06550934008778286
96,0.738738584211086,0.07271132890314289
97,0.742510501033086,0.07806186248453006
98,0.7075230436729903,0.040664964882722116
99,0.5585376569671888,0.008574957157251262
100,0.2236091944520863,-0.005818707100284121
101,0.17340383121184935,-0.008552485935492793
102,0.17469478103423064,-0.008114437519606943
103,0.11652073133932789,-0.0068877123154192366
104,0.0682061776917818,-0.004435028967134352
105,0.06160573745943829,-0.003919926978967134
106,0.06271985063565802,-0.004444454867343753
107,0.04783464281948255,-0.003870006994341285
108,0.040127032258481216,-0.0035605577956596135
109,0.03182331587174339,-0.0007686765360808562
110,0.01075617519428912,0.004699526795334946
111,0.03534525264910274,-0.0023771470465622224
112,0.008336220047804516,-0.001039797671878201
113,0.012528403398316817,0.0033752974012726533
114,0.03576716207360772,0.0039934087189830575
115,0.016354574239381164,0.002495755802160382
116,0.019341411634747036,0.002708487204093446
117,0.02837968050332057,0.004576915562285969
118,0.04113794727210601,0.002361651870604081
119,0.3037629497636393,0.00042123018876884244
120,0.10372676117156787,0.0020169737407087635
121,0.20291870739689172,0.0027424245829629768
122,0.15749580609922254,0.003065521917904712
123,0.08223796652170373,0.0006041500951938505
124,-0.009277026411916911,0.001723858120269331
125,0.07792025615022202,0.0008977942185826454
126,0.11890892644470741,0.002116397745945353
127,0.14168854367579764,0.004236992517051716
128,0.12237911098207482,0.003640025560089785
129,0.1344335434216102,0.003540655830920822
130,0.13994591134539666,0.004505681745420542
131,0.16343540660568287,0.004677744886564708
132,0.18431634361024352,0.005616330149621915
133,0.17266753723913936,0.004995052743398412
134,0.12519440205445653,0.004327357345863619
135,0.12086940999537257,0.0035602178776505122
136,0.15134414565844106,0.0044782222557611245
137,0.11509648512838791,0.0033971189711064775
138,0.1054899418717942,0.0029722139810233472
139,0.14725641871110196,0.004228763578892222
140,0.3125576999936007,0.007053071119821758
141,0.308017675511792,0.00738351956180025
142,0.12455832817882623,0.0036930239757797384
143,0.12016286035521473,0.0035402651093740523
144,0.14116348116675242,0.004347610875582192
145,0.12010438191969754,0.003616038816911138
146,0.15987274698967466,0.004507512272424935
147,0.11645755350120635,0.0037317167638054455
148,0.1580142526181363,0.004564195445606503
149,0.15712631545040157,0.004360117296035929
150,0.2650447855668439,0.005488179411362495
151,0.2050044528623765,0.005032072881984012
152,0.1870444061279559,0.004985774516528124
153,0.21984563961430506,0.005215150623238962
154,0.3206098069507513,0.006058047128662036
155,0.16573845759834177,0.004864656548444923
156,0.1328346790860503,0.004122969771183066
157,0.14483784446365966,0.0060257700277760035
158,0.11908750748902783,0.0035125975544775118
159,0.31652949588557716,0.0061771655842478845
160,0.6943976648778095,0.032491224959733
161,0.6271572639645482,0.01378876948523275
162,0.39573249141674505,0.01012524466258978
163,0.7311865615995555,0.062117445559047496
164,0.7129763661713135,0.043937510833311766
165,0.6422162822552236,0.01866887580616132
166,0.19311651061092858,0.0032681109163145844
167,0.43048802379603746,0.008136896011765246
168,0.6094560437221277,0.01216917783491922
169,0.16932583024721012,0.0009820405458192405
170,0.4595653796577466,0.008620463131403841
171,0.5480456779482767,0.01354875506104622
172,0.4964301477374262,0.008955073000119648
173,0.36702846568299363,0.005395279519451637
174,0.6886133644425243,0.034441195420925746
175,0.7257448185481316,0.06248801467791182
176,0.5953226876598553,0.013493921514731833
177,0.5167225028949861,0.008536172720549351
178,0.5186008367989462,0.007779130797047604
179,0.2007758571982812,0.0008225844055284037
180,0.20022724476208725,0.0007296600619969007
181,0.13438773756891154,0.00018365138155210237
182,0.19737263822694306,-0.0011946280221620809
183,0.49910478973465344,0.00874072295781067
184,0.6352233474093192,0.02209509745194066
185,0.7042898847332377,0.035188896222875604
186,0.6981306079041883,0.03759314531839339
187,0.7572133794846171,0.08916558618662784
188,0.7135989855102706,0.043024658109582475
189,0.7465346622310147,0.0914289010903731
190,0.7611252107624883,0.10000717655369112
191,0.7691015003219092,0.1076136127057239
192,0.7722991850265902,0.1262396463767384
193,0.7743646135704183,0.1294117154178726
194,0.7619317727560685,0.09878896029449405
195,0.7683140090575298,0.10394240569419022
196,0.7557492289797914,0.09575918181308626
197,0.7738406408321157,0.11874883101229006
198,0.7685015988813713,0.11196558041539059
199,0.804409115329235,0.15898877661414906
200,0.8048863287871181,0.15761702194399344
201,0.7894442638378607,0.13934911545924972
202,0.8136132224255579,0.18338172845032596
203,0.7843010805157546,0.14294838668317136
204,0.7911851826911278,0.14427072931630716
205,0.7923416368691142,0.14200901462603094
206,0.773627303006781,0.1138454543877073
207,0.7906393375439135,0.13629322032131533
208,0.8234823378285455,0.1769351603581778
209,0.8287029744309301,0.18834750979716175
210,0.8368753258099294,0.20445064144976227
211,0.8328552628133764,0.19090509874571315
212,0.8687612334121341,0.26786349557301414
213,0.8480140714099135,0.21931533725919372
214,0.8309988583808074,0.19318066232894915
215,0.8686668845596405,0.2613132796456145
216,0.8751395480437875,0.2773347635575426
217,0.8400311401216325,0.20576488505263946
218,0.8426737565346722,0.20557860899437197
219,0.8595415806967084,0.2395423711880852
220,0.8497495871997853,0.2310743409326792
221,0.86647397224742,0.2570572577734537
222,0.8385768251948494,0.20731992459815562
223,0.8343392724720595,0.193079564890074
224,0.8174011328201786,0.16651762894761685
225,0.8263055673578482,0.1752620152026816
226,0.8087413973015988,0.14817195458181293
227,0.8006620979972553,0.14426460675353353
228,0.8060405777454824,0.15223832104337875
229,0.7780584764621045,0.12251515322893866
230,0.7717312817446729,0.11483502475571727
231,0.7405196482893676,0.06779266277377577
232,0.7506109949982717,0.082568213693546
233,0.728038249579977,0.05566918090414377
234,0.5095052870754619,0.0051720557702992775
235,0.6400752877559904,0.014846028562387537
236,0.6513993565920291,0.022716696598072614
237,0.5489131513562463,0.006396326831490037
238,0.6572240663662119,0.012802327019459492
239,0.6514803042175694,0.01194214931107962
240,0.5798048791727751,0.007518069811832423
241,0.6515698886877174,0.011011808558727534
242,0.7135338214758945,0.0441290634760131
243,0.7232151796790124,0.04954916824645139
244,0.6986668510679684,0.039317896279856726
245,0.5801191448737882,0.011559194456829847
246,0.5579822289155595,0.009799722301679387
247,0.4649304702495436,0.005964442852735702
248,0.2790479563558852,-0.0007486330437948968
249,0.4609789510771195,0.004705681183667598
250,0.4333828320403666,0.005593921593006243
251,0.21323483357227718,-0.002634547960346123
252,0.16948970800625862,-0.0043502438466201665
253,0.12677720649965532,-0.0065380502841009824
254,0.09574944973572352,-0.0036224986285653266
255,0.0886662548114946,-0.005229133810895847
256,0.10949136525635558,-0.003210169966894688
257,0.09590921287104404,-0.0010789850664214146
258,0.21407623920856977,0.00027530733371863847
259,0.15616655446304561,-0.0025524647323072747
260,0.15633903251119893,-0.00236319697090466
261,0.15492137905541983,-0.003751160554523361
262,0.12923945225666214,-0.0029173175516891137
263,0.11043960875585884,-0.0024506272746553925
264,0.0974130340743545,-0.0008756489486116958
265,0.08853002220004373,-0.005966361511074242
266,0.12660070671295498,-0.00034727063473348474
267,0.10593691562041291,-0.0008802931261679137
268,0.08144127380595756,0.0008627451072500264
269,0.08677537791643611,-0.00015589047733924333
270,0.20555832954718628,0.004062905904340566
271,0.15360217888227137,0.002915561923232002
272,0.27416340972175757,0.005927058717105846
273,0.10729009546027869,0.002762253201472206
274,0.22845421041627031,0.0057463783279497055
275,0.20357679342107668,0.004420555172467949
276,0.1358724569691932,0.00413464308009423
277,0.0734154757075906,0.002091928599296383
278,0.14981317627621007,0.00500889217637443
279,0.19677091039227113,0.004260174524441648
280,0.09204157206517563,0.0025251912336279048
281,0.10157480106880463,0.0038422085518432375
282,0.14233028486459928,0.004304388085314567
283,0.1659382658754457,0.004717776279226024
284,0.11550844904019314,0.004008255282959228
285,0.041927509813971475,0.0002663828749200764
286,0.017551681824485438,-0.0026871984986952535
287,0.014836920181812124,-0.0014484058363844476
288,0.007133279110080298,0.0025655000612777312
289,0.0299292217546977,0.00017650513470515716
290,-0.0007857732445862575,0.028865620674604353
291,0.01129090373138042,0.012687551185135384
292,-0.005885931934634353,-0.0009107942918075013
293,0.0810381040144422,0.0022809399863439606
294,0.599414201748751,0.014963949666919732
295,0.16732560377869024,0.005068397912362868
296,0.392578969809219,0.008628084716798962
297,0.5519702792764001,0.013247965317060073
298,0.36420528119888873,0.00924062609715183
299,0.15294269232118224,0.004857098738650714
300,0.16778535518759513,0.005153159056533255
301,0.09238624451933783,0.0032227568389055355
302,0.06788945205181976,0.002066429601404185
303,0.10972450297451196,0.0028759407507032153
304,0.1456828552851675,0.003386583043531316
305,0.19684832718888598,0.004231391350055194
306,0.09840915166019329,0.0017240647725184355
307,0.09375941790240905,-0.0031362462497468435
308,0.22145887217626126,0.0033004513829758553
309,0.21852043751536865,0.0024124959881346164
310,0.1262204107506639,0.0017942225576798448
311,0.1296264148785679,0.0008446126483634825
312,0.16532491316262976,0.0015998690205030336
313,0.07820381307543606,-0.0018017385405993402
314,0.12473371798928629,-0.003212615651732531
315,0.11428194111008996,0.00045852690354013237
316,0.031761769472394036,-0.004598610998178584
317,0.042246464286136515,-0.0037433391291143564
318,0.0144836650976021,-0.001152390550861998
319,0.08454883365712837,-0.0020668915853193914
320,0.020578174529195165,-0.010318319034363144
321,0.05700653122472521,-0.002226661537505753
322,0.014366927209621905,-0.0006535385357155366
323,-0.004439594371700134,0.003998062318523843
324,0.009697679519337421,0.0024811967703631393
325,0.07434659704834484,-0.0032408785787126637
326,-0.019165848201616903,0.01861806724000982
327,0.02953505122171607,-0.00027317759736317226
328,0.04966886485470698,-0.0032624337185531427
329,0.021201469977786352,0.0224148607830129
330,0.058140579346662474,0.01980329971688452
331,0.0982272283919542,0.014136740833676747
332,0.05782509396370336,0.017235603302081834
333,0.109119839783724,-0.004684341741093362
334,0.3245332365921265,0.01612540486505662
335,0.5404424883859663,0.01000976761028434
336,0.40157198994578774,0.004268857932014314
337,0.42798459620555773,0.005020302083156097
338,0.6102407846181034,0.013515906243495107
339,0.7146613656237085,0.050128372247400826
340,0.7591890795565205,0.09677846776894614
341,0.7212436274675417,0.05283851713598553
342,0.5780403740405162,0.00956353158364015
343,0.6641570419158889,0.030605815812796366
344,0.6451358706786091,0.01791616967734544
345,0.6877621617904067,0.027852945015355512
346,0.463523177417448,0.006434202920071283
347,0.6170921124890101,0.01187572391081465
348,0.366216564301606,0.0034627319255129824
349,0.0850660767361629,-0.005544641172101683
350,0.37043448232004933,0.002879137540187704
351,0.8107014936620766,0.1794451120262856
352,0.7956915033799453,0.1586068013227041
353,0.7988669995927177,0.16396046083658206
354,0.8392614559698702,0.22546108149477895
355,0.7221054344480328,0.09242716855138755
356,0.7726637717944324,0.14463550353618165
357,0.859626869063976,0.269122754368763
358,0.860376671570315,0.26588063716338306
359,0.8724125636312378,0.2933970017514976
360,0.8484849091967103,0.24129124393533896
361,0.8555742202997736,0.2720597366296077
362,0.8770159911226275,0.3055745266421654
363,0.8367963467144136,0.22978165184877547
364,0.8601885481103565,0.26520398270602374
365,0.8420320370557098,0.22726279857968246
366,0.8232567049726934,0.19275012419930027
367,0.8732017374133304,0.31369405720588656
368,0.8635734154432778,0.2812598404105949
369,0.8986927648157944,0.37856647652020153
370,0.9266664190288879,0.5082296944422493
371,0.9268986592543849,0.47950253345541627
372,0.936655151232177,0.5949181380811505
373,0.9045787000876379,0.429864263026261
374,0.9365320934685422,0.505759834103533
375,0.9066373065113666,0.39174279142390045
376,0.8553570548894202,0.26646787950326306
377,0.9189561557664442,0.42339094016764023
378,0.9465888373226906,0.5685917563588657
379,0.9562205761307997,0.7424439208598949
380,0.9668737474812417,0.8444203773217394
381,0.9506342645966215,0.6296572179797234
382,0.9220350179056557,0.43063848511075287
383,0.9453221603953226,0.5361770184076942
384,0.8793427665704264,0.3103861785887519
385,0.841973214786905,0.21712943034103394
386,0.8843870318096286,0.3121764191487591
387,0.848074547217405,0.22803661174446377
388,0.778882325984546,0.13381518218306762
389,0.6992371560748718,0.03586220740596743
390,0.7342978990767525,0.07122182800066004
391,0.850663871990459,0.23614449658279618
392,0.824154384544187,0.18665524659342525
393,0.9661902702993459,0.6130037041246171
394,0.9792893900681533,0.7213769408298134
395,0.8790755233920289,0.3263114998547459
396,0.8569753666986627,0.2618119320161372
397,0.9060672901023483,0.3806414536998878
398,0.9080038288655455,0.40010425879338085
399,0.972929522587627,0.7215388569135078
400,0.9696385540685574,0.7004217961107403
401,0.9689842527162443,0.630411137459089
402,0.8967187128888195,0.34813671372834337
403,0.9286802066103657,0.4500668520657599
404,0.8596503995622569,0.2671809104697076
405,0.9399310919752387,0.4898473759047762
406,0.8626246786160502,0.2840802578885746
407,0.7973544271004221,0.1609702296833253
408,0.7804849084817133,0.1225121106790163
409,0.6590870583651687,0.022727931981586486
410,0.8086966914076946,0.16757073995215793
411,0.8353450088036855,0.22660700899176128
412,0.7433590020293432,0.08250176997308492
413,0.7570162762287147,0.09916100636415381
414,0.7341001544511234,0.062381452778621865
415,0.7723669616849226,0.12010836524570404
416,0.721597283488037,0.07724439845518385
417,0.782945143114815,0.1401237292776497
418,0.7827818645187868,0.13436684099823132
419,0.8039208148183882,0.1557269286935839
420,0.8364452487750184,0.2058166060284961
421,0.841185379059287,0.23437349770592963
422,0.877263180606591,0.30677324820239316
423,0.8068739598502402,0.16469963846627536
424,0.7632879126478186,0.11025385165989712
425,0.8034210454847301,0.15659171645094816
426,0.7688434290854512,0.12524793946106438
427,0.16728255868079567,-0.00397974568731739
428,0.011358159232654902,-0.004106397203645001
429,0.7640964614207245,0.10762695523887744
430,0.7517701452809632,0.08760980754430378
431,0.8206677700736524,0.191966346527087
432,0.887283265688347,0.31715281437145887
433,0.889111954957371,0.3258892758098307
434,0.8380985858652928,0.2173978075621288
435,0.858982784397344,0.25355739122438653
436,0.8601399791514054,0.2589870416669444
437,0.8716708410559635,0.29662723012345266
438,0.7659662368494423,0.1093199096242248
439,0.38737819172346744,0.005054802510588402
440,0.722682968002015,0.05541341962929905
441,0.7743076845724003,0.12070406419386528
442,0.11819714618367848,-0.000346123115227262
443,0.046339192720780714,-0.0031319527272618553
444,0.0032433051363632837,0.009506962634958885
445,-0.006699098916351037,0.002964725938758281
446,-0.020430924871868483,0.005171929588526511
447,-0.0027438425875757344,0.001249043747580239
448,0.04319551951712816,-0.005741725684490273
449,0.055336683123448194,0.0062886228791208115
450,0.12942553562146544,-0.000716049225703938
451,0.12730021738815314,0.0006652957294082801
452,0.7333469386795767,0.07906346583541601
453,0.7803215578751626,0.13111060994949772
454,0.6862605862797285,0.04329786285987153
455,0.7727721330956973,0.11890421931153458
456,0.7596253734635527,0.1134502576025827
457,0.85700394474259,0.2586750837611433
458,0.9499833855285037,0.5316074848694402
459,0.9466106153616418,0.5169278038669441
460,0.954692032555473,0.585597535793141
461,0.9516958364296955,0.5455593320419609
462,0.9551688828405872,0.5755140140214005
463,0.971321588035396,0.7699089916976783
464,0.969975785944321,0.8866714639149497
465,0.9696234436467509,0.812805195783341
466,0.963324473978091,0.6621955625988561
467,0.9617475770587821,0.673716296781631
468,0.9596157245285213,0.7102264990357843
469,0.9693297214468756,0.766559622623209
470,0.9599574956340906,0.7588703592642118
471,0.9567647012402675,0.7545683802754167
472,0.9591846366323825,0.7782692433854904
473,0.9585472682398423,0.7389945856974253
474,0.9594657846156297,0.7972180583384951
475,0.9595985569343561,0.8657891483854198
476,0.9683910421860324,0.8794148959547788
477,0.9707069885519107,0.8708869860746223
478,0.971582700766828,0.8544912159678365
479,0.9689372760907552,0.8371591716550159
480,0.9619372308562147,0.8982749969165925
481,0.967212354058684,0.8474827464668414
482,0.9657703197989246,0.9095535381332642
483,0.9547647134320663,0.9047644588877106
484,0.9610841151554707,0.9173221931449911
485,0.9585367063005948,0.9086033209633432
486,0.9519174058327828,0.9083686867553089
487,0.9516983150769686,0.9102707862770779
488,0.9441042162995991,0.9015680786251914
489,0.9453134754822848,0.9090669153458617
490,0.9398839246330236,0.9021075900292443
491,0.9434940432046173,0.9049690002932421
492,0.9468010891066538,0.9042484933606173
493,0.959824355887262,0.9171778992019467
494,0.9562122538595247,0.9055689317719405
495,0.963394599314709,0.9067275449700445
496,0.962649471285049,0.8440599482266317
497,0.963137819298255,0.9161301428966505
498,0.9494996308338381,0.9075025058056917
499,0.9555447333092634,0.9240744338766956
500,0.9351136202992771,0.9001122012109692
501,0.9369910188554097,0.9043787021808216
502,0.9358181973751366,0.9018281124389799
503,0.9271411167102362,0.9049517010376337
504,0.9346589671489137,0.9072748976066239
505,0.9376462511735071,0.9065164248861918
506,0.9345235337454216,0.9072982706757362
507,0.9380981738833009,0.9054772467743707
508,0.9391536283415526,0.9072236693267254
509,0.9272190624929524,0.9038476760799954
510,0.9343349017686167,0.9056190566562905
511,0.9514754327499763,0.9183140104262165
512,0.9461954460851469,0.9016521456037316
513,0.947487644606224,0.900847093803759
514,0.9585786818018442,0.911310228047523
515,0.9513838126627373,0.9038312068749333
516,0.9630216196789784,0.9110503725048964
517,0.9675797724960341,0.9111132673665409
518,0.9517384111451183,0.9114850208520083
519,0.963390656553388,0.9138860458638143
520,0.9570180199136974,0.9171929717379498
521,0.9407962251431087,0.9077707098253199
522,0.934043661568465,0.9097487769144313
523,0.9330968244867935,0.9171876970521882
524,0.9369294537708818,0.9062174332235129
525,0.9366401616764024,0.9123406039568719
526,0.9544277222215123,0.9183296289280806
527,0.959173786257797,0.9248968580483371
528,0.9600763265911072,0.921637286970331
529,0.9577065169388802,0.9136716116660915
530,0.9657279468731752,0.9207173573449347
531,0.9720241131427554,0.8978240117203233
532,0.9638513478060403,0.6547073115274235
533,0.963167571671564,0.620267520423948
534,0.9691130316791728,0.6003981057063782
535,0.96845245207366,0.9036056935022291
536,0.9752177864043726,0.7327074519979099
537,0.9532502362639051,0.5323845247608844
538,0.9126739218827156,0.4041397390028445
539,0.9653928308934473,0.5877493803578274
540,0.9682276000976284,0.6030314948801827
541,0.8556944814393413,0.25469376202460714
542,0.7758848292102521,0.12439152192205549
543,0.7768080427504089,0.12342612273078782
544,0.8276021023343135,0.2012730366014085
545,0.8132576757369346,0.17125248063193693
546,0.8444225991182112,0.21921648549868383
547,0.8357253047877862,0.21112963728747092
548,0.8180111322588344,0.18135741565496066
549,0.8608353555857972,0.25391505201653963
550,0.9335499419366183,0.47492774345432454
551,0.9253918418019577,0.4434666867704552
552,0.9572373481778177,0.5467896834691074
553,0.9597563416822535,0.5569797104123477
554,0.9749233312929985,0.6700204384233469
555,0.930213806816099,0.45847818614841096
556,0.8612677873958,0.25918201872228674
557,0.8474080069903611,0.2356658284349027
558,0.8293580043748979,0.1960936699115869
559,0.8632115347546351,0.26040819928053566
560,0.8036976518577618,0.15389681234945451
561,0.7074956766385267,0.04177986706710683
562,0.674665970065638,0.020288620515069647
563,0.7593834710068367,0.10210810323641803
564,0.7583844035070354,0.1029001228069859
565,0.7381319779518688,0.08343746302605931
566,0.7500518189465549,0.09346240700997124
567,0.7276962833073817,0.06048754042626289
568,0.6817588326312427,0.018117271000999247
569,0.6823589383110419,0.029858218805127956
570,0.37757059143763505,0.007262233805660559
571,0.09169043638451542,0.0014724020141722305
572,0.04887516191053842,-0.0004334984600287556
573,0.01902164540332843,0.0009653937956280861
574,0.0629149202496758,0.00020084856964155962
575,0.08262596027063937,0.0011663797507407564
576,0.05945723116458493,0.0003497548407890988
577,0.02348176963019205,-0.0015582980978905425
578,0.0005145987406272312,0.01135129147233005
579,0.06719692447991871,0.003402160315135988
580,0.10886596351994193,0.0036172379363251517
581,0.23154286122526635,0.004726773043679439
582,0.196429598653735,0.00425906458009781
583,0.6408233382720829,0.01798790970549792
584,0.4315279152723872,0.009883305691632704
585,0.17248634910545918,0.0037754526192068927
586,0.11293488415236069,0.00237687477498133
587,0.22758639829163127,0.004422666882232709
588,0.3330207331046519,0.00637035527427722
589,0.6408666335771988,0.014215503177033947
590,0.7297096271418009,0.08062366218778905
591,0.47976835177152777,0.007575297869070699
592,0.16421798443817415,0.0031176357465680926
593,0.23637396521906778,0.0035652835152062967
594,0.7265910395131288,0.06447737221928349
595,0.6287636724617274,0.014474273292245779
596,0.34506125027221746,0.005232526783044589
597,0.5092686015947673,0.013037944519273786
598,0.34828904998626015,0.005407286519830079
599,0.23854996592774635,0.003669131788644725
600,0.6194120860295073,0.014284361100139448
601,0.4879836470868597,0.008556135230599518
602,0.7366336703343878,0.0812330951687425
603,0.7021304153224748,0.03652600368086423
604,0.7131353800727651,0.04613338376134399
605,0.48937154169066677,0.008418407287173371
606,0.34895845497629374,0.0046052707899599254
607,0.2921893912370095,0.0025287521231429494
608,0.3664836389115129,0.005429950938479547
609,0.4602442261636541,0.008394368218657008
610,0.3721512106125887,0.00361374615165537
611,0.2501000383200742,-0.0006840338750770947
612,0.24085639774087214,-0.00033524766997353184
613,0.5748320109856738,0.013444023793463544
614,0.6892508589811693,0.027093118007201544
615,0.4830511706957309,0.008722466256810363
616,0.610128497895997,0.014045470725635209
617,0.794793556199976,0.14268890290084382
618,0.7813226725733302,0.1261110741914203
619,0.7613810378736613,0.10886275369797221
620,0.729399367311493,0.06390296527630632
621,0.7175577422932805,0.047773931546940124
622,0.6756270931600267,0.0212041997182372
623,0.6345974018732127,0.01494325732988891
624,0.7832343148342422,0.12327887275430668
625,0.8023362814620862,0.159379019931213
626,0.7925716299648168,0.14682177766081803
627,0.8028625179388517,0.16647054008811948
628,0.8385587025111031,0.21819063879313239
629,0.8597038174301742,0.24987249096893338
630,0.8023774283248708,0.1503008354532072
631,0.8841311557520889,0.30350252857787563
632,0.8686534770610803,0.26771366523354834
633,0.8735198311474063,0.27471438344603094
634,0.8783485917809514,0.2946014522325461
635,0.8577131175677103,0.24889917316425214
636,0.8746272687100488,0.29235250135088375
637,0.899757591008535,0.34519312739185737
638,0.9021081693974597,0.34679772751891724
639,0.8561444672801221,0.23629139875771643
640,0.8248660251147988,0.18734906010128205
641,0.823654397378115,0.2005667466744988
642,0.8569475755957692,0.24894890023216948
643,0.831654310983306,0.19422481018357096
644,0.8052500649741292,0.1576680207981042
645,0.8414058808318934,0.2102827005484571
646,0.7937701261661171,0.1416349633888493
647,0.8094913786755329,0.16415797073805888
648,0.8473814097538551,0.2246298174357303
649,0.8330255940202046,0.20100282267268343
650,0.8228145390209592,0.18088429607429224
651,0.7937675756130878,0.14595230615420451
652,0.8126527970529421,0.16926523084415995
653,0.796537220013508,0.14443362637921503
654,0.7658618674395672,0.10635911339493637
655,0.7829537099968324,0.13092574412455382
656,0.772226165712406,0.10791440887107107
657,0.7404881654290284,0.07346910572393656
658,0.7299864441392919,0.058882019784065764
659,0.7359649872718445,0.06804172452548568
660,0.7313482420415646,0.061039238945021085
661,0.7314669379498001,0.06591463564030103
662,0.7307654195622983,0.06576873078304499
663,0.7436766845897423,0.08151129872567325
664,0.7115866814282165,0.04433416479923713
665,0.6977509717573811,0.034124506788007714
666,0.5933544792612014,0.009251354882998247
667,0.53258704229256,0.006346733622038303
668,0.467603315886608,0.006821338495301296
669,0.5217867037226535,0.006977089912539272
670,0.4643977905541461,0.004916467561730767
671,0.4692958291750684,0.006392132295878761
672,0.5229552392804226,0.0092778943523832
673,0.45736266576727225,0.005673252991309177
674,0.34704482369751016,0.0032855500799742476
675,0.16590831891478575,-0.0019267841640250444
676,0.1510308506511424,-0.0025041836214924756
677,0.12880023324025092,-0.006143890356260728
678,0.09381764348703846,-0.003914404871766822
679,0.06627513181017039,-0.005927438850965222
680,0.06717411312926966,-0.0062983462077298435
681,0.053853142297759726,-0.00397291980406124
682,0.058343718495291436,-0.006183097843350943
683,0.04250453271355237,-0.0055294281331772915
684,0.026367897400072365,-0.004250816738132282
685,0.0406223780165256,-0.0024866349701428425
686,0.03214985057639552,-0.005071044956833512
687,0.014864689939750625,-0.003835984450136068
688,0.03240562733458585,-0.0022155752866749867
689,0.009641565223323961,-0.0033301060658081916
690,0.013789751027969588,-0.003121228588064004
691,0.0023032405191490135,-0.002118805896692416
692,0.007768023028233373,6.44323019024784e-05
693,0.05656365030209459,-0.005246105265900983
694,0.09227626888296572,-0.002416306453255815
695,0.08368109794196635,-0.006106502282859139
696,0.07205041051493447,-0.004965852595405912
697,0.08044608827248614,-0.001049335364054424
698,0.06472403196160281,-0.0063108920973428545
699,0.05269468753383655,-0.004384357427314384
700,0.005818501222383005,-0.003262441706125385
701,0.026446053413675785,-0.0026157453161941013
702,0.007969393021699744,-0.0029985727337634854
703,0.01606590814747491,-0.0011950946439036186
704,-0.012910272348344798,0.0009908006863764973
705,0.029645870598778573,0.008205735805193334
706,0.023112358288884305,0.007178139750653498
707,0.01656035188126806,0.004894025685649728
708,0.01037838703366012,0.005587848441394094
709,0.027259294701892672,0.002718141505261451
710,0.04783781802994222,0.0018896626994602123
711,0.06323355526414712,0.0020795640980555002
712,0.07056890107907979,0.0036682100830747466
713,0.06809834567112391,0.0029382008039832846
714,0.027306459529658572,0.0018310620078821477
715,0.0518224650823437,-0.0003682207703564755
716,0.047931405477122546,0.0007021878743340426
717,0.02584848613912802,0.001395596773899499
718,0.04928136493199514,0.0003308216098494854
719,0.0632960368349133,0.0024280187888178345
720,0.06434416637726531,0.0013747866918707302
721,0.06666340132124127,-0.0009854750301882126
722,0.06484290477248572,0.0012289658395763792
723,0.04247579722042777,-0.005358055137220333
724,0.026049925937737722,-0.0014335521206821633
725,0.01410624448185524,0.0001897404087669724
726,0.0007528294360646115,0.017409668734063882
727,-0.014111449804203396,0.016633994678543415
728,-0.019411404025808793,0.017143849119552856
729,0.02714306284214868,0.008503790561557714
730,-0.030874632691489517,0.01983029991376084
731,-0.026691124366552632,0.019323454561493814
732,-0.0092622305714887,0.01673336309245936
733,-0.0006940919850484395,0.0015138608527732605
734,0.0011504569168353518,-0.0021016528676770785
735,-0.0004509312599071391,-0.0013175904007604877
736,-0.023034227563579285,-0.0008048103648156668
737,0.0026596098732880324,-0.00028267688493620324
738,-0.012276484425069761,-0.0006494563970592671
739,0.010880175913234008,0.005487319414747616
740,-0.0007601840041093211,0.01782564328839384
741,-0.011572854580802261,0.003716632438634987
742,0.004425659913438601,0.016979847373683438
743,-0.0017210408483859518,0.003529654656310832
744,0.0075987869681905795,0.016828317323878836
745,-0.02188955153320213,0.019841542871585516
746,0.03847667834662763,-0.0031131869172180138
747,0.03843326167525532,0.00937134115589816
748,0.07716568391778605,-0.002094184650273792
749,0.04567790684541795,0.0006802690349623497
750,0.07386941032306252,-0.003367458428272921
751,0.05805420816553858,-0.0040055875354916975
752,0.04340400927998936,-0.0008252147494813983
753,-0.0016742475917012056,0.02268141606412119
754,0.06930448825740024,-0.003259417873372014
755,0.11151408750064175,-0.002706778340637442
756,0.08303592398057555,-0.003620671042828663
757,0.3081871760298066,0.005350109477708809
758,0.7030767596364138,0.08581921985896682
759,0.8476248989801843,0.2200258439778387
760,0.841195965896938,0.2134894572586996
761,0.8536801770623329,0.24093951702965577
762,0.7893598507918836,0.14415153709764952
763,0.7703336788908205,0.1274702893268151
764,0.7985920944809541,0.15018281643355189
765,0.7433702889706929,0.07853801328143062
766,0.6843255158623599,0.021437089873450832
767,0.35175981822716584,0.0009582785948745592
768,0.5408090678907922,0.01052223801444642
769,0.12836201408683634,-0.005067952957421268
770,0.12977679629677508,-0.004696854144940282
771,0.5862789515710845,0.00922092453788341
772,0.7309322022917905,0.061212888902436646
773,0.7481204286644675,0.08815205897840422
774,0.7658459465877309,0.10985068877646276
775,0.8512913719337075,0.22308815713008945
776,0.8567917377877188,0.2364722956135299
777,0.814404382351001,0.18050510206031134
778,0.8412097687481509,0.21632610014104015
779,0.8212681657920883,0.19112967743687254
780,0.852533700733832,0.2318319590826946
781,0.8051277503625606,0.15054293528670798
782,0.8071044273309385,0.15613241542221468
783,0.8456928342186887,0.21282257693815926
784,0.8183075763004259,0.18944906020613683
785,0.844224022012593,0.21580871425578385
786,0.818077408198414,0.16577288905967325
787,0.7916691486859991,0.1357441528871684
788,0.8167381863198363,0.16458058587098845
789,0.8273882075219975,0.17814865038004263
790,0.8203549997926861,0.17682756352107087
791,0.7973956632548237,0.14380900419937542
792,0.7876385164103434,0.1268642949799543
793,0.7588536776338227,0.09396092162476583
794,0.7833228217627978,0.127992658129716
795,0.7680951392408354,0.10323005845022454
796,0.7363310943757554,0.06449944737327504
797,0.7293300847253312,0.05785938864505913
798,0.741287611045262,0.07118275457114676
799,0.7339009503599643,0.06018929457176464
800,0.7428277615766681,0.07843841605238178
801,0.7376779596509021,0.06520177193551918
802,0.7354640324643164,0.06313012114372296
803,0.7420092185339563,0.07535720776727681
804,0.7266199495873297,0.055915748040301805
805,0.6654373919346641,0.025194882247329353
806,0.693896301228354,0.029467354177719535
807,0.6913101185561411,0.021039624379288635
808,0.6705204571094564,0.01974811967285524
809,0.7291299054714795,0.05750254491847709
810,0.7409381414783177,0.06646368934156388
811,0.7194304563025326,0.046680800162138436
812,0.7512640972289337,0.07918734041463238
813,0.7265684721063896,0.053941669569561146
814,0.6954409142660097,0.026234873660510222
815,0.69215719460394,0.02417825115199429
816,0.6322263821797273,0.008674237949222702
817,0.45768364800459965,0.0019274576128849585
818,0.6009346446906919,0.007785615352027528
819,0.6723061044501518,0.013475788750063833
820,0.5091413973848479,0.0043844451064361245
821,0.4102154293364675,0.0016054133929709336
822,0.4093197360351474,0.0021233484400753483
823,0.22319688665181392,-0.005611051640519879
824,0.1079886064903965,-0.006892042689945185
825,0.0860506536615706,-0.005666765620867459
826,0.06864000623526376,-0.004622296486580052
827,0.0723751441571113,-0.0050256814766632685
828,0.02876776534628392,0.010144341309174035
829,0.04478755707879692,-0.002476083937173898
830,0.05302179856404657,-0.0033951547163998536
831,0.026442806050606893,-0.0025212033782413545
832,0.0171901750090859,-0.0018821259201064339
833,-0.009626297253250066,0.009685441918128201
834,-0.043199761469840864,0.007989367958471605
835,-0.03227470469881624,0.007537410539145861
836,0.055260525076844924,-0.0040476380966801145
837,0.03278050686243586,-0.0025440358410923902
838,0.049630629563252565,0.003910852437061477
839,0.12228135761526618,-0.0021385573926395174
840,0.060116667007878516,-0.0009922383881889735
841,0.08367826562317324,-0.003983492306856878
842,0.0795715899791394,-0.0013512613038540733
843,0.09596673919586317,-0.0004701533224653609
844,0.11792630083983785,-0.0015652652653492805
845,0.0865192783223259,-0.0006218985381975933
846,0.09532816242658768,-0.00013878161295759195
847,0.07719626216527473,-0.0008356369969335781
848,0.07137847166955993,0.0025380953346109264
849,0.08424816224645867,0.0005094781466219445
850,0.09739785343545068,-0.001183075617009255
851,0.07215752647470436,-0.0022515830018770278
852,0.039146643568593154,-0.002518015158984893
853,0.029111787536793082,-0.002255702947301777
854,-0.011442395947789619,-0.000509758132078944
855,-0.005639517238926139,-0.0006767645701509367
856,-0.02925091633117763,0.007216929776977826
857,-0.011159873033254913,0.006045295686128799
858,-0.0013124962599325996,0.0069292633109470925
859,0.002528925407940058,0.008462413431043592
860,-0.0052577424306372855,0.006989023375538833
861,-0.011377893793961896,0.006209904152277318
862,-0.011140980482713864,0.006045860649071005
863,0.03691539741978064,0.00745409585480912
864,0.010525875616387848,0.00999164477170024
865,0.006721767138586465,0.009863885926761018
866,0.014340301329036298,0.00956905552413409
867,0.010646413784512893,0.008695133084123105
868,0.006331254244279411,0.008103961419602998
869,0.013753702975062398,0.009256423041875544
870,-0.005865149308699857,0.006755495901967695
871,0.041684717766700435,0.009762120963711957
872,0.028377878438877208,0.00855556372696975
873,0.01915657624552125,0.011172800861515453
874,-0.01999305663934478,0.002879942495036286
875,-0.0152936640882948,0.005944493855078448
876,0.006221677451141494,0.007868587583238468
877,0.0009737536951982262,0.011490615529418685
878,-0.009027514588688307,0.010455687401691754
879,-0.005779560647985932,0.011087440762136747
880,-0.00903379286536335,0.01081289791255896
881,-0.017595837532125097,0.0101152304235535
882,0.01041105700650427,0.013386180604115977
883,-0.002218516294895334,0.014436216915556022
884,0.04598775946430686,0.006415650772527537
885,0.001534146642680173,0.010890471723092626
886,0.16100514349074324,0.021502028892515554
887,0.6426793459307781,0.07447223185909091
888,0.7589567083035847,0.10611104905898255
889,0.7368560880900629,0.08352745470711448
890,0.718942944748982,0.06569951845009012
891,0.8338134126374663,0.2108933726930331
892,0.873629174092511,0.28558446289558675
893,0.8150240660508198,0.17983711631644406
894,0.8188032211443628,0.18114720929904593
895,0.7923645182246916,0.14306661299206308
896,0.8348507725127902,0.21118926150381723
897,0.753384482981027,0.10335702720806567
898,0.840909032761141,0.22611023702109756
899,0.8157564631743125,0.19470546626721208
900,0.7664084163218948,0.11352708511637535
901,0.7660806298116206,0.117767830749303
902,0.7988539457004907,0.15849861890185832
903,0.8091604624545145,0.1688550640172478
904,0.8588439616214968,0.2645305104926955
905,0.8476792147921237,0.2334803418748475
906,0.9293663271271956,0.4495328081439649
907,0.9537013969470598,0.584067062026358
908,0.9256810915326964,0.4439247219959641
909,0.9609082638533385,0.7232359480975847
910,0.9477200566672431,0.5469567316894418
911,0.9305593768161182,0.45729136702061723
912,0.9206752136861699,0.4227045694949071
913,0.9087715974873626,0.4491435920757866
914,0.9406890171249831,0.5007792166732966
915,0.9123333307559804,0.43136442484040816
916,0.926701347409695,0.4957758239653135
917,0.94090236326593,0.5094899391018702
918,0.9213967335366924,0.4211761921589847
919,0.9317712248289669,0.473661308732065
920,0.900505332135353,0.36937560713268613
921,0.9195698446753564,0.43050635541434545
922,0.9064860006374066,0.37551922353783707
923,0.8752078256042768,0.2987077191102618
924,0.949035833747254,0.5379189108297591
925,0.8663082088020704,0.2732119675191148
926,0.9037679787697682,0.379922882013636
927,0.8937624162073249,0.35744705678029104
928,0.8486793591439449,0.23895998266664886
929,0.8885580364007678,0.3427931794267579
930,0.8981356086893418,0.36700992841904956
931,0.9185060855840166,0.42457044385222176
932,0.8806694854423287,0.3072062000955422
933,0.9109115737044432,0.39245003842120013
934,0.9193249431289201,0.41423096424756745
935,0.9009413353922925,0.3655484436489249
936,0.8864913858543959,0.32573181951356783
937,0.8672593992429377,0.27794568209290976
938,0.8521274745740861,0.25266044103858465
939,0.8319892082484813,0.21043856297125463
940,0.8613427844298828,0.2663524724540844
941,0.8798346541296554,0.30831723401454064
942,0.8232163291101965,0.19971914162464727
943,0.7560301555499028,0.10581803240209825
944,0.7725648391060422,0.11511680157973028
945,0.8354902320807254,0.2126728637956331
946,0.7728047370998197,0.12304962999548166
947,0.8042340568244647,0.15783499750240015
948,0.7800251977601235,0.12852622777908124
949,0.7586956999489921,0.098765172499618
950,0.8158892264767313,0.167039040622617
951,0.7996591408914655,0.1558891178129772
952,0.7849984661968484,0.14370229261375358
953,0.7061490596419423,0.042281360465703605
954,0.6738373659340239,0.02865019344815642
955,0.7286193595745157,0.0625610337060098
956,0.8104380189163306,0.16500227177757243
957,0.832248080268268,0.2052331090439976
958,0.8673412419088312,0.26294071883881637
959,0.8707185167299584,0.27885711930056534
960,0.8789330021061216,0.30624100333966287
961,0.8051506441926847,0.1765228321403921
962,0.6940868050390279,0.03576170180954155
963,0.7322948879536851,0.07054662907852902
964,0.7673241156424114,0.11052530918450607
965,0.84827346235223,0.23410259049007948
966,0.751513095584861,0.10504325312693735
967,0.7743763597377805,0.12868818493040143
968,0.809387162616403,0.16968758487638472
969,0.8688085583254532,0.2811674342488353
970,0.8923032663206302,0.34221903263054465
971,0.904658001463187,0.3588154163279563
972,0.8970260540009541,0.3480705915170704
973,0.8370480867316814,0.20746747726476716
974,0.7513674022572636,0.0891013505450812
975,0.6111058799455047,0.018543995260697402
976,0.16112281351856192,0.00013617863203145564
977,0.39280414140318426,0.004101490128469318
978,0.6656106790124461,0.019139812228750955
979,0.6788751485645059,0.0232241583781871
980,0.09447097766946039,-0.00014261732485527923
981,0.04125215912453184,0.004408347312521155
982,0.06553316686659591,-0.00043331098338873775
983,0.10679993995131684,0.0034289959464853664
984,0.058239064501002635,-0.000471249812539945
985,0.03992975199072854,0.0030484851407669017
986,0.02787201306932871,-0.0030795046848745983
987,0.03523171566926467,-0.0022929033194187404
988,0.029115565952087835,-0.0020756026004166983
989,0.042979684805230206,-0.001850739451354444
990,0.049147336532416985,-0.002933795532477218
991,0.025147884338287768,-0.001305212496440139
992,0.03312423406954615,-0.001982151005544927
993,0.029164501043950325,-0.0020785979446139996
994,0.031738669594796015,-0.0019045377340585479
995,0.022314628930559605,-0.0018419219965673528
996,-0.021847297741906996,0.0036353688336292767
997,0.02151754816418447,-0.0018783703726955592
998,0.09375840939550546,-0.0023156884986512694
999,0.16547126202629997,0.0026341040488292583
1000,0.07921902765184147,-0.0016960828388759008
1001,0.10731623543163377,-0.00204257929276902
1002,0.13107048691244255,-0.001699229888286441
1003,0.1338384274097772,-0.004162555521376968
1004,0.27965247663633586,-0.0010267911757383674
1005,0.11618955259778493,0.0023043841030838674
1006,0.15236288530679581,0.004267062787073728
1007,0.052662926822484885,-0.0006051158480829821
1008,-0.002580755120166006,0.0008148619488788922
1009,0.030861845496545387,-0.0026374850754679463
1010,-0.003837658901217872,0.005137916887945113
1011,0.013766981715111648,-0.0014621104718108846
1012,0.04561130476858449,0.013962782920380043
1013,0.10111689579644975,0.012269299537956094
1014,0.010719464047296928,-0.0026439570782863936
1015,0.03691317650661943,0.006104681077769916
1016,0.11939839197769246,0.003639800217893313
1017,0.6525799370617621,0.031120581314171003
1018,0.12831225561899173,0.011020233723745845
1019,0.09165098236683249,0.000801337426732121
1020,0.0063451955831538565,0.0014623361315058286
1021,0.032928725875576215,0.00046016943601312477
1022,0.06201741868046143,-0.005413364102365287
1023,0.03913194243643242,0.012957185658882792
1024,0.051109117714687485,-0.0030450825614376786
1025,0.09756929816409422,0.0006349453190827858
1026,0.06681716224499223,-0.0013102958602447812
1027,0.060811048606989604,-0.0012455600160818509
1028,0.001152408192968496,0.00201017141968432
1029,0.02843288460145907,0.012198958554704611
1030,0.07762890393018737,-0.004587125145153609
1031,0.044535577208617755,-0.001129128040313676
1032,0.05077584993402251,-0.0024120485626640265
1033,0.011441994224496405,0.0023117434777327056
1034,0.008903453337324535,0.0031868768933655672
1035,0.06344577309694094,-0.0019231110821019415
1036,0.09448708440120372,-0.0033119605917731054
1037,0.012291507669546814,0.0023686273969039245
1038,0.03783770810012002,-0.001036482284865553
1039,0.040234735596422294,7.891844770741008e-05
1040,0.0589198759245923,-0.0004586870905327889
1041,0.08565778813580793,-0.0010598973343945717
1042,0.07012144702776554,-0.002433047315759454
1043,0.10223615109881155,-0.003959648771935609
1044,0.5653181329213364,0.006277852760466274
1045,0.7197619509531454,0.05382744115684243
1046,0.701715842326336,0.03380338178804773
1047,0.7077915265368748,0.03954085743351579
1048,0.5657015752762915,0.009990364901276569
1049,0.32959318331200504,-0.003952588932043116
1050,0.5210032653541805,0.0038426768437532233
1051,0.7004303595665273,0.0380873223738932
1052,0.7959097828029965,0.15132451277886877
1053,0.7975604812376499,0.14910080644368723
1054,0.7744485524272866,0.12208545538648846
1055,0.7757772476026971,0.11974024778043693
1056,0.7535838622233001,0.09128618067088207
1057,0.6914763003133443,0.03344377662487823
1058,0.7078260064494495,0.043767829360457505
1059,0.5485852980173196,0.003987514800417313
1060,0.6830279986702722,0.02264816422066096
1061,0.7203950857154565,0.05148982072862404
1062,0.7600876455914453,0.09923052181357397
1063,0.7996695738157372,0.1487738314075377
1064,0.8377175633412731,0.21535974608797231
1065,0.8910174742727811,0.3218595861635164
1066,0.8882373330940717,0.318475729820267
1067,0.8447988399327006,0.22220154931674974
1068,0.8002891861065039,0.16010618047385985
1069,0.7416401527476609,0.06724393504352216
1070,0.7514106334011457,0.08496435731468638
1071,0.7433719622336752,0.07564202636538278
1072,0.7505410061668424,0.07610862138947228
1073,0.6955456517983721,0.026859464510572126
1074,0.7023133339353034,0.0391559268991549
1075,0.7515966313444608,0.08702557666897426
1076,0.7122038499274354,0.04277511727766137
1077,0.7276411746614856,0.05670045373838989
1078,0.7358393803521565,0.060451199540569545
1079,0.7222223265368096,0.05213264567862802
1080,0.7952228240655587,0.13817785663019222
1081,0.819620465425158,0.1728835899775133
1082,0.8087183949489151,0.15561264895629573
1083,0.7859473318772607,0.13602291921417503
1084,0.7805847481567157,0.11839653560666613
1085,0.768476342326356,0.11927624906501527
1086,0.7852518426840768,0.13040175599063658
1087,0.7734818630352064,0.12498519256507104
1088,0.7861462710218301,0.13395124691356908
1089,0.7664061712694682,0.10441996430518638
1090,0.7711181087093714,0.10924599943194108
1091,0.7562294820439247,0.09103207379618972
1092,0.7506183840493101,0.09322914042178762
1093,0.7321667348638013,0.06236873242373314
1094,0.6013230002207391,0.01435770077652912
1095,0.659354322720372,0.01700921335637548
1096,0.4107101995674112,0.0038727495846704874
1097,0.23780770497306722,-0.00236417646537071
1098,0.1877656968816782,-0.005328674764332145
1099,0.3569364398367532,0.0029651951455299114
1100,0.7006151343598209,0.03844916077289737
1101,0.7971135796242418,0.14926541491899348
1102,0.7869105482591795,0.13478276637405878
1103,0.7725517856229848,0.11031314173197593
1104,0.7659147980754827,0.10003992760510086
1105,0.7273500910073737,0.05824982370234416
1106,0.7082025993052861,0.04067195057709952
1107,0.7167514684949199,0.047080437540012066
1108,0.4662587064118887,0.003057240047659976
1109,0.6242977130553019,0.011981420074286847
1110,0.6849619160084299,0.026170972030856138
1111,0.5727951487938078,0.009857880247218426
1112,0.6503136103673787,0.01426942722071367
1113,0.5260503858085552,0.009677747538856321
1114,0.6379977272357433,0.014819769550020317
1115,0.4032401354307539,0.004216737815337407
1116,0.46257697954619414,0.006776584954647724
1117,0.3959073455770544,0.0010661632928311987
1118,0.2695067739870941,-0.004175821114088554
1119,0.1556211495258518,-0.002922388532228412
1120,0.10795466206140372,-0.00395880555201128
1121,0.1265821352851471,-0.007576902332414245
1122,0.10605015373195466,-0.007408927373359325
1123,0.11627295663305484,-0.007653408702482795
1124,0.17299200789522373,-0.006399675021951809
1125,0.730266707751046,0.050467013538382066
1126,0.7466359819939684,0.06679240720138091
1127,0.7357916196791199,0.05830786397936866
1128,0.42691670261910675,-0.0015177148465836399
1129,0.39969979393756705,-0.001077042358119562
1130,0.16303590615229274,0.012517391454864288
1131,0.21147258338087277,-0.0061184134633317094
1132,0.1479948545080012,-0.006707028995476455
1133,0.07714397490521532,0.00821118277500732
1134,0.06647962568716909,0.00898503276630254
1135,0.3963295395826674,-0.0009674774176182815
1136,0.5940910361611368,0.004252229805387975
1137,0.5648770522797342,0.005396732938710999
1138,0.09287348648421816,-0.003945490866236898
1139,0.017461805839719208,0.003990790826945548
1140,0.047935197605031205,0.008147033020687103
1141,0.08238598513002601,0.010910664764066422
1142,0.30469271960857425,0.011167024106995091
1143,0.28911530254457024,0.01534444157869197
1144,0.13401548993967702,0.009084521609236812
1145,0.276700725269835,0.015586271670031057
1146,0.3104977454344093,-0.0012276433469134845
1147,0.19934445371373039,-0.0060136928321206234
1148,0.4284460427576281,0.027854535782785253
1149,0.1359952548899776,0.012399772076752927
1150,0.41599696451603907,0.0022706965004108265
1151,0.735779000671842,0.0670380915604013
1152,0.16124761926585698,0.01287962786294819
1153,0.22590516659465776,0.009307902024988088
1154,0.23255295802438092,0.01786069269477185
1155,0.437497451692295,0.030018198246440517
1156,0.2665927856543679,0.017991754669356055
1157,0.36238075344172394,0.0229782592125099
1158,0.2762158276103258,0.01556244328522663
1159,0.683190530082643,0.035920748316347034
1160,0.5562018862312583,0.03016899805863403
1161,0.3148591603877273,0.01743651549697417
1162,0.14538572359875507,0.009660357884598167
1163,0.17545823076107603,0.012758634809752284
1164,0.4431912372340958,0.0021222589740794023
1165,0.13488483071570476,-0.004428528348207339
1166,0.2119480774538061,-0.0066160931598476524
1167,0.1572320409584198,0.014147901812888927
1168,0.21702184704081268,-0.00505341242596917
1169,0.29660484116794983,-0.0033696868738587044
1170,0.15883915838516752,-0.0073462926250297544
1171,0.5248656825041924,0.03253053190880767
1172,0.32578029233515265,0.018156919607575067
1173,0.14631813905220747,0.010876193600475037
1174,0.421489238139826,0.002223082623636824
1175,0.7114927338597424,0.03890171876588411
1176,0.7719827202854713,0.11257117044742959
1177,0.7409961405821689,0.07284425566504887
1178,0.7285712985703645,0.06854999272111142
1179,0.7365594190230439,0.06574624119913447
1180,0.7116407804860797,0.04512654214231064
1181,0.41742417201205073,0.02493043305160804
1182,0.5718840432537271,0.03384964686493579
1183,0.7301504641701327,0.07583433552367727
1184,0.37204822658815295,0.013483025296044324
1185,0.3141845665558755,0.007859441305143322
1186,0.3678021218584526,0.008724182611084
1187,0.2704538509268425,0.0014226327628074353
1188,0.30852114893214094,0.0052790784212351505
1189,0.6168536017074426,0.02934940270742907
1190,0.6720159439754163,0.031907128879999386
1191,0.7279910319223452,0.07057531036847661
1192,0.4896500362215366,0.014245563258887262
1193,0.22943630711539495,0.03560802892600613
1194,0.7362379205041062,0.08590069413158194
1195,0.6120544270031357,0.03278240390059958
1196,0.40649866139080837,0.008842865677756717
1197,0.6214803584645432,0.03600771546488238
1198,0.650788055044509,0.03208427050917492
1199,0.16159286536630776,-0.0017933276667554815
1200,0.6552487302466852,0.03414970373264091
1201,0.21585172533817143,-0.00518540595016935
1202,0.14615721193564782,-0.011299754703927453
1203,0.2216263227170852,-0.001910010198922299
1204,0.8155299910840965,0.1670676285227435
1205,0.836972488881956,0.20150976078224747
1206,0.801923971459718,0.1464813628959632
1207,0.7549395866917296,0.09086799949436714
1208,0.8207390952060687,0.17317488164712813
1209,0.833541483335399,0.18255090785541966
1210,0.7798366256506547,0.11856131461932568
1211,0.8367083868496975,0.19874327225738164
1212,0.8507478713275475,0.21699230605418102
1213,0.7837148718561644,0.12437670502777443
1214,0.8002529287838199,0.1438209287440217
1215,0.7808462735044682,0.11362997519742796
1216,0.8040713561861895,0.16153754813995316
1217,0.8122093718198501,0.17260469566192793
1218,0.8491918413659185,0.21767419282641226
1219,0.8174025039429239,0.17607364963157746
1220,0.8082561038221242,0.1511235749740067
1221,0.8075983008315792,0.15620603202421146
1222,0.8080771359079207,0.15214671022755283
1223,0.8265817301280709,0.17609433132947977
1224,0.744785034023728,0.07181290059368647
1225,0.7135703618054906,0.04554319006331725
1226,0.766604163144796,0.10429895338937409
1227,0.7504718024970821,0.08101157350727198
1228,0.7323911892691072,0.05822474059623506
1229,0.7831784395401248,0.12147515294516131
1230,0.7696396023031367,0.10137802200859453
1231,0.7916542695984091,0.13170505256042123
1232,0.7500673376220852,0.07654255415136768
1233,0.7698375224018683,0.10478966175285817
1234,0.7518463154589391,0.08616994947838988
1235,0.7423056012255783,0.07329130771086023
1236,0.5580672641245421,0.006947945528631441
1237,0.5295374397134198,0.009684006533194428
1238,0.2104527076028641,-0.0027149722068004895
1239,0.24836424378464572,-0.0030794858815412496
1240,0.10266382385141101,-0.0034564118881523775
1241,0.07677719135894778,-0.0036685329277197365
1242,0.03511249984004372,-0.005010103271242766
1243,0.5766732684252317,0.011696978122753832
1244,0.6688129319242601,0.033622631246447654
1245,0.6826279103407855,0.045477026258050515
1246,0.6233693406224294,0.03361611840997834
1247,0.6148357958047255,0.032678191196899756
1248,0.6770749539668274,0.03893841714495873
1249,0.5218952399514593,0.018948667718329287
1250,0.7211473327764719,0.05792634747095543
1251,0.6295033397783936,0.02577366311237317
1252,0.4065374769915786,0.009705796878519954
1253,0.677993342899382,0.03461441680075543
1254,0.6767900408182164,0.030064985585028972
1255,0.39922161715542925,0.007819098438583916
1256,0.12221859325248051,-0.005114345952365429
1257,0.0888462624430944,-0.0069841634540144665
1258,0.07573165360623987,-0.0019450612576899506
1259,0.07522456805777769,-0.0012648639451985355
1260,0.05933147016006571,-0.0015856087943688507
1261,0.05642520567876266,-0.0035371472815993177
1262,0.08393174532932704,-0.002124787489350577
1263,0.18299905256196164,-0.0037191212599297085
1264,0.39274523960541535,0.006226470786777044
1265,0.39773672412180316,0.006485294193825583
1266,0.4946285388864553,0.013770057195515203
1267,0.6052645252921349,0.02157393315781854
1268,0.33978728131188235,0.0020751269433092884
1269,0.22774524710159486,0.00039912147574186485
1270,0.5216313671722959,0.016457291774503988
1271,0.37115774775553456,0.006493226844887678
1272,0.3963797140224824,0.006877001713100128
1273,0.3982634381921879,0.007878350483785213
1274,0.25708423160602095,0.003282651481933338
1275,0.5197840802655066,0.017013038605044536
1276,0.7301394473102277,0.0718642218174437
1277,0.7213837317610092,0.06365124931482136
1278,0.7591870922326854,0.10315345552747729
1279,0.7345092929691389,0.07467974939093477
1280,0.7397072624214559,0.07370926992377716
1281,0.7481003369224013,0.09042918841407252
1282,0.7268408515280294,0.06068714919889118
1283,0.699150509424812,0.042786005498535506
1284,0.7392468946558374,0.07408244828289046
1285,0.6924128820090002,0.03788899089078622
1286,0.7440376000050893,0.08464521911260725
1287,0.8057830036193872,0.1556481247828847
1288,0.7983819473989929,0.15117944545594247
1289,0.7335463846393752,0.08170919688335423
1290,0.7498479751422672,0.09033128772447602
1291,0.7677777260458436,0.10819694009477779
1292,0.7875320971917599,0.13767957772101075
1293,0.7915598091183222,0.14666939087667943
1294,0.8112053203080608,0.17685949072674778
1295,0.8024809445461886,0.1655102212751618
1296,0.829973033131875,0.19662978342600568
1297,0.8187502193985121,0.183931299365715
1298,0.7895998393471096,0.1460040897945583
1299,0.8467999331731763,0.24543069808664647
1300,0.9663660097082474,0.7468013563395054
1301,0.9504402658073565,0.5567872705554601
1302,0.9422049998903961,0.5023991690361739
1303,0.928280823926266,0.44722627368644663
1304,0.9011685224235666,0.3701273392063336
1305,0.9030614817966169,0.3683393954455124
1306,0.917881310735353,0.4187211744370142
1307,0.9318672303709845,0.47548204403827854
1308,0.9538684369980467,0.5518374306251129
1309,0.9549430891408176,0.5592348576361339
1310,0.9196812562504322,0.41985937007604857
1311,0.8700437216793119,0.29500988820489665
1312,0.7994680844197725,0.1571230540228637
1313,0.8413797290006795,0.21924729830527673
1314,0.9084184320534209,0.388310183036773
1315,0.9082995892560951,0.38800610371626787
1316,0.8931885414737065,0.3478792536832652
1317,0.8709241791761743,0.2911043595156565
1318,0.847862785120626,0.2520300136968109
1319,0.8842579917645009,0.3419844720191896
1320,0.9179900847276469,0.4323660263726353
1321,0.9411489024733389,0.5232152745355437
1322,0.9357969420194548,0.47836497856144644
1323,0.9527918785107891,0.6829694828385918
1324,0.9466237829189053,0.6759628090221823
1325,0.9525575947037427,0.7078555610040023
1326,0.9443210203542219,0.6112892053941691
1327,0.9334562721922243,0.5167910354147657
1328,0.9415186106657586,0.6951350621320315
1329,0.9533298076668612,0.8059115648979371
1330,0.9581234706171047,0.8895973022237653
1331,0.9603930831484869,0.8712612583583678
1332,0.9582630686427809,0.8434285273295202
1333,0.9561435493036126,0.9009626095587034
1334,0.954144070066541,0.8306339642099597
1335,0.9605808711189917,0.8672916149165556
1336,0.9372303250697499,0.6108209073657359
1337,0.9459074705685706,0.7488151200082261
1338,0.9491363246949136,0.8082265509452501
1339,0.9490087642781105,0.6789108158813968
1340,0.9517517979372186,0.705849591751542
1341,0.9390866032953727,0.7424240469851023
1342,0.9593383860278554,0.8598422907458249
1343,0.9592519554720645,0.7911346814863037
1344,0.9475080439950306,0.7931029935497645
1345,0.9481431421167243,0.7825436179527382
1346,0.9557503930098727,0.8449967828144866
1347,0.958808051944774,0.8772547906427585
1348,0.9512529967202129,0.8031943695857595
1349,0.9547617305604751,0.8241735606507951
1350,0.9487351379017331,0.8151773135856907
1351,0.9427273049399445,0.7841526845798186
1352,0.9486156211977501,0.8399386277663387
1353,0.9527132841603095,0.853661607186789
1354,0.9513702003800383,0.8409602716270931
1355,0.9506602637081848,0.8494833653592698
1356,0.9588178168979068,0.8806510252014176
1357,0.9523356468178468,0.8420258163613306
1358,0.9601278069447073,0.8722406555544265
1359,0.9573377979939451,0.8275062452412943
1360,0.9581317239759074,0.8801834640849245
1361,0.956179104608562,0.861724898467196
1362,0.9542691267529229,0.8912538374791391
1363,0.9538248758706787,0.8127309195836484
1364,0.9494477726367582,0.8770962947635216
1365,0.9566918229809372,0.8949500205665883
1366,0.9580113400269729,0.8993207564235991
1367,0.9583933031348282,0.8857746007362742
1368,0.9605608403511529,0.8559287872454425
1369,0.9591611901695143,0.8881851433899572
1370,0.9583123461844882,0.8600929647888004
1371,0.9537555728175411,0.8952879453593817
1372,0.9435660820518459,0.8951970342479957
1373,0.9419129897667269,0.8953452929550255
1374,0.9456053546164606,0.8988946103798154
1375,0.9421479446055174,0.9014070161026707
1376,0.9367321137862176,0.891158455272763
1377,0.9474360294285463,0.8941401289878657
1378,0.9465379160172372,0.8998810752369887
1379,0.9499701925419324,0.9032690057722946
1380,0.9543777447019036,0.9080034825834474
1381,0.9585612121342596,0.9040347532662376
1382,0.9622194897964051,0.8211710034387775
1383,0.9481783026837638,0.7060497650083085
1384,0.9533242114866028,0.7738144707788965
1385,0.9631907066209704,0.8122115811576058
1386,0.9555305431102262,0.7350054265678979
1387,0.956938642975203,0.6789423935398483
1388,0.9539185291622355,0.6220335869573729
1389,0.9621012570776358,0.7600655036036281
1390,0.9636566882692622,0.8331012936062187
1391,0.9736080673221742,0.7981240010356262
1392,0.9725717561399634,0.8450897620933971
1393,0.9643079537586406,0.9127788791034562
1394,0.9581853115543475,0.9093555486926971
1395,0.9529347672869769,0.9095299179363868
1396,0.944327703698557,0.9046059842340707
1397,0.943490810941703,0.9045980649233556
1398,0.9524011812263677,0.9077823789045364
1399,0.9563018508139415,0.9039427242337779


==> figs/turb_res.csv <==
x,0,1
0,0.1043259418286813,0.004876514717403812
1,0.05647564233961608,0.0051697610277017456
2,0.0649442326918595,0.005178802434814566
3,0.09267334324615156,0.005043730890352129
4,0.09347749495416222,0.007218578705394716
5,0.024215257908318452,0.010619676118431502
6,0.03636718672632368,0.00863875506016411
7,0.1313751926285131,0.006357305384312966
8,0.14865092556871906,0.0154782937513499
9,0.10865960662897711,0.011864680489485621
10,0.17674459454819202,0.009994532774052656
11,0.03251714841208356,0.005985986808589645
12,0.06958556489625423,0.003643129800706803
13,0.03169231645288789,0.003233078597887509
14,0.08757104554554956,0.00820664364284045
15,0.1541115863568978,0.005946277771359091
16,0.013860165719136619,0.004894884420494884
17,0.167018536927374,0.004395218549754665
18,0.042612348046832116,0.0057415388485025
19,0.007995915958442512,0.01161445221841137
20,0.020456523908716107,0.005831503773087644
21,0.017390596423390803,0.0023581620621136307
22,0.00195889259416393,0.004585030082066677
23,0.02751965126109235,0.01531594555041041
24,0.02580403803060982,0.01129605386682317
25,0.01962246763682418,0.004324335323955916
26,0.03496369595408044,0.01380561376823912
27,0.05595385544851783,0.017783338842210575
28,0.05545555858329332,0.020212718840002787
29,0.0690298032021256,0.007997360921770532
30,0.06085455824727548,0.018928616978717616
31,0.011933616060140761,0.003755044645783842
32,0.005600783719236113,0.0013636121864224332
33,0.048375246690572804,0.01954844028219517
34,0.013238515622203462,0.010937677156001639
35,0.02508438271162572,0.01652675319072125
36,0.031040070723450386,0.012648000471814733
37,0.045810615006399824,0.02158901829137417
38,0.10431203020965674,0.014804530073416484
39,0.0467144559167616,0.00389087119729023
40,0.007809566732455031,0.0032207694606696535
41,0.014754842598819207,0.006869510522988162
42,0.06387844131324882,0.03217497312117459
43,0.16909892861412545,0.016561093073480124
44,3.163481336088125e-05,0.004242468022356685
45,0.012045318288468998,2.005246754710477e-05
46,0.009305489502125619,0.005733401527124454
47,0.0062891001604821195,0.0061524549007215545
48,0.03580001223006091,0.0160070903479951
49,0.02266831561229754,0.014339514991354954
50,8.175070878602142e-05,6.897943251236993e-05
51,0.005707304918581513,0.008731669517012222
52,0.011684674942636697,0.003028693656645043
53,0.004136154163071781,0.008033304688888368
54,0.009196971885934047,0.003654827043737374
55,0.0013722277176491104,0.0002539960972925692
56,0.009730568507120507,0.0050430815271386015
57,0.006632164059429124,0.0026083036884144845
58,0.020139027930061393,0.010364075541813109
59,0.006071584402899122,0.006303417191887692
60,0.004349279922817417,0.0018406083355064218
61,0.00683786590058133,0.0018640891790624448
62,0.00957418070750915,0.002664016204251579
63,0.0077664974864587455,0.0007337966380265987
64,0.004563759989673066,0.001109396999582235
65,0.004212675195258253,0.0021830685704079256
66,0.0023586477462277378,0.0013312711112584558
67,0.008601737369690943,0.008765332033079887
68,0.009745358918801794,0.0055349043630227995
69,0.0028699983795577033,0.007373597115220926
70,0.018671565922209976,0.0025920148283232053
71,0.00898170434739931,0.004510532267914147
72,0.00597513065389732,0.0010250816686050018
73,0.010367826545958136,0.008349684801685242
74,0.019679795611331152,0.0020497723767578524
75,0.02003789698694336,0.009167191392336904
76,0.019157807446637642,0.009046531136158387
77,0.009208213462595594,0.0013164033023368993
78,0.013362728733772755,0.013822704295740437
79,0.04370263457739043,0.02016658943972871
80,0.04615154013206335,0.014952830052743588
81,0.009259382997374943,0.01467192811775768
82,0.017783688736979997,0.012211736574152962
83,0.02108800856224302,0.013321514344507707
84,0.0017400896786577968,0.003686462624475112
85,0.03363502827506393,0.010946775635867885
86,0.05543503468800459,0.016343574879658873
87,0.010304671283457023,0.008178574093509833
88,0.01070159679170224,0.005987033880881745
89,0.02248212796585103,0.004130893246282449
90,0.014312919674472901,0.004595936421892904
91,0.008419471391194588,0.007165879068465053
92,0.010910369809689069,0.006929823116632525
93,0.0068904104917451026,0.007776718319743234
94,0.01455007515355633,0.006265594405674035
95,0.010376118860988881,0.006499285822442677
96,0.004474959002457202,0.0018407588920803658
97,0.001237642715057663,0.005511982101381929
98,0.03432429817435145,0.007155663449848082
99,0.18330968488015298,0.014215761127019746
100,0.028004798847690693,0.012500833446236294
101,0.03731829512631327,0.015488663062060301
102,0.03326323960268923,0.015103788065373009
103,0.010238995420398855,0.013829797599675474
104,0.012043302557698435,0.01309343405996628
105,0.007967483821184652,0.013148469288761382
106,0.006006018090210702,0.013670043098293637
107,0.0034870085021687716,0.013107411540668627
108,0.01398642185497289,0.012771375632387675
109,0.012993497041924564,0.01001494331894129
110,0.01075617519428912,0.00449356656832693
111,0.03534525264910274,0.01197790329074638
112,0.008336220047804516,0.011825139532652466
113,0.006707197577110996,0.007472080115233263
114,0.011591337897783546,0.006815565772546122
115,0.014334972219779144,0.008316172768213162
116,0.019341411634747036,0.008605634769822037
117,0.02837968050332057,0.007165547844062346
118,0.04113794727210601,0.008284848284485058
119,0.23539348139417096,0.009312459603411712
120,0.006132463577270278,0.008487730629850886
121,0.06986257434075868,0.007549586110802441
122,0.03774528634870279,0.0074864477141647675
123,0.010482694766431988,0.010012809271451645
124,0.021929239064129562,0.008922642034819808
125,0.06485224308220895,0.009810741592238145
126,0.04323325076903173,0.008450342280345947
127,0.019265021252275236,0.00621749251315374
128,0.0005495891525530011,0.006914898150824059
129,0.006248215236282023,0.00688428841084099
130,0.02536319676268209,0.005916308417496905
131,0.02996347313374942,0.005877178824349136
132,0.045260804554704465,0.004826338565206083
133,0.06123302580462793,0.005379672158009207
134,0.012690689550744039,0.006053275713232727
135,0.01074169986766245,0.00688540491602185
136,0.04317663749093291,0.005763569097650098
137,0.0009712309393281465,0.007163712897496096
138,0.0014895651077127675,0.007582709729890497
139,0.03320830466298791,0.006199134741713954
140,0.16607715351305427,0.0034161843046055206
141,0.15856712606124254,0.004672076202050686
142,0.005580009200507247,0.008412791128425393
143,0.01579695598931037,0.008568504073675444
144,0.03121397121724248,0.00777297462284476
145,0.017461079276394897,0.00850159260267145
146,0.04279522991215759,0.007613073226002017
147,0.01601205305570591,0.008040287430986514
148,0.04343153803542174,0.005840070244244759
149,0.03173279005687618,0.006191852336033551
150,0.12509824562030397,0.004744749705515633
151,0.06577071362863729,0.005321973467513057
152,0.06307648216003194,0.005397812621412586
153,0.07633509610376157,0.0052777374319432305
154,0.17038705672800109,0.005433319575915309
155,0.03137552323540743,0.0070816382981645325
156,0.001025947277318473,0.007852865863870033
157,0.02366172328753849,0.005982560474565104
158,0.017869806271326616,0.008616850180482534
159,0.08403766339374469,0.009435141108217738
160,0.047449676969532284,0.01325564002409342
161,0.004087167279883008,0.010656232951882297
162,0.25903436335010965,0.0062285358198112956
163,0.010601380188386189,0.000878285797022399
164,0.02976197656702917,0.012012742478949137
165,0.06203082199188048,0.012065360490605442
166,0.22131770382328583,0.008601377880341397
167,0.020239626931613186,0.008659996297290484
168,0.090276656010572,0.01662718273994452
169,0.10486484394346404,0.008612807540676188
170,0.24352736361973057,0.0014086345452131478
171,0.04387591397331514,0.0007253539149223494
172,0.07505782375054526,0.005720790698682473
173,0.13245763111215908,0.011602490151020866
174,0.05543177960261958,0.017713066576326958
175,0.019904127100814017,0.004853166658218042
176,0.02229031462748232,0.009840347276902216
177,0.1309191170916003,0.009161713636037506
178,0.041541723343613945,0.01013440331517785
179,0.05976011618254018,0.009628946545832687
180,0.06639891093375344,0.009798676939317665
181,0.010954414135588106,0.010199935756388608
182,0.017331058185363013,0.011920888306049059
183,0.06584917521931144,0.008511097493277168
184,0.1325800447660166,0.026570397430117743
185,0.040171059727706626,0.01534653056766544
186,0.04585513608155556,0.017757429988461554
187,0.0017040239752615927,0.004298514370216014
188,0.03157475966347456,0.012485437454868138
189,0.009449893753541216,0.0062949811600441635
190,0.006204756567478986,0.014126613677170136
191,0.009374740595149533,0.00882731310258593
192,0.005444418171823395,0.00302797185714547
193,0.007628646834451636,0.0014616984319192616
194,0.00268021350450931,0.004922839773449761
195,0.010250450993971705,0.0032404370158817114
196,0.003803877034439407,0.003666249851684872
197,0.001270734279259389,0.004279690618952281
198,0.0018844322642047606,0.004945043929173165
199,0.017952328872448575,0.00017158978343254083
200,0.0073217312225205555,0.0036638666429229527
201,0.009105683499280426,0.007362256267261669
202,0.010702619514954992,0.009430997721335543
203,0.004853501068175281,0.003764007852100376
204,0.005975797481742595,0.005279512179638374
205,0.015567060094537455,0.005118882217535814
206,0.012474941854419774,0.0038243682198580986
207,0.004954751859327811,0.0042264021474083535
208,0.026095940442148136,0.00419122990517834
209,0.0016165473445030054,0.00042699059425369
210,0.008660297594901278,0.001475240712032616
211,0.003675773717660036,0.013523065441989002
212,0.01065664600574523,0.004631437909395131
213,0.00289177949593733,0.00011973292851413797
214,0.0013582287401778803,0.0007132566997497258
215,0.004990020882776891,0.0028225185272002795
216,0.003268530364290867,0.00033092333964068743
217,0.006113706204198599,4.5788034225224816e-05
218,0.0024599163208320896,0.009082146503788108
219,0.007744728899856668,0.002533671425888534
220,0.00685866940847113,0.003232147824545145
221,0.0027377085111562893,0.003298930963711144
222,0.010361796979821314,0.001072047842325008
223,0.022102860235647337,0.0006430175656517434
224,0.01793573335477916,0.002703823572950931
225,0.027315368367649362,0.006605848850609997
226,0.023947812508014032,0.0006456753607302357
227,0.02578832312348045,0.006298883786028969
228,0.02677119847610321,0.0028626346011274006
229,0.013460911864539904,0.006773061473511727
230,0.012420322433713604,0.005753427750080101
231,0.0052480974783781775,0.009542167292838716
232,0.006150050537327312,0.003197557394884351
233,0.014640693098965651,0.0091019518373891
234,0.03038440795458286,0.007905651273701726
235,0.07153742385672113,0.01286027691890576
236,0.09080438561171311,0.014773518015755431
237,0.19287479043169542,0.017416502732931036
238,0.08468267554053,0.02136750297330301
239,0.09054523780797263,0.019285418152695986
240,0.1619830626151666,0.014525266524814402
241,0.035807598689770015,0.013917662808863265
242,0.0283135203714473,0.007564362221518767
243,0.01934496288113008,0.003269761490783299
244,0.043061690660573304,0.00785578878579768
245,0.16166879691415348,0.013630235849065017
246,0.1839245129911824,0.011738466552581133
247,0.21224261756169094,0.002200946405015513
248,0.11926179656972541,0.005091128945010501
249,0.20769709779526624,0.004620345727990673
250,0.24425304559551092,0.014520401258270657
251,0.0639624842999279,0.011142295032115468
252,0.04813538665193727,0.013428128135351831
253,0.008986888709337532,0.017193412675723215
254,0.006233560219834025,0.012765372651873007
255,0.00657537272061251,0.014348375203448616
256,0.021044676809667137,0.012255559388338347
257,0.018154535116366277,0.010198226458974183
258,0.09105871619104677,0.008681459722394088
259,0.031604629901121076,0.011609670469128391
260,0.032192908365074796,0.011494254678834885
261,0.03594306007710085,0.012876310104764857
262,0.029625552642762537,0.011968615130821501
263,0.01973571805196815,0.011537373799920151
264,0.02013355679487723,0.010443910325507845
265,0.008577542247563782,0.016521285221988084
266,0.04284662295887123,0.010925826976402243
267,0.02444003412353142,0.011479528019747224
268,0.05892865129333505,0.009804433599749663
269,0.034622125763183964,0.010087503552092208
270,0.07458119857005532,0.007053292787002506
271,0.25394162866153613,0.008841671877338135
272,0.13023706579541364,0.0056322518008918784
273,0.021160009330192575,0.007777900115219817
274,0.09587327783533775,0.00461948433692482
275,0.06511525495953824,0.006016205384671321
276,0.028595949692685932,0.006426188788508343
277,0.0016602039523188616,0.008551617476948391
278,0.03540866187169568,0.00538060311925501
279,0.06579377941514017,0.006076147351989233
280,0.012267292290895862,0.008017916161908481
281,0.020612520106523674,0.006656587661027684
282,0.013847956382270793,0.005958081820007205
283,0.03864393858111839,0.005781019933644898
284,0.005737139268883376,0.0064816786933786005
285,0.025236093122554783,0.011222029750812905
286,0.012562076834880448,0.014902314520141865
287,0.014836920181812124,0.013675338173208517
288,0.00302413104732986,0.009705743458211805
289,0.0019092100837341391,0.0121095087790062
290,0.022704395163208175,0.01663573425893592
291,0.009746502186978876,0.001272990530511513
292,0.008677734726437144,0.011613421944939563
293,0.04807107104740923,0.008288754118791705
294,0.21046261279716216,0.0083466864939594
295,0.05085081439772793,0.004951837527721027
296,0.07549349826324903,0.014590974999904877
297,0.052237579543700396,0.0030112846423213414
298,0.11586599887239135,0.0053938804978291895
299,0.040438979817469745,0.005485131295468897
300,0.03853082593306589,0.0052333821602518205
301,0.012017964151057464,0.0075419064699581775
302,0.006113390275757989,0.010216630233462807
303,0.013437006687015682,0.009268277378478653
304,0.016665926268238512,0.008689691272230172
305,0.06129739163795045,0.007788755467663371
306,0.008239861490903125,0.010355163622087417
307,0.02278349864050748,0.015256831748173796
308,0.08365073436812345,0.008379976367640807
309,0.0822567012516324,0.009229528737505311
310,0.023992908523161674,0.009307205739441405
311,0.030665915918068956,0.009825520137480571
312,0.052464800302516906,0.010272573854997313
313,0.020407555279178265,0.014078890217777603
314,0.04525643851200681,0.015395236805891135
315,0.01930124612939499,0.01136960478929475
316,0.012872550583175147,0.016822589256158288
317,0.00040277836310612797,0.01603526120051444
318,0.012582863196800199,0.013355690256931153
319,0.06851081761911233,0.014314502474054011
320,0.018328864377843743,0.021337033123842192
321,0.012575286793480786,0.014509721372372745
322,0.004268917111611807,0.012856838241784692
323,0.004498994431100194,0.008208191466389677
324,0.008212678034335936,0.009713240699172922
325,0.06466438736613517,0.015509168019357835
326,0.019165848201616903,0.0064059052974075725
327,0.02858465027131512,0.012476477303432328
328,0.048956064141906265,0.015486411976532848
329,0.01769686647318285,0.01020860699809938
330,0.042874764080847214,0.007605908168504094
331,0.09068342084814666,0.0019098084968526777
332,0.04802408416269356,0.0050263954383239495
333,0.08375601441989863,0.016896503683695607
334,0.002226490167600237,0.0038275746359678047
335,0.04605579399927201,0.03632791314241495
336,0.125128336754539,0.01195494308123473
337,0.09290886112982266,0.007262757751710895
338,0.08693771256039373,0.023324411024572778
339,0.24961830058064355,0.016829995513725805
340,0.0026699230373641303,0.00592303733422507
341,0.02796932174540745,0.022091692751316352
342,0.08133707733721951,0.013634849581153137
343,0.0465052687464218,0.01236126097848319
344,0.09314746760472914,0.02210273642725849
345,0.05485738082913583,0.01920257689652432
346,0.026170912276641645,0.01626493892002443
347,0.011983707380604947,0.025638123333768303
348,0.07114607306103132,0.009319567234051586
349,0.04277323444332061,0.01568894792364888
350,0.25496076684633384,0.013149694269333292
351,0.0055147225541395395,0.0007942398345067991
352,0.0012157089041509028,0.005007809551260123
353,0.017052216326498115,0.0015865630772508577
354,0.0026155859071715915,0.0004993633894950222
355,0.04581853347593512,0.007119380346002527
356,0.031019031888371296,0.007524888053854428
357,0.02513701569990867,0.007146180213998821
358,0.012447801254157786,0.008801925732574989
359,0.027260736042061806,0.014422657926260907
360,0.012994152282351124,0.006979618158046957
361,0.016121651396098002,0.010381524438124345
362,0.02443931033267377,0.01184751306817311
363,0.009951500033433036,0.005407547303925175
364,0.01697212905032064,0.013280138858631496
365,0.0031714081477353107,0.006953506524677522
366,2.811831212978788e-05,0.0037806546041567746
367,0.03478757057597748,0.0016133517718585066
368,0.015191063321200904,0.00271679209663539
369,0.02426535814232844,0.0006279461789402974
370,0.031159538797069897,0.010786449682046673
371,0.023145890790165158,7.739653291510828e-05
372,0.032516217939192016,0.0018707782150254593
373,0.03940704389810612,0.0024976766120696214
374,0.022600665664216923,0.0013727892661846708
375,0.0188156189415587,0.00106993474776107
376,0.00041960088723558275,0.0007640009156253402
377,0.01303077622048776,0.007542307167625439
378,0.02674053600668258,0.006785041737652486
379,0.03290921299898941,0.012098145931161985
380,0.025107244499750214,0.019000741387918962
381,0.026556112593755565,0.022727462167389745
382,0.0017547058840681196,0.005587383757687248
383,0.016721201648039363,0.0027117362193125327
384,0.018845531617871614,0.013146765268810368
385,0.007521180334870703,0.0036292900222888447
386,0.006257458834861951,0.01430187887727924
387,0.007920107062964865,0.011694647577440154
388,0.0008009479031678701,0.010441033327034652
389,0.043560586722870887,0.007072374518024116
390,0.02828006350121004,0.004760033955235554
391,0.011409190082602993,0.02788193805510908
392,0.0021763625661650465,0.003664832579275218
393,0.014066718175793747,0.011585746279322295
394,0.004434993656230346,0.021012112092534396
395,0.011003055319560806,0.02405111332339982
396,0.0036935134168094574,0.005886692860160692
397,0.0015062174711591991,0.01466746909526162
398,0.011390290528573765,0.0012327169119280557
399,0.009309859651755126,0.004877993152220372
400,0.010640626210622783,0.007755296841874815
401,0.010760327028335404,0.026576743119104185
402,0.001113184943078216,0.002612881697266478
403,0.029561551631392513,0.03550915152073236
404,0.0017692618574045582,0.0008751579467584092
405,0.012430060385913544,0.04123800852076076
406,0.020416604425232743,0.016414127879564644
407,0.005314035060030142,0.0032972326152434506
408,0.004189876193071318,0.008124269667539694
409,0.11848711776522813,0.0008072141714643398
410,0.0182601009711042,0.010274903726289059
411,0.0015424280837513793,0.02203114086184091
412,0.005378746708405435,0.004980832939275495
413,0.000556519768958319,0.009885789608618606
414,0.010420190069221125,0.002921753799256105
415,0.004407615089654149,0.0018211401596664872
416,0.03218947029871677,0.0010232561128947493
417,0.0021313623010342786,0.025148026576144608
418,0.016224097961020312,0.015609917375939836
419,0.019424230321803737,0.019050562801378235
420,0.009418221747991451,0.008563899353754956
421,0.0015232636493556218,0.019969409260809035
422,0.0005777039211143364,0.003227785725202381
423,0.003045850069569589,0.00609633807833862
424,0.007427858067952098,0.013185774912928744
425,0.005856447920132624,0.011230358756311287
426,0.004245864487886664,0.009681420990686404
427,0.29425590285766584,0.009048944984246625
428,0.0074716595971639245,0.005725232410356669
429,0.09192538924965243,0.022265892952125013
430,0.014847021336203303,0.007515867837052992
431,0.0020161514220338184,0.02122058932282722
432,0.010905032499951006,0.01051647624759433
433,0.016976551131135054,0.01171117439630398
434,0.00466945690274978,0.008615331157833556
435,0.003443728858288586,0.004425151884918571
436,0.002046721058147405,0.003255399583812546
437,0.009944840559718116,0.004716975038744464
438,0.0029675320843265407,0.006042359146402554
439,0.06453886888414462,0.003882033209375753
440,0.270648515967563,0.0002739206658134291
441,8.731035202602655e-05,0.007329472226005662
442,0.1515979236113913,0.0043459458704966005
443,0.04319098957257757,0.004839410299304453
444,0.0032433051363632837,0.00416598808434813
445,0.00741189962915175,0.004476598670195532
446,0.02470772914867276,0.0022664409415829373
447,0.008446248289981436,0.0082040085543857
448,0.03054330686491551,0.015212502459522399
449,0.03716026494703002,0.0032382813939542364
450,0.04852265471858455,0.009870739564389077
451,0.0017761116881759298,0.00862528223611762
452,0.015853621186259215,0.00753044661913313
453,0.019525597079201873,0.015189602017796025
454,0.057784557765415356,0.01553852548333335
455,0.0007495610731252933,0.007680196742372206
456,0.009545995707816446,0.002751387819333609
457,0.0063950941337395095,0.03150408112076741
458,0.005288369743251531,0.001161271259998986
459,0.015135746384719817,0.01588944515315016
460,0.014598136734696232,0.013847391781797391
461,0.007912123178264063,0.004655679323469886
462,0.012873885202180801,0.02892080544866371
463,0.01258099586718786,0.020574397957371482
464,0.02461880865027355,0.011132178464265396
465,0.018140144116836843,0.03330650296322968
466,0.014103503449886423,0.005294095898709883
467,0.019957204645999593,0.021638840834331763
468,0.01395124903845224,0.004813149553486551
469,0.01950306738591323,0.036104546777234625
470,0.025548889872294755,0.036308582090379016
471,0.02921688474131845,0.018388299629064297
472,0.027687950240204318,0.015859896680026853
473,0.024464314771740714,0.03780261488372427
474,0.028654203504358322,0.011840748618098695
475,0.031550834215034906,0.008842699538601284
476,0.025431351636361232,0.02723916664215187
477,0.022283804438882227,0.001726092170364013
478,0.02057649139236406,0.008365673682548258
479,0.020905313751834576,0.00011797702553117961
480,0.03414236522338132,0.05100346932567146
481,0.024709237862907907,0.00873632802025659
482,0.030546876518271593,0.034806386833133085
483,0.043096884429531634,0.07020267698514582
484,0.03743088335952782,0.055733653715561604
485,0.038671490907602246,0.06066244273989008
486,0.046716392801015694,0.07825524423740926
487,0.04657908320042958,0.0825685266041829
488,0.05571758352220069,0.09281917157051633
489,0.05343912327031386,0.08709573623530897
490,0.05916567441657539,0.09458088758622318
491,0.0550209553103812,0.09286270583499445
492,0.05201090970534494,0.09104270496146594
493,0.038393642330736166,0.06841801235293266
494,0.04147114382387285,0.06343982707183304
495,0.031199995279885484,0.0023222755696656883
496,0.028915720280142554,0.020669827411080144
497,0.03401097785054208,0.032403895476833644
498,0.04889656756236016,0.0776414316859999
499,0.04273266496813477,0.07422697078779483
500,0.0635201783345214,0.09811239740356781
501,0.061286379421988446,0.09375431998954009
502,0.06281560125866192,0.0964732922255106
503,0.07161148204236245,0.09332902507494623
504,0.06355903106908445,0.09103241521555527
505,0.06080934728209131,0.09127097005937934
506,0.06363506441317646,0.0910326747771979
507,0.06041682463169762,0.09220380133280326
508,0.05930197011404581,0.08131745883598529
509,0.07135533608144606,0.086093685454944
510,0.06364549621178117,0.0907326559709195
511,0.04745536618082258,0.07782796260304359
512,0.05166615177645095,0.08022458068609306
513,0.05197775485917533,0.08001638344244866
514,0.03839191516875273,0.04471535427526918
515,0.046418385139460394,0.06903853301842444
516,0.03323617657881783,0.037675680993471405
517,0.029272024355762705,0.0192118290102814
518,0.04606378665707944,0.076420980359164
519,0.03001593685320547,0.0034204250458942376
520,0.04262557972990222,0.0605746308793641
521,0.057481173134289465,0.08576871974205524
522,0.06548113795633448,0.0883015310482882
523,0.06506177367180455,0.08103394748350445
524,0.06247654563511751,0.09198057868142484
525,0.0614590364227956,0.08560926532513924
526,0.04355267575888555,0.06827953167041578
527,0.003367430451441389,0.020257477223262876
528,0.9418999084146891,0.9210317008072363
529,0.9461235053558686,0.9116392054211688
530,0.9527787339239623,0.9188976447768062
531,0.9613321024507447,0.8959954369156617
532,0.9543473383020308,0.6529644050092485
533,0.9546733631773555,0.6186339148230144
534,0.9608564234225646,0.5987172348439349
535,0.956453640074848,0.9019130063244083
536,0.9652979764845627,0.7311713309988405
537,0.9428552258688948,0.5308159088945269
538,0.9022789114877052,0.4026951944479503
539,0.9535722190728355,0.5840095165408622
540,0.955812987683016,0.5971440157433645
541,0.8464874722323321,0.24884763999161008
542,0.7710140243394473,0.11723378888216066
543,0.7715808375232037,0.1155535026105568
544,0.820058294790506,0.19329702372162474
545,0.8060108684901274,0.1633001003829081
546,0.8363441910398031,0.2113202327476979
547,0.8252708943333757,0.20323043045764064
548,0.8086853229330251,0.17344343843090856
549,0.850737345487787,0.24595085545213333
550,0.9216699300566065,0.4669901335995175
551,0.9134524298625457,0.43550544428489324
552,0.2842346751751448,0.21660047471912586
553,0.023433441507529573,0.03944872951046752
554,0.01996826359859638,0.022829028884626346
555,0.033908557306264964,0.02753716433253872
556,0.006560332688345327,0.008885872318139254
557,0.006362565944920129,0.021506928533864322
558,0.020923195940089512,0.017516649690917208
559,0.011632540089439702,0.02229171995170237
560,0.015874664034774,0.008824954381565359
561,0.035183266040415884,0.00789592277972418
562,0.0671813717817038,0.022530752333991697
563,0.005596717220082925,0.0018584835740692446
564,0.008161653284285197,0.00417480782832913
565,0.00727936745947666,0.005092337994672222
566,6.666896140505862e-05,0.007938870386778776
567,0.018130862519764035,0.0009366209846051674
568,0.05414850327609322,0.021576686430724606
569,0.002822258774362374,0.0013868069031442928
570,0.10285708899004531,0.01249759958429262
571,0.008411553105632158,0.004406214886112838
572,0.00797069493531842,0.007059497307938006
573,0.0015580279397109688,0.005763997811833917
574,0.02442368175843731,0.008345301527104523
575,0.021919099563778667,0.007651545599686846
576,0.00896718067453444,0.008406134853906852
577,0.01771996386838629,0.010133988983080268
578,0.0005145987406272312,0.0025304120430580824
579,0.044149701432695664,0.005191255043119923
580,0.03384368849766692,0.005100248733394062
581,0.09284372252612766,0.0036716731108484245
582,0.06984807207220842,0.003959182764923828
583,0.4693353667841115,0.009435851451063109
584,0.2660987498432218,0.0013489719102640803
585,0.03646021307932315,0.004637763929542793
586,0.0073215785390550875,0.007454299619063246
587,0.09037226107749408,0.005370104486835132
588,0.08551208542816663,0.002985212425824696
589,0.006770999481564677,0.0062533091355666745
590,0.01683031939814561,0.0065708137172633685
591,0.11114343914026303,0.02821336733040347
592,0.04452686474705446,0.006890783378138345
593,0.10117943002453261,0.006147727725063706
594,0.048836361758451075,0.0017711405899613064
595,0.045130001431946454,0.020177071552148117
596,0.13221822700725977,0.005408065214355821
597,0.10119019351635922,0.016532384712813417
598,0.15304745135024117,0.0022969511062721614
599,0.013958341336121755,0.004215304646963741
600,0.0404631738457526,0.011386584057386805
601,0.05644221554542822,0.014456138966998815
602,0.012935679234961861,0.0009323699423861992
603,0.000318713510773061,0.008783657633996265
604,0.029187162249777132,0.007926259090523732
605,0.06910781678869171,0.009264708675191663
606,0.02555891954108075,0.0035125378743533255
607,0.14760964665726492,0.0058371991640969074
608,0.14085226842439436,0.0017720932840807535
609,0.1693621352815633,0.004384976862063196
610,0.25737061890924073,0.009992741005486853
611,0.1147867030067389,0.008999765821962758
612,0.10156325844773287,0.008704153036057753
613,0.12630216245582532,0.002614370750023815
614,0.05586348613317582,0.01251221705919138
615,0.07673498909042886,0.02077401100416773
616,0.01392852616102691,0.004739516645677733
617,0.005028243621823747,0.013333725343104008
618,0.0009167096660520624,0.0030973803822322565
619,0.005770729278105846,0.002031446370379636
620,0.025694187782062006,0.009680184657965427
621,0.03729821256267429,0.006953333123753937
622,0.09023950777244127,0.007157911266504984
623,0.08230191502610418,0.022346079922522355
624,0.0026581342580617173,0.0017968255160801527
625,0.009127930002125084,0.011384461746112962
626,0.0008876382808251648,0.0004767117110078267
627,0.009812324888658686,0.003929589891349672
628,0.006110142157741527,0.0010835682054184115
629,0.0016699593963162007,0.0021198064497835734
630,0.0032655773181347048,0.006374644215345171
631,0.009305137684204379,0.0063487835444207
632,0.009279400871797572,0.0024285227730960757
633,0.0023340447064694736,0.00785176288268813
634,0.01027629684393716,0.0011314435180134752
635,0.003528343673750989,0.00015035196757362534
636,0.0193436252608451,0.006013638966646695
637,0.01434992309897909,0.014687832205528828
638,0.01817695088766047,0.020180000091772232
639,0.0023051911695363136,0.003817210021619055
640,0.00550160575037939,0.0003499610953295873
641,0.000428974152691719,0.0038428201128988815
642,0.0014679201161137412,0.0020000975965825396
643,0.004282724953729833,0.0005465389105106799
644,0.015051074775139117,0.002832990973899968
645,0.006122245548258132,0.0033258448699790555
646,0.01646094885693994,0.001738651556286469
647,0.0021851713693257224,0.00284163320501013
648,0.004435166807612245,0.00040046275425384414
649,0.00861216960678024,0.00750179613028501
650,0.006360722567142818,0.006546378995285401
651,0.012122193967706085,0.002277727479699704
652,0.01669200109214619,0.0005056803414595912
653,0.027068850545138523,0.006989199987474631
654,0.011184112761812526,0.004009143674244528
655,0.01663354367666625,0.0012653154877135253
656,0.01790481139105171,0.0038126703956711527
657,0.005398380457517504,0.00533685560717137
658,0.013761699608851763,0.006914178316461531
659,0.008792957486100206,0.0029270656315236038
660,0.012459301765979203,0.004818994811237862
661,0.012815806332944102,0.003559390621459893
662,0.013517324720445867,0.0029401890580255663
663,0.001437660524602813,0.00168027203557089
664,0.03281486297332792,0.011105032872948742
665,0.04445277044636109,0.011064037294233844
666,0.14843346252674028,0.015645621617304546
667,0.04234613264061482,0.0010827746715380525
668,0.27467192295521503,0.005973517866968725
669,0.3546943366302864,0.004782209331176556
670,0.3025920287483843,0.0007583178982931617
671,0.30671786659710587,0.0005932755243915292
672,0.3575854739106573,0.0013521008129536334
673,0.2940125024171089,0.002193458971233103
674,0.19313926979195625,0.0044009630730618065
675,0.03582218882865568,0.009761001259279317
676,0.022013921634213424,0.01041520676670022
677,0.009524913964931644,0.014214433759064149
678,0.004479954149349125,0.012552131412688199
679,0.002213136678098096,0.014514946051532404
680,0.007595853551010084,0.015018786956293422
681,0.004788693233310666,0.01307443672354782
682,0.004052064203637143,0.01648692485249382
683,0.009596899805919462,0.016379759728527572
684,0.00653973550756054,0.015045020835439639
685,0.025534762928910514,0.014214327982269336
686,0.03214985057639552,0.017280252820591396
687,0.014864689939750625,0.016039284156205223
688,0.03240562733458585,0.014495681042697614
689,0.009641565223323961,0.015542268008410439
690,0.013789751027969588,0.01532452829413316
691,0.0023032405191490135,0.013226142351502395
692,0.007768023028233373,0.010617516799319033
693,0.0048855986240429194,0.01590442173636758
694,0.0038889804956773327,0.012988954637235844
695,0.002033187772319367,0.01658461994381951
696,0.0019620634975395373,0.015511914069786662
697,0.004532812359210242,0.011515636709637338
698,0.0021163693539402034,0.016904218833233436
699,0.013668848507997523,0.015154928893866826
700,0.0022544976583794406,0.015545501540992377
701,0.026446053413675785,0.014830861337640713
702,0.007969393021699744,0.015240275464809376
703,0.01606590814747491,0.013413164744194595
704,0.012910272348344798,0.011247947965825029
705,0.029645870598778573,0.004018242452786371
706,0.023112358288884305,0.005093103768836038
707,0.01656035188126806,0.007117258895535744
708,0.01037838703366012,0.005593339984524994
709,0.027259294701892672,0.007978577990181882
710,0.04783781802994222,0.008753883376784562
711,0.06323355526414712,0.008602385003166011
712,0.07056890107907979,0.006990106387391851
713,0.06809834567112391,0.007728977903016404
714,0.027306459529658572,0.008877473802938643
715,0.0518224650823437,0.011880266026844371
716,0.047931405477122546,0.01153360669902312
717,0.02584848613912802,0.010846105957146392
718,0.04928136493199514,0.01194042190964005
719,0.05201002554890202,0.009793005390317506
720,0.005478707511806451,0.010893502748774441
721,0.02615256081040076,0.011726505708297011
722,0.007997047926628878,0.009450029182800768
723,0.004578559323189874,0.016045912396130575
724,0.024505524393336177,0.012074144118082573
725,0.01410624448185524,0.011718151412865746
726,0.0007528294360646115,0.005132517056885619
727,0.014111449804203396,0.004374567474431337
728,0.019411404025808793,0.0049375953346393366
729,0.02714306284214868,0.0037704070367761845
730,0.030874632691489517,0.007615183892314229
731,0.026691124366552632,0.007102430382358473
732,0.0092622305714887,0.0044562114152810976
733,0.0006940919850484395,0.010736704114805724
734,0.0011504569168353518,0.013879565220157767
735,0.0004509312599071391,0.011969998713538356
736,0.023034227563579285,0.0124379728539225
737,0.0026596098732880324,0.012488930669849723
738,0.012276484425069761,0.012882296891572066
739,0.010880175913234008,0.00678392410474192
740,0.0007601840041093211,0.0056075731881028625
741,0.011572854580802261,0.00854870292316582
742,0.004425659913438601,0.004738144642637547
743,0.0017210408483859518,0.008706139917046331
744,0.007064186433590045,0.0046191094601209515
745,0.02188955153320213,0.007564391194407253
746,0.03847667834662763,0.015337165175197719
747,0.03712646036845401,0.0028378667078597236
748,0.07443328118538332,0.014371336327452055
749,0.021442682610193716,0.011531892907639897
750,0.027359163812816015,0.01560029892278572
751,0.05205480216613258,0.016256152503070682
752,0.042869408745388825,0.012978295115196358
753,0.0016742475917012056,0.010478116358052035
754,0.05772147667438866,0.01545680942175244
755,0.11133588732244157,0.014915986204395326
756,0.04359428453893611,0.015797384039298538
757,0.023502755660125052,0.007198817453150975
758,0.04064729720695137,0.009101241568148677
759,0.009252460607745983,0.007857706234116468
760,0.015950940651912826,0.014990816879817154
761,0.002809279427123612,0.002931507887999285
762,0.011456672888705888,0.00014610159257588684
763,0.008282299725158038,0.004266856737613373
764,0.011957107845967596,0.0007617502769336204
765,0.007802862202458183,0.0040609852858411455
766,0.05787822634138229,0.021727910200401136
767,0.056541523008870664,0.008875849878014382
768,0.06459633751461324,0.0013767915706532075
769,0.029223314948137208,0.015235892339723382
770,0.030816297336276124,0.015183834042433746
771,0.04455040984254277,0.01797137122449049
772,0.019468748109159884,0.007838704084580178
773,0.005785125241086431,0.00014709612594569765
774,0.006534987276771598,0.0015564866810501982
775,0.0050187256610613185,0.004021424424642234
776,0.004638485634466782,0.009472492652868925
777,0.004009371955990715,0.00231102130202121
778,0.0037283312667134583,0.001847392909489376
779,0.0032105477344702704,0.009623612668440362
780,0.0012120494121806713,0.004107364137842157
781,0.014988160222970448,0.006424998187436443
782,0.0038374240639352797,0.005712702223975297
783,0.003371614845760318,0.004151560101558316
784,0.008660050667200991,0.010497766374664597
785,0.005078027289456277,0.0018035038143164317
786,0.0053657954868013835,0.006178132313087198
787,0.010261367278217803,0.0027840181811731035
788,0.0091943787760288,0.01161249272227921
789,0.010874991008781087,0.004581804695803354
790,0.004138783576470018,0.006354865617962835
791,0.01533448119364178,0.00010783881527132166
792,0.013952742724569811,0.0020989710496160108
793,0.00235808357793843,0.0029328644703850576
794,0.01231005075002678,0.0013217572833724156
795,0.006170577316273462,0.0017190471213321679
796,0.00890205085738971,0.00535270098056452
797,0.020179864784618196,0.011942540368426235
798,0.008103538345887284,0.005744412614945446
799,0.012163795704781766,0.008123778704161089
800,0.009414590665684175,0.005572632202496153
801,0.012722990750048235,0.009288280203972418
802,0.01303611603583199,0.008444255176381019
803,0.003817927293189416,0.00870110574911094
804,0.01700939404201396,0.006893876348573136
805,0.07694455044727821,0.015385298837703808
806,0.049554842222789386,0.011405280712905697
807,0.05065602341000075,0.01601634064441785
808,0.07293068634168698,0.017449641135380736
809,0.013727237385663282,0.0052568601300436585
810,0.0026318020916257234,0.004513963051978501
811,0.022713885841809556,0.004052549910975013
812,0.007040753005589484,0.004681912055716053
813,0.015932270394352854,0.006501737664977941
814,0.04628762746253201,0.012460605121818479
815,0.04980894736220187,0.01196785758764797
816,0.10997736002401493,0.014273046513799618
817,0.002369812048860387,0.0017031052868388356
818,0.02549838174233443,0.004698321844256241
819,0.06954123739718998,0.014472751196467341
820,0.12566703742358687,0.004256235513329617
821,0.2008302199512581,0.002270338050835102
822,0.24472217143758276,0.004868956184535082
823,0.07261773607266336,0.01313213637827153
824,0.010633312131522105,0.01602900855556414
825,0.014691847080930132,0.014735787673066032
826,0.016361478766221238,0.013738583800288456
827,0.009181137399170258,0.014076979055795656
828,0.03027589369737512,0.0008980745263136008
829,0.013365101073861234,0.01171348848350124
830,0.013090467548219534,0.012626651105038467
831,0.023215643607842756,0.013079081167999563
832,0.0073420495231386294,0.012646789228970147
833,0.009626297253250066,0.0010880836272686052
834,0.043199761469840864,0.0027989279811470244
835,0.03227470469881624,0.003286334346605139
836,0.055260525076844924,0.014841842193987471
837,0.03278050686243586,0.013323469544177926
838,0.02943460936723237,0.00812406477487891
839,0.040843876177784746,0.013328608055091697
840,0.00581739892618742,0.011659417095188663
841,0.02208040402531164,0.014677257723455846
842,0.0194587298662793,0.011985945143565754
843,0.02462726785639184,0.011175735054441787
844,0.045280028193565205,0.012217673578127149
845,0.03335622515927274,0.011259536456753639
846,0.029869296967722225,0.01083254702955656
847,0.029379214348226913,0.01151758609815509
848,0.02837282866391693,0.008096588505100755
849,0.03589651389481032,0.010181333191132659
850,0.024454580492177747,0.011865024718230767
851,0.010143864461042346,0.012874450526211252
852,0.0016017971798475902,0.014479080399816172
853,0.00398556241056796,0.014459002653370932
854,0.011442395947789619,0.01252399679210878
855,0.005639517238926139,0.012942099931951744
856,0.02925091633117763,0.0049804617714026
857,0.011159873033254913,0.006155049941095992
858,0.0013124962599325996,0.005061342718327828
859,0.002528925407940058,0.003797013773068486
860,0.0052577424306372855,0.004313282282999193
861,0.011377893793961896,0.004460228633566736
862,0.014229783571516953,0.004452935563799916
863,0.03632139682578005,0.003159909432992011
864,0.010525875616387848,0.0007021206448987287
865,0.006721767138586465,0.001612710383594505
866,0.008053521064786098,0.002660830891534344
867,0.024399621261522147,0.00354952372576715
868,0.004479556566531399,0.0038836905308275594
869,0.013753702975062398,0.0029705092949485253
870,0.005865149308699857,0.0054596201194789164
871,0.041684717766700435,0.0023171074308938958
872,0.028377878438877208,0.0035857003233677534
873,0.01915657624552125,0.0009743713465107801
874,0.01999305663934478,0.009116571691927363
875,0.0152936640882948,0.006119964145305582
876,0.006221677451141494,0.002851764542959781
877,0.0009737536951982262,0.000401003547674892
878,0.009027514588688307,0.0017033011217119347
879,0.005779560647985932,0.0011335834169985941
880,0.00903379286536335,0.001458345606930575
881,0.017655237591525156,0.0020821611248269256
882,0.021664975069527803,0.0011651564249806363
883,0.03702695110333014,0.002162019317222123
884,0.017891531368078768,0.005758108145097975
885,0.007613462504928973,0.001321690219509621
886,0.10332768581328558,0.00980092258998834
887,0.06340996666139886,0.021322445291287413
888,0.010036460689584081,0.0027497104346883294
889,0.017346466112491354,0.004400702095390577
890,0.03662581081977345,0.011599862670391994
891,0.007439786263840009,0.004110393757493475
892,0.010243709780372812,0.01040611038535827
893,0.013776664803418548,0.00778270218413088
894,0.01868442102556267,0.0034505045739968154
895,0.002878328738502134,0.0011396998744273301
896,0.012338150000167691,0.0029473815280406657
897,0.010619081022536947,6.231905428608076e-05
898,0.008274216422108016,0.005064157023479482
899,0.007528360110510723,0.006195527780319038
900,0.0006839507704722303,0.0040400609076992194
901,0.0016057378747470485,0.008715056130748425
902,0.0020021488486939854,0.002047649225477649
903,0.003042256336308502,0.0038638524018098086
904,0.006555503777968652,0.015985862489299396
905,0.007206440093531108,0.018384998980145645
906,0.003868006107137556,0.00798901511349781
907,0.019390376144713284,0.0013247906351345762
908,0.01715718300878799,0.014775778720399979
909,0.014737711792637054,0.029396679527506575
910,0.008799099851913295,0.01052555434131841
911,0.019841573584832073,0.025186438140065437
912,0.008757515746559474,0.0033908020104529424
913,0.03901575029998505,0.009183767548069932
914,0.024977748541782474,0.012514294882534027
915,0.027316208893559235,0.011545509873567672
916,0.008790188081840511,0.00257463642561806
917,0.013478391114824295,3.8442210626987716e-05
918,0.011005998866040034,0.009356922702682957
919,0.02676753370979157,0.007017290003205168
920,0.017047385417364502,0.006969214506066912
921,0.016990891885380166,0.007798351337716669
922,0.018254124102718094,0.0033496003305936717
923,0.01115986076340958,0.0024461058878048614
924,0.022452137740717415,0.001992171397025566
925,0.015248072754211028,0.0040874136013672735
926,0.02679335179156217,0.000752091945249056
927,0.028126505681596914,0.0070785354444565796
928,0.005671695207109417,0.006284916569134713
929,0.022401274558543016,0.0034603100788769825
930,0.01894190838817522,0.007750421934701379
931,0.025776658698727695,0.0009909865165054765
932,0.01639021161736831,0.00829182407084611
933,0.024876962084092624,0.0068452646297876285
934,0.022522398718421655,0.009746672561822378
935,0.03312459867364148,0.004465478344580942
936,0.027734928371918155,0.0107088515505529
937,0.019108287124748657,0.008409620175417187
938,0.020281197834586262,0.007666866160071145
939,0.010719434460161326,0.0034846613716209285
940,0.008274085186986802,0.006550100328772401
941,0.021798847503846197,0.0077810687042885185
942,0.0020699079637753748,0.004587463560159738
943,0.00749820797846068,0.004915561315144937
944,0.012347545806342675,0.001260694760239267
945,0.006265402855896163,0.012353823280441767
946,0.0073755716706543906,0.011911275712805855
947,0.023479676070083944,0.01735968621634193
948,0.006577024311950175,0.004567171311864127
949,0.004671345924638137,0.0092654457519111
950,0.03269944328694818,0.022977477619500475
951,0.005123946356271114,0.005759876863536267
952,0.010243491441873753,0.01882747170478352
953,0.03682688333400064,0.009598172199023217
954,0.11274440484106285,0.0010058040704173515
955,0.015069384114227868,0.002749799344164673
956,0.002834811313123131,0.005139341035950928
957,0.01751686553705345,0.012240184062829867
958,0.013324038756449275,0.022942491286122996
959,0.014520568509126752,0.015409413881307732
960,0.0179484947753753,0.01553896650229969
961,7.656103452047258e-05,0.00354895197552596
962,0.0484733375211146,0.016578667154906107
963,0.022561066902269666,0.005444095113899677
964,0.010864359182655048,0.009481042313023269
965,0.000931615010382747,0.010316347635257683
966,0.005091949163714693,0.0020936054008395405
967,0.009244194605615541,0.012332927408578179
968,0.016752769982010363,0.009851240844362508
969,0.010015320498425573,0.01684827557049018
970,0.015686041668677708,0.016877467264165003
971,0.022873926068740502,0.03273533125048561
972,0.02153646456156444,0.023975647423012558
973,0.012397062080656829,0.006994824649668857
974,0.006874355984494596,8.437795169596862e-06
975,0.010155478995103717,0.001543271511380534
976,0.17223031983457146,0.0005550758175498043
977,0.22767197627101915,0.0029287208272566687
978,0.077543464141697,0.007771846043408328
979,0.06267519298583557,0.009586795346167798
980,0.1675426843442016,0.0016226108258818213
981,0.004188886316513596,0.000327041074994908
982,0.0218147231481522,0.006255800385630884
983,0.021857855009231902,0.0034510536820392184
984,0.017674211412273266,0.00835568624814841
985,0.009966297905321352,0.004936389975549953
986,0.017477002674318315,0.010990527830082343
987,0.03481591525346425,0.010623405660526225
988,0.029115565952087835,0.012414878555691945
989,0.042979684805230206,0.012160474618186047
990,0.04885033623541669,0.013293750039663014
991,0.02395988315028658,0.011632672136337927
992,0.03294603389134597,0.012294840251220894
993,0.029164501043950325,0.012394241269134331
994,0.031738669594796015,0.012231997373956336
995,0.022314628930559605,0.012139840848021497
996,0.021847297741906996,0.006677320412046691
997,0.02151754816418447,0.012205830012593347
998,0.07938359502069109,0.012120276183096567
999,0.03954313609817406,0.007451121125830653
1000,0.03847058690340072,0.011946736428820217
1001,0.013107741223139568,0.012216426832759862
1002,0.03561459145654711,0.011571761386152119
1003,0.017414310985660778,0.014150296094172855
1004,0.1404781374619967,0.011758959617314073
1005,0.06617470258293492,0.009302191676423687
1006,0.07300440594831646,0.005705907391500339
1007,0.004845879005437072,0.010773055230385097
1008,0.012856965396376282,0.009364893748800679
1009,0.015410800776100887,0.012829057088524975
1010,0.06127751634107531,0.004938446050181705
1011,0.002568034619904687,0.011718672219443928
1012,0.045314304471584195,0.0037682568284786513
1013,0.05573525041480437,0.0021397631806307164
1014,0.022366369038536157,0.012870978037475795
1015,0.007102267508824575,0.004054396067999105
1016,0.06575159317229266,0.026187533873653593
1017,0.039749524231349254,0.048630685247133515
1018,0.11423444154117765,0.0025302111250426855
1019,0.06391115462700475,0.008397664094618484
1020,0.0022678130298547563,0.00883853679879268
1021,0.0014045084576581116,0.010221779665208387
1022,0.021803578466621218,0.01573786966341871
1023,0.03592433922882921,0.0010256612064951584
1024,0.02788369448926426,0.015233611873285011
1025,0.009776010370806429,0.011485640179344166
1026,0.029513924941754935,0.01349587109324775
1027,0.025408613204554203,0.013431135249084819
1028,0.001152408192968496,0.010204944601762292
1029,0.02843288460145907,4.521085168549682e-06
1030,0.05850208480336824,0.01674020551086857
1031,0.040674573347613895,0.01331174919447228
1032,0.05047884963702221,0.014615348268733182
1033,0.011441994224496405,0.009870877676425898
1034,0.008903453337324535,0.008986882024259945
1035,0.0313103409615088,0.013181105557974502
1036,0.08052807044218976,0.013958460746862245
1037,0.006173301551340696,0.009187729042249435
1038,0.03694670720911913,0.013230919754401615
1039,0.038809134170820866,0.01212733533720611
1040,0.05624687325158963,0.012670849033135036
1041,0.08345998593800573,0.013275013355841183
1042,0.06934924625556477,0.014639301100672974
1043,0.016640665503325963,0.015539637841843885
1044,0.005516437913234418,0.02032953539072348
1045,0.024283193091998445,0.010550799098389976
1046,0.04072550011500642,0.015083669007338
1047,0.0345904158450675,0.011139319220399103
1048,0.13224912267440636,0.015116351196976095
1049,0.05894260522378347,0.013813304114531338
1050,0.18753133188224708,0.01559516195216424
1051,0.026477285613453527,0.015062464193910295
1052,0.02263980953302336,0.00211329647626024
1053,0.02280550648267521,0.0006878853028219889
1054,0.013236791215525456,0.004832157895978434
1055,0.015872287697737186,0.0008385742947716046
1056,0.008113116752554661,0.0066769819659287105
1057,0.05060864177159774,0.010297268823624792
1058,0.03544693682349376,0.007901963706319445
1059,0.10713195769993611,0.01214175568981207
1060,0.07572179136406498,0.012582180077228347
1061,0.02240265708228617,0.00862272967534624
1062,0.0018963163925166393,0.008835590470962898
1063,0.02984480399096745,0.00024467589642224175
1064,0.001305326929036843,0.004964316361254439
1065,0.007170823915516933,0.004624013146072581
1066,0.01416836931163068,0.01208162616164038
1067,0.007852002985863638,0.0019986041001419097
1068,0.001314615497297611,0.004143557351642707
1069,0.018680607573099306,0.012250326658322666
1070,0.002791920801408554,0.005421593086329821
1071,0.008692189830476815,0.00897460805258983
1072,0.007225551599715385,0.00752725885217137
1073,0.04980629355357313,0.025717230761424688
1074,0.045474013852044415,0.014120885058956263
1075,0.006229326481496988,0.00546663194807373
1076,0.03344509572151022,0.01358575299396618
1077,0.06360791062822158,0.008029321899321873
1078,0.01753157301879682,0.011944410698267724
1079,0.03221782790334471,0.015961825762814755
1080,0.003657632500367214,0.0025308268845707915
1081,0.01623466203935464,0.009453972612032208
1082,0.012104198334718541,0.004200062444971564
1083,0.010360756290685225,0.006180528195836338
1084,0.015155582727550465,0.002496187020100779
1085,0.009189235339221669,0.004502608592695606
1086,0.017565474997709107,0.00044621234163819135
1087,0.015121304674648006,0.002512037756569205
1088,0.01750950238506155,0.0020161400559891296
1089,0.01570822057151755,0.001861884357354418
1090,0.015905753497016173,0.0007781324245706572
1091,0.0016705274849702079,0.006015324398868108
1092,0.0026337692028429727,0.006081082168053295
1093,0.011819009121942559,0.006922140949677191
1094,0.14088074198300304,0.01574731672638803
1095,0.08243361906756974,0.016100102331260226
1096,0.018336429479217764,0.006191797038078874
1097,0.10380117096653321,0.009158557807408728
1098,0.05441256352854487,0.012202816235168001
1099,0.2108122937126071,0.005388939826332487
1100,0.21876185250653907,0.004494283387627279
1101,0.0236060061166683,0.006470667677051012
1102,0.01958058092921222,0.01022114778041
1103,0.018883831955031183,0.01139786073467991
1104,0.01800865016933484,0.002921536436374411
1105,0.015328851671568944,0.005614406833968855
1106,0.03364474254205574,0.005382138606540791
1107,0.025452273708822304,0.00878414748576227
1108,0.004308564155381833,0.008466621524205378
1109,0.25512634388393274,0.002478795868876676
1110,0.05682602577951179,0.011141997852310043
1111,0.152063776065117,0.013411398809839607
1112,0.11363407368784206,0.008482888038580598
1113,0.11588605612788672,0.005080830367588001
1114,0.18168647092448703,0.004637059773496382
1115,0.09459742678804522,0.0025569649747900613
1116,0.30047421744343206,0.0018375089555187386
1117,0.23564598531569417,0.007890603763281528
1118,0.12314502762534776,0.013235980929754036
1119,0.029455423360125632,0.01192642084985097
1120,0.0024601565668982417,0.012880123661991635
1121,0.013840822543834369,0.016616383596169175
1122,0.0027534504352513672,0.016542939160133913
1123,0.005610645970744177,0.01672243075468137
1124,0.06832910323231908,0.015802507983563554
1125,0.12022809771243592,0.0031367622939763515
1126,0.0033036386616250857,0.0013004792218231365
1127,0.0065309226434223655,0.0013945809638449755
1128,0.024820749118344976,0.02261574595303387
1129,0.2395572337950069,0.010007222704633011
1130,0.035741578857965445,0.0034365530872882584
1131,0.06297243488072429,0.01487430315802766
1132,0.01493872145186817,0.015666750130433546
1133,0.02900393124269081,0.0006865027042181199
1134,0.03052067131312791,1.0541237123625619e-05
1135,0.07821753496440709,0.012027548610918431
1136,0.14757810550800476,0.0172150611566078
1137,0.03170211910480103,0.007610076213025261
1138,0.1286293350186033,0.012686610166711028
1139,0.01918803081011744,0.004948251756100993
1140,0.02090817057800418,0.002449247794047843
1141,0.03118313392717481,0.0005713888087911755
1142,0.16700338191923655,0.0009665898574049703
1143,0.09728208385281611,0.004118941970107417
1144,0.012185968110155196,0.0011868105326180538
1145,0.12463657320568297,0.004316460878781039
1146,0.15795839289505675,0.01179733745204915
1147,0.05838811275738942,0.016160953662512186
1148,0.0403986260870407,0.008428513302245248
1149,0.04155152265679993,0.0026158629442181794
1150,0.06203201055108515,0.03650749648956007
1151,0.010107545214703917,0.008045730426807535
1152,0.11359645557821782,0.003872641466481268
1153,0.11643085712034829,0.0006384814439866979
1154,0.08102340649482939,0.007568682001006431
1155,0.13880192460708135,0.006834587475869049
1156,0.28303596397438163,0.004358680802614553
1157,0.09262370156273103,0.009956679666551818
1158,0.014488063093564874,0.005686957708516587
1159,0.15963840653051942,0.012329474665253286
1160,0.12078059075121861,0.012624723801954119
1161,0.20108975556118858,0.004663078573942695
1162,0.02866460687763836,0.0006326929362206954
1163,0.015018670321515576,0.003119475540591391
1164,0.10839771435485579,0.01778527835809199
1165,0.008956704787578845,0.014711676805439663
1166,0.06772473323046188,0.01720646581689387
1167,0.027799311525690373,0.0035841158654419895
1168,0.07071950073846639,0.015061831550675607
1169,0.14703549159860027,0.013874391244418353
1170,0.01948661903262819,0.017856905153278133
1171,0.004818162456672437,0.0010843626105491028
1172,0.08271391615905582,0.008334607450063584
1173,0.027308234574166146,0.0009091315795896997
1174,0.2599210765716644,0.007968489389420205
1175,0.02055359818658964,0.01308416073723983
1176,0.016532764835515912,0.00633345711708011
1177,0.010533410947382582,0.009497738042763187
1178,0.018740848741782723,0.007065563458082999
1179,0.008614326150701235,0.011751063203920054
1180,0.03311716427186495,0.011727659296325757
1181,0.322403567815689,0.0017143274137485648
1182,0.02130489267457658,0.0031767773703270524
1183,0.015557881538212914,0.0010311510266830526
1184,0.05367199913207277,0.000910465734429624
1185,0.01061495824364922,0.0051385056100598445
1186,0.16032380626747544,0.003647499589113923
1187,0.13359611406910563,0.00896390845397764
1188,0.16281280322379524,0.004980437405242257
1189,0.010497795351636308,0.005236952402388813
1190,0.07018779822832588,0.010743861474933183
1191,0.022588118656805323,0.002357942220034978
1192,0.2735526201241205,0.0017970750087358649
1193,0.22610990378899162,0.02706187882926005
1194,0.7286347129008985,0.07663670287565533
1195,0.07567189062059942,0.001490818851715675
1196,0.09489724000509303,0.005936390780598155
1197,0.04767578465996947,0.001787666131765675
1198,0.12076132501777903,0.004516806733566754
1199,0.051583955357397765,0.011399992068628368
1200,0.07984035483830976,0.011416962441679286
1201,0.1850392755528294,0.020907013559876453
1202,0.05759172337015926,0.021228413699836052
1203,0.08797618906695157,0.010893363964634306
1204,0.03020180575591125,0.008691200480402589
1205,0.013984665894133053,0.006903455766502226
1206,0.021347790883537554,0.006300640855716938
1207,0.001401369649226658,0.006947459200225423
1208,0.02454069900767253,0.004483420052944248
1209,0.007286657080572856,0.0031720290897674086
1210,0.0063884522024814094,0.0033653356029687553
1211,0.005998556139866884,0.0026008336168041324
1212,0.006019626599302885,0.0025902826051102945
1213,0.01680070494199759,0.0048317495458781445
1214,0.013202141733032913,0.0015259048898350336
1215,0.011912504570699367,0.0020514631669418665
1216,0.006981959096792445,0.0015387297714909154
1217,0.0007992411887628448,0.008941173797327923
1218,0.002622194796272015,0.004540480083207704
1219,0.002555916015496096,0.010127848086396635
1220,0.01461191017793062,4.717611703702884e-06
1221,0.020547513780792226,0.0040591552240696605
1222,0.024174552005336913,0.00038419682235632524
1223,0.019334922881263705,0.00047391527702214664
1224,0.0038933146546207276,0.0038705993989283233
1225,0.030712382477253608,0.011783663990417442
1226,0.006639803180435999,0.0024260070998213673
1227,0.0019716539969337754,0.005076192175194089
1228,0.015277358399440444,0.01067324029087481
1229,0.017036473398158725,0.005326680942443568
1230,0.011635444298978781,0.0019792885980255692
1231,0.019156497100636716,0.0043547135798738534
1232,0.002576990131737733,0.006942668069213384
1233,0.014684567248913205,0.003411583971962201
1234,0.004712368324992,0.0027212370273779624
1235,0.0025711436511665076,0.005570781118290624
1236,0.18389887784159975,0.016188399980430195
1237,0.3468228569988371,0.007622059499828108
1238,0.07389197104212755,0.0063455351065242836
1239,0.11352610894651088,0.0066923243081988566
1240,0.013682534870122026,0.007078112551343078
1241,0.023435938017694447,0.007343407010108995
1242,0.019787284514828397,0.012687754187745728
1243,0.43910273085469415,0.002704762120508731
1244,0.014941151829823585,0.0033033543081067984
1245,0.05969463198175673,0.008623973697638301
1246,0.11847800122491237,0.0072062971402926945
1247,0.1270709461020164,0.004262564751876516
1248,0.06506938817751473,0.0024541356222746308
1249,0.08440116634494699,0.0028784788049871918
1250,0.021472209843070633,0.00017447524000272635
1251,0.06155695128189753,0.003338783898837558
1252,0.1601984897443881,0.001593896371895432
1253,0.04704591195195107,0.0021195536289153397
1254,0.06476030073212513,0.00694371417716768
1255,0.029528011594199433,0.0010992655925520754
1256,0.030029701063588335,0.012883573313043685
1257,0.000788427191595234,0.014714987789715986
1258,0.018766996641582913,0.009808819141387867
1259,0.012498105331314971,0.009178841169250645
1260,0.005812016640612198,0.011475864765300714
1261,0.002380853127296141,0.014278177959708116
1262,0.004038665436247146,0.012880588561681196
1263,0.04400291356582264,0.014161789974757706
1264,0.00547275861258284,0.004030090960855999
1265,0.05097132458624548,0.0033576965155964512
1266,0.1334676892097728,0.0014079999068288586
1267,0.13705801703040732,0.004144277261217542
1268,0.14497660345200242,0.0077649096872683815
1269,0.16477034541399763,0.010067179869841049
1270,0.028947783406854666,0.0023867771736962376
1271,0.2592550826572958,0.008661197626701467
1272,0.23297015061291898,0.003574529238260963
1273,0.22891386884261855,0.0025525019156653287
1274,0.10317867770046704,0.007115706050229195
1275,0.14461330509473141,0.0034410033133342663
1276,0.013430496259715707,0.0030866666217687355
1277,0.02260201222473468,0.006564250736875027
1278,0.007598140643733875,0.008546126457864428
1279,0.009832851373005269,0.002981301759367491
1280,0.007070284356090806,0.002964989758939565
1281,0.0035480147259503436,0.009227469140185102
1282,0.020530695843517965,9.006894506108365e-05
1283,0.04406303378873111,0.011034356966938698
1284,0.006105050696107894,0.0006381400543038346
1285,0.050681861085742796,0.008758868140571328
1286,0.0025617465942572304,0.0036207445693816898
1287,0.013208011044394619,0.014242278660851704
1288,0.01281616183320744,0.013610947752738772
1289,0.013290562197571631,0.006332921090553334
1290,0.0006944259887180504,0.007944982833998485
1291,0.012387170655288271,0.015110961630012562
1292,0.01729152695118963,0.012249389989300197
1293,0.02048763804615128,0.014131689445428253
1294,0.022610131712872295,0.0045657962080410674
1295,0.022914564979809038,0.0036296546828394616
1296,0.024745827904669837,0.006818401360218357
1297,0.0195818202301129,0.0015110225685272816
1298,0.019478069225339567,0.004790258797408992
1299,0.014545700918944138,0.023251635044824803
1300,0.02834738500514722,0.015876581957277147
1301,0.020691305324214593,0.001751304645529972
1302,0.01680895912356284,0.0053370004468942245
1303,0.030198534553092404,0.017576184325561572
1304,0.01709699584195168,0.0028221608158219835
1305,0.010333231598096404,0.013764265835303102
1306,0.022956230102187836,0.01586162611566949
1307,0.03344313493938067,0.016483181358633636
1308,0.03151914838953873,0.01883889289414087
1309,0.019217885020156533,0.009108570765537283
1310,0.03493709836792236,0.012686866641931915
1311,0.020363168727578485,0.013911561690562013
1312,0.01966410461579271,0.016946104700086284
1313,0.0195647319437815,0.0139535890161758
1314,0.03105290741791844,0.020329443630838273
1315,0.03099355003704407,0.01045710293343699
1316,0.025255176970011894,0.013270742982114614
1317,0.0213241130721179,0.013149172891725514
1318,0.006131868874027946,0.001169992211346782
1319,0.017434909928400688,0.004953616665660188
1320,0.030866464128901927,0.0005424119535835659
1321,0.024933663609227108,0.0005163178606573116
1322,0.020365814143301297,0.0005621000022804079
1323,0.02885350313459245,0.0034663589002139616
1324,0.033417797122674786,0.0014254916211808855
1325,0.03479019264404459,0.0013876053742665206
1326,0.034057358024156326,0.0055848791457014935
1327,0.029834491098538973,1.5283028208523675e-06
1328,0.042859173712025744,0.00671357416251761
1329,0.037819583482529895,0.006139028968953242
1330,0.03647112397748986,0.03688158349769455
1331,0.035033112277708445,0.03645331854368972
1332,0.034490124110411746,0.008158551529614533
1333,0.04106464790458453,0.06902690346139906
1334,0.03914372322125226,0.02682286931292699
1335,0.033716723178602526,0.02879275357523947
1336,0.036158448319023484,0.009724944114476775
1337,0.03953951487841478,0.01712730499509718
1338,0.04290406734547836,0.03122812610008019
1339,0.03323061796127158,0.010240329562675066
1340,0.03209138590596505,0.010981272464223868
1341,0.037390973182203746,0.019882948363180164
1342,0.03430580761633817,0.037976122027612025
1343,0.02684843062832143,0.003840430399432493
1344,0.041562345075358276,0.004589870872786839
1345,0.042531048557466256,0.0020641709562978505
1346,0.03961640235692254,0.036553517763035726
1347,0.036321143184421034,0.033310472344110664
1348,0.04007459460737839,0.011342652407357434
1349,0.03573425993551538,0.04631076057573846
1350,0.04229545312885785,0.04563535350439396
1351,0.04266028044764092,0.004994029745986728
1352,0.04502857244644343,0.047345539848094975
1353,0.04009930865228328,0.05329672553111131
1354,0.041501792491954514,0.05031781058492113
1355,0.04149892845100722,0.027848510628500245
1356,0.03767757959748952,0.04962975999273922
1357,0.0415461470639471,0.05648385086168761
1358,0.0319719851550847,0.019796624920589312
1359,0.03232659167044438,0.02410742032743962
1360,0.036997471153287664,0.04261463939645738
1361,0.035683087253629675,0.03980679141360688
1362,0.04287967039587426,0.06789420618214614
1363,0.03370111165530876,0.016978251354123897
1364,0.04823562504663936,0.07409346049104615
1365,0.04176377547466115,0.059524670362912535
1366,0.039434457418824564,0.033382373422936484
1367,0.037686292944767885,0.02683783888973934
1368,0.0352217554314429,0.040669590965271896
1369,0.03798760697928283,0.02085286083437554
1370,0.03651984864770652,0.02851167606906413
1371,0.04422482516285675,0.02190922463308531
1372,0.055127116641352725,0.037246136660235796
1373,0.056483208629471426,0.027709815385816072
1374,0.05314724413613814,0.01958167575226144
1375,0.056545254087681185,0.011302908125206956
1376,0.061545284491180574,0.017743661324728932
1377,0.05024736825485121,0.002504603235683356
1378,0.05144248196316059,0.0005901003386874493
1379,0.04919820662646668,0.0022601878469442616
1380,0.04425605393189491,0.013145056812063571
1381,0.039537985964938405,0.01083061164769783
1382,0.02756369998678454,0.054741155426134
1383,0.03317007866461741,0.007847321985104294
1384,0.032538574376183016,0.0029948616035276876
1385,0.024157080726816882,0.05648140671925006
1386,0.02225383467415143,0.015734493226687074
1387,0.02363753760097742,0.016454763745009093
1388,0.0208958456521392,0.007199977286456827
1389,0.021682526706147898,0.021867787106574776
1390,0.028977704365130252,0.015663366187935845
1391,0.01700672329261632,0.009148623282793977
1392,0.01952803595982866,0.006677515575243764
1393,0.03367244422175719,0.04238706627562594
1394,0.04038908702005095,0.07359055413878746
1395,0.04659003223782254,0.0807747952964093
1396,0.05430609493524152,0.0867444729096305
1397,0.055024187573295524,0.09347882974896315
1398,0.046351417526230954,0.08283251260691804
1399,0.04209434758225683,0.07261370605734663


==> figs/wt_ext.csv <==
x,e,i,,
0.044743,0.57088,0.914176,0.8,5
0.054251,0.56322,0.912644,0.8,5
0.062081,0.63218,0.926436,0.8,5
0.072148,0.59004,0.918008,0.8,5
0.07774,0.67433,0.934866,0.8,5
0.081655,0.76628,0.953256,0.8,5
0.088367,0.84291,0.968582,0.8,5
0.100112,0.88123,0.976246,0.8,5
0.111298,0.89655,0.97931,0.8,5
0.11745,0.91571,0.983142,0.8,5
0.125839,0.89655,0.97931,0.8,5
0.138702,0.91188,0.982376,0.8,5
0.147651,0.91571,0.983142,0.8,5
0.155481,0.84291,0.968582,0.8,5
0.168345,0.84291,0.968582,0.8,5
0.177852,0.80077,0.960154,0.8,5
0.189038,0.74713,0.949426,0.8,5
0.198546,0.67816,0.935632,0.8,5
0.209172,0.64751,0.929502,0.8,5
0.219239,0.71264,0.942528,0.8,5
0.229306,0.77011,0.954022,0.8,5
0.234899,0.68199,0.936398,0.8,5
0.244407,0.66667,0.933334,0.8,5
0.253356,0.69732,0.939464,0.8,5
0.262304,0.75862,0.951724,0.8,5
0.269016,0.67433,0.934866,0.8,5
0.280201,0.69349,0.938698,0.8,5
0.288031,0.62835,0.92567,0.8,5
0.292506,0.54023,0.908046,0.8,5
0.299776,0.45977,0.729885,0.5,2
0.305928,0.37548,0.68774,0.5,2
0.309284,0.27969,0.639845,0.5,2
0.312081,0.18774,0.59387,0.5,2
0.323266,0.16475,0.582375,0.5,2
0.33613,0.19923,0.599615,0.5,2
0.347875,0.15709,0.578545,0.5,2
0.356264,0.08046,0.64023,0.6,2
0.365772,0.07663,0.638315,0.6,2
0.371365,0.16475,0.682375,0.6,2
0.375839,0.2567,0.72835,0.6,2
0.380313,0.34483,0.868966,0.8,5
0.385347,0.43678,0.887356,0.8,5
0.393736,0.47126,0.894252,0.8,5
0.404362,0.51341,0.902682,0.8,5
0.414989,0.5249,0.90498,0.8,5
0.425056,0.50958,0.901916,0.8,5
0.435123,0.47893,0.895786,0.8,5
0.441275,0.39464,0.878928,0.8,5
0.451342,0.38314,0.876628,0.8,5
0.464206,0.4023,0.88046,0.8,5
0.475951,0.37548,0.875096,0.8,5
0.483221,0.44061,0.888122,0.8,5
0.49217,0.48276,0.896552,0.8,5
0.497763,0.57471,0.914942,0.8,5
0.507271,0.63602,0.927204,0.8,5
0.520134,0.62069,0.924138,0.8,5
0.528523,0.54789,0.909578,0.8,5
0.539709,0.58238,0.916476,0.8,5
0.553132,0.5977,0.91954,0.8,5
0.565996,0.5977,0.91954,0.8,5
0.5783,0.55939,0.911878,0.8,5
0.591723,0.55172,0.910344,0.8,5
0.605145,0.52107,0.904214,0.8,5
0.616331,0.46743,0.88539387755102,0.79,4.9
0.628076,0.41762,0.867004166666667,0.78,4.8
0.64038,0.40996,0.857225531914894,0.77,4.7
0.652685,0.42529,0.852454347826087,0.76,4.6
0.664989,0.44444,0.848764444444444,0.75,4.5
0.675056,0.38314,0.827077272727273,0.74,4.4
0.686242,0.40996,0.825339534883721,0.73,4.3
0.697427,0.36782,0.80757619047619,0.72,4.2
0.705817,0.29502,0.781956097560976,0.71,4.1
0.717562,0.29502,0.773755,0.7,4
0.729866,0.27586,0.760733333333333,0.69,3.9
0.74217,0.24138,0.743521052631579,0.68,3.8
0.753915,0.27203,0.743521621621622,0.67,3.7
0.76566,0.30651,0.745141666666667,0.66,3.6
0.777964,0.26054,0.72444,0.65,3.5
0.790268,0.22222,0.705358823529412,0.64,3.4
0.801454,0.17241,0.682245454545455,0.63,3.3
0.809284,0.21456,0.68705,0.62,3.2
0.816555,0.19157,0.671796774193548,0.61,3.1
0.823826,0.2567,0.685566666666667,0.6,3
0.831096,0.32184,0.700979310344828,0.59,2.9
0.838367,0.31801,0.693575,0.58,2.8
0.847315,0.34866,0.699133333333333,0.57,2.7
0.855145,0.2682,0.663153846153846,0.56,2.6
0.86689,0.25287,0.651148,0.55,2.5
0.878076,0.27586,0.654941666666667,0.54,2.4
0.887025,0.2069,0.61995652173913,0.53,2.3
0.896532,0.1954,0.608818181818182,0.52,2.2
0.901566,0.28352,0.645009523809524,0.51,2.1
0.909396,0.36015,0.680075,0.5,2
0.916107,0.27586,0.635189473684211,0.49,1.9
0.9217,0.18774,0.5843,0.48,1.8
0.927852,0.10345,0.530852941176471,0.47,1.7
0.934564,0.16858,0.5653625,0.46,1.6
0.946309,0.1341,0.5394,0.45,1.5
0.954139,0.05747,0.48105,0.44,1.4

==> figs/wt_int.csv <==
x,e,i
0.044037,0.69449,0.8
0.054646,0.65246,0.8
0.065306,0.70204,0.8
0.077032,0.65619,0.8
0.081458,0.56457,0.78
0.090958,0.54164,0.75
0.09772,0.62558,0.8
0.104448,0.64846,0.8
0.112246,0.58354,0.79
0.119561,0.65603,0.78
0.130226,0.71324,0.8
0.141986,0.72847,0.8
0.152597,0.69026,0.8
0.162088,0.65205,0.8
0.174393,0.64056,0.8
0.185562,0.59853,0.8
0.191668,0.51072,0.8
0.203968,0.49159,0.73
0.212405,0.56789,0.78
0.220842,0.6442,0.8
0.230359,0.65179,0.8
0.237119,0.73192,0.8
0.247779,0.7815,0.8
0.256139,0.7204,0.8
0.267359,0.76997,0.8
0.276342,0.82337,0.8
0.286438,0.86532,0.8
0.298728,0.8271,0.8
0.301513,0.80419,0.8
0.313803,0.76598,0.8
0.322154,0.68961,0.8
0.331069,0.62087,0.8
0.340004,0.58649,0.79
0.350672,0.65133,0.8
0.359075,0.66657,0.8
0.368549,0.59783,0.8
0.375784,0.52528,0.72
0.380309,0.61305,0.8
0.39097,0.66263,0.8
0.403296,0.6893,0.8
0.413962,0.75033,0.8
0.426835,0.7541,0.8
0.435763,0.70826,0.8
0.442452,0.66243,0.8
0.447482,0.65096,0.79
0.451453,0.74637,0.8
0.463209,0.75396,0.8
0.473835,0.74247,0.8
0.481109,0.74244,0.8
0.491186,0.75003,0
0.502944,0.76144,0
0.529824,0.79569,0
0.536025,0.87582,0
0.544944,0.81471,0
0.550557,0.84523,0
0.5573,0.89482,0
0.567394,0.93295,0
0.57859,0.94054,0
0.583018,0.85274,0
0.589165,0.83745,0
0.599274,0.90229,0
0.608227,0.90226,0
0.619426,0.91367,0
0.631162,0.8869,0
0.643458,0.86014,0
0.655206,0.85246,0
0.666398,0.85242,0.8
0.676468,0.84856,0.8
0.686552,0.86761,0.8
0.69829,0.84466,0.8
0.706661,0.80265,0.8
0.714469,0.75682,0.8
0.73577,0.82162,0.8
0.74643,0.8712,0.8
0.75765,0.92077,0.8
0.769957,0.91309,0.8
0.782253,0.88633,0.8
0.792307,0.85194,0.8
0.804601,0.82136,0.8
0.815265,0.87857,0.8
0.828121,0.8518,0.8
0.840974,0.82122,0.8
0.85052,0.87843,0.8
0.863399,0.89365,0.8
0.872873,0.82491,0.8
0.881825,0.82106,0.8
0.895259,0.82864,0.2
0.907553,0.79806,0
0.919856,0.78275,0
0.931597,0.76362,0
0.941635,0.70251,0.8
0.950587,0.69866,0.8
